When Flatness Does (Not) Guarantee Adversarial Robustness

Despite their empirical success, neural networks remain vulnerable to small, adversarial perturbations. A longstanding hypothesis suggests that flat minima, regions of low curvature in the loss landscape, offer increased robustness. While intuitive, this connection has remained largely informal and incomplete. By rigorously formalizing the relationship, we show this intuition is only partially correct: flatness implies local but not global adversarial robustness. To arrive at this result, we first derive a closed-form expression for relative flatness in the penultimate layer, and then show we can use this to constrain the variation of the loss in input space. This allows us to formally analyze the adversarial robustness of the entire network. We then show that to maintain robustness beyond a local neighborhood, the loss needs to curve sharply away from the data manifold. We validate our theoretical predictions empirically across architectures and datasets, uncovering the geometric structure that governs adversarial vulnerability, and linking flatness to model confidence: adversarial examples often lie in large, flat regions where the model is confidently wrong. Our results challenge simplified views of flatness and provide a nuanced understanding of its role in robustness.

==> expres/debug-normalized_rfm-for-clean.csv <==
trace-wrn-cifar10,loss-wrn-cifar10,stdtrace-wrn-cifar10,stdloss-wrn-cifar10,trace-resnet-cifar10,loss-resnet-cifar10,stdtrace-resnet-cifar10,stdloss-resnet-cifar10,trace-vgg11_bn-cifar10,loss-vgg11_bn-cifar10,stdtrace-vgg11_bn-cifar10,stdloss-vgg11_bn-cifar10,trace-dense121-cifar10,loss-dense121-cifar10,stdtrace-dense121-cifar10,stdloss-dense121-cifar10,trace-wrn-cifar100,loss-wrn-cifar100,stdtrace-wrn-cifar100,stdloss-wrn-cifar100,trace-resnet-cifar100,loss-resnet-cifar100,stdtrace-resnet-cifar100,stdloss-resnet-cifar100,trace-vgg11_bn-cifar100,loss-vgg11_bn-cifar100,stdtrace-vgg11_bn-cifar100,stdloss-vgg11_bn-cifar100,trace-dense121-cifar100,loss-dense121-cifar100,stdtrace-dense121-cifar100,stdloss-dense121-cifar100,0
0.29778612,0.27266124,0.6144709,1.3504369,0.3398589,0.2858703,0.61561227,1.3445632,0.39808926,0.47319815,0.52354896,1.7841362,0.5187096,0.6649571,0.7488939,2.0479753,0.89589536,1.3112172,1.0,2.7454216,0.8322861,1.2954243,1.0,2.578757,0.9905741,2.142517,1.0,3.740724,1.0,2.164785,1.0,3.1918006,1
1.0,6.2318463,1.0,6.9858317,1.0,5.215117,1.0,6.090753,1.0,4.3597307,1.0,5.431426,1.0,4.0522137,1.0,5.213262,1.0,9.814572,0.99062365,7.638108,1.0,7.4997196,0.99723196,6.289448,1.0,7.8245983,0.98428965,7.205964,0.958398,5.657728,0.8982828,5.0960073,2
0.44089,15.970691,0.66789466,9.0945,0.5474496,12.810743,0.7494511,7.911144,0.61837584,10.716324,0.8982764,7.1792965,0.6534727,9.751485,0.85950994,7.1378675,0.4198733,21.04725,0.7420233,10.312347,0.5163165,15.789905,0.8438652,8.389441,0.5611162,14.629072,0.79428697,9.462011,0.65248346,9.720876,0.78152066,6.1989307,3
0.16783035,23.3885,0.43954504,8.780378,0.22929023,18.589842,0.46456563,7.729696,0.25635055,16.39911,0.5811012,7.70392,0.29062,15.203054,0.5832802,7.5167522,0.14211428,30.425684,0.45067325,11.501252,0.20756419,22.966106,0.56627697,9.581379,0.28669304,20.792654,0.5966388,11.104825,0.36928764,13.438352,0.59544724,6.6768126,4
0.06492335,28.61739,0.31123546,7.813506,0.093852915,22.698923,0.27780053,6.988785,0.09589167,21.181276,0.37536812,8.133132,0.10406222,19.646704,0.32806018,7.2629747,0.04434815,37.82927,0.2385903,12.191411,0.08141988,28.970457,0.33936483,10.341618,0.13858771,26.18788,0.40250945,12.4540825,0.20034613,16.56934,0.41710013,6.870014,5
0.0253914,31.613094,0.21320122,7.0679145,0.040087756,24.895784,0.15074514,6.4250407,0.051877115,23.53374,0.24267095,8.347768,0.05668774,21.4156,0.22854728,7.133353,0.016386285,41.983433,0.13224088,12.624944,0.03675256,32.25873,0.24695046,10.806886,0.07084035,29.0072,0.28276607,13.129833,0.10799478,17.865929,0.2654209,6.982918,6
0.014311318,33.87508,0.16713452,6.4420695,0.020154685,26.61939,0.09354448,5.876109,0.033665404,25.684809,0.32377383,8.573622,0.027114546,22.967657,0.1390442,6.9967604,0.005293133,45.34694,0.051214956,12.970775,0.01535356,35.049046,0.12789172,11.142392,0.040180203,31.545403,0.18897337,13.726197,0.060050033,18.995337,0.16079564,7.063524,7
0.0045393696,35.550114,0.09882388,6.1873107,0.0083563095,27.7604,0.042751793,5.5879498,0.009538698,26.902079,0.046686742,8.650421,0.01685104,23.76969,0.10490097,6.9107475,0.0023751329,47.798252,0.021983232,13.382931,0.005380682,36.8357,0.045376252,11.419717,0.015989233,33.026688,0.06738241,14.029849,0.032127246,19.588772,0.094301574,7.096514,8
0.0055613276,36.711365,0.14465718,5.926563,0.0041014533,28.675238,0.029293016,5.2931967,0.0,28.077541,0.014096214,8.735758,0.0073010633,24.540855,0.051744554,6.8310614,0.0013012823,49.656494,0.019467084,13.591737,0.0018977949,38.366528,0.015444462,11.581605,0.004822227,34.426506,0.009122362,14.3134775,0.015809583,20.155422,0.04450661,7.133319,9
0.0,37.88253,0.0,5.8963995,0.0010292261,29.403662,0.009718098,5.2064667,0.0018046472,28.747591,0.0,8.775057,0.002821452,24.95745,0.01908584,6.779221,0.0,51.40828,0.0,13.973408,0.0006303471,39.55276,0.013810779,11.8331375,0.0,35.29486,0.0,14.479306,0.0052976934,20.488623,0.020388786,7.167504,10
0.0017906019,38.564777,0.08571498,5.809421,0.0,29.941584,0.0,5.0646324,0.0012126316,29.410162,0.04491373,8.791418,0.0,25.380198,0.0,6.7373047,0.00021899723,52.52102,0.027876528,14.077884,0.0,40.436554,0.0,11.909299,0.0006989296,36.110733,0.017184604,14.628734,0.0,20.801105,0.0,7.1841583,11


==> expres/debug-rfm-for-clean.csv <==
trace-wrn-cifar10,loss-wrn-cifar10,stdtrace-wrn-cifar10,stdloss-wrn-cifar10,trace-resnet-cifar10,loss-resnet-cifar10,stdtrace-resnet-cifar10,stdloss-resnet-cifar10,trace-vgg11_bn-cifar10,loss-vgg11_bn-cifar10,stdtrace-vgg11_bn-cifar10,stdloss-vgg11_bn-cifar10,trace-dense121-cifar10,loss-dense121-cifar10,stdtrace-dense121-cifar10,stdloss-dense121-cifar10,trace-wrn-cifar100,loss-wrn-cifar100,stdtrace-wrn-cifar100,stdloss-wrn-cifar100,trace-resnet-cifar100,loss-resnet-cifar100,stdtrace-resnet-cifar100,stdloss-resnet-cifar100,trace-vgg11_bn-cifar100,loss-vgg11_bn-cifar100,stdtrace-vgg11_bn-cifar100,stdloss-vgg11_bn-cifar100,trace-dense121-cifar100,loss-dense121-cifar100,stdtrace-dense121-cifar100,stdloss-dense121-cifar100,0
11.771456,0.27266124,44.957443,1.3504369,13.579631,0.2858703,45.609585,1.3445632,11.5993395,0.47319815,39.00497,1.7841362,57.301163,0.6649571,132.88535,2.0479753,1090.0146,1.3112172,1691.5261,2.7454216,1174.712,1.2954243,1636.5308,2.578757,1342.1215,2.142517,1945.6299,3.740724,3195.615,2.164785,3434.9436,3.1918006,1
39.505054,6.2318463,72.84528,6.9858317,39.70273,5.215117,71.08761,6.090753,28.107388,4.3597307,60.203064,5.431426,109.15811,4.0522137,170.65082,5.213262,1216.17,9.814572,1676.909,7.638108,1410.2767,7.4997196,1632.3115,6.289448,1354.5431,7.8245983,1922.1898,7.205964,3069.1377,5.657728,3163.843,5.0960073,2
17.423275,15.970691,48.82193,9.0945,21.794407,12.810743,54.480705,7.911144,17.640936,10.716324,55.67721,7.1792965,71.821304,9.751485,149.5216,7.1378675,513.1649,21.04725,1289.3583,10.312347,730.9127,15.789905,1398.5378,8.389441,776.1714,14.629072,1638.7012,9.462011,2139.1052,9.720876,2852.6436,6.1989307,3
6.638915,23.3885,32.303913,8.780378,9.204209,18.589842,35.597897,7.729696,7.712003,16.39911,41.565563,7.70392,32.725502,15.203054,107.97762,7.5167522,176.57292,30.425684,835.16364,11.501252,297.2508,22.966106,975.41595,9.581379,414.5299,20.792654,1343.8055,11.104825,1278.1414,13.438352,2356.7134,6.6768126,4
2.574653,28.61739,23.022442,7.813506,3.8446856,22.698923,23.21871,6.988785,3.3112462,21.181276,32.41216,8.133132,12.624714,19.646704,69.59342,7.2629747,58.098637,37.82927,504.541,12.191411,120.07317,28.970457,629.5386,10.341618,219.35318,26.18788,1054.16,12.4540825,764.53015,16.56934,1881.3756,6.870014,5
1.0133574,31.613094,15.930986,7.0679145,1.7170916,24.895784,14.797212,6.4250407,2.1040998,23.53374,26.508242,8.347768,7.520319,21.4156,54.62703,7.133353,24.214085,41.983433,338.74957,12.624944,57.335114,32.25873,488.67334,10.806886,130.07407,29.0072,875.5001,13.129833,483.76624,17.865929,1477.1141,6.982918,6
0.575755,33.87508,12.5986805,6.4420695,0.9283002,26.61939,11.005832,5.876109,1.604624,25.684809,30.116642,8.573622,4.333936,22.967657,41.16608,6.9967604,10.771257,45.34694,212.43576,12.970775,27.278875,35.049046,307.19464,11.142392,89.66939,31.545403,735.5592,13.726197,338.006,18.995337,1198.2627,7.063524,7
0.1898166,35.550114,7.6573257,6.1873107,0.46141505,27.7604,7.6391854,5.5879498,0.94292325,26.902079,17.78858,8.650421,3.228088,23.76969,36.03106,6.9107475,7.2351866,47.798252,166.86552,13.382931,13.27134,36.8357,181.41808,11.419717,57.789944,33.026688,554.14264,14.029849,253.11595,19.588772,1021.04004,7.096514,8
0.23017833,36.711365,10.972748,5.926563,0.29304194,28.675238,6.7471094,5.2931967,0.68131423,28.077541,16.338573,8.735758,2.1991196,24.540855,28.03652,6.8310614,5.9338803,49.656494,162.94302,13.591737,8.379406,38.366528,135.79369,11.581605,43.073795,34.426506,467.2173,14.3134775,203.50746,20.155422,888.3245,7.133319,9
0.010536369,37.88253,0.50874853,5.8963995,0.17146781,29.403662,5.4496427,5.2064667,0.7308086,28.747591,15.71141,8.775057,1.716461,24.95745,23.124763,6.779221,4.3569694,51.40828,132.59518,13.973408,6.599196,39.55276,133.3035,11.8331375,36.71895,35.29486,453.6065,14.479306,171.54951,20.488623,824.04474,7.167504,10
0.081255324,38.564777,6.709073,5.809421,0.13073929,29.941584,4.8055067,5.0646324,0.71457195,29.410162,17.709696,8.791418,1.4124618,25.380198,20.25432,6.7373047,4.622353,52.52102,176.05276,14.077884,5.713834,40.436554,112.25202,11.909299,37.640015,36.110733,479.24634,14.628734,155.44362,20.801105,769.70374,7.1841583,11


==> expres/diff_eps/debug-steps-20-eps_attack_12_wrn_cifar10.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,11.771456,0.27266124,44.957443,1.3504369,16.379395,0.3046361,57.876427,1.4553881,20.95307,0.4052507,68.32423,1.7087357,26.871178,0.47865614,78.83457,1.839728,34.027885,0.3875852,44.63038,0.8046571,38.013092,0.43074545,43.65724,0.82599825,38.123123,0.50076103,39.44241,0.78208655,39.388527,0.580479,36.626293,0.7898807,43.18816,0.63288176,33.05607,0.75640523,1
2,39.505047,6.2318463,72.84528,6.9858317,31.95428,1.5680081,75.39399,3.6318796,34.074463,1.3154467,80.889656,3.325103,39.05854,1.2554944,91.019844,3.1887426,42.979534,0.62778556,48.2553,1.1029023,45.824818,0.6437536,46.877834,1.0755212,43.435825,0.6735285,40.444637,0.962285,43.49192,0.73254114,37.592663,0.92791754,46.51174,0.765658,33.476925,0.8668069,2
3,17.423275,15.970686,48.821934,9.094497,37.298832,4.2956285,77.76564,6.3014216,40.383774,3.0932672,84.78246,5.3136253,46.91742,2.630088,95.93219,4.81485,51.00135,0.9775281,49.514095,1.4589063,52.412594,0.93697625,48.099792,1.369735,48.51195,0.8952204,41.351185,1.1706669,47.280388,0.91834533,38.457897,1.0848534,49.561543,0.92256933,33.81044,0.9921128,3
4,6.638915,23.388489,32.303913,8.780371,30.89596,8.0427,69.0945,8.54167,38.94824,5.6473546,81.97294,7.2392,45.169724,4.605427,93.15572,6.460577,56.833607,1.4602587,50.0391,1.8592361,57.34368,1.3248063,48.95832,1.7047507,52.804863,1.1743294,41.948936,1.4057995,50.56086,1.1430762,38.997585,1.2610855,52.2205,1.1071922,34.130287,1.1328605,4
5,2.5746527,28.617426,23.022442,7.8135247,23.084494,12.147531,59.193394,10.164292,33.217106,8.69719,78.12732,8.839147,39.734512,7.0209312,87.15805,7.9550147,59.08665,2.0870395,50.124905,2.2817552,60.15873,1.8157789,48.855633,2.069201,56.06197,1.5171859,42.94803,1.6628813,53.13812,1.4110556,39.057133,1.455232,54.410145,1.3225158,34.491425,1.2893387,5
6,1.0319413,32.360523,17.117786,6.9257483,15.475639,16.218245,45.957214,11.272416,25.755756,11.953157,67.94862,10.0818815,35.425694,9.698461,84.08235,9.219882,58.18649,2.8524866,50.317688,2.7058728,60.94767,2.4135065,49.32544,2.4477046,57.961224,1.9274808,43.855434,1.9365318,54.96357,1.7259344,39.393116,1.6654335,56.088707,1.5707725,34.794147,1.4615093,6
7,0.40195164,35.301376,11.299752,6.300562,11.48528,20.11787,40.069355,12.020552,20.331274,15.223924,59.40515,11.022116,28.49443,12.506028,74.516335,10.246749,55.46632,3.7388828,51.332634,3.112286,59.81059,3.1158323,49.67276,2.825099,58.395138,2.4059052,44.092262,2.2202349,56.012363,2.0893495,39.980904,1.8881189,57.21322,1.8535441,34.949467,1.6476201,7
8,0.11931597,37.402676,7.246906,5.9888244,8.991092,22.124943,32.85137,12.362523,17.85608,16.590513,55.837357,11.388754,26.528929,13.544716,73.83172,10.595817,54.346127,3.9744325,51.732502,3.2118976,59.31007,3.29731,50.271923,2.9147272,58.363743,2.514018,44.307556,2.2805371,56.286087,2.1673682,40.264977,1.9337025,57.552307,1.9097178,35.124874,1.6841486,8
9,0.15206094,39.123524,10.108356,5.815293,7.0056705,24.085976,28.136597,12.619798,15.91524,17.9136,52.699013,11.708944,23.848116,14.539017,67.826294,10.9047985,53.17642,4.188663,51.99457,3.300188,58.715008,3.4616413,50.809883,2.993494,58.23638,2.6086981,44.48048,2.3321867,56.46065,2.2345977,40.501328,1.9722036,57.802856,1.9570119,35.27699,1.7146738,9
10,0.0028470696,40.532185,0.10876025,5.7608585,5.824551,25.495169,24.854588,12.729651,14.685092,18.835924,51.149155,11.899616,22.081379,15.218778,64.448044,11.09833,52.221706,4.3454757,52.203968,3.36078,58.21836,3.5820148,51.20755,3.0480995,58.126293,2.677339,44.635292,2.3678746,56.601456,2.2833264,40.696434,1.9988472,58.01253,1.9910561,35.403965,1.735729,10
11,0.002856325,41.679256,0.15255952,5.740699,4.900791,26.929306,22.928303,12.806795,13.226322,19.782085,47.274643,12.077255,20.709848,15.914959,62.414455,11.287507,51.187473,4.5073943,52.31854,3.4221542,57.646873,3.706521,51.53425,3.1032794,57.95652,2.7481365,44.775055,2.4040453,56.693787,2.3335032,40.868355,2.0258498,58.184338,2.0259066,35.522297,1.757068,11
12,0.00036974667,42.737408,0.01595684,5.7722793,4.380025,27.95935,21.904161,12.80307,12.180806,20.446224,44.904415,12.176072,20.023188,16.395962,62.361507,11.40574,50.364517,4.625066,52.410145,3.4642174,57.17178,3.7968984,51.755478,3.1409304,57.818333,2.799305,44.901474,2.4289105,56.772064,2.3697968,41.01341,2.0444903,58.328224,2.0509908,35.61077,1.7718897,12
13,0.03275034,43.552734,2.403981,5.7904463,3.9577906,29.02975,21.244852,12.792033,11.271826,21.138111,43.16744,12.275013,19.169329,16.893574,61.202343,11.524722,49.492687,4.747121,52.43227,3.5072312,56.648193,3.890843,51.97705,3.1793606,57.64485,2.8524835,45.01817,2.4543588,56.824276,2.407452,41.150944,2.0636253,58.445732,2.0768864,35.693676,1.7871106,13
14,9.596514e-05,44.376995,0.0034588727,5.8295293,3.519497,29.783247,20.03847,12.734501,10.653589,21.6192,42.278393,12.321689,18.590595,17.235563,60.780163,11.596893,48.817757,4.83351,52.431847,3.5358346,56.250355,3.9573257,52.166233,3.20496,57.50057,2.8898997,45.104156,2.4714258,56.87208,2.4340608,41.26146,2.0765412,58.54251,2.0949938,35.75687,1.7973328,14
15,0.00033264182,44.984272,0.018021818,5.8644323,3.0823224,30.584532,18.48983,12.6812935,10.181622,22.125559,41.870235,12.372735,17.951,17.591288,59.803867,11.671618,48.113117,4.9232197,52.38544,3.5652096,55.821213,4.026445,52.353825,3.2312157,57.33339,2.928867,45.17855,2.4889717,56.894127,2.4617333,41.35629,2.0898392,58.622513,2.1137538,35.81602,1.8078468,15
16,0.00013570982,45.68277,0.006870067,5.9100018,2.8260558,31.139772,17.958563,12.605842,9.842266,22.473833,41.3776,12.391868,17.566486,17.831886,59.45836,11.713774,47.575886,4.9851084,52.34565,3.5841727,55.499596,4.0739813,52.504826,3.2484121,57.1942,2.9554603,45.227512,2.5002816,56.91417,2.4807444,41.420208,2.0986059,58.6882,2.1264513,35.858097,1.814743,16
17,0.0004485733,46.13267,0.032014843,5.937778,2.6220667,31.74679,18.017893,12.541543,9.445405,22.84355,40.536343,12.416375,17.120466,18.083717,58.756702,11.759276,47.02862,5.0494165,52.302525,3.6036634,55.159782,4.123434,52.657143,3.2660995,57.045242,2.98312,45.272926,2.511952,56.922127,2.5005147,41.48551,2.1076496,58.74294,2.1396198,35.897793,1.8218781,17
18,3.731765e-05,46.734528,0.0017218032,5.9920173,2.4501855,32.16384,17.887323,12.467051,9.115624,23.099752,39.676464,12.421475,16.768335,18.25567,58.060947,11.783153,46.608154,5.0932975,52.253845,3.6163712,54.908318,4.1569824,52.78424,3.277618,56.92687,3.001637,45.299255,2.5194807,56.93005,2.513792,41.532875,2.1135826,58.788006,2.1482985,35.918922,1.8264217,18
19,0.00036656644,47.083042,0.03008795,6.015907,2.215074,32.63378,16.843794,12.407923,8.781503,23.376673,38.855465,12.432855,16.396366,18.43676,57.495407,11.810213,46.167057,5.1389256,52.183525,3.629518,54.641163,4.191835,52.895634,3.289508,56.802494,3.0208743,45.32723,2.5272217,56.927906,2.5275674,41.574978,2.1196854,58.82485,2.1572628,35.937733,1.831116,19
20,3.4622666e-05,47.60231,0.0015811152,6.0746765,2.0400417,32.961475,16.278032,12.341264,8.545118,23.574446,38.24191,12.430736,16.146498,18.566204,57.27031,11.824373,45.82192,5.1715837,52.11779,3.6388717,54.439636,4.2165203,52.991905,3.2978714,56.700455,3.0342572,45.349552,2.5325265,56.931732,2.5372105,41.611427,2.1239414,58.852882,2.1634421,35.952816,1.8343196,20
21,3.418935e-05,47.880764,0.0013262202,6.086302,1.9019632,33.322323,15.815745,12.293112,8.310617,23.779985,37.51032,12.436699,15.838059,18.69801,56.644382,11.844304,45.47769,5.2028337,52.0438,3.6479065,54.23755,4.24005,53.07335,3.3059278,56.60691,3.0468793,45.370926,2.5375266,56.922363,2.5463192,41.631203,2.1279588,58.875324,2.169244,35.964634,1.8373209,21


==> expres/diff_eps/debug-steps-20-eps_attack_12_wrn_cifar100.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,1090.0146,1.3112172,1691.5261,2.7454216,1668.0474,1.6366571,2286.314,3.0548005,1566.0216,1.4476008,1418.6223,2.135937,1208.0012,1.461769,867.18286,1.7657558,2496.3535,1.7816594,2401.0532,2.646356,1054.2439,1.7110877,611.2228,1.7080771,986.6595,1.7874413,536.06885,1.6237272,895.434,1.9306926,465.5725,1.6054986,865.7597,2.0537007,444.60287,1.5842818,1
2,1216.17,9.814572,1676.909,7.638108,1716.7878,4.2384,2128.2478,5.174537,1738.5934,2.4194164,1373.1112,2.8292515,1327.7699,2.0526767,829.8474,2.1273313,2625.9165,2.6882963,2312.3564,3.2911747,1107.116,2.1025593,590.7124,1.9059359,1027.4827,2.1037483,525.26514,1.7661258,921.5,2.2071786,457.02155,1.7148656,885.9274,2.2984593,439.625,1.6710553,2
3,513.1649,21.04725,1289.3583,10.312347,1302.8145,7.947974,1894.4482,7.1333623,1718.8462,3.7074528,1332.8486,3.5283225,1390.6439,2.783607,802.4401,2.4904006,2572.84,3.808395,2233.894,3.9337971,1140.2747,2.5505424,573.741,2.1047356,1058.775,2.4544919,515.71814,1.9060732,941.8133,2.5076978,449.25922,1.821472,902.5596,2.5613708,435.0312,1.7549316,3
4,176.57292,30.425684,835.16364,11.501252,850.7131,12.164622,1588.8387,8.711383,1582.6556,5.248514,1332.2731,4.181547,1390.4368,3.6458864,796.6501,2.841494,2403.2124,5.1056557,2179.013,4.537989,1154.8008,3.0522933,565.3412,2.3017988,1080.4249,2.8387587,508.03146,2.0418277,956.7229,2.8318727,443.3582,1.9249943,915.5693,2.842558,430.92102,1.835783,4
5,58.098637,37.82927,504.541,12.191411,540.10077,16.479342,1324.8145,9.986594,1389.8956,6.9617586,1332.228,4.7677665,1346.3632,4.615914,815.664,3.1743011,2154.0552,6.5403523,2143.8892,5.0821323,1152.5486,3.602659,566.1163,2.493926,1093.3221,3.2547162,501.57333,2.1721952,966.8292,3.1787245,439.83646,2.0249617,925.3926,3.141473,427.44696,1.9136462,5
6,24.697247,43.622402,339.19705,12.705485,349.35626,20.71963,1111.1039,11.043022,1185.7708,8.775116,1318.2218,5.293195,1279.5828,5.667388,852.3375,3.4863455,1881.5035,8.070209,2088.2605,5.564268,1136.6543,4.1951075,573.2767,2.6787417,1099.1947,3.6995227,499.98865,2.2966092,972.7473,3.5468366,438.88663,2.121166,932.7085,3.457074,425.33612,1.9886287,6
7,10.229289,48.56014,218.73808,13.265393,222.93117,24.792877,896.6003,11.927846,996.2963,10.637062,1268.1364,5.7743893,1197.4489,6.775841,880.36957,3.7773325,1602.4362,9.656833,1991.1605,5.9907637,1112.0044,4.8219132,585.7513,2.8562183,1099.43,4.169578,504.43988,2.4150996,975.1883,3.934541,441.39355,2.2139897,938.1186,3.7881777,425.14734,2.0607986,7
8,6.677142,52.02429,192.30222,13.732055,164.74852,26.643341,779.2881,12.379015,883.1116,11.222724,1219.2181,5.9460316,1147.4088,7.065458,884.95856,3.8674302,1454.3328,10.068422,1918.0228,6.1050615,1095.8982,4.943956,590.93787,2.8961873,1095.0986,4.247361,506.6863,2.4376142,973.0468,3.9939597,442.6665,2.230595,938.0023,3.8343914,425.20203,2.072355,8
9,5.3216777,55.020813,167.09041,14.155591,128.27325,28.404884,683.51227,12.79402,789.39624,11.770613,1172.5696,6.1079736,1101.0424,7.3298726,887.11145,3.9520054,1330.3145,10.435216,1848.306,6.2067227,1079.8447,5.0475225,595.24475,2.931351,1090.3234,4.3097277,508.60623,2.4563308,970.3953,4.0401063,443.74243,2.2441063,937.302,3.868841,425.11267,2.0813904,9
10,4.3564873,57.441025,162.78314,14.546716,99.31981,29.588257,581.38684,13.036061,717.95703,12.162162,1131.6538,6.217793,1061.7736,7.523654,886.77136,4.012845,1235.3416,10.6868515,1790.8173,6.2731366,1066.17,5.121998,598.462,2.9563797,1086.0781,4.3537526,510.1948,2.4693916,967.9467,4.072468,444.62372,2.2536087,936.6086,3.892733,425.11237,2.0876071,10
11,8.06963,59.50879,333.82162,14.8321905,75.63001,30.7911,489.4425,13.281785,657.3627,12.562601,1093.888,6.3301387,1023.5298,7.7248397,884.42694,4.075979,1152.5042,10.941525,1742.4666,6.339162,1052.2325,5.1987805,601.474,2.982098,1081.5752,4.398788,511.6211,2.4826488,965.2553,4.105432,445.53455,2.2632425,935.708,3.9169354,425.06247,2.093876,11
12,4.1836753,61.35629,186.80151,15.180352,62.58975,31.599031,438.59738,13.427997,611.0024,12.848855,1061.678,6.405986,991.2756,7.873539,881.64874,4.121254,1089.7859,11.117341,1703.6656,6.3818707,1040.5165,5.254559,603.6171,3.000375,1077.7593,4.430985,512.7285,2.4919362,962.9557,4.1288056,446.24628,2.2699997,934.9368,3.9340048,425.07965,2.0982172,12
13,4.747437,62.846367,204.13327,15.364992,59.727123,32.44999,447.0929,13.598108,570.83954,13.143902,1034.8563,6.484212,960.2678,8.029065,879.03876,4.1689143,1033.6191,11.297584,1666.279,6.425148,1028.7955,5.312663,605.62006,3.01936,1073.7509,4.46433,513.7789,2.501501,960.488,4.1529474,447.0016,2.27698,933.9916,3.9515028,425.03232,2.102672,13
14,3.1491618,64.33313,133.08167,15.682739,54.460087,33.00784,420.77853,13.691887,539.1777,13.351656,1009.64764,6.5351543,934.862,8.142467,876.11346,4.202284,991.7233,11.420105,1635.916,6.452522,1019.2155,5.354085,607.0144,3.0325131,1070.3837,4.4878116,514.5691,2.5080926,958.4568,4.169789,447.57507,2.2817776,933.2618,3.963643,425.08652,2.1057107,14
15,2.8915126,65.43876,115.97028,15.831728,48.378796,33.61806,370.16083,13.809784,511.2511,13.566827,986.9512,6.588343,910.5688,8.261181,872.8198,4.2375646,952.8212,11.546499,1606.985,6.480477,1009.526,5.397448,608.3206,3.0462193,1066.9457,4.5123224,515.464,2.5149336,956.2905,4.1872888,448.18475,2.2867625,932.4207,3.9761536,425.0828,2.1088636,15
16,2.8745787,66.698715,123.72839,16.086592,44.513508,34.004654,357.41153,13.872433,488.732,13.715975,967.7162,6.6224575,891.0361,8.346004,869.3788,4.261761,922.6328,11.63089,1581.2303,6.4977193,1001.8463,5.4275894,609.21857,3.0554821,1064.1393,4.529134,516.05896,2.5194702,954.5653,4.199168,448.63098,2.2901342,931.7704,3.9846478,425.1047,2.1109679,16
17,3.2511888,67.53732,166.61551,16.194796,43.75914,34.449986,359.89578,13.96135,468.7686,13.870991,951.11694,6.658088,872.2471,8.434961,865.68555,4.2874146,893.7819,11.718169,1556.1678,6.51542,994.0185,5.4592094,610.0538,3.0651934,1061.266,4.5467215,516.7655,2.5241802,952.7645,4.2115717,449.0826,2.293651,931.0566,3.993402,425.10898,2.113156,17
18,2.85002,68.62943,148.34242,16.441109,41.671783,34.72346,364.17303,14.005713,452.21005,13.977864,935.8837,6.6810575,857.1046,8.497715,862.13184,4.3050065,872.4513,11.775911,1537.0225,6.5262737,987.9273,5.4808044,610.56757,3.07168,1058.9926,4.5585237,517.18195,2.527267,951.3374,4.219775,449.4167,2.2959864,930.5285,3.9991848,425.13144,2.1145875,18
19,1.9770263,69.26035,143.82634,16.527142,40.70794,35.062214,357.8697,14.075427,437.40106,14.089496,921.16876,6.705615,842.4266,8.563622,858.7219,4.3236017,851.618,11.83579,1516.5544,6.537338,981.7076,5.503366,611.0733,3.0784638,1056.6968,4.570841,517.7068,2.5304806,949.8664,4.228372,449.7547,2.2984016,929.9234,4.005173,425.10806,2.1160748,19
20,2.2040524,70.26485,189.56865,16.742325,37.518097,35.266865,316.90076,14.110256,425.0401,14.169686,907.9791,6.7225165,830.37714,8.611654,855.5492,4.3371654,834.8575,11.877785,1498.812,6.544798,976.8492,5.5192966,611.397,3.0831723,1054.8533,4.5792875,517.9991,2.532645,948.6912,4.234238,449.999,2.3000786,929.5114,4.00927,425.12967,2.1170995,20
21,0.528687,70.72937,19.287067,16.79296,37.464024,35.530567,323.30792,14.169401,414.721,14.247959,896.9694,6.7398677,819.1472,8.657698,852.5841,4.3501654,819.13684,11.918436,1480.6768,6.552122,972.0978,5.5343404,611.6258,3.087598,1053.0813,4.587194,518.35406,2.534675,947.5489,4.239726,450.2117,2.3016386,929.0491,4.0129933,425.10797,2.1180487,21


==> expres/diff_eps/debug-steps-50-eps_attack_24_wrn_cifar10.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,11.771456,0.27266124,44.957443,1.3504369,16.379395,0.3046361,57.876427,1.4553881,20.95307,0.4052507,68.32423,1.7087357,26.871178,0.47865614,78.83457,1.839728,34.027885,0.3875852,44.63038,0.8046571,38.013092,0.43074545,43.65724,0.82599825,38.123123,0.50076103,39.44241,0.78208655,39.388527,0.580479,36.626293,0.7898807,43.18816,0.63288176,33.05607,0.75640523,1
2,39.50504,6.231847,72.84528,6.9858317,31.95428,1.5680081,75.39399,3.6318796,34.074463,1.3154467,80.889656,3.325103,39.05854,1.2554944,91.019844,3.1887426,42.979534,0.62778556,48.2553,1.1029023,45.824818,0.6437536,46.877834,1.0755212,43.435825,0.6735285,40.444637,0.962285,43.49192,0.73254114,37.592663,0.92791754,46.51174,0.765658,33.476925,0.8668069,2
3,17.423275,15.970688,48.821934,9.094498,37.298832,4.2956285,77.76564,6.301422,40.383774,3.0932672,84.78246,5.3136253,46.91742,2.630088,95.93219,4.81485,51.001354,0.9775281,49.514095,1.4589063,52.412594,0.93697625,48.099792,1.369735,48.51195,0.8952204,41.351185,1.1706669,47.280388,0.91834533,38.457897,1.0848534,49.561543,0.92256933,33.81044,0.9921128,3
4,6.638915,23.38849,32.303913,8.780371,30.89596,8.0427,69.0945,8.541671,38.94824,5.6473546,81.97294,7.2392,45.169724,4.605427,93.15572,6.460577,56.8336,1.4602587,50.039104,1.8592361,57.34368,1.3248063,48.95832,1.7047507,52.804863,1.1743294,41.948936,1.4057995,50.560852,1.1430763,38.99757,1.2610855,52.2205,1.1071922,34.130287,1.1328605,4
5,2.5746527,28.617374,23.022442,7.8134956,23.084496,12.147532,59.193394,10.164293,33.217106,8.69719,78.12732,8.839147,39.734512,7.0209312,87.15805,7.9550147,59.086655,2.0870395,50.12491,2.2817552,60.15873,1.8157789,48.855633,2.069201,56.06197,1.5171859,42.94803,1.6628813,53.138157,1.4110558,39.05719,1.455232,54.410145,1.3225158,34.491425,1.2893387,5
6,1.0319413,32.360424,17.117786,6.925707,15.475639,16.218243,45.957214,11.27241,25.755756,11.953157,67.94862,10.0818815,35.425694,9.698461,84.08235,9.219882,58.18649,2.8524864,50.317703,2.7058725,60.94767,2.4135065,49.32544,2.4477046,57.961224,1.9274808,43.855434,1.9365318,54.96355,1.7259347,39.3931,1.6654336,56.0887,1.5707725,34.794147,1.4615093,6
7,0.40195164,35.30144,11.299752,6.300577,11.48528,20.11786,40.069355,12.020541,20.331274,15.223924,59.40515,11.022116,28.49443,12.506028,74.516335,10.246749,55.46637,3.7388823,51.332752,3.1122866,59.81059,3.1158323,49.67276,2.825099,58.395138,2.4059052,44.092262,2.2202349,56.012375,2.08935,39.980896,1.8881191,57.21322,1.8535441,34.94947,1.6476201,7
8,0.089527704,37.68769,5.483409,5.9530306,7.282047,23.81932,28.211454,12.496069,15.533791,18.421568,52.16309,11.71385,22.599123,15.334068,66.07282,11.067374,51.288887,4.7253036,51.184647,3.4875777,57.30537,3.9144344,50.808407,3.190879,57.615486,2.9499757,44.121647,2.5075073,56.28448,2.5018036,40.395393,2.1187484,57.77762,2.1718097,35.117317,1.8444,8
9,0.17503497,39.68165,10.983174,5.7791324,5.0117135,27.3027,23.076277,12.771474,11.303689,21.508339,43.285187,12.210503,17.325762,18.128506,58.05036,11.718888,46.64479,5.7882915,50.807617,3.826906,53.63906,4.7959123,50.40738,3.5360162,55.953156,3.5548973,44.49371,2.7915561,55.835064,2.9628432,40.67625,2.353005,57.772617,2.5260315,35.132614,2.0486033,9
10,0.004866124,41.41953,0.25954306,5.721228,3.4094708,30.569384,18.294022,12.886872,7.957649,24.463198,34.5491,12.560129,13.012759,20.851358,49.499893,12.234851,42.31706,6.9061007,50.87457,4.1318645,49.76904,5.745324,50.390198,3.857673,53.55378,4.215281,44.669476,3.0670414,54.878345,3.4703434,41.04287,2.5879052,57.29296,2.916247,34.932697,2.2572737,10
11,0.10015619,42.939472,9.691,5.727674,2.2957993,33.621437,13.939204,12.8713045,6.20509,27.274694,30.78534,12.808755,9.787395,23.486471,41.20224,12.646116,38.403103,8.05983,50.738934,4.404986,46.26783,6.7466626,50.949646,4.155416,50.957413,4.9231796,45.06218,3.3315554,53.611458,4.020213,41.857594,2.8200183,56.49569,3.341587,34.919693,2.4674206,11
12,0.0043890025,44.29245,0.42676762,5.7497435,1.6677886,36.466827,12.1307535,12.76279,4.6166687,29.945269,25.735176,12.97809,7.7875924,26.024582,36.85295,12.978066,34.86626,9.2344675,50.225227,4.6509,42.98587,7.7854624,50.997425,4.4313974,48.511024,5.671117,46.1267,3.5831366,52.043427,4.6075997,42.320866,3.0462425,55.55195,3.7992914,35.248035,2.6766317,12
13,0.0006514501,45.508717,0.026825853,5.81453,1.107618,39.113235,9.24842,12.587168,3.2770267,32.480034,20.833084,13.084327,6.0239224,28.4675,31.931181,13.246153,31.889616,10.418078,49.67503,4.874816,40.380833,8.84991,51.902542,4.6887636,46.08276,6.4514375,46.42169,3.821208,50.456867,5.227293,42.783478,3.2662163,54.62965,4.2865205,36.08197,2.8826232,13
14,0.00021985301,46.58701,0.013098097,5.864938,0.76783264,41.060154,7.386936,12.454082,2.609129,34.15925,18.123087,13.170907,5.217594,29.968996,29.742933,13.428253,30.252977,10.9840145,49.706738,4.984165,39.008217,9.348848,52.532883,4.8041034,44.922943,6.788479,46.65861,3.9194608,49.84335,5.488093,43.299774,3.354533,54.42444,4.482505,36.674248,2.9627028,14
15,7.617451e-05,47.562607,0.0036317436,5.934103,0.5354783,42.865303,5.7193456,12.287478,2.090595,35.738422,15.945551,13.223283,4.29775,31.389063,26.63738,13.579784,28.760025,11.511693,49.765697,5.0843496,37.74299,9.814434,53.0343,4.9080024,43.847622,7.1000037,46.84211,4.0078115,49.261635,5.7285943,43.76671,3.4340143,54.20049,4.6617746,37.20661,3.0344067,15
16,2.7690518e-05,48.451584,0.0014620611,5.9868464,0.3890617,44.375988,4.786793,12.122643,1.6974981,37.04846,13.284662,13.243385,3.5783632,32.556023,23.200891,13.683398,27.39161,11.961196,49.470142,5.1654444,36.59513,10.212201,53.38289,4.992176,42.91454,7.3671584,47.063316,4.079564,48.74107,5.9359355,44.196014,3.4993668,53.983032,4.816786,37.689342,3.0935574,16
17,0.00024185004,49.26842,0.022619126,6.0669,0.29846776,45.805923,4.2362623,11.938638,1.4566567,38.320786,12.701078,13.242754,3.0616708,33.703945,20.286322,13.771988,26.097998,12.4114685,49.166286,5.245333,35.486115,10.612948,53.628757,5.074815,41.992996,7.637824,47.300293,4.1508374,48.20148,6.1466665,44.621643,3.5644798,53.731476,4.9746275,38.17216,3.15252,17
18,1.2909132e-05,50.014572,0.00061983615,6.108381,0.24828525,47.025524,4.1637006,11.775947,1.2663506,39.398605,11.813286,13.226827,2.756279,34.668964,19.147047,13.83285,24.967182,12.799787,48.833965,5.310936,34.49942,10.959618,53.7982,5.142365,41.164417,7.872907,47.51472,4.209743,47.700283,6.33076,44.988106,3.6188557,53.498413,5.1129694,38.627865,3.2019255,18
19,6.368933e-06,50.701008,0.00030387365,6.186551,0.21437597,48.192482,4.5258884,11.607243,1.098211,40.45185,11.325369,13.197387,2.5773892,35.624153,20.150578,13.883072,23.888245,13.189948,48.457916,5.3760047,33.546143,11.309555,53.81791,5.209063,40.348217,8.111676,47.725624,4.2687025,47.178993,6.518237,45.32593,3.6735675,53.249,5.254026,39.108307,3.2515578,19
20,5.143951e-06,51.335724,0.0003138528,6.21814,0.18459417,49.1948,4.927482,11.463713,0.97742003,41.349174,11.055087,13.162545,2.4721117,36.435104,20.254608,13.914544,22.893305,13.526281,47.992775,5.429305,32.6554,11.611951,53.72238,5.263748,39.595665,8.31899,47.90365,4.3171663,46.68158,6.6819744,45.606632,3.7192733,53.022514,5.377434,39.53941,3.2931027,20
21,2.10022e-06,51.917225,7.997073e-05,6.2866974,0.16285728,50.15603,5.0451965,11.317792,0.8876793,42.232056,10.926659,13.118643,2.3407323,37.24222,19.95891,13.9398,21.932703,13.864466,47.502422,5.482705,31.793503,11.917254,53.68561,5.3183804,38.85652,8.529628,48.10154,4.365779,46.160076,6.8487053,45.858093,3.7653518,52.780605,5.5032873,39.977085,3.3349915,21
22,1.880338e-06,52.465942,9.676249e-05,6.325333,0.1445401,50.985073,4.6899934,11.198261,0.81846994,42.98648,10.878851,13.074575,2.2092314,37.927185,19.517477,13.951439,21.045795,14.155389,46.9624,5.526298,31.010979,12.180312,53.63603,5.3630967,38.16881,8.711858,48.23013,4.4057527,45.666252,6.9936233,46.05803,3.8035674,52.553814,5.6129446,40.344994,3.3699617,22
23,1.0228639e-06,52.972775,3.9241364e-05,6.393566,0.12580231,51.778435,4.0886497,11.073878,0.75307983,43.730957,10.605539,13.024062,1.9991069,38.610626,18.023155,13.957896,20.193832,14.447851,46.408947,5.5702496,30.260363,12.446091,53.542767,5.4079714,37.485195,8.896891,48.28103,4.445864,45.15906,7.1411576,46.257,3.8422232,52.313824,5.7247276,40.697346,3.4053802,23
24,9.344512e-07,53.457607,3.1264488e-05,6.417522,0.09565761,52.47105,3.1805189,10.98343,0.7129673,44.36783,10.931644,12.97949,1.7985176,39.190937,16.243286,13.956321,19.44833,14.697981,45.901787,5.6063166,29.550379,12.673832,53.306015,5.444634,36.855106,9.056173,48.298294,4.478792,44.690865,7.2686853,46.4122,3.874184,52.082027,5.8214674,40.988853,3.4348311,24
25,8.272335e-07,53.883507,5.530343e-05,6.4843836,0.073561125,53.131382,2.5421898,10.882433,0.5988863,44.99722,9.109295,12.926773,1.6080482,39.77282,14.50743,13.952686,18.734035,14.9495325,45.37273,5.642588,28.857653,12.903715,53.004604,5.481695,36.241924,9.217789,48.329433,4.512081,44.21619,7.3983984,46.564648,3.906611,51.841454,5.920044,41.27302,3.4648318,25
26,2.1327885e-06,54.328663,0.00012366526,6.5086102,0.058154035,53.719276,2.0892317,10.814988,0.4980321,45.53794,8.059225,12.880556,1.4463106,40.26522,13.314427,13.942797,18.10361,15.164016,44.824623,5.6726217,28.216297,13.099951,52.74679,5.511934,35.678207,9.35619,48.353775,4.539333,43.77744,7.509872,46.675762,3.9332726,51.602757,6.0049024,41.50754,3.4897797,26
27,2.8946894e-07,54.70749,1.335938e-05,6.5646334,0.044942982,54.275036,1.7051119,10.739125,0.43597236,46.072636,7.3524227,12.827689,1.323446,40.762054,12.939361,13.931936,17.509491,15.379455,44.263317,5.7030845,27.605421,13.2979355,52.55231,5.5426335,35.143524,9.496418,48.415283,4.5667205,43.335045,7.623151,46.782074,3.9603488,51.358868,6.0911913,41.746983,3.5151746,27
28,1.1895971e-06,55.106186,8.310611e-05,6.585515,0.0363177,54.774914,1.4933617,10.69509,0.38239855,46.534706,6.6384673,12.786458,1.2445797,41.182358,13.389671,13.917748,16.995642,15.5627575,43.815357,5.7278614,27.05061,13.466354,52.376205,5.567875,34.64615,9.61584,48.457985,4.5890107,42.93017,7.719867,46.856937,3.9826617,51.131195,6.165141,41.949303,3.5363438,28
29,4.2663436e-07,55.452324,3.060564e-05,6.6427274,0.031466253,55.246445,1.4015816,10.637045,0.34006536,46.991543,6.179154,12.737525,1.1467757,41.609055,12.677069,13.903534,16.522415,15.747146,43.46122,5.7530193,26.515448,13.636271,52.14722,5.593404,34.16875,9.736946,48.498745,4.611543,42.528233,7.8180547,46.94481,4.0053897,50.8979,6.240456,42.160427,3.557879,29
30,9.704148e-07,55.804688,7.613314e-05,6.6636114,0.029218933,55.676464,1.3886551,10.608903,0.31125885,47.387184,5.8787127,12.700323,1.0420027,41.968483,11.354357,13.887993,16.10104,15.903781,43.135914,5.7738595,26.0346,13.780411,51.965515,5.614384,33.71029,9.839696,48.47153,4.6299777,42.170048,7.9017673,47.010895,4.0242157,50.68474,6.3045526,42.339314,3.575719,30
31,1.16859795e-07,56.10356,2.3880175e-06,6.709443,0.027150104,56.080944,1.3696705,10.564512,0.2883952,47.78174,5.670136,12.656595,0.967201,42.33535,10.735084,13.87288,15.705294,16.061657,42.823956,5.795041,25.560436,13.925737,51.69413,5.6357794,33.269436,9.9439125,48.424255,4.648616,41.814686,7.986775,47.078087,4.0434175,50.46789,6.3697615,42.524357,3.5939252,31
32,1.0875871e-06,56.427505,9.2682225e-05,6.7304425,0.026312396,56.453045,1.4279804,10.547539,0.2691882,48.12541,5.4729185,12.622936,0.9166927,42.645645,10.442623,13.857758,15.32462,16.196129,42.39719,5.812797,25.144579,14.049372,51.522617,5.653516,32.83768,10.032253,48.30873,4.664042,41.49555,8.059136,47.14322,4.0594893,50.270977,6.4251924,42.67782,3.6092148,32
33,7.1451346e-08,56.709656,1.4876605e-06,6.77582,0.02481966,56.804424,1.439761,10.514865,0.25432393,48.466805,5.3538227,12.583738,0.8811,42.9628,10.270389,13.8432455,14.960564,16.331474,42.01171,5.8308206,24.729418,14.174147,51.26909,5.671596,32.420574,10.121894,48.195015,4.6797185,41.17208,8.132594,47.192295,4.075929,50.07278,6.4815273,42.827503,3.6248846,33
34,4.237598e-07,57.0059,3.6131336e-05,6.797307,0.024243757,57.131245,1.4864528,10.510073,0.23658423,48.765842,5.143152,12.5548315,0.8524776,43.231552,10.146375,13.8289585,14.627854,16.44721,41.6024,5.8460126,24.373245,14.280411,51.16276,5.6867886,32.036053,10.198062,48.086926,4.6928315,40.88067,8.195263,47.234715,4.089712,49.887108,6.5294642,42.94,3.6381352,34
35,7.781906e-08,57.247036,2.202303e-06,6.8368473,0.02251763,57.43718,1.4442643,10.484704,0.22523408,49.065292,5.0117126,12.520449,0.8305687,43.506874,10.053317,13.816182,14.301418,16.563904,41.17555,5.8616333,24.014097,14.387827,50.957085,5.7021756,31.67162,10.275328,47.964523,4.7060905,40.59046,8.25888,47.256783,4.103865,49.698956,6.578191,43.05456,3.6517367,35
36,7.532986e-07,57.525414,6.4627755e-05,6.8591323,0.021535078,57.72867,1.4105924,10.486441,0.20649588,49.326923,4.8236413,12.493742,0.8132348,43.742928,9.99072,13.803565,13.996322,16.6644,40.702522,5.8750668,23.698444,14.480275,50.81289,5.715567,31.323978,10.341527,47.817944,4.7173643,40.31943,8.313494,47.275684,4.115994,49.528072,6.6199193,43.143967,3.663375,36
37,1.4651228e-07,57.744373,6.50597e-06,6.8821683,0.019305838,58.0007,1.2936512,10.469143,0.2024887,49.59062,4.8984575,12.464592,0.79252654,43.98507,9.884277,13.791959,13.705379,16.766066,40.294144,5.88877,23.395433,14.573811,50.60409,5.729216,30.987982,10.408701,47.660515,4.7289248,40.051785,8.369092,47.291668,4.128479,49.353275,6.662409,43.23481,3.6753707,37
38,4.247448e-07,58.0134,3.8464437e-05,6.9129243,0.017279865,58.26249,1.1537712,10.474647,0.18762068,49.823517,4.8032947,12.440168,0.77704626,44.194126,9.87833,13.778709,13.448392,16.855143,39.92604,5.9008226,23.11739,14.6558075,50.508137,5.741185,30.667965,10.4674835,47.514843,4.7389092,39.811543,8.41782,47.308086,4.1393323,49.19997,6.6994452,43.307007,3.685904,38
39,1.3674138e-07,58.210155,7.5094263e-06,6.93284,0.015226919,58.50337,1.028008,10.461604,0.19010623,50.05774,4.993067,12.414521,0.75962305,44.407703,9.873208,13.768382,13.18889,16.94334,39.506893,5.9129405,22.857927,14.736997,50.38688,5.7531686,30.365366,10.525636,47.371304,4.7488956,39.563667,8.466051,47.305782,4.1501665,49.043415,6.7360506,43.380905,3.6963391,39
40,3.8532576e-07,58.46257,3.350798e-05,6.9626765,0.013197481,58.739876,0.87531507,10.470477,0.18288945,50.265537,5.065248,12.393366,0.7473624,44.59396,9.974057,13.757202,12.959456,17.023008,39.124302,5.9237623,22.629143,14.810016,50.344257,5.763846,30.068375,10.578431,47.222885,4.7578173,39.337635,8.509965,47.315758,4.160003,48.90389,6.7694016,43.453125,3.705887,40
41,5.1364122e-08,58.634113,1.4662926e-06,6.983609,0.011210658,58.955,0.7393804,10.460671,0.19304097,50.47536,5.498631,12.370805,0.7262582,44.78399,9.792632,13.748548,12.723363,17.10159,38.73641,5.934528,22.401577,14.882431,50.234707,5.7745657,29.782553,10.630403,47.088383,4.766653,39.107327,8.553192,47.299446,4.1696744,48.759953,6.8022447,43.512817,3.7153716,41
42,1.009059e-07,58.87227,7.6181304e-06,7.003402,0.009690316,59.169056,0.6240313,10.474528,0.17636444,50.661366,5.163396,12.352319,0.695206,44.95186,9.478825,13.738668,12.515384,17.173212,38.399582,5.9443903,22.191427,14.948244,50.14593,5.7841845,29.518925,10.677974,46.976196,4.774644,38.901314,8.592942,47.308228,4.178503,48.630306,6.8324986,43.56861,3.724091,42
43,4.5478107e-08,59.03132,1.1153274e-06,7.0275936,0.0079949135,59.3629,0.5047019,10.465019,0.17204183,50.851604,5.1199584,12.332264,0.6778156,45.12207,9.422805,13.729206,12.293665,17.24373,38.048187,5.9540925,21.951824,15.012994,49.87467,5.7937717,29.245922,10.724568,46.82552,4.7824917,38.691883,8.631885,47.290226,4.187185,48.494946,6.8621235,43.621773,3.7326303,43
44,3.615871e-08,59.249405,1.0889635e-06,7.0483327,0.006620493,59.558388,0.4031618,10.480148,0.16034104,51.02041,4.980074,12.316523,0.6601842,45.272465,9.368213,13.721328,12.099634,17.308409,37.787308,5.962786,21.72199,15.072315,49.604107,5.802462,29.002388,10.767597,46.709694,4.789658,38.50065,8.667862,47.290855,4.195147,48.377872,6.889582,43.669266,3.740471,44
45,4.1431694e-08,59.401382,1.1857702e-06,7.068449,0.005502009,59.73445,0.32637233,10.475385,0.15446725,51.192043,4.9492154,12.299446,0.65224624,45.42662,9.4116335,13.713705,11.9089775,17.371943,37.51007,5.9715066,21.479244,15.130586,49.262604,5.8110404,28.756365,10.809377,46.584293,4.7965035,38.30347,8.703013,47.268654,4.202923,48.249474,6.916345,43.70384,3.7481303,45
46,2.985905e-08,59.605614,9.288889e-07,7.0835476,0.004645376,59.91314,0.26815152,10.493796,0.14970778,51.34511,4.921951,12.287098,0.64089274,45.562275,9.416392,13.705654,11.72999,17.43048,37.242558,5.9794703,21.250664,15.184319,49.00243,5.818957,28.525972,10.848241,46.460224,4.802831,38.128483,8.735691,47.266735,4.210095,48.13402,6.941275,43.73454,3.7551913,46
47,3.511706e-08,59.7444,1.1931196e-06,7.109856,0.0037640522,60.071754,0.21036167,10.489328,0.15440203,51.499004,5.041044,12.272374,0.6365198,45.702465,9.489607,13.700046,11.572185,17.487724,37.087967,5.987439,21.0356,15.236854,48.784184,5.826694,28.302313,10.886015,46.34678,4.8090067,37.952564,8.767486,47.249077,4.2170615,48.01569,6.965575,43.760643,3.7620254,47
48,2.2394765e-08,59.935463,6.362007e-07,7.124555,0.0032668412,60.237087,0.18136393,10.509344,0.14660719,51.638687,4.92308,12.26121,0.6242492,45.82583,9.462052,13.693421,11.429339,17.540653,36.915745,5.9946203,20.839848,15.285677,48.621323,5.83373,28.093613,10.921208,46.244102,4.8147197,37.792995,8.797202,47.24405,4.223509,47.909966,6.9883204,43.787483,3.7683206,48
49,2.0811964e-08,60.066444,4.510044e-07,7.142181,0.0026428185,60.384544,0.14477766,10.507559,0.15634277,51.779568,5.1110277,12.247476,0.62040055,45.954193,9.535366,13.688403,11.288491,17.592566,36.751846,6.002027,20.660082,15.333187,48.471962,5.8406796,27.903925,10.95546,46.172825,4.8203034,37.63066,8.826079,47.216106,4.229782,47.79863,7.0104537,43.809208,3.7744718,49
50,2.1686823e-08,60.2462,7.044611e-07,7.1606708,0.0024952884,60.536663,0.13718893,10.52964,0.15365013,51.9071,5.050323,12.23992,0.6136785,46.066227,9.551851,13.682314,11.158513,17.640848,36.566204,6.0087943,20.478392,15.377486,48.30847,5.847009,27.720535,10.987437,46.094345,4.825519,37.477833,8.853208,47.203857,4.235681,47.694847,7.0312586,43.823837,3.7801511,50
51,2.8464475e-08,60.365032,6.763118e-07,7.177856,0.001975945,60.669632,0.10846719,10.527503,0.15903057,52.035957,5.1777864,12.229123,0.6137906,46.18374,9.678173,13.678291,11.034432,17.687876,36.42822,6.015545,20.317505,15.420541,48.172436,5.853166,27.543766,11.018539,46.03197,4.830592,37.324303,8.879553,47.178204,4.24141,47.59179,7.051435,43.846844,3.7856793,51


==> expres/diff_eps/debug-steps-50-eps_attack_24_wrn_cifar100.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,1090.0146,1.3112172,1691.5261,2.7454216,1668.0474,1.6366571,2286.314,3.0548005,1566.0216,1.4476008,1418.6223,2.135937,1208.0012,1.461769,867.18286,1.7657558,2496.3535,1.7816594,2401.0532,2.646356,1054.2439,1.7110877,611.2228,1.7080771,986.6595,1.7874413,536.06885,1.6237272,895.434,1.9306926,465.5725,1.6054986,865.7597,2.0537007,444.60287,1.5842818,1
2,1216.17,9.814572,1676.909,7.638108,1716.7878,4.2384,2128.2478,5.174537,1738.5934,2.4194164,1373.1112,2.8292515,1327.7699,2.0526767,829.8474,2.1273313,2625.9165,2.6882963,2312.3564,3.2911747,1107.116,2.1025593,590.7124,1.9059359,1027.4827,2.1037483,525.26514,1.7661258,921.5,2.2071786,457.02155,1.7148656,885.9274,2.2984593,439.625,1.6710553,2
3,513.1649,21.04725,1289.3583,10.312347,1302.8145,7.947974,1894.4482,7.1333623,1718.8462,3.7074528,1332.8486,3.5283225,1390.6439,2.783607,802.4401,2.4904006,2572.84,3.808395,2233.894,3.9337971,1140.2747,2.5505424,573.741,2.1047356,1058.775,2.4544919,515.71814,1.9060732,941.8133,2.5076978,449.25922,1.821472,902.5596,2.5613708,435.0312,1.7549316,3
4,176.57292,30.425684,835.16364,11.501252,850.7131,12.164622,1588.8387,8.711383,1582.6556,5.248514,1332.2731,4.181547,1390.4368,3.6458864,796.6501,2.841494,2403.2124,5.1056557,2179.013,4.537989,1154.8008,3.0522933,565.3412,2.3017988,1080.4249,2.8387587,508.03146,2.0418277,956.7229,2.8318727,443.3582,1.9249943,915.5693,2.842558,430.92102,1.835783,4
5,58.098637,37.82927,504.541,12.191411,540.10077,16.479342,1324.8145,9.986594,1389.8956,6.9617586,1332.228,4.7677665,1346.3632,4.615914,815.664,3.1743011,2154.0552,6.5403523,2143.8892,5.0821323,1152.5486,3.602659,566.1163,2.493926,1093.3221,3.2547162,501.57333,2.1721952,966.8292,3.1787245,439.83646,2.0249617,925.3926,3.141473,427.44696,1.9136462,5
6,24.697247,43.622383,339.19705,12.705498,349.35626,20.71963,1111.1039,11.043022,1185.7708,8.775116,1318.2218,5.293195,1279.5828,5.667388,852.3375,3.4863455,1881.5035,8.070209,2088.2605,5.564268,1136.6543,4.1951075,573.2767,2.6787417,1099.1947,3.6995227,499.98865,2.2966092,972.7473,3.5468366,438.88663,2.121166,932.7085,3.457074,425.33612,1.9886287,6
7,10.229289,48.560146,218.73808,13.265384,222.9312,24.792877,896.6003,11.927846,996.2963,10.637062,1268.1364,5.7743893,1197.4489,6.775841,880.36957,3.7773325,1602.4362,9.656833,1991.1605,5.9907637,1112.0044,4.8219132,585.7513,2.8562183,1099.4302,4.169578,504.4399,2.4150999,975.1883,3.934541,441.39355,2.2139897,938.1186,3.7881777,425.14734,2.0607986,7
8,7.125696,52.714855,207.37686,13.747706,150.70164,28.660944,742.5773,12.679138,834.0095,12.5123825,1217.6776,6.223109,1111.9111,7.920525,897.7346,4.05129,1354.8113,11.26947,1900.5554,6.377291,1083.6057,5.475067,602.7512,3.0271034,1094.9644,4.6610155,513.98627,2.527433,974.8285,4.3396044,447.64578,2.3036816,942.0655,4.1336346,426.87234,2.1304064,8
9,5.927367,56.422832,224.03,14.237275,101.49682,32.31161,615.174,13.309647,704.2933,14.377933,1167.2267,6.6467066,1034.5493,9.084502,918.88696,4.313788,1151.6073,12.885801,1817.4761,6.734804,1053.8665,6.1480355,624.32605,3.1920385,1086.695,5.169874,526.4482,2.6344335,972.0476,4.760111,456.2046,2.390551,944.7,4.4918847,430.7428,2.1979132,9
10,6.571692,59.635162,293.4306,14.664396,73.75825,35.732597,538.9446,13.836562,603.61096,16.219734,1125.7235,7.0523133,963.9829,10.255854,938.304,4.569167,974.5948,14.49394,1706.1827,7.0676527,1022.9937,6.8349648,647.036,3.3508515,1075.8787,5.692267,540.3679,2.7377279,967.2967,5.1938057,466.19022,2.4752476,946.2485,4.8614373,436.0808,2.2638636,10
11,4.8287454,62.600018,206.08719,15.059219,47.472492,38.936836,418.00693,14.276894,515.5659,18.02983,1075.2279,7.439076,898.3285,11.426564,953.8854,4.8199506,833.15533,16.082869,1619.2778,7.3824964,990.8867,7.5308423,668.6853,3.5041823,1064.3883,6.2248287,555.9283,2.838703,961.1573,5.638642,476.9403,2.558578,947.11,5.240633,442.29886,2.3289254,11
12,4.377194,65.20909,174.44168,15.422985,36.741272,41.92598,428.40625,14.653376,440.43674,19.801249,1020.7112,7.8100147,836.71686,12.589751,968.14124,5.0670643,715.0954,17.64983,1542.1144,7.680495,958.3778,8.231785,688.92883,3.6528656,1053.0115,6.7646227,573.13293,2.9384263,954.5046,6.0927014,489.3445,2.6415865,947.8526,5.6279454,449.15103,2.3938544,12
13,2.9496958,67.64441,130.49084,15.756437,26.174717,44.716553,364.39377,14.973192,380.795,21.52981,975.9874,8.168095,776.4064,13.73951,971.9621,5.3098817,619.9022,19.189756,1466.0947,7.9642015,925.9483,8.934841,706.189,3.7979202,1041.6368,7.3097725,592.45074,3.0370512,947.821,6.5539117,504.0962,2.7251725,948.856,6.0221076,456.98767,2.4593573,13
14,5.825149,69.721466,237.6097,16.084476,17.931242,46.649414,261.01718,15.253321,336.403,22.47566,926.9204,8.393119,725.3577,14.297336,959.16675,5.4520307,549.85297,19.93108,1387.9014,8.118115,899.2659,9.210793,711.9502,3.8698027,1029.3597,7.5005565,600.92676,3.0828512,939.8963,6.706183,510.565,2.7617075,946.3367,6.1420865,460.72235,2.4859536,14
15,6.5323415,71.7021,307.621,16.357729,15.0521,48.416718,235.6517,15.492062,302.28036,23.36103,892.36475,8.606896,680.9202,14.816142,945.44147,5.5880227,491.7484,20.614183,1306.9497,8.261844,874.3085,9.459416,715.8674,3.937037,1016.9996,7.668914,607.869,3.1255233,931.567,6.8387265,516.0545,2.7953978,943.3071,6.2442193,463.8884,2.51037,15
16,6.098212,73.41848,282.15106,16.630047,12.101201,49.879536,220.40837,15.699772,272.615,24.098202,858.3582,8.779993,640.42303,15.256674,928.55756,5.7023997,443.41776,21.17289,1234.4169,8.376967,851.2278,9.670637,718.34314,3.9938004,1004.8908,7.8117647,613.768,3.1619513,923.4629,6.9509087,520.7676,2.824371,940.0752,6.3301044,466.7743,2.5313258,16
17,4.1601253,75.07661,205.5087,16.868681,11.869781,51.265152,225.33073,15.87838,245.37766,24.824749,813.1593,8.949596,603.13824,15.696233,912.0245,5.816867,404.5003,21.72655,1176.5714,8.4908285,828.9899,9.883134,720.08716,4.050813,992.7105,7.9561315,619.2212,3.1990516,915.1441,7.064365,525.2033,2.8538494,936.6496,6.41705,469.64145,2.5527925,17
18,1.6311853,76.56604,90.29645,17.092047,10.254254,52.437305,208.5778,16.038374,220.05902,25.439621,764.3649,9.088579,570.57605,16.07544,898.3073,5.9148164,370.2509,22.189728,1122.7229,8.583686,808.27673,10.066839,720.4785,4.099514,980.8445,8.081417,623.87646,3.2313457,907.0874,7.162436,529.0002,2.8794055,933.2006,6.4918256,472.3025,2.5715148,18
19,1.2436107,77.96,79.39716,17.315596,12.602078,53.553326,283.6362,16.176868,199.98146,26.04854,732.49164,9.226417,542.2618,16.453955,885.82184,6.013653,342.28326,22.652529,1082.1792,8.676802,788.3435,10.252426,720.32324,4.148743,969.1109,8.208664,628.3349,3.2643576,898.9527,7.262151,532.55273,2.905529,929.5883,6.568008,474.91705,2.5908275,19
20,2.9284844,79.23723,248.89595,17.48139,11.424946,54.504974,248.998,16.301735,181.7806,26.565321,703.3558,9.338844,517.82916,16.78049,872.87823,6.0980268,316.9512,23.0421,1042.735,8.75304,769.8431,10.413399,719.61584,4.1906533,957.8007,8.319553,632.2266,3.2931118,891.2082,7.348693,535.61505,2.9281957,925.997,6.6339397,477.37634,2.6077137,20
21,1.0235018,80.4549,47.479897,17.684383,10.858523,55.42007,261.63174,16.416548,167.0904,27.078321,671.292,9.452081,495.6878,17.106554,861.576,6.18328,298.62854,23.43212,1016.9777,8.829438,752.32654,10.576158,718.70447,4.2332582,946.5818,8.432425,635.954,3.322694,883.5358,7.436864,538.4395,2.951464,922.3242,6.7013407,479.80832,2.6251824,21
22,0.5404397,81.5793,26.001884,17.866781,8.694337,56.20811,240.09286,16.519892,154.43369,27.51244,642.5767,9.544231,475.76306,17.38725,850.1772,6.255503,281.11374,23.759716,988.7572,8.892232,736.1712,10.716982,717.3847,4.269536,935.9535,8.530704,639.1573,3.3483047,876.2326,7.5133123,540.84937,2.9715981,918.741,6.759729,482.0208,2.6403546,22
23,3.916247,82.62924,230.14069,18.035234,7.5821085,56.965527,196.99814,16.613506,146.4752,27.945097,632.722,9.638251,457.6954,17.667418,838.2329,6.328501,267.5699,24.088953,963.8768,8.956353,720.7321,10.859441,715.7235,4.306474,925.4247,8.630749,642.18463,3.3746374,869.0052,7.5912385,543.13873,2.9922853,915.1436,6.819544,484.2633,2.6560566,23
24,4.2089725,83.62205,285.64474,18.193598,7.461079,57.626186,197.34708,16.702194,138.24907,28.310444,619.92206,9.714609,440.9092,17.9076,825.7207,6.3899155,253.76225,24.364868,938.37555,9.008573,706.5695,10.982194,713.7599,4.337777,915.5949,8.717583,644.70807,3.3974037,862.1402,7.6586,545.0201,3.010067,911.6147,6.8712626,486.23904,2.6696043,24
25,1.7443224,84.58058,160.47884,18.324661,6.6346164,58.261936,172.8939,16.779451,131.47786,28.674807,608.3826,9.792294,425.95755,18.147446,815.05927,6.452137,243.90927,24.642908,920.4332,9.061824,692.86176,11.106445,711.4615,4.3697925,905.8815,8.806123,647.10657,3.4207737,855.3437,7.7273974,546.92957,3.0283744,908.1364,6.924281,488.19324,2.683642,25
26,0.3138049,85.47712,22.04919,18.482298,8.170545,58.820908,229.8117,16.858557,122.7288,28.982935,580.89075,9.855734,411.88864,18.352543,804.29596,6.5041313,232.97224,24.875761,898.7481,9.106086,680.275,11.213265,709.1298,4.396917,896.8669,8.882566,649.0494,3.4407997,848.9547,7.786588,548.5637,3.0440216,904.777,6.9699593,489.9018,2.6956944,26
27,0.17255665,86.300934,7.14528,18.593437,6.7299104,59.355167,195.00906,16.923372,117.2174,29.290874,563.268,9.921742,399.56088,18.557535,795.2277,6.5569344,225.86673,25.111034,885.1407,9.150999,668.1632,11.321386,706.52026,4.4245634,887.9922,8.960517,650.9713,3.461497,842.638,7.8470526,550.2228,3.0601044,901.3982,7.0168686,491.59198,2.708196,27
28,0.49888387,87.11722,28.62797,18.759731,5.2518682,59.835094,154.53899,16.99444,111.070984,29.550556,544.6711,9.97563,388.10342,18.732616,785.9729,6.6007843,217.43747,25.307772,863.77814,9.188142,657.0488,11.413755,703.9683,4.4477453,879.7473,9.027541,652.34937,3.4791625,836.806,7.898894,551.68115,3.0737836,898.1631,7.057046,493.05432,2.7188845,28
29,0.23428746,87.84543,13.622739,18.845387,4.2999816,60.288517,130.87485,17.05188,106.5056,29.81065,528.044,10.03051,377.4172,18.907778,776.35565,6.6451073,210.84308,25.506723,842.6403,9.22613,646.3794,11.5071745,701.25366,4.4713054,871.6508,9.095808,653.6283,3.497368,831.0362,7.951899,553.11383,3.0877864,894.9198,7.0983186,494.50528,2.730028,29
30,0.9267294,88.59976,70.12539,18.967123,4.5871964,60.70277,153.60953,17.116076,102.03264,30.030163,516.26996,10.075575,367.5095,19.057041,767.43304,6.681991,203.04634,25.672243,823.59796,9.257154,636.61523,11.58683,698.5007,4.49097,864.1065,9.15412,654.51404,3.5128129,825.701,7.997026,554.3406,3.0996675,891.811,7.1334844,495.73483,2.7394814,30
31,0.19233817,89.25426,8.991643,19.071037,3.297541,61.092567,103.82723,17.164818,99.84756,30.250679,520.5544,10.122598,358.91193,19.206339,759.7865,6.719443,198.33176,25.840544,814.88086,9.289333,627.1625,11.667439,695.60406,4.5109777,856.6246,9.213517,655.3143,3.528613,820.472,8.043098,555.5809,3.1118865,888.7305,7.1695905,497.0194,2.749335,31
32,1.6556994,89.94518,144.34268,19.184116,3.3850904,61.455593,118.70566,17.22413,96.11845,30.437187,506.8204,10.161018,350.7462,19.333748,752.81287,6.750706,191.45277,25.981247,798.7071,9.316101,618.473,11.73595,692.79004,4.527774,849.7284,9.264187,655.9184,3.541984,815.6002,8.0822115,556.57416,3.1221359,885.7521,7.2001343,498.095,2.7577016,32
33,0.7548254,90.54362,68.08771,19.281858,3.767826,61.793095,164.29414,17.265594,93.25377,30.6254,490.586,10.20098,343.6339,19.461214,746.70087,6.7826424,186.7405,26.123976,783.7367,9.343285,610.11066,11.805271,689.97327,4.5449314,842.9085,9.315846,656.5474,3.555788,810.83014,8.122141,557.5428,3.132692,882.8367,7.2315335,499.22852,2.766447,33
34,1.0907284,91.184,81.5871,19.399662,3.2307675,62.114017,124.08109,17.322884,90.869705,30.785542,481.7774,10.234725,336.48367,19.570644,738.839,6.809688,180.7896,26.243631,767.6955,9.36638,602.45416,11.864358,687.42487,4.559431,836.74994,9.359801,657.0403,3.5674775,806.35126,8.155992,558.3345,3.1416483,880.0634,7.258111,500.20053,2.7738724,34
35,0.056733556,91.731766,1.9123044,19.471159,3.3858664,62.410694,172.42012,17.362238,89.09037,30.946562,475.54266,10.268792,330.4614,19.680397,733.2701,6.8374076,177.66397,26.365137,760.8469,9.38992,595.0574,11.924064,684.8327,4.5741324,830.62946,9.404574,657.40985,3.5794516,801.9578,8.190591,559.16626,3.1508174,877.3771,7.285421,501.23114,2.781613,35
36,1.0359485,92.306725,73.43365,19.58779,4.186364,62.696175,187.41983,17.415619,87.27235,31.085344,472.68674,10.297681,324.29718,19.775257,726.6625,6.8609524,174.12566,26.467985,754.20844,9.410388,588.3447,11.975224,682.377,4.586682,825.0754,9.442931,657.7183,3.5897827,797.8191,8.2200985,559.7771,3.1586134,874.79,7.3086424,502.10083,2.7882195,36
37,0.18021011,92.80062,10.724079,19.650196,3.330622,62.959206,126.163086,17.449503,86.18856,31.22524,471.6201,10.3276615,319.35687,19.87069,722.5234,6.8852086,172.82361,26.573082,753.06555,9.4312,581.8525,12.027043,679.8487,4.5995345,819.5821,9.482022,657.9283,3.600436,793.8427,8.250252,560.4799,3.1666267,872.3248,7.332504,503.0053,2.7951066,37
38,0.5593186,93.36202,29.297379,19.75369,3.4602492,63.217926,142.68268,17.501537,84.52728,31.34671,468.8755,10.353039,314.43387,19.954542,717.93506,6.9062524,169.83293,26.662653,748.03955,9.44928,575.8336,12.07242,677.38153,4.610857,814.56433,9.5161085,658.1149,3.6097229,790.04016,8.276413,560.9921,3.173559,869.9389,7.3531446,503.77408,2.801086,38
39,0.7861395,93.806625,53.0201,19.820263,2.9827497,63.4533,141.28471,17.531433,83.543434,31.468794,464.74445,10.379948,310.32547,20.037304,714.7267,6.9275365,168.7994,26.753704,744.58234,9.467856,570.08276,12.117115,674.81244,4.6221223,809.6875,9.549763,658.26196,3.6189613,786.377,8.302274,561.5559,3.1804075,867.6857,7.373585,504.56412,2.8070805,39
40,0.59821135,94.332565,43.08425,19.92976,1.9498689,63.688057,62.543663,17.580301,82.108154,31.57647,461.21896,10.402497,306.2605,20.111874,710.81494,6.946339,166.62883,26.832823,741.8763,9.48415,564.60944,12.157769,672.4149,4.63225,805.1282,9.580568,658.4541,3.6274416,782.82623,8.325971,561.99,3.1866567,865.4765,7.3923407,505.2501,2.812574,40
41,1.6508166,94.733635,118.770294,19.971716,2.3281894,63.90009,108.51849,17.609148,81.833954,31.684256,457.58044,10.42641,302.78818,20.185171,708.26514,6.965097,166.35478,26.913265,743.16003,9.500202,559.43884,12.197626,670.11676,4.642281,800.6695,9.610877,658.51,3.635758,779.4503,8.349316,562.44684,3.19277,863.4104,7.410829,505.97943,2.8180637,41
42,0.38859674,95.22563,16.0964,20.07357,3.0144527,64.113075,168.32458,17.65359,80.00258,31.780228,449.75275,10.446777,298.9054,20.251955,703.33704,6.9817896,163.53767,26.98351,737.81146,9.514671,554.536,12.234137,668.1196,4.6513467,796.5828,9.638849,658.6649,3.643395,776.1457,8.370915,562.8066,3.1983929,861.3898,7.428025,506.63998,2.8231113,42
43,4.5046034,95.58719,401.9927,20.111904,1.7237037,64.30328,60.498253,17.681242,79.70257,31.876078,450.66595,10.4672165,295.20447,20.317436,698.49786,6.998449,162.49348,27.055304,735.8605,9.528833,549.9456,12.269876,666.16205,4.660355,792.5207,9.666236,658.60895,3.650914,773.0007,8.392062,563.1856,3.2039113,859.499,7.4448853,507.35175,2.8281267,43
44,0.4427684,96.08608,19.482073,20.216475,1.311682,64.5016,31.888481,17.724623,78.275604,31.961966,449.40866,10.485126,291.6892,20.37725,693.935,7.0133004,159.82297,27.118412,731.2119,9.541728,545.6107,12.30284,664.4064,4.668604,788.77606,9.691687,658.59424,3.6578526,769.94696,8.411744,563.47736,3.2090228,857.6103,7.460633,507.95132,2.832754,44
45,1.3520628,96.40452,86.30915,20.25591,1.4733969,64.67237,53.84457,17.748552,76.82416,32.047935,436.36047,10.503466,288.30634,20.435862,689.51447,7.028216,158.55757,27.182959,724.888,9.554407,541.49854,12.334828,662.60406,4.6766715,785.1171,9.716602,658.5437,3.6646802,767.05743,8.4310255,563.85297,3.2140043,855.8627,7.4760265,508.59445,2.8373249,45
46,0.58622754,96.887375,42.32019,20.347895,1.2644907,64.85513,31.97626,17.790516,74.860535,32.12513,432.115,10.519026,284.99054,20.48965,685.30835,7.0417542,155.40952,27.23956,715.7131,9.566093,537.6033,12.36458,661.02686,4.684139,781.747,9.739771,658.541,3.6710205,764.23175,8.449041,564.1111,3.2186987,854.1185,7.490446,509.1644,2.8415768,46
47,3.47377,97.16479,268.00604,20.38818,1.5341362,65.011185,54.43298,17.812927,74.96247,32.20276,436.16183,10.5353365,282.1305,20.542255,682.9581,7.0551367,154.30658,27.2976,712.229,9.577426,533.9285,12.393289,659.409,4.6914005,778.4191,9.762314,658.42615,3.6771986,761.61206,8.466566,564.4896,3.223253,852.5298,7.5044823,509.72626,2.8457468,47
48,1.0392599,97.631516,85.08542,20.461153,1.3978204,65.17926,37.11536,17.851944,74.09176,32.272552,439.0602,10.549152,279.49026,20.590853,680.30804,7.067341,151.98055,27.348768,707.8615,9.588492,530.47455,12.420115,658.0131,4.698164,775.284,9.78337,658.33746,3.6829526,758.99255,8.482991,564.68304,3.2275116,850.9079,7.5176916,510.2257,2.849666,48
49,1.4161117,97.8784,108.958374,20.497868,1.5978702,65.3229,62.599136,17.872986,73.83703,32.342754,438.86594,10.563888,277.00842,20.638468,677.79376,7.0793853,151.58366,27.401163,710.607,9.5982685,527.239,12.446054,656.62463,4.7047186,772.23395,9.803862,658.2064,3.68854,756.55707,8.498922,565.0183,3.231673,849.4383,7.530501,510.72025,2.8535292,49
50,2.517007,98.311226,228.28421,20.577845,1.4860365,65.47956,39.302803,17.912052,71.911255,32.405914,425.7404,10.576201,274.18985,20.682695,673.8351,7.0905914,148.95267,27.447512,697.43774,9.608241,524.05164,12.470285,655.3207,4.710778,769.33014,9.823096,658.04944,3.693735,754.1664,8.513985,565.20996,3.2356057,847.9254,7.5426283,511.1552,2.8571384,50
51,0.98474395,98.56611,80.07747,20.612913,1.9403691,65.61368,85.133286,17.932962,70.47821,32.469692,414.11496,10.589231,271.44,20.72604,670.5292,7.101547,147.59665,27.495388,690.82385,9.617385,521.1297,12.49377,654.0347,4.716655,766.51117,9.841715,657.8647,3.6987891,751.9399,8.528573,565.50525,3.2394128,846.5725,7.554358,511.60248,2.860695,51


==> expres/diff_eps/diff_eps_wrn_cifar10.csv <==
trace-0,loss-0,std-0,trace-1,loss-1,std-1,trace-2,loss-2,std-2,trace-3,loss-3,std-3,trace-4,loss-4,std-4,trace-5,loss-5,std-5,trace-6,loss-6,std-6,trace-7,loss-7,std-7,trace-8,loss-8,std-8,trace-9,loss-9,std-9,trace-10,loss-10,std-10,trace-11,loss-11,std-11,trace-12,loss-12,std-12,0
28.10266,0.7154426,0.7154426,15.936788,0.299064,0.299064,20.723358,0.3918533,0.3918533,25.626358,0.50493294,0.50493294,32.74108,0.3978453,0.3978453,36.5062,0.43938264,0.43938264,37.3517,0.5127652,0.5127652,38.963966,0.5975088,0.5975088,43.028934,0.6429359,0.6429359,42.419254,0.7324156,0.7324156,44.323925,0.7784601,0.7784601,40.999107,0.83144766,0.83144766,35.754852,0.89660716,0.89660716,1
34.80873,10.45122,10.45122,32.265945,1.5927249,1.5927249,33.892918,1.2834127,1.2834127,37.431637,1.287846,1.287846,41.051056,0.6345741,0.6345741,43.897144,0.6466377,0.6466377,42.64174,0.6810661,0.6810661,43.100216,0.7462492,0.7462492,46.473694,0.77213013,0.77213013,44.43277,0.84487844,0.84487844,46.00101,0.8836996,0.8836996,42.298664,0.927766,0.927766,36.482346,0.9855174,0.9855174,2
11.114984,20.003328,20.003328,38.023193,4.147779,4.147779,38.947495,2.8475132,2.8475132,45.572903,2.4805562,2.4805562,48.698833,0.93969244,0.93969244,50.050045,0.90142626,0.90142626,47.837273,0.87344515,0.87344515,46.520668,0.9097649,0.9097649,49.228054,0.9093644,0.9093644,46.24939,0.9602056,0.9602056,47.377716,0.9900679,0.9900679,43.39241,1.0239314,1.0239314,37.10112,1.0730515,1.0730515,3
3.509041,26.277973,26.277973,33.45908,7.3957586,7.3957586,40.007023,4.9123836,4.9123836,46.33212,4.0123897,4.0123897,54.357903,1.3067548,1.3067548,54.595043,1.1959828,1.1959828,52.00961,1.0866791,1.0866791,49.179546,1.0846134,1.0846134,51.292675,1.0519315,1.0519315,47.830883,1.0770454,1.0770454,48.48903,1.0962658,1.0962658,44.290462,1.1192337,1.1192337,37.629017,1.158565,1.158565,4
1.0703803,30.279694,30.279694,25.653809,10.740139,10.740139,35.543,7.1867933,7.1867933,39.668827,5.7302313,5.7302313,57.451183,1.7191508,1.7191508,57.787777,1.5191457,1.5191457,54.819035,1.3160986,1.3160986,51.169193,1.2658136,1.2658136,52.876656,1.1968142,1.1968142,49.125336,1.193578,1.193578,49.384148,1.2007972,1.2007972,45.026234,1.2123377,1.2123377,38.076443,1.2411813,1.2411813,5
1.1847489,33.15106,33.15106,19.804447,13.876031,13.876031,31.881672,9.482205,9.482205,37.974007,7.469533,7.469533,58.595238,2.1567595,2.1567595,59.838284,1.8589356,1.8589356,56.300865,1.5529971,1.5529971,52.68305,1.4483031,1.4483031,54.10341,1.3405,1.3405,50.135773,1.3075101,1.3075101,50.128834,1.3018804,1.3018804,45.628498,1.301817,1.301817,38.464684,1.319839,1.319839,6
0.58223814,35.249027,35.249027,14.285724,16.715755,16.715755,25.645092,11.650175,11.650175,33.823517,9.153089,9.153089,58.661366,2.5989482,2.5989482,60.657883,2.2024734,2.2024734,57.009846,1.7881908,1.7881908,53.831852,1.6265316,1.6265316,55.05597,1.4792783,1.4792783,50.898106,1.4163306,1.4163306,50.75967,1.3975676,1.3975676,46.132805,1.3861527,1.3861527,38.801144,1.3933843,1.3933843,7
0.11579282,37.03276,37.03276,10.190855,19.260696,19.260696,22.308878,13.618089,13.618089,30.827482,10.714165,10.714165,57.891922,3.026947,3.026947,60.533234,2.5376637,2.5376637,57.34861,2.0136778,2.0136778,54.698997,1.7954472,1.7954472,55.787853,1.6097763,1.6097763,51.488068,1.5176252,1.5176252,51.284924,1.4859242,1.4859242,46.55526,1.4637194,1.4637194,39.09247,1.4606302,1.4606302,8
0.037039917,38.463547,38.463547,7.848436,21.498314,21.498314,17.535013,15.369565,15.369565,29.416615,12.113581,12.113581,56.654316,3.4245162,3.4245162,59.705772,2.852371,2.852371,57.45966,2.22164,2.22164,55.31069,1.9502729,1.9502729,56.335598,1.7285184,1.7285184,51.945267,1.6087614,1.6087614,51.725704,1.5649985,1.5649985,46.911697,1.5328492,1.5328492,39.340336,1.5203049,1.5203049,9
0.009557831,39.691494,39.691494,5.8276644,23.438679,23.438679,14.57002,16.894464,16.894464,26.234516,13.342784,13.342784,55.23449,3.7790923,3.7790923,58.566296,3.134659,3.134659,57.347088,2.4057827,2.4057827,55.70945,2.0862825,2.0862825,56.750072,1.832163,1.832163,52.30587,1.6873646,1.6873646,52.081264,1.6328573,1.6328573,47.20927,1.5919735,1.5919735,39.55277,1.5711246,1.5711246,10
0.011214386,40.748608,40.748608,5.485543,25.10228,25.10228,12.457143,18.186872,18.186872,23.509008,14.384821,14.384821,53.734863,4.079486,4.079486,57.41639,3.3744318,3.3744318,57.093582,2.5599654,2.5599654,55.943764,2.1994886,2.1994886,57.075863,1.9176683,1.9176683,52.582615,1.7513247,1.7513247,52.372902,1.687828,1.687828,47.45662,1.6395011,1.6395011,39.733284,1.6118197,1.6118197,11
0.023691311,41.672054,41.672054,4.702485,26.50261,26.50261,11.46304,19.247274,19.247274,20.637321,15.230496,15.230496,52.338028,4.3168707,4.3168707,56.437607,3.5639997,3.5639997,56.786987,2.6791234,2.6791234,56.100803,2.2864954,2.2864954,57.308136,1.9823788,1.9823788,52.7997,1.7989404,1.7989404,52.601856,1.7283455,1.7283455,47.658108,1.6743209,1.6743209,39.884468,1.6415011,1.6415011,12
0.0069118678,42.47978,42.47978,4.2430964,27.657618,27.657618,10.983649,20.072199,20.072199,19.091936,15.870622,15.870622,51.184887,4.484224,4.484224,55.69981,3.696957,3.696957,56.55161,2.7587705,2.7587705,56.21468,2.3438747,2.3438747,57.476913,2.023899,2.023899,52.96789,1.828602,1.828602,52.777172,1.7530786,1.7530786,47.812305,1.6951792,1.6951792,40.007122,1.6593297,1.6593297,13
0.009801434,43.230316,43.230316,4.028236,28.623642,28.623642,10.395126,20.735182,20.735182,18.125708,16.3617,16.3617,50.260326,4.6034737,4.6034737,55.139477,3.791036,3.791036,56.36392,2.8120284,2.8120284,56.304222,2.3815615,2.3815615,57.613228,2.0502787,2.0502787,53.102863,1.8465822,1.8465822,52.919605,1.7676548,1.7676548,47.93793,1.7071769,1.7071769,40.106445,1.6694679,1.6694679,14
0.002886035,43.861736,43.861736,3.5840418,29.47407,29.47407,10.092438,21.30408,21.30408,17.568933,16.781181,16.781181,49.378887,4.708047,4.708047,54.61795,3.873563,3.873563,56.167484,2.8586042,2.8586042,56.369537,2.4145484,2.4145484,57.724663,2.0732167,2.0732167,53.217625,1.8621933,1.8621933,53.04475,1.7801985,1.7801985,48.044518,1.7174606,1.7174606,40.19329,1.6782141,1.6782141,15
0.0011054081,44.476105,44.476105,2.9517517,30.218481,30.218481,9.827619,21.80155,21.80155,17.427887,17.142931,17.142931,48.593483,4.7992773,4.7992773,54.14921,3.9455829,3.9455829,55.973576,2.8991067,2.8991067,56.425762,2.4433122,2.4433122,57.82283,2.0930357,2.0930357,53.306934,1.8756791,1.8756791,53.15436,1.7909452,1.7909452,48.1406,1.726304,1.726304,40.268597,1.6857034,1.6857034,16
0.00023184651,45.00065,45.00065,2.4814377,30.871042,30.871042,9.455897,22.230494,22.230494,17.451664,17.451841,17.451841,47.864174,4.8785954,4.8785954,53.715103,4.007982,4.007982,55.78917,2.934104,2.934104,56.484043,2.4682078,2.4682078,57.89319,2.1100783,2.1100783,53.385326,1.8872633,1.8872633,53.248955,1.8001354,1.8001354,48.217857,1.7338501,1.7338501,40.338562,1.6921041,1.6921041,17
0.0005385697,45.505127,45.505127,2.1506624,31.443832,31.443832,9.12977,22.605082,22.605082,17.13457,17.71511,17.71511,47.23417,4.9467783,4.9467783,53.33639,4.061671,4.061671,55.62566,2.9640791,2.9640791,56.532978,2.4895349,2.4895349,57.962265,2.1246018,2.1246018,53.4442,1.8971667,1.8971667,53.332035,1.8078532,1.8078532,48.29129,1.7402005,1.7402005,40.3956,1.6974498,1.6974498,18
0.0003669984,45.975494,45.975494,1.9439509,31.941298,31.941298,8.996533,22.926125,22.926125,16.667356,17.940594,17.940594,46.65903,5.0053487,5.0053487,52.991318,4.107627,4.107627,55.46482,2.9894624,2.9894624,56.570168,2.5077486,2.5077486,58.013664,2.1369615,2.1369615,53.504463,1.905551,1.905551,53.404305,1.8143613,1.8143613,48.352528,1.7455243,1.7455243,40.447643,1.701944,1.701944,19
3.981535e-05,46.37551,46.37551,1.793654,32.38376,32.38376,8.873053,23.211271,23.211271,16.3191,18.133324,18.133324,46.1863,5.0553675,5.0553675,52.692883,4.146754,4.146754,55.32392,3.0108905,3.0108905,56.59077,2.523244,2.523244,58.063858,2.1473649,2.1473649,53.546272,1.9125974,1.9125974,53.46752,1.819761,1.819761,48.402767,1.749959,1.749959,40.49164,1.7056794,1.7056794,20
0.00021683412,46.765003,46.765003,1.6773093,32.77443,32.77443,8.7471695,23.454632,23.454632,16.036476,18.298582,18.298582,45.76375,5.0981383,5.0981383,52.422146,4.180149,4.180149,55.19666,3.0289643,3.0289643,56.617615,2.5364356,2.5364356,58.105946,2.1561456,2.1561456,53.586315,1.9185301,1.9185301,53.520966,1.8242934,1.8242934,48.450134,1.7536733,1.7536733,40.53196,1.7087619,1.7087619,21


==> expres/diff_eps/pgd_steps-50-eps_attack_24_diff_eps_wrn_cifar10.csv <==
trace-8,loss-8,std-8,trace-7,loss-7,std-7,trace-6,loss-6,std-6,trace-5,loss-5,std-5,trace-4,loss-4,std-4,trace-3,loss-3,std-3,trace-2,loss-2,std-2,trace-1,loss-1,std-1,trace-0,loss-0,std-0,0
42.705666,0.672001,0.672001,38.564114,0.6230308,0.6230308,37.847813,0.54231495,0.54231495,36.79847,0.47410375,0.47410375,32.630566,0.4331306,0.4331306,29.619774,0.59375155,0.59375155,23.72244,0.5329906,0.5329906,22.13687,0.51052934,0.51052934,54.3589,2.1880965,2.1880965,1
46.074608,0.8139971,0.8139971,42.765877,0.78742933,0.78742933,43.533024,0.7336717,0.7336717,44.403385,0.7123976,0.7123976,41.69836,0.7105522,0.7105522,40.734146,1.5780325,1.5780325,39.28902,1.8038207,1.8038207,40.01578,2.6456854,2.6456854,30.508888,13.941196,13.941196,2
48.877266,0.9727058,0.9727058,46.255623,0.9789192,0.9789192,49.1594,0.966093,0.966093,51.163555,1.0228696,1.0228696,50.105213,1.0920942,1.0920942,48.294724,3.1708682,3.1708682,42.31973,4.081128,4.081128,37.64561,6.5359993,6.5359993,6.2423177,22.916052,22.916052,3
50.973362,1.1479496,1.1479496,48.94055,1.1975387,1.1975387,53.24288,1.2425705,1.2425705,56.111282,1.4077022,1.4077022,55.264244,1.5850862,1.5850862,42.79906,5.3096633,5.3096633,37.432945,7.0224986,7.0224986,26.607494,11.077426,11.077426,1.2003617,28.610216,28.610216,4
52.512512,1.3390026,1.3390026,50.97795,1.4410286,1.4410286,55.31815,1.5603673,1.5603673,58.62301,1.8640434,1.8640434,56.929245,2.180273,2.180273,40.81837,7.7338824,7.7338824,30.71649,10.216113,10.216113,17.494577,15.476159,15.476159,0.544458,32.276676,32.276676,5
53.648617,1.5443869,1.5443869,52.416122,1.7070444,1.7070444,56.178215,1.914112,1.914112,59.012558,2.3841105,2.3841105,55.853863,2.8568852,2.8568852,32.062157,10.267961,10.267961,23.458117,13.40999,13.40999,11.497928,19.498068,19.498068,0.16412053,35.010395,35.010395,6
54.4885,1.7625508,1.7625508,53.28704,1.9929503,1.9929503,56.336823,2.298523,2.298523,57.75786,2.956881,2.956881,53.26765,3.5912533,3.5912533,29.211615,12.78192,12.78192,16.78591,16.460354,16.460354,7.947349,23.128355,23.128355,0.03801771,37.0832,37.0832,7
55.066517,1.9915105,1.9915105,53.788082,2.2954485,2.2954485,55.539677,2.7070658,2.7070658,55.223976,3.5687287,3.5687287,49.85713,4.362712,4.362712,22.406063,15.223887,15.223887,12.638019,19.311245,19.311245,5.0294485,26.403446,26.403446,0.0078144595,38.934673,38.934673,8
55.38811,2.2289183,2.2289183,54.0089,2.6115692,2.6115692,54.13122,3.132785,3.132785,52.080395,4.2072377,4.2072377,46.11548,5.1532164,5.1532164,17.722185,17.553425,17.553425,9.881608,21.946432,21.946432,3.1990676,29.354687,29.354687,0.07899696,40.397255,40.397255,9
55.492146,2.472831,2.472831,53.928566,2.9378135,2.9378135,52.563362,3.5690749,3.5690749,48.82784,4.8586955,4.8586955,42.605682,5.9488826,5.9488826,15.6358595,19.754934,19.754934,7.2276244,24.378359,24.378359,2.317971,32.021564,32.021564,0.0038867237,41.791325,41.791325,10
55.45299,2.7213507,2.7213507,53.60661,3.2711103,3.2711103,50.90112,4.0103755,4.0103755,46.007706,5.5140724,5.5140724,39.529198,6.7376747,6.7376747,12.05999,21.829344,21.829344,5.797906,26.616875,26.616875,1.8336389,34.422916,34.422916,0.10070044,42.918472,42.918472,11
55.294373,2.9721375,2.9721375,53.071877,3.6087754,3.6087754,49.25538,4.4518504,4.4518504,43.59813,6.16475,6.16475,36.78613,7.510274,7.510274,7.8541307,23.770983,23.770983,4.445674,28.67926,28.67926,1.2272723,36.598045,36.598045,0.033382133,44.026745,44.026745,12
55.03458,3.2234364,3.2234364,52.36058,3.947157,3.947157,47.70626,4.88855,4.88855,41.600452,6.802582,6.802582,34.364662,8.259315,8.259315,5.7524376,25.578568,25.578568,3.5210896,30.582,30.582,0.9080668,38.56475,38.56475,8.940946e-05,44.92401,44.92401,13
54.71058,3.4731853,3.4731853,51.5041,4.282744,4.282744,46.237537,5.316854,5.316854,39.94658,7.423046,7.423046,32.22215,8.980281,8.980281,5.0144176,27.26394,27.26394,2.9083042,32.333164,32.333164,0.6556227,40.351456,40.351456,0.001334949,45.83841,45.83841,14
54.339348,3.718912,3.718912,50.59719,4.6117697,4.6117697,44.753857,5.732971,5.732971,38.44623,8.022207,8.022207,30.123156,9.669273,9.669273,4.6230383,28.829737,28.829737,2.5225377,33.94545,33.94545,0.47834483,41.968864,41.968864,3.4271277e-05,46.57734,46.57734,15
53.94749,3.9589615,3.9589615,49.71904,4.9313784,4.9313784,43.282917,6.1346846,6.1346846,37.061417,8.5976,8.5976,28.175991,10.323414,10.323414,4.2713547,30.279861,30.279861,2.1445296,35.42962,35.42962,0.35919005,43.44036,43.44036,0.00042209207,47.33684,47.33684,16
53.553265,4.191402,4.191402,48.9347,5.2392654,5.2392654,41.930622,6.5192437,6.5192437,35.71064,9.146387,9.146387,26.393188,10.940875,10.940875,4.0448456,31.621151,31.621151,1.8236828,36.7982,36.7982,0.27220175,44.781155,44.781155,1.9513123e-05,47.968933,47.968933,17
53.167084,4.414373,4.414373,48.22437,5.533396,5.533396,40.726185,6.8845215,6.8845215,34.50769,9.666305,9.666305,24.776731,11.521061,11.521061,3.9271605,32.86153,32.86153,1.6030444,38.059242,38.059242,0.20449622,45.99987,45.99987,0.00036057836,48.61156,48.61156,18
52.795773,4.626288,4.626288,47.602364,5.8120956,5.8120956,39.67872,7.228392,7.228392,33.440334,10.155883,10.155883,23.30127,12.063182,12.063182,3.4318223,34.00464,34.00464,1.348845,39.218426,39.218426,0.16055098,47.116447,47.116447,4.0003757e-05,49.153286,49.153286,19
52.44492,4.825639,4.825639,47.01938,6.0736256,6.0736256,38.720768,7.54952,7.54952,32.500057,10.613104,10.613104,22.012587,12.566865,12.566865,2.9098046,35.054897,35.054897,1.1136892,40.28464,40.28464,0.13629575,48.13417,48.13417,8.461513e-05,49.71606,49.71606,20
52.104366,5.0111628,5.0111628,46.512688,6.3163457,6.3163457,37.873768,7.8464375,7.8464375,31.70953,11.036819,11.036819,20.869486,13.031219,13.031219,2.5328605,36.0161,36.0161,0.96231085,41.262268,41.262268,0.11791977,49.071712,49.071712,7.0627516e-06,50.18717,50.18717,21
51.77648,5.181768,5.181768,46.036438,6.539428,6.539428,37.121304,8.118107,8.118107,30.97532,11.426271,11.426271,19.887884,13.456716,13.456716,2.3372312,36.901314,36.901314,0.8147244,42.159336,42.159336,0.09501455,49.923595,49.923595,1.9986996e-05,50.68085,50.68085,22
51.46777,5.336451,5.336451,45.60247,6.741885,6.741885,36.446575,8.3640785,8.3640785,30.285437,11.780013,11.780013,18.971622,13.842663,13.842663,2.1521387,37.705048,37.705048,0.6888438,42.97664,42.97664,0.067809805,50.706703,50.706703,4.842842e-06,51.10391,51.10391,23
51.18935,5.474221,5.474221,45.19624,6.92279,6.92279,35.836563,8.583712,8.583712,29.621399,12.098154,12.098154,18.159855,14.188984,14.188984,1.9593887,38.432014,38.432014,0.5925726,43.721767,43.721767,0.04469006,51.423286,51.423286,2.7363045e-05,51.540432,51.540432,24
50.938732,5.594572,5.594572,44.809074,7.081493,7.081493,35.26141,8.776621,8.776621,28.996344,12.380003,12.380003,17.391006,14.495446,14.495446,1.7683672,39.08719,39.08719,0.53707296,44.400166,44.400166,0.032550376,52.080368,52.080368,2.2800625e-06,51.907837,51.907837,25
50.69868,5.7019663,5.7019663,44.450844,7.2234883,7.2234883,34.735382,8.94933,8.94933,28.436865,12.633284,12.633284,16.76003,14.770876,14.770876,1.5908312,39.680252,39.680252,0.4947177,45.019115,45.019115,0.025685657,52.686195,52.686195,9.5149935e-06,52.309757,52.309757,26
50.47463,5.803827,5.803827,44.10219,7.357939,7.357939,34.230793,9.112075,9.112075,27.890772,12.87092,12.87092,16.18911,15.028646,15.028646,1.4158376,40.231953,40.231953,0.4601429,45.59142,45.59142,0.021792902,53.246956,53.246956,3.1664752e-06,52.63526,52.63526,27
50.240116,5.9004326,5.9004326,43.756386,7.485061,7.485061,33.771744,9.26513,9.26513,27.40468,13.094015,13.094015,15.716896,15.2693205,15.2693205,1.2720242,40.74573,40.74573,0.4290421,46.123466,46.123466,0.018632837,53.766808,53.766808,4.4615e-06,52.994217,52.994217,28
50.026775,5.991966,5.991966,43.40978,7.605138,7.605138,33.31983,9.4093,9.4093,26.935427,13.303172,13.303172,15.280924,15.49388,15.49388,1.1575704,41.22261,41.22261,0.4043193,46.6163,46.6163,0.015917385,54.250042,54.250042,2.8787526e-06,53.296738,53.296738,29
49.802765,6.0785165,6.0785165,43.061398,7.718592,7.718592,32.910095,9.544523,9.544523,26.511717,13.499237,13.499237,14.926481,15.703074,15.703074,1.0709201,41.665955,41.665955,0.38220912,47.07453,47.07453,0.013954222,54.699245,54.699245,6.527081e-06,53.624718,53.624718,30
49.59414,6.1602674,6.1602674,42.732864,7.8257146,7.8257146,32.515713,9.671288,9.671288,26.076952,13.682441,13.682441,14.516792,15.8979225,15.8979225,1.003139,42.08124,42.08124,0.35011664,47.501812,47.501812,0.012134022,55.117794,55.117794,1.969599e-06,53.89231,53.89231,31
49.376324,6.2372746,6.2372746,42.41853,7.9263444,7.9263444,32.141357,9.790215,9.790215,25.66348,13.853475,13.853475,14.177711,16.079275,16.079275,0.9419439,42.465874,42.465874,0.29187417,47.89997,47.89997,0.01089884,55.510513,55.510513,3.1429488e-06,54.19313,54.19313,32
49.169437,6.3096857,6.3096857,42.126637,8.020788,8.020788,31.730099,9.9016,9.9016,25.25055,14.013143,14.013143,13.810639,16.248081,16.248081,0.90480524,42.82567,42.82567,0.25381842,48.271717,48.271717,0.009285106,55.878494,55.878494,9.901677e-07,54.445118,54.445118,33
48.958717,6.3776455,6.3776455,41.825123,8.10946,8.10946,31.347847,10.005994,10.005994,24.885416,14.161882,14.161882,13.506967,16.404896,16.404896,0.88139296,43.16024,43.16024,0.22851539,48.61875,48.61875,0.008600954,56.222977,56.222977,2.3529733e-06,54.71672,54.71672,34
48.768803,6.441357,6.441357,41.556423,8.192686,8.192686,30.981384,10.103533,10.103533,24.483068,14.301067,14.301067,13.163604,16.550753,16.550753,0.869942,43.474377,43.474377,0.21049948,48.944664,48.944664,0.007102243,56.5484,56.5484,1.0585775e-06,54.946774,54.946774,35
48.580112,6.5011005,6.5011005,41.25952,8.270876,8.270876,30.664993,10.194614,10.194614,24.08801,14.430891,14.430891,12.894745,16.686174,16.686174,0.8870574,43.767178,43.767178,0.1937567,49.247433,49.247433,0.00744513,56.855495,56.855495,1.8345502e-06,55.199745,55.199745,36
48.41864,6.5569954,6.5569954,41.00578,8.344061,8.344061,30.357676,10.279764,10.279764,23.6646,14.552376,14.552376,12.562798,16.81251,16.81251,0.89311033,44.043453,44.043453,0.18175288,49.53461,49.53461,0.0057818117,57.142464,57.142464,1.0062026e-06,55.414757,55.414757,37
48.257023,6.609334,6.609334,40.720787,8.412867,8.412867,30.07291,10.359275,10.359275,23.20328,14.665495,14.665495,12.28035,16.93024,16.93024,0.8363701,44.30209,44.30209,0.1694972,49.802692,49.802692,0.0059463736,57.418613,57.418613,1.6287029e-06,55.641506,55.641506,38
48.11173,6.6583977,6.6583977,40.473408,8.477324,8.477324,29.77342,10.433563,10.433563,22.767784,14.771096,14.771096,11.946204,17.03986,17.03986,0.752458,44.545883,44.545883,0.16138162,50.056175,50.056175,0.004796404,57.6747,57.6747,1.7557809e-06,55.849068,55.849068,39
47.978203,6.70429,6.70429,40.200306,8.538085,8.538085,29.511314,10.502763,10.502763,22.333387,14.870074,14.870074,11.750683,17.142239,17.142239,0.71176374,44.771873,44.771873,0.15471967,50.294357,50.294357,0.005605865,57.922382,57.922382,3.4947616e-06,56.061367,56.061367,40
47.854286,6.74724,6.74724,39.96324,8.595088,8.595088,29.225496,10.567495,10.567495,21.957756,14.962878,14.962878,11.519416,17.238394,17.238394,0.6875519,44.988663,44.988663,0.15102828,50.519936,50.519936,0.004169275,58.15349,58.15349,2.8181744e-06,56.255375,56.255375,41
47.73993,6.7877364,6.7877364,39.702007,8.64867,8.64867,28.958603,10.628209,10.628209,21.5936,15.049892,15.049892,11.429267,17.327772,17.327772,0.6686179,45.18821,45.18821,0.14772855,50.731594,50.731594,0.0049496046,58.37767,58.37767,1.0855448e-06,56.44916,56.44916,42
47.60938,6.825859,6.825859,39.46934,8.698867,8.698867,28.696415,10.685108,10.685108,21.293982,15.131377,15.131377,11.271548,17.411776,17.411776,0.65307665,45.379704,45.379704,0.14570229,50.934372,50.934372,0.0036637546,58.58718,58.58718,1.6997777e-06,56.63474,56.63474,43
47.49876,6.861664,6.861664,39.222267,8.74618,8.74618,28.444916,10.738608,10.738608,20.962189,15.208141,15.208141,11.217504,17.490034,17.490034,0.6425879,45.55523,45.55523,0.14367586,51.12419,51.12419,0.0042662895,58.789104,58.789104,9.969024e-07,56.81885,56.81885,44
47.381466,6.895573,6.895573,39.002274,8.790743,8.790743,28.199987,10.789014,10.789014,20.730236,15.280634,15.280634,11.086241,17.564247,17.564247,0.63463855,45.72892,45.72892,0.14281301,51.30634,51.30634,0.003251739,58.979774,58.979774,1.1534601e-06,56.988533,56.988533,45
47.269173,6.9275017,6.9275017,38.78003,8.832893,8.832893,27.998558,10.836645,10.836645,20.468939,15.348914,15.348914,11.057205,17.633553,17.633553,0.63091487,45.885574,45.885574,0.14131434,51.47805,51.47805,0.0034890885,59.164394,59.164394,4.0224492e-07,57.1571,57.1571,46
47.15182,6.9578133,6.9578133,38.580162,8.872793,8.872793,27.802652,10.881763,10.881763,20.260569,15.413245,15.413245,10.930139,17.698864,17.698864,0.62596124,46.045227,46.045227,0.14068249,51.641308,51.641308,0.0029055162,59.339413,59.339413,1.2024655e-06,57.324608,57.324608,47
47.04786,6.986492,6.986492,38.376064,8.910529,8.910529,27.627821,10.924428,10.924428,20.047363,15.473999,15.473999,10.888264,17.760466,17.760466,0.6233267,46.186085,46.186085,0.13886406,51.79621,51.79621,0.0035246823,59.512863,59.512863,3.9084526e-07,57.48408,57.48408,48
46.943394,7.01387,7.01387,38.19116,8.946399,8.946399,27.453651,10.965053,10.965053,19.874445,15.531349,15.531349,10.762867,17.818863,17.818863,0.62333244,46.326344,46.326344,0.13771322,51.9435,51.9435,0.0026841338,59.672607,59.672607,3.3282768e-06,57.638783,57.638783,49
46.849236,7.0399413,7.0399413,38.010033,8.980511,8.980511,27.259624,11.003604,11.003604,19.667484,15.586039,15.586039,10.738694,17.874115,17.874115,0.6237329,46.454887,46.454887,0.13440257,52.084435,52.084435,0.003016622,59.830864,59.830864,4.5247413e-07,57.788025,57.788025,50
46.75722,7.0648193,7.0648193,37.841663,9.012906,9.012906,27.031359,11.040151,11.040151,19.515331,15.637918,15.637918,10.602879,17.926565,17.926565,0.623474,46.58455,46.58455,0.13062201,52.217937,52.217937,0.002589787,59.97803,59.97803,2.8038328e-06,57.9342,57.9342,51


==> expres/diff_eps/steps-100-eps_attack_100_wrn_cifar10.csv <==
trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
71.230995,7.3413,70.97777,4.7339773,88.79073,10.620911,143.6016,7.1059074,97.29475,6.7924376,114.3282,5.6309414,130.85931,6.704404,157.39464,6.6862392,73.97509,2.9038894,35.17887,2.5033023,78.69915,2.6187432,41.799866,2.504683,70.33364,2.2523036,31.747826,2.02092,43.549114,1.5121359,17.247305,1.129127,43.0319,1.7240369,18.405369,1.2722516,1
30.959866,12.403314,62.342606,5.328638,49.633286,14.135727,116.75706,7.713656,61.36143,9.953057,100.85751,6.454272,95.51295,9.670751,143.03761,7.678333,70.3755,3.645302,34.338528,2.8462586,78.68534,3.3706942,41.88739,2.928307,69.90651,2.7826276,30.369442,2.276416,44.43619,1.8358713,16.428501,1.268341,43.375847,2.0505614,18.084032,1.4279674,2
6.8239193,18.400923,34.638496,5.336354,28.274813,18.09225,92.00787,7.913218,33.230015,13.512326,79.21355,6.847575,58.982388,13.116865,118.69638,8.269295,67.78186,4.5295644,36.11904,3.171757,77.25109,4.233477,43.95412,3.3348675,68.969925,3.3942277,31.082962,2.5215282,45.11868,2.2117918,16.222391,1.4210867,43.676308,2.4074183,18.324032,1.5981077,3
1.2963259,23.499596,18.024908,5.2274876,12.836975,21.738491,61.483593,7.7987943,16.011553,16.932959,56.220455,6.97096,33.32905,16.480165,91.971344,8.523449,64.078,5.4576535,39.190197,3.4627078,74.20941,5.158392,47.2028,3.720047,66.66068,4.0469155,32.73362,2.7439294,45.129723,2.6309247,16.087652,1.5798318,43.643875,2.7954679,18.8118,1.7747489,4
0.2167893,27.66189,7.7262006,5.19176,4.619104,25.037449,35.936016,7.5734053,7.589221,20.115774,39.27862,6.9864764,17.064228,19.6434,66.121315,8.574212,59.696213,6.412957,42.18721,3.7206018,70.39411,6.1258593,50.872112,4.082236,63.444862,4.730488,34.73033,2.9416554,44.69428,3.0895417,16.382845,1.7409502,43.397583,3.211325,19.645374,1.9552219,5
0.002155111,31.126862,0.15623796,5.24075,1.5684714,28.041622,20.256182,7.3688045,3.5318954,23.066877,26.651596,6.9812937,8.578784,22.575825,46.768967,8.547077,54.923737,7.3839564,44.642803,3.9493573,66.29121,7.121876,54.495358,4.4227867,59.77273,5.436312,36.689957,3.1149824,44.033665,3.5838914,17.243917,1.9009012,43.055355,3.652071,20.93491,2.1370013,6
4.3372525e-05,34.04714,0.00062437786,5.3441505,0.55681694,30.797321,12.254134,7.2300653,1.8811686,25.811272,20.154125,6.992308,4.3484473,25.285606,33.458187,8.504002,50.22935,8.360842,46.673725,4.154257,62.09001,8.134351,57.402943,4.741979,55.98352,6.156624,38.602898,3.2658753,43.269833,4.1097617,18.545326,2.0572383,42.712505,4.1147676,22.690832,2.3182867,7
2.6884038e-05,36.539406,0.00039824497,5.46782,0.19486572,33.359776,7.0829906,7.152897,0.92231125,28.38686,14.17708,7.021195,2.2698505,27.804693,23.915472,8.4615345,45.975193,9.337409,48.397053,4.339977,58.02801,9.15586,59.98828,5.040292,52.29427,6.8867736,40.236362,3.3972342,42.475155,4.6629033,20.113966,2.208985,42.441605,4.596927,24.835875,2.497584,8
1.5463696e-05,38.659122,0.0004552122,5.596025,0.03962666,35.75151,2.3087199,7.121009,0.39472738,30.814835,8.329185,7.0675807,1.1039662,30.15816,16.228924,8.42515,42.240864,10.308716,49.859642,4.5097713,54.28693,10.17927,62.37584,5.318436,48.907543,7.6217775,41.778347,3.5124962,41.701008,5.2381983,21.876144,2.35532,42.291378,5.095779,27.291119,2.6738572,9
1.1895241e-05,40.486958,0.0004264224,5.716762,0.00576329,37.994644,0.33825907,7.120594,0.2022451,33.115227,6.2662716,7.1318946,0.5924904,32.367294,12.788581,8.3961,38.94883,11.273033,51.09395,4.6653624,50.904003,11.201148,64.47356,5.5783477,45.893635,8.358287,43.293453,3.614714,40.978626,5.832404,23.758472,2.4963562,42.29635,5.609261,30.013952,2.8470325,10
6.765873e-06,42.07124,0.00029340948,5.8304443,0.0006883136,40.094894,0.030773317,7.144372,0.10027089,35.298176,4.5392866,7.213381,0.35674435,34.44389,10.601474,8.375436,36.007614,12.2277355,52.078056,4.8084044,47.804287,12.217308,66.18681,5.821214,43.25495,9.093212,44.818798,3.7065988,40.29184,6.441653,25.649012,2.632469,42.474476,6.1346045,32.96331,3.0165255,11
5.3672293e-06,43.47391,0.00023004683,5.938431,0.00012369419,42.06433,0.0066101863,7.183698,0.040232863,37.373943,2.363427,7.305818,0.2843919,36.403767,11.815914,8.360569,33.36814,13.172445,53.02132,4.940055,44.868973,13.226489,67.450554,6.0484877,40.924862,9.825144,46.28006,3.7905154,39.646065,7.0631843,27.567162,2.7643468,42.809277,6.67012,36.100746,3.1821864,12
5.288571e-06,44.727272,0.00029802156,6.04087,2.7228522e-05,43.9093,0.0016999911,7.236296,0.029812723,39.34766,2.0429635,7.4079103,0.14320469,38.2563,5.9044895,8.354393,31.0163,14.105845,54.017033,5.0620904,42.101246,14.226056,68.54147,6.2617807,38.82556,10.55209,47.54585,3.8677208,39.051598,7.694329,29.605667,2.8923347,43.292656,7.2137537,39.393063,3.3438277,13
5.8733976e-06,45.862392,0.00042212327,6.1398253,5.126393e-06,45.641262,0.00031478467,7.3004045,0.016551727,41.229645,1.3030007,7.517163,0.05566785,40.01041,3.1102653,8.352471,28.86549,15.027955,54.924774,5.175203,39.583096,15.214753,69.72328,6.46202,36.88887,11.273253,48.63547,3.9396694,38.49995,8.332726,31.72526,3.0170388,43.903786,7.764044,42.822018,3.50095,14
3.3221256e-06,46.89243,0.00016270913,6.2325706,1.0011958e-06,47.266983,5.1215637e-05,7.37228,0.011435036,43.019558,1.0161211,7.631234,0.04666897,41.674335,3.4852679,8.356125,26.896322,15.937175,55.678013,5.2798805,37.29126,16.190857,70.76201,6.6501017,35.12595,11.987467,49.701702,4.007219,37.962265,8.976157,33.81134,3.1385877,44.620705,8.319032,46.377533,3.6536536,15
5.963268e-06,47.840282,0.0004958206,6.320731,1.475279e-07,48.79357,6.153734e-06,7.4509997,0.007671116,44.725533,0.7066899,7.7501545,0.06174743,43.255775,5.282957,8.364431,25.029024,16.833746,56.125294,5.376894,35.122383,17.15467,71.46878,6.827077,33.492924,12.6944065,50.72895,4.07117,37.424667,9.622977,35.852215,3.2568514,45.431038,8.87775,50.050766,3.8020394,16
2.6062469e-06,48.70861,0.00013525407,6.402096,3.2251975e-08,50.22919,9.856153e-07,7.5360837,0.0030487552,46.35152,0.2752026,7.872209,0.08346407,44.759705,7.6769676,8.381005,23.243755,17.717093,56.194527,5.4671936,33.06934,18.10472,71.94162,6.99319,31.966272,13.392918,51.710682,4.132482,36.890564,10.271353,37.892387,3.3724003,46.321926,9.4385395,53.87549,3.9459803,17
8.450852e-06,49.51577,0.00075577165,6.4778805,1.1905747e-08,51.584755,4.2505835e-07,7.623447,0.0009270905,47.901905,0.078220785,7.996015,0.0380952,46.192,3.353489,8.400532,21.568592,18.58769,56.109295,5.551714,31.128866,19.040844,72.19543,7.149148,30.537516,14.082783,52.672314,4.19178,36.351788,10.920564,39.919838,3.48529,47.29602,10.000713,57.87676,4.0852237,18
2.3247655e-06,50.262367,0.000112936774,6.547369,6.6473147e-09,52.86657,2.8783424e-07,7.7132225,0.00023286456,49.378475,0.016140997,8.121906,0.0054850215,47.558453,0.35303202,8.426419,20.010803,19.44449,55.87814,5.631176,29.282507,19.962746,72.145676,7.295942,29.174269,14.763315,53.534492,4.249259,35.812023,11.568425,41.91251,3.5952733,48.34221,10.563001,62.10066,4.219937,19
3.3870176e-06,50.96158,0.00026708443,6.612279,2.7891351e-09,54.07847,1.3282991e-07,7.805074,8.5019594e-05,50.785343,0.004797073,8.246648,0.0018824909,48.861263,0.14334756,8.456117,18.547424,20.288034,55.73354,5.706169,27.494724,20.870708,71.71875,7.434172,27.89572,15.434653,54.31406,4.305404,35.25848,12.214475,43.854305,3.7025793,49.459633,11.124592,66.53423,4.349851,20
2.707392e-06,51.61255,0.00017235907,6.6718287,2.2165119e-09,55.227627,1.3939767e-07,7.895297,3.707475e-05,52.12584,0.0017783211,8.36979,0.00090773305,50.109837,0.07183724,8.490182,17.219584,21.118162,55.65442,5.7772393,25.7703,21.764458,70.97987,7.564517,26.666037,16.09609,54.93034,4.36072,34.69027,12.857225,45.728466,3.8069606,50.63525,11.684543,71.16205,4.4747863,21
1.8342664e-06,52.22486,0.00011686786,6.729055,1.3679758e-09,56.322033,8.6546905e-08,7.985608,1.910304e-05,53.406624,0.0009905386,8.491217,0.00041840787,51.30465,0.02966525,8.526859,16.007757,21.935255,55.443714,5.8448663,24.118795,22.64432,70.11308,7.6879005,25.492277,16.747923,55.4772,4.4154825,34.089626,13.496339,47.516384,3.9081972,51.850647,12.242637,75.93226,4.5950336,22
1.988662e-06,52.801357,0.000120192046,6.781396,1.0586051e-09,57.36278,7.6653215e-08,8.076134,9.697415e-06,54.62629,0.0004103234,8.609294,0.0001987493,52.448463,0.0125298705,8.568729,14.880592,22.738588,54.925777,5.9096117,22.588253,23.509548,69.544815,7.8049035,24.373554,17.389252,55.94958,4.4701805,33.465668,14.130894,49.24077,4.006145,53.076664,12.798102,80.77663,4.7105,23
2.1307696e-06,53.344883,0.00015192514,6.8295164,7.1663936e-10,58.35507,4.598367e-08,8.166163,4.923449e-06,55.792408,0.00022891612,8.724044,0.00012113456,53.546356,0.0058056144,8.6116495,13.777424,23.528757,54.093792,5.971359,21.139488,24.36154,68.845566,7.9157877,23.289738,18.020521,56.354713,4.5246897,32.816532,14.7605095,50.879295,4.1009784,54.29938,13.350757,85.71494,4.821164,24
1.2105594e-06,53.858875,6.140868e-05,6.876002,4.5927323e-10,59.301556,3.238696e-08,8.251978,2.90595e-06,56.906693,9.822282e-05,8.837995,6.712473e-05,54.599293,0.0027492342,8.658552,12.715645,24.305193,52.974556,6.030387,19.763674,25.199549,67.74376,8.020642,22.26798,18.641207,56.7318,4.579005,32.139984,15.384644,52.42716,4.1927037,55.48082,13.899889,90.62275,4.927496,25
1.1485783e-06,54.346405,7.587048e-05,6.919653,5.605984e-10,60.206806,4.165121e-08,8.336982,1.4789282e-06,57.975662,6.152573e-05,8.946387,5.3963267e-05,55.609493,0.0020036197,8.708665,11.682936,25.068474,51.616302,6.087273,18.500185,26.023869,66.90087,8.120461,21.277693,19.251808,57.038296,4.633149,31.452307,16.003208,53.912125,4.2814074,56.600845,14.444952,95.43982,5.0296984,26
9.044353e-07,54.8082,4.2767457e-05,6.9613004,1.530421e-10,61.07514,9.357022e-09,8.422083,1.1881258e-06,58.99632,4.4858687e-05,9.054677,3.2331456e-05,56.580074,0.0010608782,8.76015,10.7255535,25.817846,50.140137,6.14216,17.370487,26.833866,66.43919,8.215404,20.316042,19.852161,57.173126,4.6872597,30.761772,16.615393,55.306873,4.3670096,57.671513,14.985393,100.19713,5.128121,27
8.934587e-07,55.247543,6.274452e-05,7.000303,2.1024596e-10,61.90583,1.3722881e-08,8.503582,5.864516e-07,59.97586,2.6380067e-05,9.15666,2.9001036e-05,57.5149,0.0010766827,8.813255,9.815891,26.55435,48.387962,6.195997,16.317297,27.629896,66.025826,8.3052,19.363808,20.442553,57.0501,4.7416015,30.06514,17.221115,56.605583,4.449833,58.667988,15.521245,104.79413,5.222903,28
8.0965253e-07,55.665558,3.6737667e-05,7.036075,8.364083e-11,62.705036,4.527704e-09,8.58409,5.838722e-07,60.91189,2.5855876e-05,9.257162,1.7857923e-05,58.41615,0.0005996105,8.869372,8.971484,27.27729,46.644505,6.248553,15.363689,28.411922,65.57365,8.390279,18.452435,21.022469,56.88479,4.796219,29.359997,17.819756,57.794964,4.529883,59.61165,16.051874,109.245285,5.3141594,29
5.1664875e-07,56.06518,2.6982592e-05,7.0721006,2.3893382e-10,63.47211,2.0776339e-08,8.66371,3.4273867e-07,61.810043,1.5624857e-05,9.350696,1.4288922e-05,59.2846,0.0005376824,8.927301,8.16445,27.986969,44.67366,6.300013,14.427287,29.180134,64.4621,8.470812,17.606247,21.59264,56.799618,4.8511906,28.650179,18.41148,58.922028,4.6072016,60.46312,16.577124,113.50455,5.402146,30
7.55951e-07,56.446007,3.6883474e-05,7.103153,5.7889842e-11,64.20983,3.545636e-09,8.739737,3.641728e-07,62.67065,1.9442754e-05,9.443933,8.082599e-06,60.121967,0.00026826022,8.986968,7.4089193,28.683456,42.742466,6.350812,13.480358,29.934774,62.482704,8.547108,16.843002,22.152494,56.877464,4.906433,27.965141,18.995823,60.011913,4.681755,61.237106,17.096579,117.574066,5.4873996,31
3.48169e-07,56.813194,1.7144928e-05,7.136262,1.6478649e-10,64.91921,1.46122945e-08,8.814379,1.801602e-07,63.500225,7.8577605e-06,9.532234,8.42613e-06,60.928112,0.00034564492,9.046919,6.6521826,29.366854,40.23704,6.4008737,12.572786,30.676544,61.10127,8.619583,16.155054,22.702963,56.94052,4.9620056,27.277374,19.5725,60.97046,4.753691,61.92408,17.610195,121.4263,5.5701437,32
5.28978e-07,57.162163,2.4878294e-05,7.163238,3.111928e-11,65.60219,1.8582547e-09,8.883568,1.7613928e-07,64.29542,1.0100567e-05,9.6171,5.019304e-06,61.706432,0.0002048418,9.108391,6.0001698,30.037157,38.3814,6.450528,11.765435,31.404428,60.019215,8.688311,15.497347,23.243704,56.889343,5.0175753,26.578327,20.141222,61.791584,4.822836,62.49067,18.117762,125.0311,5.6504416,33
1.9969575e-07,57.50032,7.1438963e-06,7.194188,9.6479366e-11,66.26236,8.75889e-09,8.95497,1.15804966e-07,65.0629,5.507479e-06,9.697645,5.9815047e-06,62.457882,0.00029459066,9.167224,5.483101,30.694075,37.397526,6.499998,11.013696,32.118958,58.881214,8.753726,14.854103,23.775127,56.74469,5.0734096,25.897106,20.702168,62.564888,4.889436,62.949745,18.619274,128.40474,5.7286396,34
6.126436e-07,57.821095,4.2690514e-05,7.2177315,3.16906e-11,66.89685,2.2248903e-09,9.020376,1.6120741e-07,65.798645,1.0196704e-05,9.777072,2.800706e-06,63.182724,0.000115209245,9.227901,5.0757766,31.3381,37.17928,6.5496287,10.33406,32.820457,57.930664,8.815897,14.199536,24.297138,56.423332,5.129114,25.216145,21.255127,63.22307,4.953675,63.32127,19.114496,131.595,5.804832,35
1.841738e-07,58.13342,6.302189e-06,7.246755,7.0718896e-11,67.51277,6.453244e-09,9.088506,5.9155074e-08,66.50755,2.6558944e-06,9.853086,3.353507e-06,63.883926,0.00014692383,9.285146,4.718591,31.969528,36.916203,6.5989304,9.632756,33.50915,56.54521,8.87534,13.550762,24.809774,56.04249,5.184659,24.519827,21.800144,63.695057,5.015614,63.586586,19.603468,134.50613,5.879519,36
6.0077383e-07,58.43149,4.37076e-05,7.2663856,1.6352942e-11,68.10403,1.0003677e-09,9.15018,1.09500114e-07,67.190445,8.584963e-06,9.928202,1.6127965e-06,64.56218,6.81816e-05,9.347213,4.376429,32.58801,35.941418,6.648288,8.923057,34.184715,53.947426,8.93204,12.926533,25.31296,55.652145,5.239971,23.81253,22.337074,64.00669,5.075472,63.775864,20.085667,137.29585,5.952613,37
1.1880842e-07,58.72058,2.39867e-06,7.29238,6.281621e-11,68.6821,5.9173617e-09,9.215404,4.9688627e-08,67.8496,2.4957747e-06,9.999181,1.9646684e-06,65.21897,8.450004e-05,9.404487,4.0435023,33.19374,34.61666,6.697547,8.21134,34.84815,51.232906,8.98607,12.363489,25.807001,55.334835,5.2949533,23.131279,22.866323,64.35279,5.1333957,63.91453,20.561226,139.93791,6.0243893,38
8.214256e-07,58.998993,6.615545e-05,7.311587,7.760221e-12,69.2364,3.9689385e-10,9.274993,4.077794e-08,68.48436,2.6429545e-06,10.067647,1.0868602e-06,65.855545,5.122329e-05,9.464564,3.7814097,33.78709,33.98834,6.746913,7.6118736,35.498566,48.936863,9.037892,11.836822,26.291882,54.99428,5.3497868,22.465422,23.387241,64.66323,5.189092,63.978245,21.02982,142.38333,6.095025,39
1.0802746e-07,59.2686,2.262581e-06,7.335855,3.868856e-11,69.77875,3.6587489e-09,9.337251,4.7378016e-08,69.097046,2.6856455e-06,10.132575,1.4063202e-06,66.47267,6.1032653e-05,9.521428,3.5579777,34.36839,33.84311,6.7963095,7.0219064,36.13701,46.69768,9.08694,11.355735,26.767906,54.677578,5.404404,21.823072,23.900196,64.96324,5.242771,63.97477,21.491959,144.75601,6.1645293,40
7.361629e-07,59.527874,6.055919e-05,7.3528514,5.819893e-12,70.29986,3.0730066e-10,9.392393,3.893392e-08,69.688,2.979827e-06,10.197261,7.049229e-07,67.06958,2.976346e-05,9.583419,3.3964567,34.93748,33.92671,6.84589,6.5245423,36.763203,45.442802,9.134093,10.921898,27.23514,54.552113,5.45877,21.195133,24.404715,65.20035,5.294384,63.921818,21.947304,147.01761,6.2331705,41
9.890795e-08,59.780586,2.039368e-06,7.3749347,2.1802941e-11,70.80901,2.0024513e-09,9.452338,3.7199925e-08,70.260506,2.1435374e-06,10.257052,9.944656e-07,67.64866,4.4160544e-05,9.639794,3.2237892,35.494545,33.731827,6.895622,6.093039,37.37746,44.472645,9.179066,10.54424,27.693312,54.437523,5.512307,20.571924,24.901047,65.272545,5.3439817,63.792107,22.396019,149.22801,6.301134,42
3.7646487e-07,60.024055,2.9421553e-05,7.394057,3.0500275e-12,71.29883,1.458058e-10,9.504699,3.1680415e-08,70.812195,2.2710751e-06,10.317221,4.61289e-07,68.21068,1.8640778e-05,9.700912,3.050394,36.039764,32.790962,6.945521,5.732845,37.979706,43.769062,9.221925,10.16612,28.142965,54.003216,5.565237,19.954098,25.38885,65.136345,5.391702,63.609592,22.838,151.28911,6.368478,43
8.163059e-08,60.260155,1.4306702e-06,7.4123716,2.3605099e-11,71.780334,2.1476185e-09,9.558398,4.3877478e-08,71.34674,2.918236e-06,10.37495,6.4374547e-07,68.755516,2.6830621e-05,9.756615,2.8431451,36.57357,31.154856,6.995488,5.418884,38.570087,43.24008,9.262846,9.76467,28.584415,53.06628,5.6173296,19.347157,25.868488,64.96269,5.437675,63.362137,23.27315,153.26074,6.4350476,44
2.9976223e-07,60.49075,2.2286387e-05,7.430114,2.0603053e-12,72.2415,9.8626295e-11,9.609472,2.8488733e-08,71.861786,2.0237692e-06,10.4316845,2.574518e-07,69.28576,1.2294102e-05,9.814352,2.6710172,37.096317,29.823336,7.0462737,5.145116,39.14917,43.292732,9.302157,9.361278,29.017382,52.024788,5.668925,18.75361,26.339916,64.71345,5.481832,63.049187,23.701452,155.02933,6.500882,45
7.3313316e-08,60.712,1.284236e-06,7.4468737,1.7177489e-11,72.69665,1.5964701e-09,9.66082,1.3308446e-07,72.36216,1.2152293e-05,10.483281,4.4573113e-07,69.799286,2.0654887e-05,9.86906,2.5347013,37.607872,29.494953,7.0968494,4.932085,39.71703,43.58228,9.339567,9.000964,29.442371,51.28821,5.7198286,18.17531,26.803215,64.429985,5.5243254,62.65298,24.123245,156.54419,6.5661683,46
3.2593044e-07,60.929424,2.489283e-05,7.463769,1.2579215e-12,73.131714,6.002042e-11,9.7089205,2.2373767e-08,72.84478,1.4754625e-06,10.535772,2.1187041e-07,70.300285,1.0515769e-05,9.925168,2.4430802,38.1085,29.92033,7.1479006,4.7425375,40.273785,44.178432,9.375915,8.677824,29.8592,50.625664,5.770056,17.612762,27.258297,64.09188,5.5652604,62.189907,24.538475,157.7684,6.6310663,47
7.0171055e-08,61.138344,1.3444553e-06,7.479928,6.7500124e-12,73.56217,5.7314414e-10,9.758209,1.3884846e-07,73.31305,1.2707989e-05,10.584527,4.0402725e-07,70.78543,1.9601963e-05,9.977564,2.3751545,38.598305,30.681543,7.1989803,4.5647006,40.819298,44.268875,9.410993,8.391844,30.268257,50.237526,5.8195925,17.083397,27.7055,63.82449,5.604646,61.715355,24.94693,158.97551,6.6954827,48
2.2310591e-07,61.34273,1.473975e-05,7.4955106,8.3862035e-13,73.9749,4.096939e-11,9.80512,2.2991417e-08,73.7685,1.588912e-06,10.63191,1.0264814e-07,71.25988,3.0553201e-06,10.033253,2.364636,39.07767,32.962605,7.2500744,4.391685,41.354565,44.31477,9.444729,8.146162,30.669535,50.121563,5.8683834,16.555838,28.144663,63.478733,5.642805,61.20692,25.348597,160.02303,6.7595162,49
6.778261e-08,61.54294,1.812603e-06,7.5114255,4.6088584e-12,74.383095,3.8856177e-10,9.850796,1.519859e-07,74.20913,1.4245784e-05,10.676847,3.3060812e-07,71.71819,1.8329434e-05,10.083164,2.3770936,39.546993,35.14852,7.301609,4.2143283,41.878765,43.95665,9.476671,7.930589,31.063078,50.17626,5.916476,16.040415,28.57604,63.121075,5.679619,60.715767,25.74367,161.13832,6.823094,50
1.5271189e-07,61.734486,9.435807e-06,7.526222,4.816955e-13,74.77476,2.2322016e-11,9.895739,2.2368662e-08,74.636986,1.7009163e-06,10.721617,8.23638e-08,72.1655,2.3902683e-06,10.13605,2.345844,40.00554,35.741398,7.3533263,4.0431895,42.39277,43.67414,9.50729,7.758067,31.449062,50.347054,5.963758,15.536519,28.999403,62.659397,5.7152023,60.229645,26.13203,162.28697,6.8860617,51
6.714012e-08,61.923862,1.9655101e-06,7.5414743,3.2822924e-12,75.16277,2.6474178e-10,9.939972,1.5989437e-07,75.05322,1.5261036e-05,10.764107,2.1919764e-07,72.600494,1.3417027e-05,10.185789,2.29761,40.45407,35.538708,7.404773,3.8967535,42.89634,43.238766,9.536808,7.582074,31.827679,50.31767,6.0102234,15.044164,29.41519,62.189342,5.749586,59.725105,26.513794,163.25252,6.9485106,52
1.2469803e-07,62.1066,6.7115293e-06,7.5546737,3.5932656e-13,75.53336,1.7317583e-11,9.982811,1.9547079e-08,75.45803,1.4049649e-06,10.8045225,6.038509e-08,73.02243,1.8210475e-06,10.235689,2.2601907,40.892574,36.803524,7.4569626,3.7630868,43.389446,43.055183,9.565532,7.438824,32.198486,50.32226,6.0560565,14.590957,29.822937,61.860264,5.782869,59.224064,26.888504,164.22176,7.0106277,53
7.54264e-08,62.286137,2.3505957e-06,7.568983,1.8810593e-12,75.90181,1.4184866e-10,10.0236635,1.4405575e-07,75.85059,1.3826881e-05,10.844984,1.9124921e-07,73.43448,1.2312255e-05,10.284159,2.2781935,41.320015,38.14195,7.5090714,3.6549683,43.872047,43.16364,9.59316,7.3034377,32.561646,50.41053,6.1011057,14.162361,30.222773,61.549076,5.8151846,58.72157,27.256422,165.21414,7.072397,54
7.1529826e-08,62.460712,2.1059432e-06,7.58137,2.402129e-13,76.25612,1.1731062e-11,10.066142,1.3167181e-08,76.23201,8.872522e-07,10.882301,4.979824e-08,73.83499,1.6127574e-06,10.331974,2.2280693,41.737995,37.65501,7.561214,3.5466015,44.344303,42.884304,9.6200485,7.2132726,32.917492,50.83814,6.145314,13.752125,30.614662,61.30434,5.8465667,58.204845,27.617218,166.03271,7.1335993,55
8.20974e-08,62.63232,2.5988857e-06,7.5948324,1.274874e-12,76.60771,9.786818e-11,10.104779,1.6249217e-07,76.60277,1.572829e-05,10.919156,8.178267e-08,74.22432,3.7861098e-06,10.378146,2.169608,42.146633,35.931927,7.6136537,3.3810074,44.806774,41.729137,9.646222,7.126941,33.266026,51.167004,6.188951,13.366597,30.99875,61.08964,5.8770337,57.69877,27.971272,166.93307,7.1942782,56
1.2179747e-07,62.797764,7.047771e-06,7.606452,1.7462179e-13,76.94582,8.3500975e-12,10.146174,1.0803583e-08,76.964165,6.928789e-07,10.954473,3.396898e-08,74.605354,1.0623106e-06,10.42393,1.9691031,42.545895,31.42818,7.6661563,3.1914563,45.259308,39.918156,9.671263,7.0170803,33.60729,51.390675,6.2316904,12.996606,31.375162,60.925106,5.90664,57.2239,28.318148,167.81184,7.254381,57
1.5112421e-07,62.961906,8.616793e-06,7.619942,7.4323376e-13,77.281456,5.3784952e-11,10.184761,1.3224668e-07,77.314445,1.278934e-05,10.989364,1.6444035e-07,74.97375,1.2661454e-05,10.469992,1.8324592,42.936024,29.46231,7.718212,2.9726453,45.70238,37.60696,9.695228,6.877905,33.94139,51.201622,6.2735653,12.659835,31.743652,60.80976,5.935696,56.751907,28.658432,168.7309,7.3137393,58
1.2140536e-07,63.120464,7.1271857e-06,7.63037,1.2704998e-13,77.60521,6.43927e-12,10.223857,9.942486e-09,77.65696,6.235877e-07,11.022287,2.5471824e-08,75.335655,7.669023e-07,10.513477,1.7240382,43.3167,29.32881,7.770245,2.740053,46.13578,35.54017,9.7183485,6.755197,34.26869,50.942345,6.314721,12.325438,32.104786,60.660572,5.964079,56.27265,28.991863,169.57843,7.3723087,59
1.46984e-07,63.276875,8.715275e-06,7.6437464,4.0001216e-13,77.92548,2.7568234e-11,10.261021,2.8098713e-08,77.98968,2.451462e-06,11.0533905,6.883523e-08,75.68678,3.824847e-06,10.55965,1.6867434,43.68839,30.821007,7.821998,2.528052,46.56019,33.96759,9.741104,6.613689,34.58911,50.7143,6.355118,12.009005,32.45855,60.471,5.9915447,55.804176,29.318668,170.41351,7.430169,60
7.213904e-08,63.429474,2.8107581e-06,7.654332,1.11567236e-13,78.23519,5.6413893e-12,10.297301,7.877421e-09,78.31446,4.7541943e-07,11.08459,1.9530129e-08,76.032265,5.579142e-07,10.6025505,1.6729128,44.050983,32.928158,7.8735743,2.3533776,46.97503,33.002663,9.762667,6.545448,34.90272,51.2898,6.3948364,11.69672,32.80469,60.27104,6.018456,55.26864,29.638607,171.10007,7.487217,61
7.274594e-08,63.57841,2.3822586e-06,7.665894,2.6767214e-13,78.54208,1.6829847e-11,10.334666,1.7794624e-08,78.63155,1.4868904e-06,11.114295,6.481943e-08,76.36545,3.914229e-06,10.646768,1.6891627,44.40546,35.2958,7.924856,2.1539247,47.381325,29.92361,9.783583,6.469177,35.209373,51.93531,6.4337196,11.41391,33.143635,60.06569,6.0445433,54.749287,29.952087,171.68398,7.5432973,62
1.254352e-07,63.724377,7.6174606e-06,7.675906,7.529122e-14,78.83787,3.86298e-12,10.370008,7.965614e-09,78.93947,4.651171e-07,11.144153,1.6393395e-08,76.692764,4.6996746e-07,10.688372,1.6777805,44.750847,35.07975,7.9758744,1.8819834,47.7779,24.631664,9.803496,6.4573493,35.50976,53.17095,6.4716563,11.126172,33.47528,59.72841,6.0701203,54.16613,30.25865,172.24504,7.598562,63
6.5596446e-08,63.866188,2.0888444e-06,7.686399,1.2958878e-13,79.131516,7.6562975e-12,10.403834,1.5491683e-08,79.24059,1.2717007e-06,11.171413,4.3795005e-08,77.01242,2.4576889e-06,10.73098,1.6030698,45.087814,32.386063,8.026459,1.6277571,48.16607,19.655718,9.82282,6.426755,35.803257,54.393707,6.5089207,10.8611965,33.7998,59.495804,6.095122,53.608917,30.559172,172.79839,7.6530204,64
6.7687736e-08,64.007706,2.5286995e-06,7.6973095,5.8359845e-14,79.417015,3.131656e-12,10.439157,8.419193e-09,79.53414,4.9078477e-07,11.19982,1.4110088e-08,77.324005,4.0792307e-07,10.770347,1.5741203,45.416664,33.26594,8.076948,1.4004056,48.54512,16.077917,9.841563,6.419677,36.09036,55.506058,6.545414,10.607614,34.11726,59.266518,6.119644,53.021576,30.853354,173.27507,7.7066135,65
4.8403805e-08,64.14359,1.3670567e-06,7.7071667,1.1423464e-13,79.69753,7.0194675e-12,10.472644,1.3261808e-08,79.82126,1.0671974e-06,11.224871,2.5551792e-08,77.62838,1.0896802e-06,10.811648,1.545382,45.73782,33.955017,8.127024,1.2690244,48.916008,14.753069,9.859619,6.3579617,36.370884,55.97852,6.5813565,10.373539,34.427864,59.057858,6.143699,52.486,31.14111,173.88249,7.7593436,66
6.618157e-08,64.27916,2.612515e-06,7.717956,4.3521234e-14,79.97262,2.6266873e-12,10.505751,7.2204944e-09,80.10062,4.353652e-07,11.2519455,1.1633764e-08,77.925026,3.3979404e-07,10.848771,1.5093334,46.050735,33.209385,8.176963,1.1609119,49.278004,13.912894,9.877051,6.280782,36.64529,55.83185,6.616637,10.149425,34.731506,58.94535,6.1673217,51.959415,31.422903,174.44785,7.811246,67
5.1236874e-08,64.409454,1.50723e-06,7.725277,8.081085e-14,80.24195,4.5863664e-12,10.539447,1.3347069e-08,80.37536,1.0480495e-06,11.275596,2.2533486e-08,78.21679,1.0132293e-06,10.889491,1.4283298,46.355927,33.042328,8.226209,1.1005614,49.63209,13.787187,9.894113,6.1611137,36.913662,55.071426,6.651159,9.938977,35.028473,58.846508,6.1903095,51.433792,31.698437,175.00676,7.8621254,68
5.825643e-08,64.5397,2.477488e-06,7.7370024,4.3708713e-14,80.5053,2.5827823e-12,10.5703335,7.2408066e-09,80.642456,4.644185e-07,11.302235,9.628263e-09,78.5001,2.8350024e-07,10.923967,1.3725257,46.653862,32.587994,8.27487,1.0387965,49.977676,13.679607,9.910745,6.062606,37.175858,54.76115,6.6848927,9.748207,35.318592,58.92228,6.2129874,50.900158,31.967785,175.43831,7.9121547,69
5.3816265e-08,64.66607,1.5582131e-06,7.743919,5.799172e-14,80.764786,3.0337067e-12,10.602506,1.1161914e-08,80.9039,7.805415e-07,11.324377,1.6448185e-08,78.779106,6.9195136e-07,10.964401,1.2254859,46.94456,26.96035,8.323123,1.0102468,50.315884,13.751175,9.927078,6.001805,37.432053,55.24899,6.71793,9.538074,35.6024,58.83686,6.235003,50.415844,32.23142,175.73825,7.9611125,70
1.13115014e-07,64.79075,7.795865e-06,7.7554493,3.329024e-14,81.017555,1.8677278e-12,10.634246,6.369729e-09,81.15961,4.0869045e-07,11.349451,7.550558e-09,79.0499,2.1913623e-07,10.997484,1.0880833,47.228138,22.051632,8.371065,0.9727379,50.645687,13.929244,9.942565,5.9596953,37.68259,56.051853,6.749984,9.354794,35.87936,58.999516,6.2565966,49.939865,32.48878,176.01178,8.009263,71
4.944109e-08,64.91288,1.4196348e-06,7.7626386,4.1025495e-14,81.26692,2.0016627e-12,10.666143,1.0941157e-08,81.409706,7.7784773e-07,11.371273,1.4895541e-08,79.316826,6.9624923e-07,11.034579,0.9885997,47.50459,20.019796,8.418502,0.9567379,50.967842,14.101698,9.957731,5.9316072,37.927303,56.716812,6.781295,9.171591,36.150036,59.021942,6.2777786,49.481255,32.740555,176.14703,8.056536,72
1.11614845e-07,65.03261,7.812905e-06,7.773116,2.6163238e-14,81.5107,1.4425896e-12,10.694931,4.3049284e-09,81.65312,2.7819797e-07,11.394562,6.9750197e-09,79.575806,2.1138204e-07,11.065292,0.97006124,47.77391,21.390837,8.465176,0.9344167,51.282352,14.441648,9.972339,5.892189,38.16629,57.078064,6.8120003,8.993507,36.4142,59.025623,6.2983947,49.059906,32.986237,176.48492,8.102778,73
4.3514827e-08,65.15166,1.11083e-06,7.7804117,3.3434145e-14,81.7506,1.6930531e-12,10.727021,8.267283e-09,81.89221,5.62574e-07,11.416409,1.1935533e-08,79.83152,5.281729e-07,11.1017475,0.95309055,48.03708,22.226856,8.511298,0.93135333,51.589725,15.125665,9.98647,5.8620157,38.399685,57.270634,6.8418803,8.803568,36.672363,58.74468,6.318679,48.66445,33.22646,176.80049,8.148065,74
6.573673e-08,65.26659,3.2299008e-06,7.790517,2.0839594e-14,81.985504,1.1597945e-12,10.75431,4.4082844e-09,82.12619,2.673015e-07,11.43779,5.8625034e-09,80.08018,1.7982399e-07,11.131603,0.9548629,48.293407,23.101995,8.556735,0.9087593,51.88981,15.35145,10.000029,5.8114467,38.62762,57.246254,6.8710713,8.619432,36.924114,58.56055,6.338396,48.30124,33.461056,177.47598,8.192472,75
3.9667412e-08,65.38116,1.030664e-06,7.796339,2.726751e-14,82.21738,1.4363954e-12,10.7840605,6.9769963e-09,82.35476,4.3811556e-07,11.460264,9.43314e-09,80.32497,3.7779535e-07,11.167543,0.9036954,48.543606,21.46623,8.60165,0.90791035,52.182903,16.052265,10.013158,5.7353835,38.850075,56.861046,6.8995433,8.444261,37.169853,58.311527,6.357663,47.926186,33.690266,178.00793,8.236062,76
5.539812e-08,65.49255,2.6227754e-06,7.806862,1.360901e-14,82.44362,7.1762155e-13,10.811689,4.2038364e-09,82.57873,2.5040467e-07,11.479336,5.206805e-09,80.5638,1.8237093e-07,11.198494,0.8703555,48.787582,21.086126,8.645948,0.85779405,52.46895,15.32942,10.025595,5.6749697,39.06746,56.724205,6.927426,8.288152,37.40982,58.174377,6.3764367,47.565567,33.91409,178.75732,8.278575,77
3.7350123e-08,65.602196,9.402964e-07,7.811757,2.0044227e-14,82.6667,9.902296e-13,10.838686,6.0486682e-09,82.79883,3.7136093e-07,11.501539,7.9896845e-09,80.797615,3.3791932e-07,11.232627,0.8445471,49.025368,21.366993,8.689364,0.8367376,52.748493,15.893862,10.037906,5.5982213,39.279648,56.686165,6.9547377,8.133284,37.64401,57.974884,6.3949075,47.165024,34.13255,179.1298,8.3201,78
4.7106354e-08,65.71158,2.0936764e-06,7.8218985,1.08088e-14,82.88584,5.590981e-13,10.865594,3.4060965e-09,83.01314,1.9311412e-07,11.518458,4.7185e-09,81.02701,1.7619625e-07,11.26208,0.83619815,49.25705,22.122808,8.732246,0.80863106,53.021263,16.121878,10.049733,5.552822,39.486805,56.968365,6.9812284,8.001305,37.87232,57.917004,6.4129434,46.80701,34.34578,179.63638,8.360611,79
3.4516667e-08,65.8166,9.4684026e-07,7.826728,1.75146e-14,83.10138,8.653935e-13,10.89294,5.693466e-09,83.2247,3.3663395e-07,11.538558,7.707796e-09,81.25207,3.545072e-07,11.294978,0.82999825,49.4833,22.697763,8.774286,0.8118636,53.287827,17.124786,10.061435,5.477368,39.688934,56.72984,7.0071597,7.853458,38.095123,57.62833,6.430608,46.3627,34.55402,179.5763,8.400335,80
5.6666654e-08,65.92155,2.6314856e-06,7.8381724,9.425199e-15,83.31185,4.750609e-13,10.917883,2.7651e-09,83.43016,1.5842829e-07,11.556154,3.939979e-09,81.47273,1.4924109e-07,11.322729,0.834722,49.703857,23.700277,8.815396,0.7972025,53.547657,17.424297,10.072391,5.431814,39.886513,56.649048,7.0323033,7.738615,38.312397,57.518944,6.4477973,45.968586,34.757282,179.64912,8.43897,81
3.6796393e-08,66.02446,1.0581053e-06,7.842214,1.9334874e-14,83.51985,9.934774e-13,10.943673,6.145057e-09,83.63345,3.944266e-07,11.573996,5.9707252e-09,81.68759,2.5215786e-07,11.353925,0.82570106,49.918877,23.935085,8.856237,0.8027004,53.8016,17.993328,10.082773,5.355708,40.079464,55.938786,7.0566673,7.6098313,38.52436,57.221527,6.464749,45.52967,34.955887,179.80974,8.476859,82
1.1281007e-07,66.12598,7.8113735e-06,7.853187,6.367574e-15,83.72458,2.8665893e-13,10.9686575,2.9891953e-09,83.83157,1.7215928e-07,11.591446,3.6399843e-09,81.90068,1.504902e-07,11.381955,0.8234906,50.128784,23.859407,8.895847,0.79065007,54.049038,17.962116,10.092831,5.301034,40.26799,55.700172,7.0806284,7.4863415,38.73079,56.957314,6.4813976,45.171192,35.14974,180.40372,8.513777,83
4.534867e-08,66.226204,2.1189612e-06,7.8571644,1.3278865e-14,83.92469,6.580941e-13,10.993565,4.4794923e-09,84.02696,2.694384e-07,11.608743,4.607437e-09,82.107254,1.8965142e-07,11.410255,0.7889064,50.333145,22.597923,8.9352045,0.7926502,54.290638,17.490086,10.102754,5.236059,40.45185,55.57123,7.1041894,7.3578596,38.932312,56.585003,6.49758,44.77847,35.338623,181.02815,8.549842,84
4.531622e-08,66.32493,1.936995e-06,7.867095,5.259744e-15,84.121346,2.2485104e-13,11.0165825,2.8492697e-09,84.21762,1.6291199e-07,11.625329,3.3915104e-09,82.31193,1.387857e-07,11.438861,0.75037146,50.532955,20.598783,8.97348,0.7683872,54.526314,16.363798,10.112246,5.2068467,40.631428,55.841034,7.1269517,7.2316985,39.128803,56.27245,6.5133643,44.473152,35.52315,182.14183,8.584929,85
4.1336193e-08,66.42172,1.9137847e-06,7.8720026,9.267125e-15,84.31611,3.9849404e-13,11.03915,4.34888e-09,84.405716,2.684477e-07,11.642007,3.564954e-09,82.50969,1.4452233e-07,11.464616,0.6976705,50.727154,18.49533,9.011188,0.7795539,54.756374,15.430242,10.121408,5.1383214,40.806786,55.764534,7.149243,7.131082,39.320217,56.198563,6.528697,44.13176,35.70312,182.81812,8.619207,86
4.187968e-08,66.517426,1.6163411e-06,7.880594,4.0032247e-15,84.50766,1.7134621e-13,11.06391,2.8521694e-09,84.588905,1.7160183e-07,11.657558,2.603572e-09,82.708084,1.002926e-07,11.492953,0.6579103,50.916767,16.69175,9.048235,0.7669759,54.9808,14.847609,10.130349,5.0816936,40.978092,55.7872,7.1707397,7.016433,39.50702,55.920837,6.543659,43.79825,35.878757,182.90668,8.652573,87
3.76588e-08,66.61196,1.1633774e-06,7.885568,7.297881e-15,84.69539,2.9178428e-13,11.084833,3.5819532e-09,84.769615,2.1844727e-07,11.673814,3.0629672e-09,82.899185,1.2331164e-07,11.517921,0.6149906,51.101326,14.807587,9.084644,0.778297,55.200073,14.453731,10.138882,5.005166,41.145176,55.8151,7.1920547,6.9213524,39.689064,55.86786,6.5583644,43.351604,36.0502,181.65385,8.685206,88
3.566331e-08,66.70397,1.298611e-06,7.8939643,3.3698433e-15,84.88155,1.4691533e-13,11.109416,3.7456296e-09,84.94623,2.6275606e-07,11.687453,2.4726001e-09,83.09026,9.707404e-08,11.546117,0.5835852,51.28178,13.110059,9.120677,0.7538234,55.4139,14.124953,10.146796,4.951011,41.308445,56.051598,7.212412,6.808278,39.866634,55.547142,6.572643,42.948257,36.21749,180.4307,8.717064,89
4.2233577e-08,66.79655,1.2944593e-06,7.8993073,5.021391e-15,85.06239,1.9498384e-13,11.129802,3.737097e-09,85.121956,2.2683967e-07,11.705065,3.0181209e-09,83.27439,1.2685882e-07,11.570236,0.5581421,51.45717,11.769276,9.15567,0.7626321,55.62285,14.833458,10.15449,4.8845487,41.467567,55.782352,7.232553,6.72434,40.039986,55.506477,6.5867786,42.51127,36.380917,179.23624,8.74813,90
3.1210313e-08,66.88442,1.0831848e-06,7.906853,3.713788e-15,85.24332,1.7502293e-13,11.153792,4.034427e-09,85.2919,3.0494832e-07,11.717337,2.2201676e-09,83.457924,8.5301686e-08,11.595848,0.5321916,51.628754,10.689169,9.190345,0.74053705,55.82639,15.192275,10.161456,4.8073945,41.623352,55.02678,7.251952,6.614985,40.208687,55.261497,6.600276,42.139618,36.54021,178.35979,8.778299,91
3.757986e-08,66.97457,1.1596566e-06,7.912322,3.5285211e-15,85.41997,1.438233e-13,11.17276,3.345292e-09,85.46125,2.0486966e-07,11.734163,2.7051994e-09,83.63618,1.1830197e-07,11.619657,0.52578586,51.79615,10.30085,9.224214,0.70462966,56.02595,13.600133,10.168409,4.7250423,41.77528,54.118782,7.27092,6.5333276,40.373314,55.16233,6.613611,41.74846,36.6958,177.84778,8.807844,92
2.9003637e-08,67.06149,1.0705618e-06,7.9202805,3.6159205e-15,85.59484,1.6968935e-13,11.196532,5.3182165e-09,85.625534,4.3531173e-07,11.745035,1.8345189e-09,83.81265,6.7929264e-08,11.643498,0.5061836,51.959354,9.714381,9.257653,0.6380642,56.22047,11.816232,10.174801,4.6580944,41.92376,53.438324,7.289269,6.4342575,40.533764,54.896004,6.6263833,41.406605,36.847626,177.86256,8.836573,93
3.5521218e-08,67.14884,1.2030554e-06,7.9254293,2.535622e-15,85.76628,1.0206566e-13,11.214066,3.7440793e-09,85.78854,2.3473572e-07,11.760799,2.4890285e-09,83.98457,1.0887281e-07,11.666959,0.50694656,52.118748,9.821781,9.290366,0.5799384,56.41051,9.616185,10.181227,4.577267,42.068577,52.37206,7.307201,6.343255,40.69033,54.574146,6.639117,41.02782,36.9959,178.0321,8.864669,94
3.2032133e-08,67.23286,1.4224142e-06,7.932961,3.7834726e-15,85.937195,1.8543867e-13,11.23917,6.1907914e-09,85.94765,5.4260585e-07,11.772173,1.8064071e-09,84.15519,6.778116e-08,11.690124,0.50119454,52.27421,9.742008,9.322568,0.5247373,56.595657,7.8539495,10.186705,4.4771986,42.210186,51.348446,7.324571,6.2437367,40.84319,54.12587,6.6515155,40.636444,37.140827,178.12671,8.891849,95
2.3678128e-08,67.31933,7.1172235e-07,7.936429,2.2398196e-15,86.10294,9.479125e-14,11.256175,3.3717908e-09,86.10414,2.1355957e-07,11.787376,2.316605e-09,84.32164,9.953018e-08,11.712416,0.49402696,52.425854,9.722637,9.353878,0.49562243,56.776882,6.893734,10.192366,4.432877,42.348335,51.00889,7.341863,6.1456833,40.992153,53.515057,6.663558,40.197464,37.282253,177.56487,8.9185095,96
3.2845758e-08,67.398575,1.4978327e-06,7.945538,3.564644e-15,86.26889,1.813066e-13,11.279861,5.2069775e-09,86.258545,4.5009938e-07,11.799493,1.8151306e-09,84.48582,6.57922e-08,11.735971,0.4918603,52.574192,9.804164,9.385175,0.46914923,56.953655,6.5602865,10.197534,4.388816,42.483265,51.255604,7.358173,6.0423446,41.137787,52.86849,6.6754494,39.73714,37.420498,176.25137,8.944473,97
1.7451885e-08,67.48315,4.4789425e-07,7.9487147,1.7291387e-15,86.42897,7.06649e-14,11.294791,2.8588312e-09,86.41025,1.7359095e-07,11.813592,1.9394346e-09,84.6472,8.435323e-08,11.757273,0.48343042,52.71883,9.796894,9.415347,0.4605478,57.126087,6.421865,10.202729,4.3765497,42.61545,51.533554,7.374311,5.921781,41.279625,51.881588,6.686879,39.29432,37.555923,174.64633,8.970029,98
2.3978151e-08,67.56164,7.371683e-07,7.958201,4.5173334e-15,86.59164,2.9941812e-13,11.318338,6.3614163e-09,86.56006,5.6575936e-07,11.824235,1.7892111e-09,84.804886,6.797054e-08,11.779192,0.48845524,52.860043,9.957179,9.445114,0.45591456,57.294792,6.6524386,10.207738,4.326495,42.744427,51.27634,7.3900027,5.8194623,41.41824,51.184433,6.698118,38.8381,37.68786,173.04004,8.994876,99
1.5718408e-08,67.64319,3.544457e-07,7.9604125,1.7259077e-15,86.74693,7.741063e-14,11.333395,2.0954272e-09,86.7074,1.3199617e-07,11.838229,1.7636589e-09,84.96092,8.271618e-08,11.799563,0.48416176,52.997917,10.134381,9.47437,0.45088607,57.4594,6.6045747,10.212455,4.270509,42.87038,50.36424,7.4050164,5.6989207,41.553753,50.23283,6.709198,38.44166,37.81685,171.78947,9.019155,100
2.2146564e-08,67.720955,6.6670475e-07,7.968365,4.430995e-15,86.90456,3.2955626e-13,11.356338,4.8046322e-09,86.85355,4.2314468e-07,11.847832,1.7431563e-09,85.11423,6.548471e-08,11.820571,0.49065682,53.132736,10.536597,9.503257,0.45629936,57.620525,7.076305,10.216663,4.171661,42.993587,49.589626,7.4197965,5.609304,41.685745,49.740322,6.7199874,38.05438,37.94293,170.8653,9.043053,101


==> expres/diff_eps/steps-20-eps_attack_12_wrn_cifar10.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,27.349653,0.7240243,70.46569,2.3252225,16.853569,0.32266524,59.073174,1.4833541,21.015694,0.4191763,68.4072,1.7352698,26.758007,0.48971954,77.53759,1.8582597,33.681915,0.3940999,43.828304,0.8094046,37.805786,0.43806532,43.03755,0.8290617,38.02104,0.50680554,38.85215,0.7841922,39.122345,0.58611953,36.08796,0.78831905,43.03,0.6402488,32.58554,0.7582277,1
2,37.30132,10.563124,74.94097,7.9888797,32.921997,1.6575246,75.60382,3.7449925,34.14748,1.3336552,79.89968,3.356592,38.681034,1.265023,90.41323,3.2030299,42.404785,0.62916636,47.15969,1.099418,45.36865,0.6465619,46.15182,1.0714072,43.16158,0.675472,39.81947,0.95898116,43.02877,0.7337068,36.875214,0.92123693,46.189552,0.76889646,32.96466,0.8641344,2
3,11.186423,20.18064,43.407555,8.508403,36.860836,4.2653913,76.154236,6.2772036,39.729576,2.9396935,82.940056,5.1657825,46.461567,2.4850125,94.964676,4.6746893,49.781902,0.93524563,48.75531,1.4128772,51.324078,0.9031829,47.279053,1.330371,47.71317,0.869292,40.712902,1.1419854,46.41619,0.89542747,37.702114,1.058301,48.89566,0.905461,33.36559,0.9728996,3
4,3.8153782,26.403645,31.49826,7.6507244,30.854437,7.5628905,69.38344,8.277982,39.73424,5.030387,84.34827,6.815547,46.408817,4.050185,94.535706,6.0523167,55.039425,1.3053638,49.327652,1.730687,55.62417,1.2009268,48.06678,1.5950581,51.37634,1.0836551,41.34494,1.3268949,49.219948,1.0681516,38.39789,1.196265,51.129177,1.0475304,33.662502,1.0822551,4
5,1.1756312,30.388178,17.259155,6.7659726,24.840029,10.943448,61.686237,9.70535,35.78873,7.3217163,80.09642,8.157177,41.833683,5.7896943,87.955414,7.2418056,57.842205,1.7231433,49.79674,2.0370545,58.47204,1.5284611,48.745777,1.8551295,54.17533,1.3119832,42.025433,1.507756,51.407265,1.2476004,38.62215,1.3317128,52.92724,1.1920695,33.98217,1.190029,5
6,0.43761796,33.21917,9.439993,6.2219853,18.316368,14.112696,51.31826,10.695553,30.550941,9.604984,74.906006,9.196359,38.098488,7.557436,85.367325,8.225706,58.577206,2.1670022,49.86492,2.3204732,59.970055,1.8723525,48.856915,2.1009438,56.125694,1.5467298,42.66182,1.6793584,53.0573,1.4290321,38.705956,1.4617325,54.345676,1.3357153,34.27016,1.2942926,6
7,0.099858284,35.32375,3.877828,5.898756,14.54477,16.971342,45.19829,11.387113,25.292538,11.75706,65.8799,9.99236,35.13695,9.256213,83.24917,9.022838,58.06012,2.6150312,49.89532,2.5740173,60.54258,2.2187264,49.17147,2.3248422,57.364017,1.7796791,43.25077,1.8380835,54.277176,1.6072347,38.962887,1.58345,55.448437,1.4747236,34.520752,1.3925554,7
8,0.115244836,37.081665,4.527789,5.7769365,11.384685,19.51776,39.47147,11.852373,22.844814,13.711928,64.15527,10.606361,30.852629,10.829863,75.838264,9.656883,57.031555,3.0478559,50.708473,2.7948349,60.4516,2.5551693,49.59114,2.5235746,58.05487,2.0027945,43.771076,1.9811251,55.14938,1.776774,39.37007,1.6941762,56.292137,1.6055003,34.74127,1.4825937,8
9,0.023295073,38.496258,1.0230498,5.723812,9.174935,21.755943,35.351547,12.15953,19.923029,15.449101,58.95383,11.072347,27.859003,12.24507,72.75903,10.160553,55.703255,3.4489796,51.45832,2.982149,59.948593,2.8690522,50.004017,2.6952195,58.32734,2.2087178,44.02403,2.1059554,55.748608,1.9325299,39.80804,1.7917465,56.919926,1.7245276,34.932632,1.5625787,9
10,0.01012867,39.77076,0.45209572,5.708949,7.05015,23.700718,29.048227,12.349166,16.960333,16.960878,53.804676,11.421711,25.668024,13.480775,70.57788,10.558777,54.2381,3.8057954,51.819065,3.1366808,59.236042,3.1498466,50.426155,2.8388922,58.348824,2.3907075,44.25593,2.210925,56.138424,2.0697093,40.186012,1.8744751,57.380463,1.8283862,35.100655,1.6306374,10
11,0.00083911617,40.790867,0.035064403,5.7390594,5.5763016,25.365444,24.649765,12.454159,15.205189,18.24577,51.372375,11.683481,23.853783,14.525825,69.32011,10.866663,52.837017,4.107703,51.995914,3.2595088,58.478676,3.3881214,50.831455,2.954225,58.230114,2.5430655,44.473526,2.295161,56.384674,2.183968,40.491184,1.9410764,57.715076,1.9140344,35.25405,1.6855847,11
12,0.050003044,41.75235,4.895734,5.766057,4.6462536,26.76703,21.7541,12.498146,13.484559,19.30439,47.12368,11.8745775,21.616222,15.371633,63.96686,11.096868,51.620148,4.3464756,52.138264,3.3521976,57.78908,3.5762305,51.192554,3.0412257,58.057087,2.6609583,44.647663,2.3582697,56.536076,2.27165,40.728413,1.9905684,57.96033,1.9788625,35.388786,1.7264572,12
13,0.00026674956,42.537285,0.010365829,5.8118267,4.192683,27.915728,21.804144,12.50481,12.474369,20.132784,45.341816,12.0081625,20.253056,16.009916,61.938267,11.260799,50.6384,4.514643,52.2299,3.4152484,57.233162,3.7076871,51.51204,3.0995893,57.89549,2.7400346,44.791187,2.3992226,56.63665,2.3294795,40.91746,2.0221765,58.13664,2.0204911,35.49755,1.7521948,13
14,0.0012681743,43.301445,0.060310215,5.862608,3.8324435,28.876492,21.574535,12.482781,11.854619,20.795277,44.71983,12.10306,19.358816,16.500387,60.611996,11.379377,49.837868,4.6347904,52.274967,3.4590845,56.781307,3.8003602,51.78392,3.1391845,57.750874,2.7930002,44.90418,2.425655,56.713863,2.367443,41.078503,2.042274,58.273342,2.0467913,35.591557,1.768177,14
15,0.0006664802,43.918842,0.0568413,5.89622,3.362528,29.71639,19.437449,12.447351,11.154524,21.368057,43.58534,12.174432,18.645123,16.921013,59.63357,11.475089,49.079273,4.7402735,52.2661,3.4960868,56.3398,3.8817422,51.995487,3.1726887,57.604343,2.8393538,45.001045,2.4480505,56.766624,2.4005976,41.21291,2.0593362,58.386433,2.0696616,35.670486,1.7818377,15
16,0.00032226858,44.545822,0.01652408,5.942995,3.003207,30.44802,18.172586,12.396446,10.650086,21.86471,43.25921,12.227743,18.110563,17.281826,59.52164,11.551514,48.379574,4.8323846,52.24067,3.5272458,55.9277,3.95277,52.183247,3.2009544,57.45291,2.8796713,45.063248,2.4668856,56.808807,2.4294813,41.326595,2.0738301,58.484707,2.0894775,35.740273,1.7934295,16
17,7.201973e-05,45.049786,0.0026934934,5.982721,2.700713,31.08701,16.953186,12.342303,10.182433,22.29459,42.3881,12.264887,17.649893,17.591423,59.47323,11.613195,47.74807,4.912227,52.214645,3.553385,55.55458,4.01427,52.350315,3.224699,57.308712,2.9145277,45.116802,2.4826784,56.835545,2.454391,41.421673,2.0860226,58.569393,2.1065044,35.799603,1.8031803,17
18,0.0006066101,45.561096,0.05196101,6.0255013,2.421222,31.645887,16.028387,12.281554,9.687388,22.667553,40.941338,12.29325,17.198006,17.856735,58.723274,11.662608,47.184135,4.98093,52.173416,3.5752194,55.2149,4.0671115,52.49717,3.2444882,57.167988,2.944466,45.15797,2.4958084,56.856743,2.4757252,41.500328,2.0962243,58.640293,2.1210258,35.850533,1.8113922,18
19,9.4729075e-05,45.996223,0.0066892053,6.0592113,2.2145877,32.133633,15.597611,12.224293,9.199739,22.990286,39.561707,12.310636,16.744917,18.08392,57.660133,11.702802,46.671326,5.0396647,52.11504,3.5934827,54.9193,4.1122546,52.643085,3.2609024,57.040592,2.9700203,45.19606,2.5067384,56.87195,2.4939108,41.57249,2.1047263,58.701294,2.1333473,35.892937,1.8181955,19
20,6.472124e-05,46.432205,0.0021608772,6.093536,2.0602078,32.56243,15.588556,12.167208,8.7556,23.271887,38.3251,12.32507,16.343966,18.278183,56.98259,11.73414,46.224503,5.0898285,52.06132,3.6087563,54.653233,4.150689,52.75549,3.2745392,56.91829,2.991711,45.22016,2.5157666,56.88113,2.5093465,41.626972,2.1118355,58.754112,2.1437318,35.932884,1.8238853,20
21,3.5070498e-05,46.806164,0.0016272193,6.136611,1.9109924,32.937283,15.2123785,12.113736,8.428803,23.514807,37.44806,12.331428,16.031807,18.445713,56.826668,11.75999,45.81927,5.1325173,52.00043,3.6216698,54.416286,4.183331,52.862446,3.285914,56.81185,3.010104,45.24518,2.523288,56.886524,2.5224109,41.67691,2.1177762,58.79812,2.1524339,35.96492,1.8285506,21


==> expres/diff_eps/steps-20-eps_attack_12_wrn_cifar100.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,1868.3569,2.5498087,2114.7944,3.876542,1694.3483,1.7408602,2288.5696,3.2253714,1547.8356,1.5046434,1379.3073,2.2484152,1206.4534,1.5158291,845.27094,1.8316702,2490.551,1.8361572,2367.192,2.7413158,1043.2166,1.763626,594.2413,1.7451047,977.95734,1.8110288,523.645,1.6231105,891.784,1.9400843,460.64624,1.6030077,859.7636,2.0656788,437.5438,1.5800316,1
2,1222.7694,14.554369,1817.0486,8.423218,1783.7039,4.5725164,2169.3174,5.4590197,1712.2184,2.5118327,1330.5991,2.952015,1329.5376,2.127241,808.17786,2.1953373,2623.68,2.7447846,2307.8298,3.373817,1092.0408,2.1534343,567.79877,1.9399949,1015.40466,2.1245081,514.6999,1.7652382,916.932,2.208894,451.85883,1.7085003,879.0088,2.3046405,432.4786,1.6634965,2
3,383.99698,26.32373,1257.1582,10.431805,1336.7181,8.254241,1950.5616,7.2817626,1694.5363,3.720865,1301.6667,3.5994802,1381.6132,2.8106487,777.5703,2.5215347,2544.6345,3.7637384,2218.23,3.9458826,1120.5066,2.5547018,548.7611,2.1166081,1042.8365,2.4369686,505.29678,1.893128,935.4946,2.4732513,444.89557,1.8027928,894.0537,2.536405,428.56512,1.7376912,3
4,123.39819,35.07785,769.89386,11.426791,862.2039,12.048079,1616.3259,8.639884,1599.5077,5.009576,1322.9622,4.1498733,1373.5854,3.527,770.90857,2.8072052,2394.2407,4.821188,2167.652,4.4415464,1132.0464,2.955616,541.3007,2.2746997,1061.8119,2.7413976,498.17407,2.0058646,948.7645,2.7284114,440.29776,1.8863388,905.5452,2.7577438,425.58627,1.8032067,4
5,45.032055,41.456165,496.1413,12.103427,585.5273,15.60724,1377.0063,9.700535,1426.7375,6.2957706,1302.2894,4.599737,1330.07,4.239276,777.3466,3.0575364,2197.0596,5.867295,2126.943,4.859887,1131.0259,3.3449032,545.3004,2.4148076,1073.7607,3.0321894,494.0336,2.104367,957.9273,2.970207,437.60754,1.9600562,914.2434,2.9659076,423.50418,1.8609036,5
6,18.440401,46.138958,235.22667,12.537969,368.95807,18.845034,1115.8599,10.521507,1248.3047,7.5218368,1288.6412,4.9730215,1278.3474,4.9204025,802.4552,3.2782714,2002.5363,6.8642545,2089.6372,5.207347,1121.3398,3.7133257,552.18994,2.5381846,1080.7053,3.304459,493.13806,2.189821,963.9522,3.1952105,436.25613,2.0247643,920.78,3.1583226,422.16644,1.9113802,6
7,1.3092823,50.11623,22.648485,13.069664,253.75963,21.720608,984.9036,11.183836,1095.5228,8.653532,1256.4867,5.291442,1227.9156,5.552997,835.36334,3.4712794,1828.8351,7.784405,2079.3032,5.4939475,1106.5863,4.053186,558.0239,2.6461637,1084.0837,3.5541453,495.04205,2.2632074,967.498,3.4004517,435.9265,2.0810308,925.6367,3.3327863,421.49673,1.9551198,7
8,1.725914,53.283314,49.535408,13.526804,176.12486,24.242657,849.22705,11.736599,966.92883,9.673971,1220.9391,5.5650573,1176.9158,6.126455,858.3802,3.6380415,1662.4115,8.6131115,2045.3181,5.730698,1089.3635,4.3595595,564.0015,2.739972,1084.9324,3.7774625,498.81738,2.3253858,969.1556,3.583394,436.59848,2.1293986,929.1507,3.4874578,421.49615,1.9924847,8
9,3.8916626,56.078938,158.55234,13.97253,120.91929,26.410965,675.25696,12.1938925,867.02844,10.570349,1190.8131,5.8015633,1126.2996,6.6322985,870.19196,3.7810109,1501.4158,9.338349,1962.1537,5.924271,1071.1161,4.6273417,569.9843,2.8205812,1083.456,3.971191,503.46207,2.3774323,969.3097,3.741499,438.0359,2.1703007,931.5318,3.6201277,421.96432,2.0239046,9
10,4.700108,58.328915,124.727745,14.326045,89.52798,28.255636,529.4887,12.570983,785.2786,11.339187,1159.2932,6.001001,1078.1283,7.066137,875.2617,3.9018154,1360.4131,9.9533205,1876.0215,6.0815077,1052.9154,4.853638,575.5421,2.8881721,1080.3997,4.1331286,508.08167,2.419776,968.4215,3.873118,439.8317,2.2038643,933.002,3.7295945,422.62625,2.0495172,10
11,0.49582493,60.4708,13.352543,14.696076,82.80579,29.79015,541.0404,12.87674,713.1647,11.97974,1119.995,6.1662736,1034.1951,7.4254923,876.64764,4.0019083,1245.732,10.453551,1809.6165,6.2060394,1035.8195,5.0363135,580.62476,2.9428313,1076.2914,4.2613792,512.19745,2.4528956,966.8411,3.9766893,441.6419,2.2301843,933.7369,3.8148608,423.2571,2.0693653,11
12,3.141728,62.18556,91.652176,14.939111,75.30726,31.04099,529.4393,13.129486,651.4867,12.490134,1078.6492,6.3001294,995.111,7.7078085,875.1301,4.082131,1152.2546,10.836179,1741.1794,6.298515,1020.41925,5.173091,584.90894,2.9842892,1071.8038,4.354685,515.5518,2.4768927,964.8696,4.0510373,443.2656,2.249305,933.84,3.875131,423.71927,2.0834503,12
13,8.762526,63.868515,350.5803,15.261281,58.981327,32.017677,412.15372,13.317886,601.8494,12.866606,1041.1539,6.3997836,962.4064,7.910081,871.9592,4.141929,1082.183,11.097396,1691.8025,6.3608117,1007.158,5.262047,588.2858,3.012217,1067.4269,4.4117956,518.01306,2.491737,962.7253,4.0950766,444.48334,2.261177,933.4876,3.9096673,423.98682,2.0917559,13
14,4.5095096,65.21726,191.95004,15.472058,52.17311,32.800373,367.1908,13.476452,560.9429,13.152242,1011.7913,6.476346,934.81573,8.059651,869.13586,4.188108,1028.1705,11.278634,1654.6361,6.403283,995.6768,5.3203936,590.9271,3.031736,1063.3163,4.4461246,519.7771,2.5009735,960.5553,4.1202674,445.3373,2.2685058,932.9038,3.9282727,424.08575,2.096501,14
15,4.795694,66.53083,212.85071,15.689414,55.000217,33.460102,430.78574,13.597264,527.2618,13.400254,988.0839,6.540662,910.29987,8.192207,866.83606,4.228309,984.7586,11.432649,1625.5702,6.4371953,985.32776,5.3714824,593.3369,3.0486572,1059.4795,4.4760513,521.48254,2.5088856,958.484,4.1419864,446.14157,2.274823,932.2738,3.9442575,424.16168,2.1005564,15
16,1.7005599,67.610634,67.40084,15.924311,55.092827,34.034203,483.70346,13.709349,499.3724,13.614084,968.05457,6.5940423,888.61755,8.309217,864.68097,4.263453,946.7545,11.563338,1597.9259,6.465138,975.9074,5.416067,595.1706,3.0631785,1055.9341,4.502135,522.7237,2.5156922,956.4777,4.16085,446.7998,2.2802968,931.656,3.957965,424.21863,2.104016,16
17,1.2258613,68.70029,52.891705,16.10711,49.349503,34.523705,402.7949,13.8027115,476.36603,13.798272,952.12604,6.638943,869.2622,8.412426,861.27563,4.2939487,915.5293,11.674237,1574.6698,6.4882045,967.41705,5.4548616,596.76404,3.075658,1052.6382,4.52477,523.92523,2.5215552,954.6565,4.1770787,447.45807,2.2849698,931.0412,3.9697192,424.2792,2.1069522,17
18,0.17949522,69.60899,6.149225,16.309732,48.151863,34.937878,414.43954,13.875662,458.04617,13.955772,939.5417,6.6769156,852.1645,8.502298,857.96216,4.319962,886.95795,11.768148,1552.8789,6.507622,959.8021,5.4882584,597.9065,3.0863366,1049.744,4.544123,524.96014,2.5265656,952.9335,4.190999,447.95816,2.2889385,930.4642,3.979699,424.34695,2.1094193,18
19,0.3312742,70.5247,11.041088,16.480726,52.166767,35.305344,505.01273,13.946959,442.8869,14.091164,929.4188,6.708631,836.81573,8.5805235,854.50616,4.3422766,863.7674,11.8476,1533.2457,6.523274,952.73126,5.517033,598.90466,3.095487,1047.1742,4.5606894,525.768,2.5308254,951.3814,4.2027726,448.4288,2.2922895,929.9165,3.9881282,424.41263,2.1115031,19
20,0.047252186,71.279396,1.0065545,16.61351,44.091805,35.61707,401.39395,13.996347,431.44046,14.205882,923.3793,6.7358828,822.5346,8.648626,851.30817,4.361385,841.64124,11.914805,1514.7139,6.5367956,946.5234,5.5416374,599.7318,3.1033132,1044.8927,4.5746408,526.5461,2.534398,949.9513,4.21279,448.8197,2.2950797,929.4254,3.9951992,424.48184,2.1132388,20
21,0.1512801,72.06116,2.9539192,16.77282,41.483955,35.898857,404.642,14.048026,421.32153,14.305936,913.9173,6.7590995,810.27246,8.707889,848.89136,4.377903,824.2527,11.971491,1498.151,6.5473204,940.8086,5.5625834,600.44867,3.109763,1042.8834,4.586375,527.1225,2.5374107,948.6706,4.2211976,449.14832,2.297394,928.9858,4.0011263,424.53748,2.1146991,21


==> expres/diff_eps/steps-50-eps_attack_24_wrn_cifar10.csv <==
0,trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
1,53.605442,2.2042468,92.3389,4.0062804,22.454721,0.5059059,67.35664,1.9259567,23.5121,0.52761567,69.34733,1.980591,29.781563,0.58447003,82.33001,2.0587153,33.54648,0.4302118,41.504715,0.8409327,37.758156,0.47378296,41.175903,0.85706455,38.17747,0.53892684,37.321465,0.80463487,38.536392,0.6125427,34.327896,0.79475516,42.53957,0.66830415,31.201597,0.7673307,1
2,29.79111,13.915171,71.84271,7.550872,38.70507,2.6610398,80.286736,4.871391,39.32898,1.783897,84.539215,3.9153326,41.539303,1.584518,91.00738,3.6396308,42.797024,0.7058854,44.601173,1.1585342,45.698795,0.7134508,43.963425,1.1224535,43.606804,0.73127776,38.063633,0.99385613,42.49649,0.7756132,34.96659,0.93459696,45.660667,0.80966526,31.502913,0.87882495,2
3,6.8081045,22.894703,38.541138,6.9559917,37.370014,6.5392866,78.36306,7.6798205,41.29742,4.0722647,83.62052,6.0375457,48.192028,3.2319512,95.3351,5.3710732,50.56309,1.0892841,46.09859,1.5156174,52.099026,1.0266299,45.4926,1.4176395,48.465267,0.9659207,38.86154,1.2021569,46.011536,0.9645582,35.693287,1.0863181,48.40493,0.9680416,31.921734,0.99952316,3
4,1.3301983,28.601774,17.597795,6.100528,26.184164,11.083295,64.83073,9.517623,36.886124,7.0212326,79.4981,7.861636,43.96136,5.4167747,90.136765,6.9665756,55.078655,1.5849468,46.28885,1.8927375,56.361217,1.4152102,46.129265,1.7322285,52.37727,1.2428435,39.666336,1.4233661,48.918034,1.1795274,36.312923,1.2476642,50.686577,1.1432903,32.209175,1.1281909,4
5,0.46097812,32.260433,13.125373,5.611765,17.086279,15.500901,50.200317,10.631004,30.46244,10.23186,74.00795,9.215735,38.905205,7.885808,85.87307,8.310355,56.38853,2.1821449,46.600426,2.2699077,58.667343,1.8746535,46.468433,2.0551147,55.081886,1.5594388,40.07012,1.6508428,51.14444,1.4196148,36.53652,1.416364,52.495693,1.3345509,32.415318,1.2637606,5
6,0.21481404,34.97369,9.250842,5.430223,11.366573,19.542337,39.27661,11.288463,22.069798,13.438289,61.46904,10.176024,32.270264,10.450902,79.014694,9.382414,55.232986,2.8614128,46.792606,2.6305163,59.095974,2.3967001,46.065296,2.3743188,56.673317,1.9117526,40.481583,1.8800559,52.75747,1.6832668,36.87381,1.5901724,53.875755,1.540272,32.50763,1.404943,6
7,0.039436117,37.03748,1.7934499,5.3984303,7.586947,23.185232,31.168983,11.66784,16.821905,16.479206,53.50203,10.868449,26.913828,12.989354,72.550385,10.225877,52.748745,3.5989618,47.35071,2.9644506,58.385864,2.9694688,46.60725,2.6798928,57.351513,2.2942936,41.099335,2.106319,53.800205,1.9679114,37.351944,1.7660413,54.91025,1.7587887,32.651737,1.549628,7
8,0.02286053,38.881145,1.8659507,5.467832,4.561892,26.462627,21.824726,11.855873,12.704081,19.317923,46.024746,11.359604,22.302973,15.440427,66.48879,10.884416,49.69556,4.3732095,47.669456,3.2666235,56.774055,3.5808656,47.65209,2.9660478,57.1424,2.701278,41.777626,2.3255708,54.326206,2.2703435,37.806347,1.9410453,55.640507,1.9882293,33.014156,1.6956971,8
9,0.0029995618,40.343395,0.15862624,5.536367,3.2034523,29.409866,19.463057,11.91586,9.943886,21.9466,40.690144,11.710277,17.695135,17.772432,59.28239,11.395405,46.36148,5.1661515,48.20999,3.5346344,54.620388,4.218005,48.882965,3.2310371,56.15199,3.1263433,42.09549,2.5348332,54.426083,2.586777,38.29799,2.1124582,56.081642,2.2262685,33.44957,1.8405622,9
10,0.0012871178,41.74694,0.054787185,5.6387396,2.3488228,32.07171,16.37211,11.892433,7.536583,24.37332,34.691635,11.956465,13.559019,19.970322,50.54317,11.795962,42.893406,5.963402,48.073273,3.7707477,52.111477,4.8687963,49.440258,3.474568,54.741062,3.5628157,42.381607,2.7329016,54.176838,2.913627,38.76172,2.2783036,56.265182,2.4710925,33.76104,1.9826992,10
11,0.00039763792,42.866287,0.019805018,5.726063,1.6057502,34.468716,12.284579,11.799628,5.533793,26.612904,28.135715,12.128189,10.814614,22.028286,44.879707,12.117447,39.690895,6.7531314,47.939877,3.97959,49.51748,5.5232463,49.559196,3.6973422,53.09413,4.004694,42.55385,2.9186673,53.6716,3.247666,39.133816,2.4381359,56.23419,2.7205787,33.920563,2.1208665,11
12,0.0006772604,43.96621,0.03141037,5.811655,1.1465973,36.635925,10.039082,11.669705,4.2391486,28.674791,24.452038,12.242782,8.822369,23.946423,40.041054,12.379234,36.92413,7.525843,48.031666,4.1657867,47.05231,6.1728263,49.680756,3.9001021,51.38142,4.4469943,42.693527,3.0921268,53.022575,3.5853624,39.50197,2.5910678,56.053226,2.9726856,34.029877,2.2539787,12
13,0.00021503212,44.86962,0.0126348,5.889387,0.8901656,38.597027,9.407938,11.513114,3.5012898,30.573498,22.055689,12.316889,7.1046376,25.732458,34.242435,12.593711,34.49279,8.274466,48.236214,4.332831,44.799095,6.811153,50.131714,4.0846024,49.749413,4.884792,43.15879,3.252958,52.294758,3.9230835,39.950943,2.7358167,55.772636,3.2250254,34.21543,2.3811615,13
14,0.00010830225,45.7842,0.0031686754,5.967318,0.63777673,40.378063,7.4292846,11.347311,2.977071,32.321804,20.919146,12.358261,6.177154,27.392956,32.023506,12.772242,32.243008,8.994778,48.056046,4.483545,42.65454,7.432899,50.253918,4.252248,48.232807,5.314171,43.787403,3.4016137,51.50689,4.2576594,40.44884,2.8720906,55.436436,3.4755995,34.50414,2.5018775,14
15,3.4240395e-05,46.521797,0.0011186869,6.0442758,0.44282147,41.990593,6.022343,11.169235,2.4046183,33.932186,18.332539,12.376774,5.3270717,28.933996,29.339619,12.918935,30.118925,9.682584,47.163506,4.6207848,40.747887,8.032847,50.36544,4.404945,46.81548,5.731676,44.472965,3.5386827,50.701794,4.5858216,40.915047,2.999832,55.067875,3.722061,34.83528,2.6155996,15
16,5.4186465e-05,47.284004,0.0019638622,6.099964,0.3263992,43.45816,4.854482,11.001274,1.8685079,35.414135,15.120583,12.376509,4.71626,30.364834,29.903116,13.0380125,28.18401,10.335903,46.250916,4.745788,39.15709,8.607552,50.84035,4.544122,45.472122,6.134213,45.10204,3.6646411,49.91059,4.9048433,41.37254,3.1188798,54.678463,3.9624379,35.18649,2.7221699,16
17,1.2014672e-05,47.90621,0.00035417208,6.1772633,0.22628072,44.79347,3.6370862,10.838048,1.5314242,36.77767,13.612639,12.364235,3.7967892,31.689259,24.356134,13.130853,26.439238,10.952691,45.502842,4.8598742,37.7757,9.154348,51.54303,4.6707125,44.19641,6.519401,45.43579,3.780032,49.164383,5.2122955,41.87956,3.2290466,54.294895,4.19484,35.592678,2.8215492,17
18,3.0582833e-05,48.5594,0.0010664148,6.2292166,0.18380876,46.01455,3.8177886,10.689181,1.3888907,38.03087,14.514434,12.34212,3.0658324,32.915436,20.529175,13.206136,24.883913,11.531896,44.952686,4.9639983,36.519665,9.671741,52.033665,4.7857695,42.987373,6.8850126,45.580284,3.8853123,48.47442,5.506003,42.414818,3.3304956,53.931038,4.417628,36.06264,2.9135668,18
19,9.589036e-06,49.09694,0.00028784422,6.294075,0.15956512,47.128403,4.3757167,10.548072,1.2608672,39.184906,14.402152,12.31497,2.688528,34.047028,19.62733,13.265846,23.556433,12.072564,44.67082,5.059127,35.336708,10.1579,52.293854,4.8899784,41.883373,7.2294564,45.71709,3.9812515,47.85157,5.784103,42.96373,3.4234097,53.5874,4.6293073,36.58197,2.9982076,19
20,5.070322e-05,49.664913,0.0039034777,6.338906,0.13964282,48.14835,4.784749,10.427884,1.0945364,40.244946,12.596484,12.28027,2.5186448,35.090443,19.603476,13.317125,22.383255,12.574548,44.433872,5.145901,34.242645,10.611369,52.464046,4.983612,40.88224,7.551009,45.88554,4.068137,47.281292,6.045016,43.48124,3.507948,53.27152,4.8285174,37.124077,3.0754836,20
21,1.2177774e-05,50.136055,0.00055145595,6.396732,0.122319706,49.08116,4.5480137,10.316985,0.93458986,41.220383,10.852749,12.245944,2.3781753,36.046856,20.749662,13.354318,21.355238,13.037485,44.262043,5.225015,33.202545,11.031312,52.51349,5.0679717,39.97877,7.8485804,46.114872,4.146193,46.748707,6.287298,43.951862,3.584118,52.97022,5.013778,37.661434,3.1454575,21
22,7.1788572e-06,50.63544,0.00024036161,6.438325,0.10136516,49.93506,3.6674337,10.22444,0.83333457,42.114353,10.655809,12.209272,2.0796857,36.92394,17.919987,13.383899,20.410353,13.461329,44.077263,5.2968955,32.232746,11.416885,52.534233,5.143396,39.151722,8.12125,46.342194,4.2160425,46.251747,6.5099273,44.368176,3.6521866,52.68575,5.1839666,38.170578,3.208064,22
23,1.2684824e-05,51.05046,0.0006028706,6.4948974,0.079264745,50.716408,2.751313,10.142532,0.7504184,42.932163,10.621689,12.173386,1.8416114,37.72157,16.847984,13.404423,19.570662,13.845498,43.92532,5.3614492,31.336245,11.767061,52.592022,5.210101,38.38169,8.368226,46.497723,4.277789,45.788418,6.7119436,44.7455,3.7122822,52.422306,5.3382983,38.639862,3.2634377,23
24,7.29316e-05,51.489174,0.006996695,6.528465,0.057798564,51.432457,1.9879985,10.076996,0.6584188,43.67804,10.063594,12.138028,1.7106848,38.44559,16.740484,13.422915,18.800564,14.190025,43.67203,5.4194098,30.511517,12.081464,52.590717,5.268825,37.671227,8.588767,46.60315,4.3316903,45.344643,6.892592,45.076973,3.7646904,52.17513,5.4758244,39.063515,3.3117473,24
25,6.757506e-06,51.8641,0.00023568785,6.5829434,0.039114043,52.09011,1.4640793,10.021196,0.57513916,44.356686,9.350563,12.106643,1.6143277,39.098286,16.656858,13.435635,18.09573,14.494689,43.32465,5.471057,29.76219,12.359686,52.54185,5.3196964,37.00191,8.782269,46.65658,4.3780866,44.928963,7.050834,45.368313,3.8095143,51.944366,5.59579,39.432007,3.3530161,25
26,3.4845547e-05,52.253696,0.0026148104,6.609978,0.03005781,52.695026,1.2633387,9.978942,0.5066019,44.976597,8.735223,12.07562,1.4816488,39.692722,15.66507,13.446616,17.425146,14.768317,42.842228,5.5173645,29.05725,12.609884,52.418625,5.3646126,36.389263,8.955344,46.73753,4.4187517,44.530243,7.1922445,45.625263,3.8488398,51.724125,5.7027354,39.762985,3.3892426,26
27,5.0426866e-06,52.593517,0.00028857478,6.6632323,0.025549201,53.255894,1.1920358,9.94024,0.45480582,45.55195,8.24365,12.045946,1.3308271,40.24389,14.587612,13.450323,16.813549,15.024255,42.415585,5.5602107,28.398266,12.844568,52.29754,5.4057055,35.81381,9.118475,46.81786,4.456336,44.141666,7.3259287,45.857574,3.885129,51.511177,5.804189,40.082993,3.4229233,27
28,4.6886835e-06,52.94767,0.0002082731,6.684573,0.02288765,53.774055,1.1398643,9.913053,0.40853268,46.08483,7.7654862,12.017983,1.1814848,40.75534,12.833082,13.454043,16.21599,15.263648,41.85807,5.599863,27.785704,13.064876,52.201794,5.443593,35.267925,9.27212,46.866074,4.491031,43.749992,7.452246,46.05707,3.9186246,51.29945,5.900329,40.39755,3.4542372,28
29,7.167492e-06,53.2442,0.0003267007,6.7295375,0.021209173,54.2575,1.1056043,9.888411,0.3729778,46.581493,7.373723,11.991595,1.0662626,41.23053,11.713656,13.454792,15.681734,15.487427,41.3625,5.636293,27.20013,13.27148,52.095116,5.4784055,34.74281,9.41687,46.881824,4.5230265,43.37952,7.5714197,46.271297,3.9495635,51.094048,5.9914017,40.7035,3.483349,29
30,1.9483812e-06,53.567867,6.569275e-05,6.7502775,0.019138515,54.707783,1.0159622,9.873817,0.3400741,47.041958,7.0001626,11.967333,0.9910872,41.674187,11.159078,13.456015,15.167093,15.696262,40.791607,5.66971,26.648266,13.464545,51.978386,5.5103188,34.24415,9.552882,46.893425,4.5524507,43.00803,7.6839514,46.46637,3.9781494,50.887108,6.0775447,40.99369,3.510371,30
31,1.08832e-05,53.84468,0.00043773936,6.793934,0.016474292,55.12813,0.87594265,9.85985,0.3141159,47.47319,6.67069,11.944429,0.95619464,42.08659,11.182489,13.455005,14.706025,15.890917,40.365486,5.7003717,26.124744,13.645178,51.873936,5.539607,33.766117,9.680562,46.892906,4.5795827,42.661945,7.789793,46.66045,4.004417,50.687267,6.15882,41.271618,3.5354621,31
32,1.4000118e-06,54.138973,4.3419896e-05,6.811014,0.013480335,55.519787,0.7149247,9.85494,0.2878803,47.872368,6.3000693,11.9222145,0.9253128,42.469433,11.28732,13.45217,14.246524,16.072258,39.8215,5.728505,25.635015,13.813892,51.735626,5.5666857,33.309845,9.800185,46.893112,4.604414,42.316925,7.8892913,46.823097,4.028611,50.486153,6.2354927,41.51551,3.5587876,32
33,4.5297697e-06,54.3984,0.00019651638,6.8497114,0.010554732,55.88792,0.5988016,9.8486395,0.26998395,48.245083,5.985464,11.899984,0.8930754,42.829525,11.281167,13.449864,13.827041,16.241283,39.367077,5.7546196,25.150356,13.97144,51.54545,5.5916986,32.869324,9.912258,46.883274,4.6272125,41.98562,7.9827533,46.97543,4.0509267,50.29492,6.3075795,41.744205,3.580455,33
34,4.221298e-06,54.66556,0.00019615468,6.868673,0.008922248,56.233482,0.57590467,9.849962,0.24984145,48.59176,5.6567397,11.881924,0.8439872,43.164917,10.922867,13.446053,13.440899,16.398548,38.97398,5.7786407,24.688196,14.118577,51.289703,5.6148133,32.432495,10.017114,46.838943,4.648206,41.663555,8.070467,47.0972,4.071692,50.099052,6.375313,41.935932,3.6005783,34
35,4.8965076e-06,54.89936,0.00019020315,6.9098783,0.008187194,56.557907,0.58891475,9.852836,0.23345871,48.918682,5.314417,11.8633375,0.8054016,43.47698,10.831022,13.441995,13.111201,16.544758,38.702744,5.801188,24.251278,14.25585,51.110023,5.636186,32.01861,10.115275,46.78879,4.6676717,41.352333,8.152622,47.193,4.090836,49.911747,6.4388747,42.110504,3.6192825,35
36,9.028903e-06,55.158424,0.0005516704,6.9272814,0.007904351,56.8654,0.62156427,9.862909,0.21522667,49.22179,4.957632,11.849173,0.7706728,43.7712,10.773228,13.438261,12.786708,16.68104,38.37128,5.821944,23.833708,14.384154,50.88699,5.6560254,31.62526,10.207035,46.75263,4.685579,41.046673,8.229728,47.26236,4.1086254,49.7246,6.498462,42.258156,3.6366313,36
37,2.8119182e-06,55.372543,0.00012444213,6.958918,0.007979684,57.151794,0.67161894,9.867617,0.20619446,49.507977,4.7854295,11.833078,0.7461736,44.04377,10.676918,13.434112,12.506813,16.808012,38.132492,5.8414145,23.450571,14.503576,50.733303,5.6743126,31.24405,10.292811,46.669384,4.702269,40.75122,8.301808,47.312298,4.125121,49.544003,6.554293,42.395634,3.6527264,37
38,2.7143587e-06,55.604706,0.00020983431,6.980681,0.008167912,57.42669,0.7252168,9.88099,0.20040824,49.77513,4.81114,11.821592,0.7002,44.30153,9.727321,13.430614,12.216031,16.926376,37.8054,5.8595777,23.073177,14.615109,50.442444,5.691301,30.886066,10.372954,46.598324,4.7177234,40.465748,8.369382,47.343826,4.1404724,49.364326,6.6065764,42.5174,3.6676784,38
39,1.1249575e-06,55.81357,4.2131003e-05,7.010946,0.008479494,57.68147,0.777776,9.889749,0.19499402,50.029095,5.0028152,11.809203,0.6580185,44.541164,9.011396,13.425997,11.96232,17.037067,37.511967,5.876667,22.725618,14.719167,50.24431,5.7069435,30.53621,10.447927,46.49042,4.7322164,40.185688,8.432475,47.361423,4.1547747,49.193092,6.655643,42.62886,3.681694,39
40,1.6095436e-06,56.022575,0.0001090647,7.029461,0.008646822,57.930313,0.810145,9.9083605,0.18748944,50.263474,5.413271,11.7987,0.61401165,44.76753,8.525054,13.422277,11.703715,17.140182,37.15975,5.892713,22.399082,14.816467,50.020554,5.721654,30.21821,10.518099,46.425762,4.745635,39.914104,8.491706,47.359417,4.1681175,49.026226,6.7016172,42.735634,3.6948164,40
41,9.510739e-07,56.2179,3.445872e-05,7.0591087,0.008772105,58.16037,0.8345154,9.921003,0.1565066,50.489906,4.1752567,11.788691,0.59151906,44.97931,8.382196,13.419507,11.474035,17.236807,36.82868,5.9078407,22.096136,14.90733,49.852352,5.735148,29.905554,10.583778,46.319668,4.758205,39.653122,8.547249,47.360085,4.1806426,48.86678,6.744697,42.833454,3.7071166,41
42,5.3071665e-07,56.41152,1.9196672e-05,7.0723033,0.008441626,58.384914,0.8107254,9.941363,0.13454393,50.699272,3.8087332,11.7811575,0.57725906,45.18039,8.364127,13.416263,11.239654,17.327127,36.44567,5.921843,21.81895,14.992645,49.67364,5.7480845,29.62221,10.645443,46.26221,4.770028,39.40822,8.599453,47.358562,4.1924224,48.707237,6.78514,42.920624,3.7186248,42
43,1.945782e-06,56.59472,7.724284e-05,7.0997634,0.00797883,58.592125,0.7693287,9.953431,0.12964624,50.901253,3.7835863,11.77285,0.5757584,45.36843,8.435139,13.413784,11.036486,17.41201,36.132034,5.9352913,21.547579,15.072517,49.519974,5.7601433,29.349018,10.703206,46.191048,4.781062,39.164547,8.6484995,47.352333,4.203486,48.562077,6.823147,43.01892,3.729394,43
44,5.687583e-07,56.7794,3.2078537e-05,7.1111,0.007342091,58.796345,0.70901024,9.974038,0.12515917,51.089767,3.7643259,11.767869,0.57209265,45.54844,8.646997,13.412303,10.844259,17.491552,35.86706,5.9477873,21.301699,15.147514,49.34228,5.7715387,29.10006,10.757497,46.160187,4.791425,38.938713,8.694637,47.359913,4.2138596,48.415462,6.858936,43.09913,3.7395992,44
45,1.2999649e-06,56.950825,5.083316e-05,7.147765,0.006555383,58.98547,0.6326882,9.988564,0.12312279,51.27043,3.7854202,11.761003,0.5631584,45.718525,8.601502,13.410304,10.67463,17.56641,35.646397,5.959649,21.0635,15.218023,49.223576,5.78231,28.856853,10.8085785,46.10193,4.8011727,38.719086,8.738122,47.35292,4.2236814,48.28162,6.892692,43.191025,3.7492023,45
46,5.8940446e-07,57.11875,2.286756e-05,7.150154,0.0057292758,59.172638,0.5495732,10.00973,0.12112241,51.43929,3.818134,11.757716,0.54670966,45.878834,8.503858,13.407632,10.509093,17.636784,35.43681,5.970662,20.858974,15.284456,49.096516,5.7923985,28.625431,10.856873,46.050053,4.8103113,38.50476,8.779142,47.344543,4.232952,48.14899,6.924611,43.27081,3.75826,46
47,2.0436125e-06,57.28413,9.3584495e-05,7.1840763,0.0049170456,59.346,0.46877566,10.025394,0.12324421,51.602486,3.9004824,11.751123,0.5274929,46.031628,8.323536,13.406607,10.354708,17.703304,35.20958,5.981169,20.651443,15.347061,48.99338,5.8019805,28.395607,10.902446,45.94955,4.8189416,38.310204,8.817942,47.342915,4.2417684,48.02698,6.9548836,43.35592,3.766852,47
48,7.541024e-07,57.440792,3.8839808e-05,7.186803,0.004138084,59.51858,0.38777345,10.049339,0.12403739,51.756905,4.0034423,11.750987,0.5096056,46.17648,8.285871,13.405276,10.200885,17.76613,34.971924,5.991063,20.469341,15.406255,48.8808,5.8110447,28.172918,10.945704,45.84011,4.8271055,38.112175,8.85475,47.320007,4.2501073,47.90413,6.98366,43.428303,3.7750196,48
49,1.298822e-06,57.597187,6.502987e-05,7.2127104,0.0034109286,59.677406,0.31570518,10.065115,0.12695695,51.904953,4.124745,11.745705,0.49718037,46.31543,8.261851,13.404719,10.056721,17.825865,34.75873,6.0006847,20.285343,15.462323,48.771175,5.819518,27.954556,10.986664,45.695137,4.8348255,37.927208,8.889651,47.309673,4.257953,47.789513,7.010943,43.505142,3.782766,49
50,3.5577108e-07,57.743793,1.3133199e-05,7.224356,0.0027516575,59.836395,0.249438,10.087527,0.13012247,52.044792,4.3247724,11.746573,0.48154703,46.445744,8.14348,13.40445,9.907637,17.882418,34.512115,6.0097256,20.111242,15.515706,48.651665,5.827591,27.735893,11.0257015,45.561394,4.8421817,37.745266,8.92296,47.284344,4.265514,47.672558,7.0369735,43.563984,3.7901106,50
51,1.170032e-06,57.89142,5.7580768e-05,7.248718,0.0022353295,59.984074,0.19838859,10.103343,0.13348658,52.180103,4.481207,11.742791,0.4618334,46.571392,7.9041224,13.404907,9.793588,17.936275,34.404728,6.018303,19.928713,15.566391,48.513477,5.8352513,27.534359,11.062843,45.43164,4.849225,37.569324,8.954599,47.26344,4.2726717,47.563156,7.061818,43.61765,3.7971206,51


==> expres/diff_eps/steps-50-eps_attack_24_wrn_cifar100.csv <==
trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
2723.983,5.8212442,2325.4407,5.7226534,2252.3005,2.559661,2539.281,3.9046555,1740.3234,1.7541137,1399.6139,2.3032236,1295.869,1.7630233,815.3993,1.9270326,2602.5823,1.969032,2344.3103,2.725455,1063.2539,1.8453124,574.2845,1.7522967,984.0058,1.888414,500.57733,1.6458544,888.8854,2.0005214,444.07538,1.6105049,848.5356,2.1292512,417.63104,1.5822593,1
1307.9738,17.881313,2039.9635,9.069351,1981.8466,6.754204,2290.8547,6.5214686,1878.4686,3.0609052,1318.3796,3.100939,1420.2054,2.5616202,767.30273,2.3463938,2719.5183,3.0652575,2233.4023,3.4362848,1117.601,2.2938557,550.6008,1.960078,1025.6686,2.2448025,487.36966,1.7933656,915.0278,2.2992582,433.02032,1.7218359,867.3247,2.3970952,410.9538,1.6696017,2
439.1272,29.382,1462.225,10.819689,1237.7297,11.886935,1967.0751,8.484223,1804.0592,4.667214,1305.9053,3.825949,1465.6274,3.4858944,752.42676,2.7292824,2602.4604,4.351287,2150.9482,4.087181,1148.8264,2.77849,535.31647,2.1541572,1055.3103,2.6197643,477.95114,1.9289882,934.668,2.6077156,424.43005,1.8238926,882.2851,2.670287,405.67807,1.7502296,3
120.75568,38.527767,804.05237,11.820171,703.3226,16.916689,1539.5424,9.933909,1584.4847,6.417913,1319.5681,4.4339623,1449.2035,4.478556,763.7704,3.0667937,2383.6648,5.742755,2116.589,4.653004,1160.2328,3.2855265,529.74286,2.332471,1074.427,3.005862,471.89246,2.0519826,948.6154,2.9218252,418.89838,1.9171413,893.8861,2.9455664,401.58875,1.8241419,4
31.301228,45.418324,419.7952,12.458271,381.07504,21.563189,1151.4092,11.081841,1354.4062,8.19417,1320.2509,4.9521446,1397.287,5.4958425,797.16455,3.364733,2113.9973,7.174357,2084.6873,5.131122,1156.5314,3.8027468,531.0771,2.4952793,1085.4297,3.3965292,469.36414,2.1633055,958.1086,3.2379804,415.5236,2.002509,902.793,3.220246,399.09488,1.8918908,5
14.36951,50.71824,328.6387,13.003082,225.18178,25.781656,920.659,12.022595,1144.693,9.935179,1293.8154,5.4056144,1326.6984,6.5093346,838.88745,3.6345336,1836.0876,8.599555,2040.2368,5.5364447,1142.2743,4.320978,536.6962,2.644072,1090.2528,3.786364,470.41165,2.26432,964.2523,3.552938,414.21497,2.0810444,909.5824,3.4920266,398.11472,1.9541965,6
9.043503,55.10027,262.69012,13.530503,143.66362,29.585213,739.10443,12.792845,966.8115,11.613111,1253.8713,5.811867,1249.0298,7.501213,872.15564,3.8849967,1585.6317,9.987695,1979.6783,5.8882937,1122.059,4.8333645,547.43616,2.781132,1090.2172,4.1709256,474.05377,2.3565443,967.6834,3.8640082,415.6587,2.153651,914.743,3.7588859,398.4351,2.011998,7
7.02634,58.756306,237.7488,14.012788,87.11359,33.011364,570.58514,13.415151,812.0258,13.215669,1192.1877,6.179243,1173.8949,8.462181,902.5356,4.1213107,1367.5496,11.322504,1900.0815,6.200634,1099.1836,5.3346753,562.66187,2.908851,1086.372,4.5472174,479.33328,2.4414978,968.9779,4.1692095,419.77347,2.2214122,918.7178,4.019435,399.77103,2.0662003,8
6.5361576,62.013668,201.62099,14.476668,55.371586,36.09623,462.9419,13.933355,680.18286,14.737119,1119.6736,6.51616,1102.6956,9.386621,926.57764,4.345189,1175.0806,12.595173,1801.6267,6.482293,1075.118,5.821641,580.224,3.0287046,1079.9742,4.912938,486.96613,2.5206118,968.5238,4.466699,425.523,2.2852097,921.7998,4.272397,402.0002,2.117212,9
7.1012735,64.793335,284.70364,14.893977,41.789383,38.876614,428.84067,14.362173,576.507,16.173712,1060.1022,6.8289485,1033.9529,10.271428,941.27405,4.5577583,1018.8485,13.803104,1717.0408,6.740704,1051.1453,6.2921553,599.3181,3.1420314,1071.9867,5.266243,496.12506,2.5947807,966.5988,4.7553463,432.15643,2.3454714,924.1625,4.5170016,405.06506,2.1652975,10
7.423723,67.36415,293.6215,15.278105,29.972048,41.39473,365.2078,14.733706,495.03845,17.526419,1007.3471,7.120202,967.6383,11.11541,950.2245,4.7589736,892.9911,14.944493,1645.5476,6.979535,1027.0687,6.744684,617.44476,3.2491245,1063.2454,5.606095,506.48773,2.6648521,963.4494,5.0340967,439.30475,2.4028234,925.8077,4.752423,408.81876,2.2108045,11
5.2397456,69.58855,240.84239,15.611741,23.719334,43.674774,337.09476,15.050289,431.3369,18.796967,964.8856,7.391232,904.1076,11.918171,953.63776,4.9490476,783.21106,16.020443,1564.3218,7.200647,1002.7701,7.1781077,633.30554,3.3503401,1054.1162,5.931795,517.56116,2.7314353,959.3036,5.3020396,446.90317,2.4573593,926.8481,4.978232,413.14383,2.2540145,12
2.214778,71.688446,135.0985,15.943681,14.717069,45.75305,242.9263,15.326576,377.61914,19.988398,916.9175,7.6424327,844.4019,12.678733,952.8317,5.1284986,686.7262,17.031834,1472.088,7.405244,978.5426,7.5915065,646.82214,3.4459367,1044.7993,6.2425766,528.99054,2.7947454,954.3066,5.5583315,454.47986,2.5094717,927.4153,5.1938987,417.9115,2.2949758,13
2.5973988,73.52065,127.50648,16.217554,12.6264925,47.643856,254.10204,15.564718,332.66708,21.103588,869.1023,7.8755636,790.1627,13.396825,950.28864,5.297547,609.03394,17.980375,1399.7693,7.595038,954.4833,7.984337,658.24817,3.53613,1035.254,6.5380898,540.5823,2.854965,948.6228,5.8026447,461.8173,2.559277,927.5375,5.3991,422.96237,2.333782,14
0.8798003,75.27741,35.57444,16.510576,9.813719,49.3644,224.76453,15.786992,298.1947,22.140585,836.73834,8.095962,742.06287,14.069975,948.2923,5.457742,546.1971,18.865303,1337.6891,7.772635,931.0309,8.35498,667.8667,3.6219335,1025.608,6.816928,552.19495,2.9128458,942.4367,6.0334578,469.197,2.6071565,927.3415,5.5923567,428.28076,2.371153,15
2.2571404,76.81871,148.7058,16.739464,10.147712,50.926697,234.94789,15.9807,269.40747,23.10449,808.5598,8.30319,698.9306,14.699669,945.3228,5.6088023,493.57465,19.68902,1279.9148,7.9389715,908.1491,8.703474,675.8934,3.7032864,1015.7458,7.078971,563.30176,2.9680653,935.9288,6.250854,476.58258,2.6529486,926.8446,5.7735543,433.56207,2.4068234,16
2.529798,78.3341,149.04985,16.99666,7.372528,52.358658,175.78813,16.168283,244.30827,23.99807,772.0969,8.497783,659.3815,15.287044,938.097,5.750718,449.4026,20.45321,1224.6831,8.094412,886.1395,9.02973,682.6921,3.7800033,1005.6585,7.3240876,573.57367,3.0206306,929.2363,6.454375,484.03186,2.6966245,926.0577,5.942536,438.7915,2.440656,17
5.179402,79.65508,290.43204,17.209072,7.012096,53.665886,176.7276,16.333437,223.0461,24.825735,737.92725,8.679597,622.68243,15.833453,925.6669,5.8836274,409.6943,21.16017,1166.3033,8.23861,865.1433,9.33371,688.5326,3.8519318,995.3785,7.5521765,582.87555,3.0703006,922.4351,6.6437297,491.37808,2.7379606,924.9288,6.099226,443.96286,2.4725266,18
1.9137268,80.96731,118.40508,17.427298,7.187175,54.865295,226.76935,16.49571,207.85506,25.588673,726.7229,8.8484745,588.6062,16.339354,911.7526,6.0077915,375.07178,21.81046,1118.0706,8.371549,844.7604,9.615492,693.1404,3.9192004,985.0499,7.763075,591.2833,3.1171467,915.519,6.8186116,498.43237,2.7769186,923.5175,6.2433257,449.03745,2.5023909,19
1.7514625,82.113525,99.91932,17.622952,6.004602,55.964317,162.32527,16.639791,195.37987,26.290644,722.8338,9.005183,558.03864,16.80593,898.76373,6.123548,345.29562,22.405495,1072.0417,8.49431,825.1163,9.875039,696.7904,3.981732,974.6007,7.956682,598.78046,3.160966,908.5017,6.978896,505.0878,2.8133,921.8212,6.3748055,453.91257,2.5302424,20
0.78580993,83.26994,42.729603,17.809132,4.9200816,56.968044,134.71033,16.77909,180.09744,26.933397,689.19415,9.149111,530.95685,17.23378,885.359,6.231012,319.2854,22.947458,1028.0675,8.60697,806.3909,10.112276,699.7005,4.0395975,964.2776,8.132823,605.6019,3.2017026,901.5171,7.1242905,511.23987,2.8470895,919.8543,6.4934115,458.49625,2.5559509,21
3.7888317,84.28507,284.38596,17.981813,5.609456,57.887882,179.3501,16.905678,165.876,27.520397,658.1352,9.281475,506.6938,17.624329,872.9966,6.330479,299.0837,23.437887,1000.07367,8.710275,788.7944,10.327223,701.95264,4.092841,954.0761,8.291558,611.6329,3.239393,894.5509,7.2546506,516.7649,2.8781228,917.6096,6.5991874,462.728,2.5794704,22
2.1321473,85.30573,121.67639,18.135729,6.0947685,58.7262,176.30722,17.027262,154.0124,28.051785,632.0501,9.402539,484.95145,17.978476,861.15717,6.4222097,283.7163,23.876902,980.75494,8.804333,772.1334,10.519941,703.2087,4.141527,944.116,8.432788,616.9567,3.2739236,887.6708,7.3697367,521.5953,2.9064574,915.1386,6.691954,466.54913,2.6007695,23
0.988176,86.21607,76.10426,18.312246,5.695275,59.49287,205.87398,17.138748,146.31677,28.530718,615.83575,9.513711,464.63644,18.296898,848.7742,6.506492,271.3249,24.267738,968.1413,8.889541,756.592,10.690614,703.82007,4.185634,934.3651,8.556488,621.4529,3.3052127,880.9381,7.469689,525.7682,2.931909,912.4095,6.7717547,469.9506,2.619808,24
4.5312166,87.12389,385.13586,18.445316,5.7417665,60.19,218.1476,17.245674,137.40807,28.957735,585.2202,9.614797,447.2205,18.580395,837.89374,6.5838995,258.75253,24.61049,942.9824,8.965358,741.88464,10.839175,703.5291,4.2252984,924.9431,8.662774,625.2154,3.3333304,874.2996,7.5543437,529.25525,2.954503,909.5444,6.838429,472.90436,2.6365848,25
2.98764,87.93675,197.31871,18.595644,6.5138197,60.83114,259.13214,17.347578,131.15639,29.343012,572.1028,9.707173,431.46826,18.83633,828.3253,6.6556044,246.95825,24.916323,920.58374,9.03363,728.136,10.971513,702.6986,4.2616053,915.8776,8.756483,628.36676,3.358994,867.837,7.6281986,532.201,2.9749398,906.5592,6.896025,475.50897,2.6517177,26
0.6751982,88.76951,25.791716,18.707647,2.6118293,61.427456,64.1272,17.446093,125.34161,29.698757,563.3165,9.792277,417.89255,19.075245,820.43823,6.7225733,236.8089,25.19943,903.5243,9.096786,715.08887,11.096214,701.61456,4.2959127,907.1071,8.845108,631.2539,3.3833313,861.519,7.6978674,534.88983,2.9944122,903.6099,6.950424,477.97137,2.6661646,27
1.2056992,89.50298,82.60421,18.855904,2.4052842,61.980686,72.97722,17.53668,121.12004,30.027882,554.3211,9.87096,405.17953,19.29826,813.1338,6.7852755,227.83485,25.461983,888.90204,9.155024,702.8049,11.213609,700.2696,4.3283296,898.6637,8.92901,633.8239,3.4064786,855.4076,7.7638845,537.3129,3.0128906,900.6384,7.0020146,480.23862,2.6799324,28
0.9662925,90.2569,66.955414,18.967325,3.42852,62.490387,127.50061,17.624645,116.67781,30.332657,546.90625,9.943437,394.09088,19.506279,806.8185,6.843692,219.73613,25.705126,875.1214,9.20917,691.03784,11.324233,698.68646,4.3587823,890.5305,9.008345,636.21704,3.4284213,849.4697,7.8262844,539.5062,3.030464,897.6875,7.050874,482.40222,2.693031,29
1.2653157,90.921234,99.95097,19.092201,5.04785,62.97185,220.50592,17.708513,115.51692,30.61495,556.4318,10.010633,383.4677,19.700113,799.668,6.8977904,213.87158,25.931665,869.7711,9.259567,679.9761,11.428368,696.91907,4.3873534,882.7139,9.083415,638.3528,3.4492426,843.734,7.8853,541.4905,3.0470254,894.771,7.09719,484.42975,2.7054849,30
0.66634995,91.62181,40.758717,19.193727,3.8667035,63.413277,130.98727,17.786287,112.4713,30.875284,555.80743,10.072076,373.4582,19.880499,791.03564,6.94808,206.41914,26.141933,852.86676,9.306322,669.3732,11.526234,694.9961,4.4140882,875.1183,9.154348,640.20435,3.4690084,838.1354,7.940889,543.31116,3.0626762,891.8832,7.1410065,486.3302,2.7173717,31
1.253152,92.23724,99.60019,19.316628,3.253882,63.83475,106.55566,17.861187,110.4478,31.117502,555.51227,10.128369,364.0797,20.048094,784.08734,6.994689,200.66911,26.337175,840.6017,9.349712,659.42505,11.617998,693.0533,4.439101,867.8577,9.221193,641.801,3.4877017,832.74097,7.993351,544.94147,3.0773704,889.1062,7.182415,488.14487,2.7286446,32
1.1412864,92.86466,65.52343,19.403822,3.6682317,64.2219,128.92557,17.932247,106.873314,31.34161,551.4663,10.180699,355.43167,20.20413,777.10614,7.037913,195.42986,26.518244,831.49115,9.389714,649.9522,11.704133,691.056,4.4624596,860.7766,9.284229,643.1662,3.5053515,827.47504,8.042688,546.4779,3.0912468,886.3176,7.2214546,489.8094,2.739375,33
1.2219197,93.43845,60.646145,19.520292,4.127985,64.59113,158.14725,18.002535,103.1034,31.550829,535.54254,10.22909,347.43372,20.348917,770.91455,7.077681,192.26538,26.68655,829.1866,9.427339,641.00055,11.784735,689.04987,4.4842715,854.0277,9.34351,644.27167,3.5220196,822.40967,8.0891905,547.8445,3.104227,883.6101,7.258264,491.37192,2.7495894,34
3.6333122,94.023186,249.89012,19.604141,2.824888,64.935486,107.863945,18.065714,97.07665,31.744797,506.1306,10.274839,339.60812,20.48374,761.8586,7.114515,188.0621,26.843363,820.2408,9.46241,632.527,11.860148,687.087,4.5046067,847.4467,9.399204,645.2351,3.5376575,817.47253,8.13281,549.0971,3.1165118,880.9719,7.2929115,492.88074,2.759264,35
1.9673846,94.55623,98.671036,19.705917,3.1551993,65.26138,109.28242,18.130362,93.210075,31.925508,488.3037,10.317063,332.2696,20.60911,754.13434,7.148839,185.228,26.98954,818.6534,9.495207,624.62994,11.930683,685.11017,4.5235767,841.21,9.451541,646.08673,3.5522845,812.83734,8.17379,550.2554,3.1279924,878.4052,7.3255267,494.25876,2.7684133,36
3.9172497,95.09491,252.35616,19.788036,3.7986398,65.56837,149.53572,18.189259,89.78951,32.093582,478.6951,10.357133,325.4278,20.725737,745.99536,7.180763,181.73538,27.125484,814.4685,9.525647,617.0088,11.996758,683.0052,4.5413113,835.1235,9.500628,646.766,3.5660157,808.2756,8.212164,551.3486,3.1388187,875.9195,7.3560815,495.5386,2.777069,37
1.2663944,95.587715,62.0854,19.86805,5.3597994,65.86088,223.31055,18.251436,87.81243,32.24956,471.53635,10.393602,318.95142,20.834476,739.43097,7.210497,179.20074,27.252363,811.41925,9.553966,609.87244,12.058553,680.84607,4.557847,829.3942,9.546673,647.46967,3.5789127,804.0057,8.248245,552.31793,3.1489682,873.5065,7.384772,496.74457,2.7852585,38
2.5463743,96.091545,222.72818,19.957924,4.4562654,66.135056,167.53339,18.303207,85.87787,32.395767,468.99377,10.428988,313.09753,20.935907,733.4867,7.23848,175.5568,27.370628,800.8408,9.580325,602.8215,12.116469,678.5398,4.573188,823.84186,9.589912,647.9529,3.5910144,799.84143,8.282103,553.26013,3.1585624,871.1499,7.411675,497.8296,2.792957,39
1.9810344,96.570076,165.7542,20.034327,5.7835083,66.39725,249.84937,18.360262,85.355484,32.531693,474.57224,10.461617,307.56464,21.03071,727.70984,7.264718,172.67482,27.48112,794.29425,9.605337,596.36664,12.170681,676.47186,4.587686,818.58575,9.630516,648.47943,3.6023793,795.9272,8.313826,554.0701,3.1675484,868.8826,7.436952,498.85938,2.8002455,40
4.8967,97.01595,470.18646,20.115133,4.788142,66.64729,224.06436,18.41092,84.69017,32.65938,482.93695,10.4933195,302.5492,21.119356,721.3344,7.2894554,169.86636,27.584082,790.0273,9.629032,590.0821,12.2215,674.4483,4.6011267,813.5466,9.668622,648.7584,3.61307,792.10077,8.343491,554.84235,3.1760197,866.6715,7.460645,499.80704,2.8071177,41
1.7475232,97.48977,159.3513,20.195978,6.3992395,66.88404,315.87,18.461884,84.91007,32.778942,489.63763,10.52197,298.1553,21.202078,715.0552,7.3126907,168.0311,27.68094,786.4039,9.651515,584.3624,12.269123,672.5595,4.613811,808.7725,9.704378,649.0601,3.6231577,788.5035,8.371483,555.5145,3.1839812,864.5731,7.482886,500.69928,2.8136241,42
0.36434084,97.89721,15.768089,20.259192,6.0674067,67.11071,292.076,18.509106,83.24375,32.89148,480.8843,10.549783,294.00967,21.279713,708.706,7.3348055,164.93875,27.771416,778.84625,9.67249,578.8538,12.313827,670.7794,4.6256237,804.16315,9.738071,649.20514,3.632642,784.9681,8.397678,556.11316,3.191511,862.4879,7.503763,501.51553,2.8197753,43
0.92135626,98.331696,71.69722,20.342182,6.1446047,67.32894,322.48956,18.557756,82.60069,32.99705,476.36105,10.574817,290.2962,21.352716,703.4865,7.3556185,163.76619,27.85684,778.6726,9.692571,573.7581,12.355773,668.9503,4.636823,799.7947,9.769727,649.29767,3.6416042,781.6016,8.422407,556.66516,3.1985989,860.5104,7.5234604,502.29102,2.8256245,44
0.31609702,98.72167,14.502764,20.406866,2.3509061,67.535835,93.867134,18.603298,81.04731,33.097355,473.80652,10.599405,286.70346,21.421162,699.0943,7.3752365,161.41664,27.936422,775.24866,9.711108,568.82715,12.395259,667.2122,4.6472716,795.5613,9.799684,649.36096,3.650065,778.3156,8.445635,557.1364,3.205324,858.5828,7.5419455,502.9977,2.8311462,45
0.561671,99.12537,40.877174,20.484182,1.9428334,67.7347,77.2139,18.648777,80.64076,33.19185,479.0267,10.62176,283.39914,21.485846,695.3045,7.393734,160.13461,28.01205,772.44525,9.728796,564.2837,12.432485,665.49164,4.6571984,791.5724,9.827989,649.3344,3.6580734,775.25977,8.467602,557.5849,3.211659,856.717,7.5594373,503.68985,2.8363934,46
0.34566268,99.49442,17.049746,20.538828,1.5019327,67.925186,59.418106,18.691833,80.01515,33.281334,483.0501,10.644043,280.2761,21.54668,692.3029,7.411062,157.9606,28.082975,765.279,9.745626,559.83514,12.467621,663.7775,4.6665897,787.7053,9.854746,649.34326,3.66563,772.2174,8.488307,557.98596,3.2176654,854.9506,7.57597,504.34097,2.841395,47
1.9056085,99.88535,141.71465,20.612324,2.9368718,68.10742,148.96652,18.734707,79.07936,33.36613,478.16528,10.664499,277.20074,21.60442,688.5216,7.427475,156.84537,28.15069,758.7422,9.7615185,555.5977,12.500965,661.9422,4.67553,784.02386,9.880184,649.26685,3.6728039,769.4016,8.508026,558.39594,3.2233145,853.1995,7.591639,504.90305,2.846213,48
0.7756916,100.22745,56.711803,20.663443,2.6414154,68.28176,156.63562,18.77566,76.86223,33.4471,463.9628,10.684153,274.2588,21.658989,685.617,7.4429154,154.6966,28.214056,751.3422,9.776659,551.5436,12.5326185,660.25055,4.6839895,780.4366,9.904375,649.204,3.6796267,766.6141,8.52672,558.7383,3.2287593,851.5558,7.6065135,505.48267,2.8507974,49
2.0690758,100.59488,157.26375,20.729918,1.7198201,68.45135,85.55744,18.816677,75.06137,33.523636,450.3919,10.702195,271.76865,21.711065,682.9066,7.457833,153.95197,28.274773,750.02905,9.791216,547.6349,12.562675,658.4252,4.692112,777.0115,9.927391,649.07983,3.686155,764.0413,8.544635,559.0976,3.2338998,849.9228,7.6207643,505.97366,2.855212,50
1.6156468,100.919525,108.5607,20.782007,1.294066,68.61399,54.440853,18.85513,73.3646,33.596718,441.40512,10.720053,269.38702,21.76042,680.6463,7.471974,151.31807,28.332094,738.01416,9.804709,543.8771,12.591328,656.7653,4.699763,773.70636,9.949362,649.0047,3.692374,761.4766,8.561651,559.4358,3.238845,848.3721,7.6343107,506.46194,2.859459,51


==> expres/diff_eps/steps-50-eps_attack_32_wrn_cifar10.csv <==
trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
64.3549,3.665236,96.66181,4.9326773,32.8019,0.92358214,80.787224,2.7247252,29.616013,0.753533,76.3537,2.394215,33.411026,0.77126163,85.07752,2.4107668,34.49308,0.49330488,39.37745,0.90089756,38.6001,0.52764803,39.720783,0.9045448,38.98644,0.59048295,35.898567,0.8438834,38.245697,0.6510648,32.55471,0.81073284,42.10147,0.70830226,29.76492,0.78516114,1
24.929276,15.17138,65.70464,7.1559615,45.12426,3.9513793,88.23548,5.995491,43.413666,2.4620147,87.07882,4.6116395,47.67738,2.0503242,97.605644,4.2014737,43.978455,0.81550807,42.390427,1.2419813,46.823017,0.80049294,42.360817,1.1894972,44.569233,0.80875933,36.33486,1.0466585,42.14311,0.829039,33.078938,0.955188,45.102764,0.862919,29.986809,0.9018667,2
4.4671874,23.493732,29.506659,6.29092,36.67638,8.653638,78.972404,8.555892,44.17873,5.2870893,86.45383,6.820548,48.992367,4.109428,95.402306,6.060732,51.27256,1.2673197,43.523365,1.6254736,53.181858,1.1612375,43.84257,1.5063353,49.450127,1.0784143,37.026962,1.2716291,45.52461,1.0384244,33.588627,1.114001,47.712505,1.0383335,30.338518,1.0297533,3
0.7615963,28.873175,14.155584,5.5681453,23.06788,13.732116,63.58809,9.967881,34.06612,8.753312,75.86507,8.510066,44.3393,6.7131295,90.66406,7.6950316,54.608242,1.8512948,43.555225,2.0273178,57.119,1.6127504,44.157166,1.8443705,53.1192,1.4000609,37.49332,1.5112337,48.264908,1.2801224,34.16627,1.285845,49.833065,1.2345124,30.545694,1.167599,4
0.36086047,32.43724,13.540708,5.223968,13.173373,18.478203,45.380756,10.665477,24.814714,12.383329,66.39881,9.664069,35.893883,9.581755,82.36492,8.98691,54.488808,2.553058,43.47399,2.4251137,58.89884,2.151131,44.04631,2.1900508,55.435318,1.7718687,37.535202,1.7589422,50.278873,1.5536809,34.544796,1.4678365,51.452347,1.4509327,30.52971,1.314526,5
0.035723332,35.077003,1.6225717,5.1599064,7.3690057,22.719543,32.392345,11.007276,18.085537,15.903758,57.128696,10.431541,28.365015,12.511565,75.09712,9.953772,52.44137,3.348095,43.940914,2.8004959,58.748314,2.7668037,44.267635,2.5281978,56.548492,2.1890216,38.026722,2.0076344,51.56955,1.8575987,34.66888,1.6560737,52.635025,1.6866825,30.57127,1.4687293,6
0.025168281,37.133766,1.5028831,5.223066,4.161021,26.484535,22.50531,11.152727,12.560439,19.202341,45.961697,10.936465,22.442862,15.375284,67.87667,10.67239,49.26464,4.2115784,44.62848,3.141603,57.147938,3.446278,45.275955,2.8492184,56.55693,2.6462505,38.89063,2.2513263,52.28347,2.1901467,35.07488,1.8471656,53.452557,1.940176,30.90447,1.6280135,7
0.0014345143,38.947044,0.06302839,5.3383927,2.8588657,29.838629,18.787262,11.183379,8.945121,22.25754,38.4977,11.26063,16.459661,18.116678,56.888573,11.201745,45.31106,5.121262,44.99378,3.4444792,54.81167,4.1743617,46.853523,3.148881,55.622513,3.1370358,39.838013,2.4855845,52.495445,2.5488899,35.68279,2.0382814,53.950375,2.2098062,31.347897,1.7897989,8
0.0011889428,40.429634,0.047373295,5.4579954,2.0102627,32.829666,15.453055,11.129272,6.4198246,25.075546,32.14473,11.468967,12.167454,20.708586,47.64377,11.597848,41.15943,6.0567746,44.610302,3.7118478,52.021614,4.936943,47.931713,3.4262147,53.901188,3.6538575,40.02421,2.7084837,52.27179,2.9303207,36.261517,2.2267387,54.161243,2.4940693,31.67686,1.9516474,9
0.0002529801,41.809208,0.00871748,5.5771112,1.3189303,35.509907,11.660697,11.011596,4.3167295,27.6738,24.667364,11.599056,9.820994,23.145626,43.7668,11.906951,37.415646,7.00165,44.49454,3.9491177,49.15205,5.7216043,48.79212,3.6810968,51.768745,4.189756,39.969906,2.918814,51.73151,3.3308933,36.74883,2.4115047,54.14925,2.790996,31.91867,2.1119561,10
0.00030043907,42.965763,0.013034495,5.6917124,0.7794064,37.922955,7.6764193,10.85552,3.18195,30.069843,22.155008,11.67955,7.988258,25.428173,39.92186,12.147646,34.234203,7.9427695,44.709766,4.161111,46.333885,6.5173483,49.136417,3.9142144,49.61519,4.7385473,40.213734,3.1167583,51.007908,3.7464702,37.220116,2.5911295,53.969486,3.0987856,32.187325,2.2694888,11
4.869359e-05,44.061367,0.0010038571,5.791543,0.5150817,40.105576,7.2707443,10.682878,2.4927676,32.28191,18.662937,11.720414,5.882612,27.568512,32.00452,12.331266,31.445774,8.871442,44.699406,4.3523335,43.70097,7.3158593,49.490555,4.1275253,47.668797,5.2944965,41.134262,3.3024402,50.189674,4.173294,37.75423,2.7645469,53.658894,3.415566,32.486515,2.423001,12
8.814777e-05,44.989525,0.0029214083,5.894275,0.34055355,42.08626,5.4019356,10.501498,1.9634122,34.32738,16.774572,11.729518,4.340324,29.574875,25.664389,12.471658,28.975288,9.781495,44.359325,4.526477,41.445126,8.109797,50.33349,4.323238,45.863686,5.85268,42.18373,3.4766383,49.32843,4.607411,38.36287,2.930959,53.266975,3.7392485,32.863163,2.5717714,13
3.925348e-05,45.89485,0.001457261,5.9830375,0.25679994,43.88947,5.5900035,10.32305,1.4917359,36.222927,13.530091,11.71562,3.4426942,31.45504,22.794128,12.578966,26.779463,10.66872,43.9997,4.686253,39.53125,8.894393,51.458805,4.503966,44.16492,6.409049,42.95834,3.6401713,48.48206,5.0454564,39.13356,3.0898707,52.85375,4.0678735,33.454124,2.7157674,14
0.00026077172,46.66933,0.022824535,6.067801,0.17554444,45.536297,4.6383615,10.153399,1.1530005,37.981815,12.502092,11.690355,2.8751574,33.21644,22.710316,12.661489,24.866123,11.529532,43.840916,4.834125,37.755936,9.665466,52.278236,4.671245,42.59267,6.9595795,43.63912,3.7938485,47.68416,5.484661,40.06875,3.2411547,52.45284,4.3994203,34.25547,2.8544455,15
1.3475274e-05,47.432987,0.000261665,6.145519,0.13366884,47.04455,3.9767106,9.995532,0.89421,39.61685,10.4629755,11.651736,2.379355,34.868538,19.679607,12.727265,23.188824,12.361492,43.79209,4.971211,36.05449,10.419486,52.934082,4.826221,41.14395,7.501625,44.31527,3.9379404,46.926197,5.9224877,41.04447,3.3848515,52.083565,4.732099,35.201515,2.9873939,16
5.3252024e-05,48.085266,0.0022216174,6.2143903,0.09097284,48.431507,2.6098404,9.85231,0.71196264,41.137253,9.053922,11.605688,1.832499,36.416157,15.04737,12.777445,21.690573,13.163497,43.785816,5.098942,34.459003,11.153647,53.433697,4.9704313,39.794456,8.0328865,44.93239,4.073075,46.193398,6.3562484,41.96618,3.5209196,51.751595,5.0639963,36.23618,3.1143856,17
1.3377678e-05,48.741295,0.00042516604,6.284655,0.073006414,49.70303,2.628381,9.7213335,0.54928476,42.552696,7.440204,11.554661,1.6019726,37.868305,17.043756,12.815767,20.319227,13.935337,43.75344,5.2184935,32.964508,11.866474,53.74836,5.105244,38.540672,8.55128,45.41576,4.199832,45.47188,6.7840047,42.815754,3.6495452,51.471714,5.3933473,37.328022,3.2354307,18
1.977302e-05,49.308174,0.0005405615,6.3371286,0.0725042,50.881042,3.1079774,9.611007,0.44858843,43.8728,6.950602,11.506896,1.3036644,39.231365,12.8404455,12.847943,19.066488,14.675194,43.664215,5.3307195,31.556284,12.555713,54.065617,5.2314982,37.380417,9.055137,45.870655,4.319129,44.78754,7.203223,43.68468,3.7709422,51.245438,5.7182384,38.45025,3.3504908,19
7.156387e-06,49.878674,0.00024134376,6.402138,0.06145346,51.966125,3.0191672,9.514429,0.366379,45.099308,6.376487,11.457584,1.141707,40.50793,13.382244,12.8708,17.901619,15.383175,43.427643,5.4366517,30.265835,13.220178,54.45541,5.350069,36.310646,9.542975,46.394474,4.4311333,44.13647,7.612453,44.586826,3.8853233,51.057922,6.037327,39.5885,3.4596486,20
2.1592554e-05,50.380573,0.0007587189,6.4511995,0.021833137,52.9724,1.0230777,9.437133,0.28812927,46.244965,5.562864,11.410433,1.0007681,41.70515,12.194799,12.889691,16.836262,16.058899,43.072475,5.536577,29.121304,13.858716,54.890015,5.461173,35.319187,10.013829,46.9965,4.5360484,43.520214,8.010078,45.503838,3.9929173,50.911396,6.3492517,40.745335,3.5630586,21
2.3670906e-05,50.88004,0.0018938588,6.5140934,0.012406125,53.90614,0.8856813,9.370901,0.24289888,47.315468,5.287654,11.365401,0.9018882,42.826492,13.489244,12.901862,15.824186,16.702848,42.59828,5.631159,28.066837,14.470444,55.140083,5.5652766,34.374958,10.466893,47.641792,4.6342726,42.956745,8.395218,46.448853,4.0939393,50.784973,6.6528983,41.88663,3.66087,22
4.5778892e-05,51.323948,0.0030490789,6.555834,0.008882893,54.778294,0.73269755,9.321085,0.1839105,48.31255,4.3579516,11.321375,0.7149495,43.875908,10.319361,12.9093895,14.912648,17.315063,42.207108,5.7205906,27.114985,15.054754,55.418934,5.662814,33.48446,10.901481,48.34355,4.7260776,42.408504,8.766802,47.359203,4.188512,50.67413,6.9473295,43.02146,3.7530787,23
5.202635e-06,51.770596,0.00015470786,6.6135635,0.0047638295,55.588726,0.4159679,9.279334,0.14205861,49.247997,3.9818892,11.281939,0.58513314,44.860466,8.879744,12.916038,14.071764,17.895489,41.77297,5.8049445,26.217216,15.611698,55.740353,5.754069,32.619865,11.316797,48.96889,4.811713,41.8793,9.123805,48.22118,4.2767673,50.56306,7.2314296,44.1408,3.8400123,24
2.4395125e-05,52.167324,0.001245601,6.6488953,0.0014623832,56.346424,0.12345911,9.25131,0.1261056,50.119335,4.1086926,11.244078,0.5225452,45.780956,8.712698,12.919495,13.3091345,18.445091,41.26995,5.88486,25.360708,16.141283,55.881626,5.839545,31.786203,11.712635,49.474136,4.89176,41.346363,9.465468,49.02454,4.359063,50.435295,7.5044227,45.207638,3.9217653,25
5.8386863e-06,52.56892,0.00018529358,6.7007833,0.0003859131,57.052376,0.028530985,9.228262,0.11772899,50.935665,4.224627,11.212011,0.4603381,46.645382,8.152083,12.9200735,12.571827,18.964039,40.61955,5.9602275,24.50861,16.64334,55.869556,5.9195366,30.959837,12.088536,49.783108,4.9663825,40.83134,9.791121,49.788033,4.43566,50.29725,7.765686,46.225914,3.99851,26
2.1728583e-05,52.930077,0.001841261,6.7329884,0.00010956979,57.71731,0.0067241103,9.2176695,0.12113056,51.698032,4.6899276,11.179855,0.4018114,47.454613,7.550346,12.921364,11.89261,19.45265,40.041737,6.031111,23.687292,17.117868,55.85992,5.9940195,30.15342,12.444225,49.98342,5.035915,40.316345,10.100294,50.47215,4.5068283,50.13982,8.014555,47.174816,4.070253,27
4.354992e-06,53.292732,0.00017889842,6.78208,4.1224434e-05,58.336174,0.002054325,9.208876,0.121031225,52.4141,4.916123,11.154088,0.3618827,48.213043,7.093425,12.922952,11.2579155,19.911394,39.44635,6.0976086,22.856642,17.565105,55.776176,6.0635314,29.366247,12.779579,50.046192,5.1006165,39.79564,10.392651,51.05845,4.5728483,49.9716,8.250577,48.06344,4.1370873,28
9.434452e-06,53.62183,0.00051021244,6.8142123,1.8688252e-05,58.9222,0.0010474627,9.210254,0.12092747,53.083286,5.014794,11.130442,0.32811588,48.92152,6.7086606,12.924708,10.657924,20.340876,38.816277,6.159973,22.099045,17.98501,55.801598,6.128122,28.620632,13.094439,50.070244,5.1606054,39.263966,10.667874,51.528507,4.6338005,49.7878,8.473255,48.890106,4.1991916,29
3.6951599e-06,53.953114,0.00011741413,6.8529544,1.1771047e-05,59.46885,0.00065772014,9.210634,0.1125665,53.709908,4.659581,11.112584,0.2951492,49.58431,6.411421,12.924499,10.076366,20.741474,37.973476,6.2183514,21.353296,18.377544,55.738297,6.1880546,27.892315,13.388648,50.01618,5.215925,38.73113,10.925753,51.910027,4.689854,49.598686,8.682225,49.655937,4.256536,30
9.416391e-06,54.252743,0.00066862116,6.885138,8.154428e-06,59.989777,0.00058376783,9.222657,0.10649502,54.29521,4.5750046,11.096979,0.2699218,50.201267,6.423863,12.924157,9.527455,21.113708,37.050377,6.272655,20.639263,18.743069,55.527615,6.2436223,27.213253,13.662278,49.995785,5.2669916,38.17965,11.166282,52.18738,4.741454,49.39027,8.877157,50.351425,4.3093066,31
6.2887243e-06,54.552338,0.0002991416,6.918308,7.976502e-06,60.475014,0.00054061087,9.233479,0.097174786,54.845367,4.414368,11.085889,0.25246632,50.779808,6.4955583,12.924307,9.044456,21.45815,36.445923,6.3229475,19.961033,19.082367,55.25,6.2948914,26.572823,13.9154625,49.944225,5.3139205,37.61425,11.389199,52.39342,4.7888327,49.169212,9.058017,50.987576,4.3578877,32
5.4595284e-06,54.831318,0.00033988844,6.9465213,7.0082524e-06,60.9365,0.00059012626,9.251863,0.08977758,55.357494,4.3222313,11.076459,0.23748313,51.317,6.388022,12.926987,8.645489,21.775105,36.060192,6.369603,19.33017,19.395184,54.826298,6.342111,25.951097,14.148009,49.814304,5.3568316,37.052345,11.594452,52.561428,4.832046,48.945183,9.224491,51.572533,4.4022713,33
1.2628636e-05,55.109455,0.0010661517,6.9836097,7.150544e-06,61.371067,0.0005518949,9.268731,0.07899455,55.838314,3.9548583,11.069047,0.21892779,51.820484,6.0570984,12.92918,8.263338,22.069,35.551777,6.4133477,18.69818,19.685658,54.062748,6.3858676,25.362883,14.363661,49.642746,5.396401,36.503887,11.785202,52.702663,4.871916,48.716553,9.379417,52.105637,4.4432716,34
2.2689617e-06,55.36374,8.361777e-05,7.0124626,6.248012e-06,61.78268,0.0005464776,9.292929,0.06940997,56.293163,3.59579,11.066092,0.199304,52.293686,5.598337,12.931661,7.9592533,22.346666,35.198776,6.4547086,18.116665,19.961239,53.252045,6.42747,24.809963,14.568675,49.505054,5.4336696,35.979046,11.967168,52.85374,4.909455,48.494358,9.527912,52.6115,4.4822283,35
3.3394035e-06,55.624195,0.00015802006,7.046008,6.4270944e-06,62.16987,0.00052476604,9.313842,0.058982886,56.720337,3.1214018,11.0632925,0.17280455,52.740818,4.946342,12.933386,7.668002,22.60905,34.865604,6.493808,17.554995,20.222492,52.55755,6.466799,24.275848,14.763966,49.333206,5.4689116,35.481422,12.140847,53.0042,4.9449015,48.26857,9.670258,53.08691,4.5192227,36
1.3996807e-06,55.864162,5.7048e-05,7.0656614,4.8347847e-06,62.54387,0.0004046075,9.339247,0.05030768,57.122593,2.7240636,11.06244,0.1488955,53.1587,4.408004,12.933676,7.408217,22.857124,34.485935,6.530751,17.074984,20.47079,52.2244,6.504157,23.781626,14.949753,49.22324,5.5021024,35.0061,12.306654,53.16416,4.978457,48.04664,9.806763,53.524868,4.554431,37
2.5244615e-06,56.102394,0.0001264734,7.10247,4.8114784e-06,62.89735,0.00039659507,9.362293,0.042597186,57.50535,2.3476012,11.063574,0.12887754,53.55747,3.9900048,12.935996,7.159657,23.091646,34.06266,6.5655107,16.635244,20.706018,51.974094,6.539389,23.315538,15.126368,49.115005,5.5333743,34.55142,12.464689,53.293564,5.010205,47.816826,9.937496,53.939167,4.58781,38
8.8025126e-07,56.324993,3.0251947e-05,7.1207542,4.591989e-06,63.235523,0.0003972675,9.391578,0.036647614,57.86704,2.0812693,11.066757,0.11493358,53.9329,3.6737943,12.938767,6.9364514,23.313084,33.66508,6.5980787,16.248276,20.929052,51.884384,6.5727634,22.897379,15.294367,49.05931,5.562811,34.11598,12.6153345,53.41412,5.040346,47.57581,10.062685,54.297035,4.619502,39
7.7719386e-07,56.54953,3.0756768e-05,7.150315,4.595872e-06,63.55633,0.00035613577,9.415542,0.031772353,58.21135,1.863633,11.071217,0.10338015,54.292233,3.381441,12.940744,6.7247047,23.522356,33.28781,6.6290474,15.865805,21.140392,51.705803,6.604362,22.48814,15.453732,48.963955,5.590626,33.700542,12.758724,53.51709,5.068898,47.327877,10.182404,54.639328,4.649588,40
9.294961e-07,56.75645,3.288666e-05,7.1664214,3.3770084e-06,63.86324,0.0002966574,9.44433,0.027919665,58.535194,1.7160418,11.0766735,0.09569926,54.628525,3.1464782,12.944901,6.5347,23.720089,32.977825,6.6582966,15.539986,21.340534,51.6705,6.6344666,22.11816,15.605112,48.91894,5.6168966,33.293674,12.895201,53.603916,5.0958967,47.079132,10.296774,54.9464,4.678204,41
8.7299367e-07,56.965794,4.1648258e-05,7.1961503,2.2989714e-06,64.1563,0.00016316774,9.470567,0.024687096,58.846764,1.5701873,11.085512,0.08757517,54.95056,2.8893244,12.946558,6.356733,23.90692,32.70458,6.685871,15.192425,21.530327,51.407757,6.6631107,21.761616,15.748844,48.855186,5.6418858,32.89955,13.024999,53.668167,5.1215177,46.82808,10.405963,55.23451,4.705331,42
5.8840635e-07,57.16222,3.0042169e-05,7.2158566,1.9673964e-06,64.43947,0.00016157018,9.499217,0.021649709,59.140106,1.4194891,11.093841,0.081873246,55.253593,2.6751616,12.951311,6.19127,24.083658,32.39779,6.711847,14.864081,21.709951,51.161274,6.6902966,21.4162,15.88523,48.72711,5.665508,32.524185,13.148467,53.72783,5.1458673,46.585888,10.510093,55.511303,4.730977,43
1.6884323e-06,57.360355,8.044493e-05,7.242771,1.7215638e-06,64.71001,0.00011807941,9.527769,0.019203072,59.422443,1.2984526,11.1039915,0.07548352,55.5452,2.4799283,12.955168,6.02675,24.250566,31.90231,6.73676,14.549604,21.880472,50.902985,6.7162223,21.082373,16.014593,48.56879,5.687982,32.15754,13.265836,53.77188,5.1689196,46.3432,10.609364,55.76429,4.755302,44
6.942578e-07,57.54609,3.0203917e-05,7.2607074,1.166387e-06,64.96812,9.5965355e-05,9.555945,0.01714508,59.68725,1.190462,11.114753,0.07089297,55.81893,2.3492773,12.960512,5.8569236,24.408554,31.32226,6.7603292,14.2481575,22.042088,50.59184,6.740916,20.748621,16.137457,48.380302,5.709285,31.81409,13.3774,53.8241,5.190796,46.094025,10.703987,55.967064,4.7783566,45
1.4965362e-06,57.725792,9.0100315e-05,7.2859235,1.4913245e-06,65.216446,0.0001094142,9.582997,0.015046962,59.944164,1.0606132,11.127375,0.0654736,56.081383,2.1826227,12.96474,5.7028847,24.55801,30.881023,6.782895,13.9698715,22.195482,50.20397,6.7644286,20.430862,16.253954,48.206894,5.7293897,31.479279,13.483291,53.855984,5.211584,45.854855,10.794165,56.168285,4.8002424,46
3.4779775e-06,57.902176,0.00027101385,7.3015404,7.365361e-07,65.45646,5.5284698e-05,9.612409,0.013592351,60.1834,0.9814537,11.136501,0.059538066,56.329006,1.9781588,12.971246,5.5593143,24.6995,30.60628,6.8043103,13.683087,22.340746,49.772587,6.7870975,20.131832,16.364847,48.043556,5.748518,31.152506,13.584106,53.879623,5.231296,45.616055,10.88011,56.33812,4.821152,47
1.0477662e-06,58.0728,6.411701e-05,7.3256035,1.17406e-06,65.68433,9.187386e-05,9.638473,0.011861288,60.418156,0.8684131,11.15134,0.052130885,56.567707,1.7480981,12.976458,5.437813,24.833738,30.424746,6.8247876,13.423855,22.47867,49.355484,6.8087773,19.847883,16.469973,47.90374,5.766711,30.85054,13.679856,53.91654,5.249978,45.38729,10.9620495,56.49135,4.8410373,48
3.9060168e-07,58.242718,1.3105241e-05,7.3422303,5.434612e-07,65.9061,3.7358852e-05,9.667686,0.011004982,60.637543,0.83391476,11.16058,0.046702974,56.79235,1.6168652,12.98511,5.311692,24.96108,30.153294,6.8441772,13.188853,22.609406,49.085262,6.8293743,19.580662,16.569944,47.74114,5.7840276,30.555069,13.770953,53.930336,5.267831,45.159283,11.040263,56.613533,4.860127,49
6.961186e-07,58.400867,2.8838642e-05,7.363069,1.0794181e-06,66.119354,8.952437e-05,9.693419,0.009531809,60.851894,0.73536944,11.177822,0.042193085,57.010975,1.5495485,12.990721,5.19178,25.081991,29.837152,6.8628798,12.97113,22.733778,48.860886,6.849261,19.317781,16.664965,47.580303,5.800498,30.276154,13.857588,53.947327,5.28477,44.940918,11.11473,56.712723,4.8784127,50
3.2087624e-07,58.559174,1.1278453e-05,7.3777347,4.84203e-07,66.32726,3.2566873e-05,9.723681,0.008821624,61.053543,0.70516807,11.188134,0.040319365,57.21628,1.5688434,12.999068,5.0745416,25.196787,29.341791,6.880864,12.765423,22.85211,48.691223,6.8683276,19.079292,16.755398,47.451332,5.8161454,30.004454,13.94003,53.949417,5.3010526,44.726288,11.185846,56.808727,4.8959203,51


==> expres/diff_eps/steps-50-eps_attack_32_wrn_cifar100.csv <==
trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
3264.36,7.9468164,2528.3877,6.3560247,2845.9219,4.1578164,2702.131,5.059091,1989.021,2.3750985,1385.9382,2.7021966,1457.8263,2.2987695,791.4567,2.2439806,2856.486,2.4753106,2331.01,3.0631158,1101.8116,2.0562742,548.7062,1.8433349,1001.2439,2.0476947,475.129,1.7033904,899.6242,2.1137722,424.7284,1.6398224,847.3124,2.2443905,398.4993,1.6062021,1
1537.8191,18.847036,2343.01,8.880911,2112.3606,9.089944,2455.7908,7.489088,2036.4844,3.9671776,1312.3862,3.5323055,1555.1285,3.289938,758.6373,2.7013512,2901.961,3.8567395,2223.436,3.85274,1155.4352,2.5708857,525.0894,2.0626624,1042.3116,2.4530516,461.5191,1.8594617,926.9893,2.4462087,411.89822,1.7561623,866.0208,2.5458438,390.53052,1.698538,2
555.9775,29.474052,1681.7086,10.366525,1236.529,14.629072,2048.4731,9.206128,1862.862,5.851107,1339.4938,4.2471943,1569.0677,4.4102907,769.4145,3.1169662,2699.7585,5.450699,2168.472,4.548414,1183.8945,3.1283286,513.0968,2.2662134,1069.9536,2.8848639,454.33765,2.0035067,947.8457,2.7945914,402.69214,1.8640794,881.4622,2.8588002,384.65527,1.7852697,3
157.82753,38.333733,970.6544,11.3526945,651.0499,19.930435,1548.3861,10.488533,1605.1049,7.831867,1366.6686,4.8463817,1524.4583,5.590535,815.9199,3.4967077,2379.7847,7.1418343,2160.6426,5.133577,1189.886,3.7107399,512.78406,2.4511507,1085.3192,3.3329852,451.85086,2.134953,962.4951,3.1531045,397.2013,1.9634562,893.7124,3.1782196,380.1419,1.8659548,4
39.83439,45.297264,495.99716,12.032106,343.66254,24.807154,1143.5194,11.527914,1337.7192,9.814781,1355.3398,5.359237,1450.609,6.789622,875.4744,3.8537562,2027.7688,8.851211,2118.5437,5.62852,1179.9255,4.3044233,520.9086,2.6193192,1092.2963,3.789585,453.83408,2.255569,972.1217,3.5173566,394.56656,2.055316,903.4326,3.5005043,377.14948,1.9412462,5
17.03358,50.76252,345.35648,12.60902,202.98346,29.249,903.7503,12.390258,1107.9963,11.751601,1326.432,5.814621,1363.8875,7.983313,931.13666,4.197123,1700.4727,10.531533,2050.3535,6.055584,1160.9247,4.898979,534.7665,2.7738853,1093.2888,4.248167,459.66748,2.3668475,977.9168,3.8835242,395.14972,2.1406934,911.2513,3.822639,375.99478,2.0119617,6
11.7091,55.269863,342.65466,13.167819,118.72468,33.279175,716.3182,13.100222,916.4032,13.620233,1273.4077,6.2260914,1274.472,9.157209,977.73566,4.528845,1418.5345,12.157216,1950.3943,6.431794,1137.627,5.4874177,553.3021,2.9173996,1089.5198,4.703869,466.7776,2.4702313,980.8611,4.248224,399.37875,2.220638,917.6589,4.142252,377.15942,2.078744,7
4.496417,59.06294,148.11198,13.68897,75.27135,36.928627,588.8078,13.68552,761.386,15.411078,1209.6648,6.600445,1186.2025,10.302733,1018.0543,4.847473,1186.2484,13.7165575,1842.863,6.771043,1112.3577,6.0654373,575.8015,3.0523627,1083.0459,5.153117,476.89957,2.5670621,981.591,4.609095,406.77008,2.2961323,922.9711,4.457578,380.06674,2.1421208,8
4.0053015,62.421574,149.41512,14.196041,46.892742,40.230995,479.1246,14.1685705,637.1542,17.119598,1142.563,6.9463577,1096.7467,11.415318,1040.7495,5.153047,1003.1144,15.206397,1752.009,7.082752,1085.8916,6.630671,600.2696,3.1800785,1074.7467,5.593282,489.1091,2.6584463,980.5283,4.964146,416.1327,2.3681304,927.3786,4.7670627,384.36792,2.2025502,9
5.105593,65.331436,209.14056,14.645556,32.725315,43.231026,458.3777,14.581749,536.85077,18.745857,1080.2355,7.2669315,1010.4168,12.4908495,1051.3986,5.4451427,851.7884,16.625912,1653.8,7.369984,1058.2649,7.181583,623.62335,3.301694,1064.9298,6.0230994,502.27893,2.7451594,977.9595,5.312394,426.06482,2.4372015,931.0149,5.069689,389.73114,2.2603822,10
2.797018,67.97822,116.91457,15.072192,22.849424,45.965836,360.46967,14.932816,456.87445,20.290579,1027.5577,7.565216,931.1159,13.5255,1052.5164,5.7227483,723.31244,17.977184,1542.146,7.6370893,1030.0258,7.7172813,645.26764,3.4180849,1054.1589,6.4414787,516.7303,2.8281138,974.1699,5.6525173,436.3118,2.5036774,933.9667,5.36485,396.16052,2.3159063,11
3.4466567,70.31499,146.2592,15.444273,19.586025,48.46091,355.84537,15.24189,392.9561,21.75741,979.7906,7.844084,858.8193,14.517987,1045.7971,5.985339,618.04193,19.261215,1447.76,7.8876896,1001.5556,8.237254,664.50214,3.5297952,1042.8535,6.8476415,532.25854,2.90767,969.3974,5.983954,447.09094,2.5676937,936.4953,5.65193,403.81516,2.3693156,12
1.9665427,72.49412,109.265564,15.8309355,16.429726,50.75084,304.88745,15.514065,339.7685,23.150076,931.8926,8.106129,793.2723,15.4670105,1034.2017,6.2324634,532.10596,20.481092,1360.0292,8.123587,972.8168,8.741269,681.0527,3.6374469,1031.0381,7.241239,548.2978,2.9842324,963.7887,6.3063407,458.3742,2.6297781,938.5602,5.930375,412.6013,2.4207115,13
5.078897,74.422066,246.72203,16.141968,15.318567,52.855927,342.53223,15.751042,292.98077,24.469887,875.2005,8.351324,733.7814,16.372921,1019.4705,6.463754,462.51706,21.63965,1289.4183,8.346278,944.2287,9.228736,695.4746,3.7410562,1018.8304,7.6220217,564.28094,3.057939,957.3796,6.619585,470.0361,2.6901963,940.2312,6.200132,422.0869,2.4702334,14
1.676063,76.257416,88.51488,16.458912,10.0419235,54.797646,289.3192,15.960851,256.22876,25.720095,830.5017,8.582821,681.19617,17.23625,1005.9788,6.6800523,405.91995,22.739372,1221.5721,8.557271,916.3749,9.699332,708.2031,3.8406396,1006.138,7.989878,579.6938,3.1289256,950.2785,6.9232135,481.9467,2.7490554,941.4991,6.4610124,431.86417,2.5181038,15
2.0206335,77.88714,70.89689,16.728094,10.86111,56.600113,352.84268,16.159271,229.64952,26.903322,809.32306,8.801324,633.42255,18.057728,989.6257,6.8817477,357.9245,23.783073,1153.9878,8.756373,889.3115,10.153019,719.40735,3.936322,992.8158,8.344765,593.9499,3.1973631,942.5662,7.217228,494.0436,2.8062632,942.3776,6.7130485,441.7639,2.564306,16
0.7774338,79.46947,33.3455,17.000198,7.008166,58.2608,194.2084,16.33494,205.86714,28.022572,776.51166,9.00726,591.8683,18.838327,978.686,7.069905,317.06638,24.7733,1094.1016,8.944292,862.8212,10.589768,729.0144,4.0280657,979.0681,8.686626,607.01544,3.2633536,934.3195,7.501189,506.0055,2.8617613,942.8023,6.956029,451.59464,2.6088946,17
2.10645,80.87855,70.803505,17.227005,4.076819,59.80975,154.20523,16.500185,186.65921,29.08143,751.1363,9.201494,553.2745,19.579803,960.7364,7.244879,285.0402,25.711672,1046.0037,9.121564,836.5022,11.009676,736.76227,4.1155767,965.3403,9.01534,619.5452,3.3270085,925.695,7.775164,517.6504,2.9156597,942.7707,7.189967,461.26706,2.6519127,18
1.3697816,82.25077,59.94784,17.4772,3.5434985,61.24496,99.087845,16.652767,169.34386,30.078506,705.4438,9.388336,516.67053,20.280779,939.4515,7.409491,256.58142,26.599379,990.39374,9.29115,810.8931,11.411225,743.20856,4.20035,951.7875,9.329713,631.72345,3.3892438,916.7954,8.037864,528.85846,2.9685435,942.3228,7.413506,470.75253,2.6941626,19
4.269451,83.48345,203.16837,17.676077,2.82599,62.57663,100.82976,16.802492,154.27652,31.017647,671.4422,9.566718,484.7433,20.943325,923.6521,7.5639853,234.91228,27.437637,957.3262,9.452445,786.24243,11.794535,748.27936,4.2820106,938.4895,9.629914,643.4064,3.4498084,907.6413,8.289569,539.5541,3.0201356,941.4144,7.626992,479.99075,2.7355428,20
2.9802876,84.709435,191.45897,17.899412,3.7864022,63.815586,135.68129,16.943115,144.28088,31.902765,665.6394,9.737506,455.7423,21.568764,903.3687,7.7090526,217.76442,28.22919,931.1709,9.60553,762.8043,12.159986,751.97986,4.360398,925.2754,9.916164,654.17487,3.5085442,898.3813,8.530055,549.6887,3.0702994,939.9555,7.8305116,488.9083,2.7758315,21
3.8795855,85.80812,191.45238,18.076925,4.9624467,64.96937,197.48384,17.075985,136.11024,32.736225,664.164,9.899149,429.5886,22.158907,883.4604,7.844814,202.63869,28.976221,902.5456,9.750542,740.4744,12.507803,754.507,4.435682,912.1949,10.188707,663.75134,3.5653534,888.9646,8.759476,559.11505,3.1188593,938.0329,8.024266,497.55026,2.8149223,22
1.2150886,86.900154,53.631927,18.274982,4.481871,66.050644,165.93118,17.203081,128.35568,33.519226,656.6333,10.053335,405.93576,22.714777,864.3873,7.972176,189.49248,29.679934,889.8541,9.887296,719.32574,12.838051,756.29126,4.50788,898.9247,10.447763,672.1348,3.6202962,879.3494,8.977622,567.89905,3.1657662,935.5928,8.208165,505.8542,2.8527575,23
2.7876031,87.88881,184.62799,18.439877,3.1099353,67.05966,143.05676,17.320816,120.4069,34.254936,637.9345,10.198948,384.0809,23.238165,846.5788,8.091382,178.21214,30.342484,873.66895,10.016095,699.1343,13.151014,757.1207,4.57695,885.7391,10.693341,679.61896,3.673241,869.6237,9.184805,576.00073,3.2110274,932.7071,8.382415,513.8627,2.889231,24
3.1905324,88.866585,181.04321,18.607023,2.3588428,68.009224,77.626465,17.43682,113.4996,34.945095,625.1912,10.3366,364.5347,23.730083,833.672,8.203348,164.66748,30.965881,838.4241,10.138118,680.11334,13.446815,757.1012,4.64294,872.6714,10.925611,686.3988,3.7241118,859.8401,9.38073,583.53107,3.2546008,929.4261,8.546856,521.4898,2.924385,25
2.2202687,89.75711,105.29008,18.738642,2.5374937,68.89647,121.44395,17.551239,107.44559,35.593033,612.4661,10.4664955,347.87808,24.19179,823.1984,8.30821,154.63255,31.550077,825.9193,10.25416,661.95984,13.725692,756.08563,4.7057137,859.7261,11.144678,692.41425,3.7728262,850.0141,9.565625,590.4863,3.296296,925.7301,8.701761,528.8081,2.9582186,26
2.087466,90.652374,123.8362,18.906485,2.070122,69.72928,88.13287,17.655968,102.06435,36.198586,607.7338,10.589222,332.29904,24.624222,810.81494,8.406744,146.40076,32.096657,823.3545,10.363947,644.8025,13.987742,754.29095,4.7653265,847.0451,11.350518,697.69714,3.8193083,840.1735,9.739317,596.76245,3.3362467,921.7716,8.847038,535.718,2.9906998,27
3.414998,91.46005,199.91478,19.028292,2.3831673,70.50899,125.66694,17.760336,96.97461,36.76662,597.6877,10.705653,318.7534,25.028425,801.4068,8.499124,140.61806,32.606647,809.9492,10.467863,628.3897,14.233305,751.84454,4.8218374,834.60895,11.543387,702.25,3.8636467,830.4235,9.902031,602.29736,3.3744,917.5252,8.982731,542.2728,3.0217447,28
0.9692168,92.27655,40.799835,19.16996,2.075787,71.24262,77.041176,17.856913,92.51764,37.29507,581.9328,10.814967,306.44482,25.405087,795.076,8.585851,134.55849,33.08139,798.0515,10.56575,612.8714,14.462839,749.1019,4.875295,822.3117,11.723355,705.9744,3.905948,820.78723,10.053648,607.2183,3.4108117,913.063,9.108811,548.4175,3.0514328,29
4.9785023,93.02226,327.00925,19.283726,1.4472289,71.93219,54.852123,17.956121,88.742,37.789127,568.9582,10.9189625,294.67416,25.755453,784.20197,8.667028,130.41013,33.523342,789.33344,10.657867,598.0658,14.676491,745.9155,4.925775,810.2313,11.890616,709.0018,3.9461753,811.3157,10.194237,611.471,3.445314,908.4583,9.225464,554.16943,3.0796707,30
0.71806526,93.771,29.590374,19.419176,1.6677854,72.576324,52.408005,18.043055,86.94494,38.246883,568.0761,11.017339,283.34186,26.080324,769.3471,8.743222,126.44316,33.93301,777.99677,10.744736,584.08704,14.874765,742.51495,4.973503,798.29767,12.045326,711.2938,3.984317,802.00366,10.323899,615.10645,3.4779744,903.7374,9.3326,559.5388,3.1064925,31
2.4924662,94.46293,148.82947,19.524164,1.9210964,73.18508,91.89905,18.13653,86.22335,38.671295,572.4243,11.108753,272.40036,26.380722,749.7413,8.814693,121.3327,34.311802,760.9014,10.826093,570.93567,15.057772,738.94183,5.018491,786.7009,12.1877575,713.0344,4.0203614,792.8623,10.442845,618.13043,3.5087929,898.8832,9.430505,564.4039,3.1319592,32
0.6444278,95.14732,25.928139,19.641994,3.1973338,73.75285,130.45697,18.21857,84.73773,39.063053,573.41327,11.1954,262.75085,26.657637,734.65326,8.8816805,117.2323,34.65944,749.0831,10.901566,558.6101,15.225934,735.3861,5.0608864,775.245,12.318094,714.0967,4.0544376,783.94946,10.551025,620.57764,3.5377624,893.9776,9.519222,568.85254,3.1561182,33
2.741161,95.79066,149.79369,19.74421,2.4445782,74.29189,137.11511,18.301983,83.24931,39.427574,575.4098,11.275679,253.94138,26.914719,721.45135,8.944795,113.9355,34.981148,742.48114,10.973165,547.2311,15.381988,732.084,5.101011,764.2471,12.4388485,714.8849,4.086765,775.2145,10.65085,622.5629,3.565202,889.0768,9.600847,572.88794,3.1791081,34
0.74202454,96.42329,31.606173,19.854797,2.0361118,74.79851,67.96209,18.379272,80.92193,39.769524,566.45953,11.351668,246.0783,27.1566,711.1039,9.004644,110.36274,35.284874,725.80676,11.040636,536.4762,15.530501,728.81165,5.1393576,753.6141,12.554225,715.4163,4.1178985,766.75287,10.746381,624.2976,3.5917027,884.3221,9.679045,576.7979,3.201524,35
2.0962026,97.03012,103.29422,19.95093,1.3570962,75.281784,53.25166,18.455618,77.790115,40.091736,554.8693,11.42221,239.11473,27.384571,700.3431,9.061384,105.61437,35.569992,692.06616,11.103872,526.55725,15.67186,725.5611,5.1760125,743.4699,12.664684,715.8548,4.1478148,758.4487,10.837907,625.7966,3.6171792,879.6048,9.754219,580.4749,3.2232354,36
2.9310386,97.613235,231.34921,20.061197,2.1992414,75.73495,71.61006,18.528671,74.12868,40.3943,535.295,11.489234,232.5327,27.59985,689.5348,9.114981,100.9699,35.839767,665.02386,11.164437,517.10675,15.806453,722.10223,5.210963,733.71497,12.770424,716.0957,4.176609,750.45483,10.925545,627.1272,3.64172,875.0293,9.826325,584.0343,3.244295,37
2.2356336,98.17497,145.35143,20.141453,1.7097051,76.16854,69.23373,18.600618,70.865204,40.6794,523.7644,11.55202,226.04933,27.802715,676.8808,9.165571,98.035416,36.094,653.0594,11.221548,508.2379,15.934544,718.3279,5.244405,724.4032,12.871596,716.12616,4.2041965,742.6475,11.009571,628.301,3.665223,870.5321,9.895676,587.3049,3.2647216,38
2.810162,98.723366,171.24298,20.241364,3.1908584,76.579704,116.30069,18.670578,70.08802,40.94698,530.2284,11.610985,219.96635,27.994081,666.4145,9.213259,95.60063,36.33364,646.3076,11.275873,499.67545,16.05635,714.34344,5.2762074,715.42346,12.968238,716.0141,4.2306767,735.19867,11.089874,629.3063,3.6878781,866.1152,9.962136,590.448,3.2845323,39
1.8359549,99.25134,127.3163,20.319458,3.2150457,76.97461,165.98279,18.735796,68.26001,41.200504,515.60516,11.666653,214.54782,28.17426,657.208,9.258393,93.98169,36.560387,652.03284,11.326945,491.52405,16.172075,710.04895,5.3065066,706.83905,13.060739,715.6509,4.256027,727.8491,11.166757,630.1513,3.7095735,861.7697,10.025944,593.3388,3.303731,40
1.8217803,99.76785,151.48438,20.404394,2.5902603,77.34677,91.63796,18.79928,65.0349,41.43875,498.75238,11.718673,209.77795,28.344429,649.3284,9.3010025,90.563354,36.774982,625.12756,11.374944,483.6452,16.281874,705.65985,5.3352633,698.49457,13.148971,715.12805,4.2803607,720.82513,11.240179,630.82764,3.73039,857.521,10.087113,596.0692,3.322336,41
1.0220501,100.258385,42.50082,20.484941,2.5183218,77.7098,125.32924,18.86404,61.56857,41.664677,468.97702,11.768011,205.5333,28.504572,643.15643,9.341257,87.63607,36.977432,605.73737,11.42053,476.15775,16.386076,701.2706,5.362626,690.5566,13.23323,714.5207,4.3035474,713.9472,11.310412,631.3364,3.7502797,853.394,10.145749,598.6458,3.3403096,42
2.5611298,100.74549,237.46057,20.562235,5.11856,78.04585,288.6734,18.92062,61.267345,41.87719,481.3843,11.815125,201.81137,28.656065,638.6453,9.379207,84.62761,37.169376,590.54987,11.463623,468.9561,16.485239,696.8719,5.3887043,682.7744,13.313584,713.8163,4.3257575,707.3764,11.377494,631.6749,3.7693539,849.325,10.2018795,601.0527,3.3577054,43
1.4580683,101.205124,72.0737,20.64163,4.254694,78.377785,267.27676,18.979465,60.764156,42.07869,477.06293,11.859475,198.534,28.798735,635.76776,9.415041,82.64776,37.350758,587.6403,11.503878,462.0871,16.57936,692.5954,5.4135003,675.4838,13.390306,713.1192,4.3470154,700.9759,11.441608,631.91693,3.7875693,845.39,10.255634,603.29877,3.374413,44
0.19569427,101.66288,8.802901,20.716599,4.274629,78.68884,167.31563,19.036509,61.007442,42.26913,488.94272,11.902553,195.46843,28.933712,632.8021,9.44902,80.343605,37.522945,575.84454,11.542582,455.53915,16.66863,688.363,5.4371457,668.3546,13.463522,712.33746,4.3674045,694.83105,11.502641,632.0873,3.8050253,841.5271,10.307008,605.41034,3.3905709,45
1.4524871,102.10455,66.25797,20.788832,2.2739308,78.99335,102.479225,19.092064,59.542507,42.44993,473.41937,11.942976,192.42288,29.061115,627.9365,9.480979,79.636795,37.686623,581.17004,11.579605,449.32336,16.753378,684.2416,5.4596863,661.5365,13.533425,711.39056,4.3869233,688.7725,11.560978,632.088,3.8217268,837.8345,10.356215,607.4124,3.4061317,46
0.4015378,102.5303,22.183388,20.862177,4.1773,79.27939,184.19328,19.144995,58.27372,42.621502,463.23734,11.982082,189.03633,29.18187,620.36707,9.511413,79.11718,37.84205,581.5944,11.614654,443.3631,16.833912,680.014,5.4812593,654.9291,13.600025,710.3713,4.4055767,683.0298,11.616585,632.113,3.8377385,834.20514,10.40324,609.218,3.4211607,47
1.9864867,102.95197,113.923355,20.927029,4.1929626,79.55933,238.93033,19.198452,57.678913,42.784485,461.56906,12.018883,186.11183,29.296125,615.75836,9.540074,78.276566,37.98964,582.8525,11.648522,437.67685,16.910418,676.0545,5.5019584,648.5267,13.663661,709.12354,4.4234123,677.4155,11.669716,631.9745,3.853004,830.6923,10.448241,610.88074,3.4356105,48
0.49949476,103.36225,27.00038,20.992311,5.568529,79.823975,287.41708,19.250374,57.015064,42.93908,458.5962,12.054448,183.4335,29.404507,613.1879,9.567378,77.252594,38.129684,578.98065,11.68052,432.33725,16.983097,672.2426,5.5218015,642.3812,13.724287,707.9157,4.4404936,672.00726,11.720251,631.7859,3.8676763,827.2117,10.491216,612.37213,3.44957,49
2.0941682,103.75593,130.84729,21.06382,2.9975002,80.08616,179.99254,19.298346,56.28501,43.086384,453.15176,12.087887,181.33737,29.507116,612.0837,9.5932865,75.70111,38.262825,579.0678,11.710798,427.2024,17.052195,668.6187,5.5407705,636.46606,13.782269,706.53906,4.456876,666.74414,11.768605,631.5373,3.8816738,823.8588,10.53239,613.7585,3.462987,50
0.550955,104.147446,31.13155,21.123264,1.9827471,80.33312,81.99156,19.347105,56.0513,43.22655,461.7976,12.120748,179.19443,29.604696,610.34,9.618291,74.539246,38.389313,577.6342,11.739819,422.3713,17.118015,665.2173,5.558967,630.71643,13.837592,705.1538,4.4726577,661.76715,11.8145895,631.3509,3.8951426,820.5892,10.5717125,615.0542,3.475947,51


==> expres/diff_eps/steps-50-eps_attack_48_wrn_cifar10.csv <==
trace-0,loss-0,stdtrace-0,stdloss-0,trace-1,loss-1,stdtrace-1,stdloss-1,trace-2,loss-2,stdtrace-2,stdloss-2,trace-3,loss-3,stdtrace-3,stdloss-3,trace-4,loss-4,stdtrace-4,stdloss-4,trace-5,loss-5,stdtrace-5,stdloss-5,trace-6,loss-6,stdtrace-6,stdloss-6,trace-7,loss-7,stdtrace-7,stdloss-7,trace-8,loss-8,stdtrace-8,stdloss-8,0
66.62129,6.266666,93.0215,5.6865954,69.16915,2.8516567,117.42542,4.9021974,53.579777,1.7845637,98.295204,3.75242,54.909824,1.541269,109.43231,3.5478308,40.508896,0.7603955,37.016815,1.1485975,44.22522,0.73939174,38.786037,1.0978857,43.12099,0.7908816,33.002335,1.014616,38.317764,0.7852285,28.219278,0.8728638,41.355415,0.8502665,26.04458,0.8567348,1
20.106512,15.980048,59.111813,6.570671,57.12845,7.3157063,103.54771,7.594509,56.114204,4.4774466,97.245575,6.071335,60.995907,3.5648642,109.18451,5.573587,48.89961,1.2176358,38.515827,1.5361348,52.381653,1.1108158,40.383457,1.4305788,48.717747,1.0824949,32.9354,1.2542536,41.770832,0.9997367,28.460604,1.0248024,43.91959,1.0371,26.0975,0.98426574,2
3.4978108,23.325415,27.001503,5.62608,32.21146,12.953987,79.62037,9.047642,42.32958,8.193273,83.748726,7.8842506,55.714207,6.405498,103.73027,7.390127,53.492077,1.833623,38.343838,1.9536785,58.358913,1.5960637,41.17182,1.796337,53.214108,1.4420893,32.95218,1.5138947,44.69115,1.2547688,28.853989,1.193712,46.032795,1.2505615,26.169905,1.1244588,3
0.7330887,28.388525,13.305787,5.120059,15.074003,18.270199,54.32692,9.5416355,29.6094,12.250572,73.53846,9.008658,42.87429,9.694072,92.72933,8.748802,53.949177,2.5943425,38.405888,2.3684947,61.539463,2.1910233,41.28485,2.1729083,56.081974,1.8674998,32.96129,1.7819453,46.8614,1.551245,29.19938,1.3763468,47.657112,1.4908413,26.297415,1.2757484,4
0.037232935,31.97904,1.0525566,5.014708,6.452426,22.940746,33.906254,9.609502,17.48278,16.241756,57.46528,9.58937,30.236185,13.105077,78.82956,9.659162,51.66357,3.474027,39.23988,2.7584028,61.946526,2.8857062,42.04465,2.5423503,57.182392,2.3548698,33.157436,2.048785,48.20628,1.8896002,29.267426,1.568447,48.785843,1.7577301,26.587965,1.4363211,5
0.046653952,34.65457,3.8903718,5.1021113,3.0421739,27.02849,23.044416,9.533957,10.21184,19.963879,43.579117,9.876387,20.829576,16.442516,66.23681,10.241126,47.841103,4.4416776,39.93165,3.1115124,60.39333,3.6636925,43.609818,2.8943021,56.789692,2.8978403,34.06243,2.307649,48.871273,2.2688887,29.704912,1.7661203,49.473946,2.05015,26.904043,1.6042832,6
0.0016638775,36.716183,0.06714065,5.2624574,1.7644848,30.627378,17.405455,9.431432,6.683705,23.374947,35.540623,10.01805,14.110946,19.617832,54.59496,10.601592,43.645023,5.467665,41.135895,3.4255352,57.964645,4.5070662,46.181557,3.2234216,55.304176,3.4871798,35.076424,2.555075,48.944794,2.6864667,30.290697,1.9659122,49.809498,2.3665202,27.09598,1.7772658,7
0.0033722331,38.514942,0.20476131,5.427134,1.1064616,33.832264,13.749477,9.314902,3.7359304,26.50022,24.253704,10.077121,8.471112,22.598612,40.373833,10.82199,39.50487,6.529778,42.029076,3.7015414,55.231663,5.398805,49.106632,3.526406,53.197845,4.112771,36.216778,2.7878883,48.55633,3.1383886,30.837706,2.164955,49.89444,2.7050538,27.339773,1.9524635,8
0.0006049656,39.992317,0.034024093,5.5833087,0.5691875,36.69865,7.7175765,9.185632,2.48445,29.366766,20.23569,10.100004,5.820109,25.378702,33.57239,10.969549,35.464237,7.6111283,41.947636,3.9443643,52.243828,6.3247733,51.00061,3.802382,50.770634,4.766209,37.123627,3.0055358,47.8663,3.6201105,31.27695,2.361231,49.794884,3.064028,27.662186,2.1279364,9
0.00015261116,41.366615,0.0048276936,5.722316,0.30059183,39.27495,4.8644586,9.052797,1.403321,32.00347,13.227384,10.101351,4.0222225,27.972897,28.106188,11.064447,31.87362,8.698842,41.791576,4.1607137,49.19933,7.2737193,52.230564,4.0527635,48.345615,5.439528,38.33602,3.2087219,47.022766,4.1263075,31.775078,2.5524359,49.580414,3.4417384,28.057512,2.3025355,10
0.00024592655,42.518867,0.013197098,5.85694,0.18191552,41.59714,4.3082814,8.926189,1.1501611,34.434032,14.782624,10.093621,2.5863028,30.397669,20.220745,11.124113,28.795347,9.781956,41.577957,4.356262,46.306053,8.235585,53.497902,4.281004,45.98109,6.1266413,39.18917,3.398213,46.125923,4.65309,32.364624,2.73756,49.349823,3.8359027,28.751085,2.4748971,11
7.2332274e-05,43.622055,0.0026413617,5.9711766,0.14042503,43.70671,4.413006,8.811199,0.8966984,36.678936,11.48081,10.074315,1.9277904,32.665615,18.738043,11.165413,26.144957,10.853652,41.645607,4.5349965,43.78656,9.2027025,55.136486,4.492102,43.811073,6.821912,40.24297,3.5748596,45.25611,5.196167,33.208344,2.9161382,49.15617,4.2444777,29.801878,2.6439583,12
0.00012343454,44.555454,0.0060264124,6.0844026,0.10566737,45.626278,3.9839163,8.712897,0.7223521,38.75826,10.704712,10.04747,1.357786,34.786705,14.178027,11.19177,23.837963,11.908711,41.89708,4.6999803,41.474827,10.168098,56.6032,4.688228,41.900757,7.520761,41.561,3.739752,44.457893,5.7515883,34.360783,3.0875213,49.032608,4.665055,31.178421,2.808953,13
4.640117e-05,45.471405,0.0023364981,6.173707,0.056886073,47.38183,2.1199646,8.628452,0.4994493,40.690388,8.027475,10.014091,1.1013911,36.77719,12.823805,11.210419,21.813688,12.943738,42.154682,4.853722,39.23959,11.127323,57.83909,4.871494,40.18388,8.2196045,42.913807,3.894142,43.729946,6.3162684,35.71595,3.2519376,48.975983,5.095655,32.82053,2.9694715,14
8.700503e-05,46.252132,0.0035579952,6.266474,0.032013994,48.993492,1.5392854,8.5608,0.33239082,42.48784,6.277047,9.981667,1.0038311,38.643574,12.779141,11.222015,20.00985,13.956503,42.347057,4.9976835,37.114544,12.076971,58.82681,5.04374,38.63781,8.915309,44.221725,4.039156,43.0561,6.886754,37.200027,3.4097478,48.977776,5.534369,34.641106,3.1252618,15
2.1683336e-05,47.026978,0.00072678336,6.3376684,0.019300628,50.47833,1.1426154,8.5050335,0.20816419,44.161896,4.5417523,9.949736,0.9395631,40.397335,13.712284,11.227875,18.400827,14.944875,42.557377,5.1329546,35.167397,13.013821,59.328754,5.2067714,37.240135,9.605153,45.514763,4.1757436,42.430054,7.460515,38.76363,3.5608013,49.01483,5.9794683,36.540165,3.27621,16
8.376002e-05,47.69481,0.004743113,6.4164352,0.00632951,51.84972,0.3590947,8.465063,0.13802978,45.72602,3.7483327,9.920011,0.6835831,42.048126,10.156284,11.2268915,16.916143,15.907269,42.44324,5.2607136,33.399124,13.935467,59.87094,5.3609047,35.953197,10.286857,46.830288,4.3049445,41.827072,8.0351,40.320614,3.7056482,49.090908,6.42902,38.49903,3.422211,17
1.4703228e-05,48.365746,0.00044835592,6.478973,0.0013355648,53.12603,0.087021574,8.434081,0.098490566,47.190567,2.9348564,9.894191,0.5319642,43.6062,9.504315,11.22466,15.517338,16.843416,42.07142,5.3822665,31.742044,14.839851,60.613934,5.5069776,34.746914,10.958838,48.11837,4.4274573,41.241024,8.608321,41.85627,3.8446696,49.19566,6.8811297,40.509148,3.5634089,18
0.00017117329,48.938313,0.013078679,6.5465226,0.00032605318,54.312527,0.019907655,8.4160185,0.06784692,48.561672,2.1139581,9.870478,0.45131713,45.07445,10.958068,11.220804,14.221314,17.752762,41.49788,5.498931,30.186045,15.725625,61.221214,5.645975,33.58564,11.619265,49.23261,4.543655,40.66016,9.17819,43.353184,3.977887,49.324497,7.333896,42.566788,3.6995559,19
9.574318e-06,49.524616,0.0003499935,6.59965,0.000106648804,55.423088,0.0063618748,8.40371,0.057338513,49.850838,2.2041743,9.85175,0.31303912,46.46285,6.801577,11.216907,12.977995,18.635319,40.4896,5.611119,28.676907,16.591713,61.565113,5.778451,32.440105,12.267612,50.165306,4.65439,40.106552,9.74302,44.88427,4.1056123,49.479733,7.786132,44.69418,3.8311715,20
4.7879425e-05,50.030853,0.0029803724,6.6614356,4.4345765e-05,56.4613,0.0035301717,8.402742,0.050466146,51.06421,2.2254288,9.8367605,0.258158,47.775288,8.723637,11.209614,11.845013,19.490658,39.563347,5.719439,27.19924,17.437231,61.778652,5.904773,31.278582,12.902995,50.886127,4.7602744,39.574635,10.301297,46.41311,4.2282453,49.650284,8.236509,46.848843,3.9582593,21
7.670367e-06,50.550636,0.0003324995,6.706713,3.1049163e-05,57.43752,0.0023301588,8.404363,0.039854176,52.206993,1.9031173,9.824572,0.16280857,49.01924,4.3261285,11.204207,10.801003,20.31913,38.693054,5.8237257,25.779526,18.261728,61.854343,6.025925,30.13156,13.525047,51.477913,4.8618336,39.04365,10.85188,47.89248,4.345745,49.831406,8.683881,48.992775,4.0809364,22
2.5966412e-05,51.002377,0.0017544626,6.7607017,2.1834312e-05,58.35425,0.0019266392,8.4155035,0.026090818,53.28557,1.3108269,9.818263,0.1165477,50.198223,3.872532,11.198349,9.849114,21.121199,37.75255,5.924563,24.425295,19.06495,61.65943,6.1424522,29.020622,14.132589,52.005886,4.959131,38.50686,11.39363,49.33227,4.458522,50.002155,9.127137,51.09541,4.1990204,23
5.2196906e-06,51.465076,0.00024520146,6.8015456,2.159811e-05,59.21877,0.0016653995,8.427419,0.016172409,54.305527,0.89062315,9.814398,0.09161193,51.317375,3.961865,11.1958,8.934188,21.897114,36.494457,6.022045,23.184093,19.84648,61.614697,6.2543373,27.964731,14.725486,52.48517,5.05294,37.977592,11.925928,50.79604,4.566681,50.15489,9.565464,53.155132,4.312901,24
8.347412e-06,51.872074,0.00040752348,6.85115,1.6668786e-05,60.036106,0.0014872482,8.447738,0.009384708,55.270264,0.5748722,9.813594,0.071518555,52.3775,3.8274555,11.193429,8.156334,22.646866,35.62675,6.1160727,22.036,20.605528,61.538853,6.3618402,26.953835,15.303211,52.933723,5.1434135,37.458164,12.44797,52.289627,4.670414,50.292164,9.998031,55.172245,4.422751,25
3.2857213e-06,52.2908,0.00011614766,6.8866096,1.5203409e-05,60.811676,0.0011749492,8.466787,0.0052244887,56.18502,0.34602144,9.818042,0.0502298,53.38723,2.8864696,11.195368,7.514006,23.37114,34.974594,6.2071958,20.948465,21.342384,61.312675,6.4646263,25.9815,15.865761,53.293266,5.230601,36.958485,12.959225,53.762943,4.7698693,50.405373,10.423822,57.131813,4.5283923,26
5.8311766e-06,52.659042,0.00024297148,6.9294367,9.582973e-06,61.544464,0.00082387746,8.494511,0.003266199,57.052593,0.23669328,9.824697,0.032345586,54.342438,1.8322973,11.198314,6.9858813,24.06926,34.51397,6.296174,19.90693,22.056314,61.014656,6.5636,25.027245,16.41243,53.470314,5.314815,36.46213,13.458836,55.144836,4.865365,50.495293,10.841925,59.024067,4.6299305,27
3.014366e-06,53.041077,0.000101174744,6.9613075,7.694992e-06,62.244064,0.0005564179,8.517443,0.0016165045,57.876167,0.11796306,9.838707,0.022211649,55.254143,1.1930165,11.206276,6.4983296,24.74188,33.988235,6.382719,18.893766,22.74762,60.6926,6.6587667,24.127245,16.943275,53.622845,5.396423,35.95116,13.946175,56.37915,4.9568586,50.54897,11.25188,60.82653,4.72739,28
9.242187e-06,53.37501,0.0006220328,7.0033765,2.9066675e-06,62.902454,0.00020503967,8.548375,0.0010076043,58.654663,0.07914239,9.852741,0.015648086,56.118706,0.785432,11.214874,6.056925,25.389776,33.592274,6.4672256,17.857058,23.41628,60.019337,6.750066,23.250366,17.458212,53.7222,5.47538,35.43853,14.420901,57.54871,5.044641,50.569286,11.653106,62.552357,4.821179,29
4.4706812e-06,53.724773,0.00014793615,7.0307765,2.9673342e-06,63.53544,0.00021345181,8.576856,0.0005925816,59.39777,0.04898371,9.874105,0.011996914,56.943005,0.5818778,11.22769,5.6851,26.013763,33.495068,6.5492997,16.853235,24.06292,59.212807,6.8378654,22.443037,17.956898,53.899647,5.551562,34.902576,14.882815,58.613167,5.1287036,50.55516,12.045082,64.19914,4.911563,30
4.0043706e-06,54.03018,0.00020803507,7.068169,2.1681178e-06,64.13322,0.00017789692,8.611357,0.00030507022,60.10167,0.025607526,9.895475,0.010297337,57.724243,0.5264334,11.240843,5.3358207,26.614197,33.236893,6.629566,15.922132,24.687668,58.48777,6.9225187,21.708994,18.439253,54.132927,5.6248884,34.336536,15.332064,59.644165,5.2093735,50.51871,12.427411,65.79284,4.998924,31
4.445928e-06,54.35435,0.0002326667,7.093075,1.0922242e-06,64.711945,8.957275e-05,8.641023,0.0001590835,60.774944,0.013297758,9.923038,0.009843965,58.47175,0.5686652,11.258353,5.0221562,27.191412,32.693863,6.7074943,15.085585,25.290653,58.05384,7.0040536,21.02118,18.905422,54.347187,5.6956706,33.76981,15.768142,60.63005,5.2867565,50.46286,12.800005,67.37713,5.083094,32
2.7068431e-06,54.63527,0.000140774,7.1306486,1.6223718e-06,65.25532,0.00015375158,8.67554,5.0399212e-05,61.413292,0.0038066686,9.946128,0.010252437,59.180607,0.64758444,11.276549,4.7211103,27.746334,31.642096,6.783838,14.330698,25.872072,57.425777,7.0823064,20.388918,19.355742,54.541126,5.764066,33.176086,16.191027,61.495228,5.360957,50.391136,13.162728,68.93476,5.164198,33
2.3055682e-06,54.933514,0.00010184583,7.15183,7.6253315e-07,65.7831,7.2424395e-05,8.708952,3.4275618e-05,62.02476,0.002614952,9.975583,0.011157584,59.85908,0.7529464,11.295635,4.4640474,28.279179,31.04007,6.8578143,13.640403,26.4323,56.67518,7.157818,19.788982,19.790415,54.716667,5.8300676,32.562145,16.600523,62.219666,5.431937,50.28067,13.515415,70.439926,5.242463,34
2.8187878e-06,55.19252,0.00014488414,7.1884623,1.0558672e-06,66.282196,0.00010275943,8.744158,1.5100129e-05,62.603664,0.0010905442,10.001849,0.012003474,60.50485,0.8399747,11.315667,4.2695785,28.790087,30.939318,6.9298058,12.955884,26.971935,55.53016,7.2306113,19.24244,20.209507,54.90199,5.893847,31.922325,16.996777,62.81936,5.4998884,50.172768,13.857711,71.91511,5.317972,35
1.8681774e-06,55.469242,6.545229e-05,7.206781,2.7319973e-07,66.76797,2.6412145e-05,8.777256,9.40902e-06,63.15908,0.0005764699,10.03244,0.012702932,61.123356,0.9165177,11.337857,4.1051407,29.279993,31.176802,6.9995985,12.353071,27.491535,54.756287,7.3006697,18.70928,20.612715,55.064636,5.9552865,31.281656,17.379526,63.31909,5.5648694,50.027103,14.189619,73.24278,5.3909507,36
1.5590925e-06,55.7124,8.0384685e-05,7.244608,5.3382286e-07,67.225586,5.2828345e-05,8.812282,4.4985054e-06,63.686863,0.00026094666,10.062475,0.0133144315,61.713436,0.97654295,11.359946,3.9306648,29.75004,31.255184,7.0674257,11.77395,27.990875,54.045277,7.368089,18.21444,21.001034,55.118664,6.0145817,30.637268,17.748898,63.772514,5.627084,49.8722,14.510833,74.50267,5.4613132,37
1.9472527e-06,55.968906,9.105624e-05,7.260855,1.8514129e-07,67.67237,1.8122473e-05,8.847918,3.4539562e-06,64.19628,0.00014948653,10.093892,0.0133584775,62.278774,0.9949576,11.384784,3.8059964,30.2001,31.57996,7.1332893,11.29409,28.470844,53.852497,7.4334483,17.712307,21.374159,55.079277,6.0718603,30.015888,18.104792,64.175606,5.6866612,49.694057,14.821441,75.66325,5.5291767,38
1.7262247e-06,56.195076,0.000100560304,7.2950745,3.4396953e-07,68.095215,3.4043253e-05,8.880447,1.7358088e-06,64.68005,8.144713e-05,10.124616,0.012882802,62.81717,0.9582508,11.409081,3.680257,30.63065,31.800125,7.197256,10.801991,28.93126,53.35412,7.4963636,17.22885,21.732477,54.89841,6.1270647,29.417284,18.447447,64.59634,5.7435703,49.489376,15.121454,76.741264,5.5944486,39
1.9997399e-06,56.435555,7.930648e-05,7.3079996,1.0371783e-07,68.50744,1.0207619e-05,8.915393,1.9391491e-06,65.14676,8.3861574e-05,10.158301,0.011936451,63.33325,0.8771258,11.434432,3.5269656,31.042362,31.414988,7.259164,10.341544,29.373102,52.954025,7.557028,16.758982,22.076271,54.696003,6.18006,28.827578,18.776674,64.94575,5.798105,49.2563,15.410719,77.719765,5.6574316,40
1.4545352e-06,56.651836,8.4671585e-05,7.341842,2.0227651e-07,68.899765,1.9979423e-05,8.948632,9.292659e-07,65.59069,3.605684e-05,10.188462,0.010094991,63.82327,0.7138916,11.460213,3.3758512,31.435753,31.101854,7.319201,9.886844,29.79618,52.50604,7.6153708,16.323393,22.40589,54.53727,6.231159,28.265713,19.092953,65.27221,5.850298,49.016235,15.689194,78.6652,5.7180085,41
2.3464368e-06,56.874893,0.00011400747,7.353258,8.456452e-08,69.283806,8.365806e-06,8.984385,1.300803e-06,66.01728,6.400356e-05,10.22255,0.008219734,64.29444,0.577682,11.486941,3.2459328,31.811647,30.735285,7.376943,9.496411,30.201254,52.35763,7.6715918,15.907258,22.721416,54.470764,6.28013,27.714218,19.396332,65.514854,5.900329,48.752556,15.957021,79.54433,5.7762957,42
1.0203993e-06,57.076756,5.9756396e-05,7.3846226,1.6460585e-07,69.64658,1.6240361e-05,9.017387,5.743878e-07,66.42586,2.1651642e-05,10.25579,0.006602176,64.744484,0.47820997,11.513325,3.1188009,32.17016,29.954628,7.432882,9.1430435,30.588802,52.36897,7.7258162,15.550977,23.023224,54.462032,6.3271823,27.182941,19.68686,65.69148,5.9481544,48.475464,16.214388,80.35944,5.8324494,43
1.6257892e-06,57.28578,6.6612076e-05,7.397336,6.975591e-08,70.003426,6.9149455e-06,9.052446,8.193833e-07,66.817,4.075963e-05,10.289255,0.005064404,65.177246,0.3893045,11.540794,3.0118957,32.51212,29.766653,7.486516,8.8288355,30.959297,52.37296,7.778145,15.199722,23.311728,54.49226,6.3722034,26.659348,19.964718,65.78116,5.9939947,48.190807,16.461248,81.11746,5.886449,44
6.5252766e-07,57.477787,2.707153e-05,7.4245524,8.796296e-08,70.34219,8.606483e-06,9.085311,4.4180666e-07,67.19166,1.6446176e-05,10.320638,0.0040319925,65.591,0.3220279,11.567824,2.9532607,32.83757,30.63229,7.5383444,8.528854,31.312662,52.122456,7.828235,14.879356,23.58675,54.498802,6.4153223,26.156822,20.230282,65.840546,6.037667,47.88983,16.69785,81.79849,5.9383435,45
1.2145329e-06,57.676,4.8762413e-05,7.439732,7.443474e-08,70.67535,7.3957e-06,9.118641,8.7417254e-07,67.553696,5.626411e-05,10.354664,0.0034757168,65.9868,0.29374072,11.595258,2.8974662,33.147858,31.253588,7.5881414,8.261193,31.64953,51.609165,7.876103,14.575125,23.849133,54.515522,6.4566984,25.671534,20.483574,65.891136,6.0793633,47.584896,16.924246,82.42761,5.9881253,46
6.5854954e-07,57.853745,1.9906294e-05,7.4621854,8.518146e-08,70.99273,8.388926e-06,9.151231,2.9968206e-07,67.90108,1.1858299e-05,10.386792,0.0026117633,66.364395,0.22214742,11.622449,2.8623986,33.44228,32.340775,7.6357102,7.945665,31.970404,50.449554,7.921957,14.301743,24.0988,54.532932,6.496025,25.20561,20.724756,65.90731,6.1192384,47.29146,17.140577,83.01606,6.035912,47
5.8359245e-07,58.042137,1.9981086e-05,7.481609,1.9108617e-08,71.304184,1.8735726e-06,9.183244,5.863397e-07,68.23421,3.693638e-05,10.419367,0.0019396944,66.72874,0.16856888,11.6495495,2.8237083,33.72242,32.999832,7.6809707,7.653465,32.275826,49.18408,7.965892,14.039664,24.336237,54.621433,6.533583,24.75523,20.954227,65.936455,6.157188,46.974476,17.346857,83.51223,6.0816755,48
6.968372e-07,58.20998,2.2404236e-05,7.5010376,8.3142425e-08,71.602585,8.178644e-06,9.214979,2.1831603e-07,68.55294,9.339378e-06,10.450562,0.0014146267,67.073845,0.12282951,11.675879,2.7766469,33.98813,33.42875,7.7244706,7.3162727,32.566296,47.874714,8.007839,13.802693,24.561684,54.657326,6.569349,24.324064,21.17243,65.948616,6.193543,46.642914,17.543354,83.91562,6.125502,49
3.6239476e-07,58.38892,1.04038045e-05,7.517228,1.0465739e-08,71.89559,1.0142359e-06,9.244613,4.4056034e-07,68.86248,2.7350401e-05,10.48275,0.0011035285,67.409904,0.098229654,11.702911,2.6798034,34.240974,32.10188,7.7661963,7.029745,32.843018,46.83962,8.048181,13.585058,24.7764,54.760193,6.6032944,23.90768,21.380268,65.92439,6.228137,46.309036,17.730913,84.31895,6.1675076,50
6.4652085e-07,58.54885,2.163408e-05,7.5375295,8.899584e-08,72.17713,8.777012e-06,9.278382,1.522199e-07,69.15945,7.560943e-06,10.512855,0.0008302434,67.72921,0.07378835,11.728049,2.5771065,34.482777,30.824131,7.806565,6.754665,33.10852,46.245926,8.087238,13.379575,24.982555,54.78739,6.6358747,23.509258,21.580263,65.83294,6.261376,45.989178,17.912148,84.67198,6.208135,51


==> expres/distances.csv <==
,l1_feat,l2_feat,linfty_feat,cosine_feat,l1_im,l2_im,linfty_im,cosine_im,loss,sharpness
0,0.0,0.0,0.0,-2.3186206e-09,0.0,0.0,0.0,2.7033476e-08,0.30220166,0.2931037
1,43.330017,3.9769742,0.98486054,0.16953099,23.78522,0.43050173,0.007800013,0.00013137965,6.204375,1.058467
2,73.49022,6.6608744,1.6178392,0.37983188,26.750492,0.6444837,0.015600026,0.00029379677,16.020071,0.57995117
3,94.12935,8.52142,2.070717,0.47506177,39.55436,0.8214037,0.023400038,0.0004746026,23.631899,0.22895335
4,109.24289,9.905615,2.4125707,0.52468085,41.841778,0.97454906,0.031200051,0.0006676416,29.126934,0.07058669
5,118.72364,10.789703,2.6359339,0.53817284,48.433052,1.0116639,0.031372577,0.00071863993,32.329453,0.024635414
6,125.74436,11.440691,2.7970643,0.55230296,48.638165,1.0862057,0.031372577,0.00082877674,34.724297,0.007522319
7,131.14299,11.962386,2.9281476,0.55525225,53.22539,1.099033,0.031372577,0.00084879773,36.52326,0.002698612
8,135.08083,12.324395,3.0179448,0.5619449,52.62848,1.1458805,0.031372577,0.00092243124,37.797176,0.001036314
9,138.81532,12.695229,3.1110218,0.56289434,56.245182,1.1511801,0.031372577,0.0009313495,39.070057,0.00092743704
10,141.1688,12.9074335,3.1627452,0.5665024,55.388615,1.1855459,0.031372577,0.0009875656,39.779873,0.0007867084


==> expres/llms/guanaco-attack.csv <==
guanaco-fam,guanaco-loss,index
3280.9344091796875,0.685631103515625,0
3387.8827319335937,0.593868408203125,1
3480.9413525390623,0.531983642578125,2
3582.9555859375,0.480909423828125,3
3693.173493652344,0.443004150390625,4
3774.7211328125,0.4112615966796875,5
3849.947170410156,0.38827392578125,6
3918.3004833984373,0.367694091796875,7
3991.8504833984375,0.3452215576171875,8
4053.2029223632812,0.329053955078125,9
4107.0308764648435,0.3162078857421875,10
4133.848618164063,0.3040191650390625,11
4173.061291503906,0.29432861328125,12
4191.406433105469,0.2848089599609375,13
4204.989975585938,0.27640869140625,14
4221.999719238282,0.26840576171875,15
4238.20873046875,0.259283447265625,16
4248.866687011719,0.2521929931640625,17
4251.886335449219,0.2453204345703125,18
4272.096359863282,0.23875579833984376,19
4283.598679199219,0.23229034423828124,20
4291.573908691406,0.22701171875,21
4301.354709472656,0.22274871826171874,22
4305.179028320313,0.21866485595703125,23
4312.71873046875,0.21590545654296875,24
4316.861354980469,0.21304107666015626,25
4318.77373046875,0.20957977294921876,26
4320.189011230469,0.2065631103515625,27
4328.2423046875,0.20282562255859374,28
4323.628505859375,0.2003076171875,29
4328.611091308594,0.19694732666015624,30
4332.603747558594,0.19438690185546875,31
4332.425,0.19230438232421876,32
4323.963703613281,0.18946075439453125,33
4329.310375976563,0.1877398681640625,34
4339.344423828125,0.18607086181640625,35
4348.561689453125,0.18385955810546875,36
4345.230207519531,0.1820098876953125,37
4343.934877929688,0.18075225830078126,38
4344.565883789062,0.1785784912109375,39
4351.7401171875,0.1771978759765625,40
4348.933884277344,0.17575164794921874,41
4347.605144042969,0.1740460205078125,42
4345.140964355469,0.17150238037109375,43
4345.22556640625,0.16925994873046876,44
4345.84568359375,0.16813385009765625,45
4335.263959960937,0.1668902587890625,46
4342.12197265625,0.1653228759765625,47
4333.023459472656,0.16386688232421875,48
4336.346982421875,0.16183837890625,49
4329.854106445313,0.16083114624023437,50
4326.887299804687,0.16012115478515626,51
4336.354289550782,0.1588140869140625,52
4338.7041845703125,0.15779754638671875,53
4338.043354492187,0.15675582885742187,54
4334.716652832031,0.15510574340820313,55
4336.930346679687,0.15439559936523437,56
4329.739189453125,0.15417999267578125,57
4327.419208984375,0.15315139770507813,58
4330.644943847657,0.15151382446289063,59
4339.340231933594,0.15072372436523437,60
4331.612263183593,0.14995849609375,61
4314.9005053710935,0.14863052368164062,62
4331.22611328125,0.1477008056640625,63
4333.782644042969,0.146617431640625,64
4331.481403808593,0.1451409912109375,65
4334.473034667969,0.14429855346679688,66
4330.163879394531,0.1434228515625,67
4338.002727050782,0.14244338989257813,68
4327.25921875,0.1419183349609375,69
4326.4869921875,0.14114288330078126,70
4334.4419848632815,0.14064071655273438,71
4330.019116210938,0.1402252197265625,72
4329.920322265625,0.1389801025390625,73
4318.17814453125,0.1372955322265625,74
4324.8537084960935,0.13704833984375,75
4316.609958496094,0.13626785278320314,76
4317.322673339844,0.13599578857421876,77
4319.95310546875,0.13490859985351564,78
4312.802788085937,0.134228515625,79
4314.146413574219,0.1333416748046875,80
4314.950407714844,0.13264892578125,81
4312.922016601562,0.13232467651367188,82
4303.205895996094,0.13129623413085936,83
4303.413464355469,0.13102310180664062,84
4305.271640625,0.13145065307617188,85
4307.382587890625,0.1314404296875,86
4303.449216308593,0.130963134765625,87
4302.665461425781,0.130460205078125,88
4303.822924804687,0.1299358367919922,89
4299.575629882813,0.12918914794921876,90
4295.177985839844,0.12822574615478516,91
4288.738132324219,0.12772705078125,92
4288.963522949219,0.1270551300048828,93
4282.229702148437,0.12667118072509764,94
4286.642709960937,0.1260167694091797,95
4294.009304199219,0.1259893798828125,96
4298.136362304687,0.1257719039916992,97
4299.915913085937,0.12491817474365234,98
4291.220930175781,0.12440460205078124,99


==> expres/llms/llama2-attack.csv <==
llama2-fam,llama2-loss,index
4006.2173486328124,1.4539385986328126,0
4093.140032958984,1.3496929931640624,1
4152.221086425781,1.2715411376953125,2
4218.2823095703125,1.2055718994140625,3
4284.585567626953,1.1415142822265625,4
4332.132470703125,1.0824179077148437,5
4383.380733642578,1.029530029296875,6
4426.552250976562,0.9764019775390625,7
4474.702319335937,0.9353903198242187,8
4513.047003173828,0.8959588623046875,9
4547.035633544921,0.8673348999023438,10
4567.672727050781,0.8419973754882812,11
4598.889656982422,0.82046630859375,12
4612.684510498047,0.8012844848632813,13
4623.064682617188,0.7803253173828125,14
4633.801068115235,0.7626861572265625,15
4645.343432617187,0.747740478515625,16
4648.984566650391,0.7376016235351562,17
4651.904132080078,0.7197714233398438,18
4662.7722131347655,0.7097532653808594,19
4668.9316687011715,0.6900099182128906,20
4674.267742919922,0.6761907958984374,21
4679.343040771484,0.6676774597167969,22
4678.566015625,0.6563558959960938,23
4682.55529296875,0.6480413818359375,24
4682.581478271484,0.6365870666503907,25
4684.731677246094,0.625006103515625,26
4687.452220458985,0.6150701904296875,27
4689.794694824219,0.6021974182128906,28
4686.953310546875,0.5913154602050781,29
4690.875982666015,0.5831031799316406,30
4691.951119384766,0.5732194519042969,31
4689.422434082031,0.5652119445800782,32
4683.740426025391,0.5563031005859375,33
4687.9085693359375,0.5463298034667968,34
4691.508479003906,0.5353602600097657,35
4696.882631835938,0.5273082733154297,36
4695.02921508789,0.5207135772705078,37
4697.768315429687,0.5130155944824218,38
4694.484543457032,0.506820068359375,39
4699.149125976563,0.5012792205810547,40
4697.808668212891,0.4970004272460937,41
4697.560472412109,0.49091598510742185,42
4696.660306396484,0.48573760986328124,43
4696.798132324218,0.4799890899658203,44
4698.228427734375,0.47675193786621095,45
4692.969873046875,0.46785606384277345,46
4695.762438964844,0.46115570068359374,47
4691.325904541016,0.45141929626464844,48
4692.124250488281,0.44502494812011717,49
4687.977194824219,0.44001083374023436,50
4687.3516845703125,0.4360628509521484,51
4691.030643310547,0.4323436737060547,52
4696.2154467773435,0.4277756500244141,53
4696.072026367187,0.42457603454589843,54
4698.191092529297,0.4195822143554688,55
4695.565109863282,0.4159081268310547,56
4689.208239746094,0.4126921844482422,57
4687.169011230469,0.40932182312011717,58
4689.0713244628905,0.4040618896484375,59
4691.536866455078,0.4005078125,60
4686.332628173828,0.3977030181884766,61
4680.016451416016,0.39458595275878905,62
4688.530319824219,0.3913751220703125,63
4690.702352294922,0.3882632064819336,64
4689.004205322266,0.3842737579345703,65
4690.938704833984,0.382166748046875,66
4686.639378662109,0.3793031692504883,67
4690.000262451172,0.3759969329833984,68
4687.4049780273435,0.37236385345458983,69
4685.611391601563,0.36756660461425783,70
4686.116966552734,0.36452571868896483,71
4688.9620678710935,0.3620109558105469,72
4686.649602050781,0.3588192749023438,73
4683.016567382812,0.35536994934082033,74
4685.61066772461,0.35349109649658206,75
4681.749354248047,0.3504030990600586,76
4682.059273681641,0.34994049072265626,77
4681.05376953125,0.34630645751953126,78
4676.848076171875,0.34540714263916017,79
4679.388966064453,0.3430337142944336,80
4680.806898193359,0.3410416793823242,81
4679.29599609375,0.33800567626953126,82
4672.3196081542965,0.33656150817871094,83
4674.289422607422,0.3335097122192383,84
4675.640422363282,0.3316300201416016,85
4678.396630859375,0.32896865844726564,86
4678.018155517578,0.3284112548828125,87
4676.170823974609,0.3225269317626953,88
4679.825270996093,0.3222614669799805,89
4675.050905761719,0.3184579086303711,90
4672.247760009765,0.31890573501586916,91
4669.771253662109,0.31490728378295896,92
4669.465106201172,0.3142092323303223,93
4665.776962890625,0.31039724349975584,94
4669.3157958984375,0.3117097282409668,95
4673.058328857422,0.3081181335449219,96
4675.93013671875,0.3078756904602051,97
4676.54845703125,0.30322635650634766,98
4673.160469970703,0.30152431488037107,99


==> expres/llms/normalized-guanaco-attack.csv <==
guanaco-fam,guanaco-loss,index
0.0,0.685631103515625,0
0.09987649669227014,0.593868408203125,1
0.18678173067594037,0.531983642578125,2
0.2820503985916454,0.480909423828125,3
0.38498028296805537,0.443004150390625,4
0.4611356849707883,0.4112615966796875,5
0.5313874935249385,0.38827392578125,6
0.5952210279160183,0.367694091796875,7
0.6639076247934638,0.3452215576171875,8
0.7212032093295112,0.329053955078125,9
0.7714718562922798,0.3162078857421875,10
0.7965163078661444,0.3040191650390625,11
0.8331360914987859,0.29432861328125,12
0.8502681832166127,0.2848089599609375,13
0.862953530688042,0.27640869140625,14
0.8788385260005808,0.26840576171875,15
0.8939757363359877,0.259283447265625,16
0.903928948635161,0.2521929931640625,17
0.9067489265405068,0.2453204345703125,18
0.9256225879927442,0.23875579833984376,19
0.9363643306356155,0.23229034423828124,20
0.943812207904616,0.22701171875,21
0.9529462652859935,0.22274871826171874,22
0.9565177057621292,0.21866485595703125,23
0.9635588543963339,0.21590545654296875,24
0.9674275529667079,0.21304107666015626,25
0.9692134749822331,0.20957977294921876,26
0.9705351720474761,0.2065631103515625,27
0.9780559513978344,0.20282562255859374,28
0.9737472343321503,0.2003076171875,29
0.978400352458023,0.19694732666015624,30
0.9821289992331954,0.19438690185546875,31
0.9819620711366633,0.19230438232421876,32
0.9740602675476059,0.18946075439453125,33
0.9790533977889726,0.1877398681640625,34
0.9884239565901866,0.18607086181640625,35
0.9970317418831393,0.18385955810546875,36
0.9939205500873916,0.1820098876953125,37
0.9927108725705868,0.18075225830078126,38
0.9933001539450281,0.1785784912109375,39
1.0,0.1771978759765625,40
0.9973793257832211,0.17575164794921874,41
0.9961384468595861,0.1740460205078125,42
0.9938372080175886,0.17150238037109375,43
0.9939162158620077,0.16925994873046876,44
0.9944953285645854,0.16813385009765625,45
0.9846133083683167,0.1668902587890625,46
0.9910178434245147,0.1653228759765625,47
0.9825209582141048,0.16386688232421875,48
0.985624717303512,0.16183837890625,49
0.979561174750455,0.16083114624023437,50
0.9767905445432764,0.16012115478515626,51
0.9856315412575238,0.1588140869140625,52
0.9878260523644011,0.15779754638671875,53
0.9872089188609248,0.15675582885742187,54
0.9841021912489242,0.15510574340820313,55
0.9861695073185914,0.15439559936523437,56
0.9794538565027758,0.15417999267578125,57
0.9772872818838692,0.15315139770507813,58
0.9802997190040292,0.15151382446289063,59
0.9884200418795155,0.15072372436523437,60
0.9812030755407967,0.14995849609375,61
0.9655963621216169,0.14863052368164062,62
0.9808424593249365,0.1477008056640625,63
0.983229942640164,0.146617431640625,64
0.9810808690807252,0.1451409912109375,65
0.983874682035777,0.14429855346679688,66
0.9798504643451049,0.1434228515625,67
0.9871709778590216,0.14244338989257813,68
0.977137870806605,0.1419183349609375,69
0.9764167067740211,0.14114288330078126,70
0.9838456853611652,0.14064071655273438,71
0.979715273448651,0.1402252197265625,72
0.9796230121312395,0.1389801025390625,73
0.9686572714309765,0.1372955322265625,74
0.9748914219541962,0.13704833984375,75
0.9671927797650947,0.13626785278320314,76
0.9678583672180009,0.13599578857421876,77
0.9703148652635707,0.13490859985351564,78
0.963637353807159,0.134228515625,79
0.9648921337156277,0.1333416748046875,80
0.965642964734376,0.13264892578125,81
0.9637486984841002,0.13232467651367188,82
0.9546750443815791,0.13129623413085936,83
0.9548688875389536,0.13102310180664062,84
0.956604194192285,0.13145065307617188,85
0.9585755576710544,0.1314404296875,86
0.9549022754382308,0.130963134765625,87
0.9541703453813113,0.130460205078125,88
0.9552512729204998,0.1299358367919922,89
0.9512848251418674,0.12918914794921876,90
0.9471779698925147,0.12822574615478516,91
0.9411639437554984,0.12772705078125,92
0.9413744307031437,0.1270551300048828,93
0.9350858755054793,0.12667118072509764,94
0.939207078614034,0.1260167694091797,95
0.9460865658853398,0.1259893798828125,96
0.9499407273588968,0.1257719039916992,97
0.951602607537478,0.12491817474365234,98
0.9434825696584005,0.12440460205078124,99


==> expres/llms/normalized-llama2-attack.csv <==
llama2-fam,llama2-loss,index
0.0,1.4539385986328126,0
0.1254419080899664,1.3496929931640624,1
0.21070434719079023,1.2715411376953125,2
0.3060401728874655,1.2055718994140625,3
0.4017252896976717,1.1415142822265625,4
0.4703422944747311,1.0824179077148437,5
0.5443008927308324,1.029530029296875,6
0.606603587953551,0.9764019775390625,7
0.6760910467968313,0.9353903198242187,8
0.7314279285673269,0.8959588623046875,9
0.7804784000313201,0.8673348999023438,10
0.8102606876685945,0.8419973754882812,11
0.8553111976211132,0.82046630859375,12
0.8752191509964155,0.8012844848632813,13
0.8901992290625882,0.7803253173828125,14
0.9056933741560678,0.7626861572265625,15
0.922350662621317,0.747740478515625,16
0.9276053415843184,0.7376016235351562,17
0.9318186934973726,0.7197714233398438,18
0.9475028941792184,0.7097532653808594,19
0.9563918725285985,0.6900099182128906,20
0.9640925934267013,0.6761907958984374,21
0.971416976601936,0.6676774597167969,22
0.9702956178017045,0.6563558959960938,23
0.9760527175252051,0.6480413818359375,24
0.9760905066750035,0.6365870666503907,25
0.9791935523786539,0.625006103515625,26
0.9831196866704308,0.6150701904296875,27
0.9865002133569303,0.6021974182128906,28
0.9823996880667849,0.5913154602050781,29
0.9880606668924015,0.5831031799316406,30
0.9896122434745461,0.5732194519042969,31
0.9859629876813886,0.5652119445800782,32
0.9777630346089209,0.5563031005859375,33
0.9837782635922485,0.5463298034667968,34
0.98897344987995,0.5353602600097657,35
0.9967291236818249,0.5273082733154297,36
0.9940543773234571,0.5207135772705078,37
0.9980072922154497,0.5130155944824218,38
0.9932683379922163,0.506820068359375,39
1.0,0.5012792205810547,40
0.9980655270727943,0.4970004272460937,41
0.9977073449127373,0.49091598510742185,42
0.9964082761659177,0.48573760986328124,43
0.9966071787595651,0.4799890899658203,44
0.998671300303593,0.47675193786621095,45
0.9910824512142098,0.46785606384277345,46
0.995112524605667,0.46115570068359374,47
0.9887099687280387,0.45141929626464844,48
0.9898620965036267,0.44502494812011717,49
0.983877300020545,0.44001083374023436,50
0.9829745989547863,0.4360628509521484,51
0.9882838643984022,0.4323436737060547,52
0.9957662798919903,0.4277756500244141,53
0.9955593036573228,0.42457603454589843,54
0.9986174202445467,0.4195822143554688,55
0.994827750392658,0.4159081268310547,56
0.9856538745147814,0.4126921844482422,57
0.9827109751092411,0.40932182312011717,58
0.9854562861118827,0.4040618896484375,59
0.9890144170459823,0.4005078125,60
0.9815039543259735,0.3977030181884766,61
0.972388804805736,0.39458595275878905,62
0.9846755387766324,0.3913751220703125,63
0.9878100933485546,0.3882632064819336,64
0.9853594235594366,0.3842737579345703,65
0.988151183982279,0.382166748046875,66
0.9819466393035003,0.3793031692504883,67
0.9867968769444206,0.3759969329833984,68
0.9830515090616302,0.37236385345458983,69
0.9804631064447722,0.36756660461425783,70
0.9811927236563096,0.36452571868896483,71
0.9852986131700878,0.3620109558105469,72
0.9819613931205515,0.3588192749023438,73
0.9767184027039546,0.35536994934082033,74
0.9804620617864425,0.35349109649658206,75
0.9748896322878783,0.3504030990600586,76
0.9753368905082788,0.34994049072265626,77
0.9738858037155133,0.34630645751953126,78
0.9678163846227754,0.34540714263916017,79
0.9714832533906044,0.3430337142944336,80
0.9735295329454864,0.3410416793823242,81
0.9713490843804033,0.33800567626953126,82
0.961281155375623,0.33656150817871094,83
0.9641238803270991,0.3335097122192383,84
0.9660735668619529,0.3316300201416016,85
0.9700511712758523,0.32896865844726564,86
0.9695049770411927,0.3284112548828125,87
0.9668390125070653,0.3225269317626953,88
0.9721129040227535,0.3222614669799805,89
0.9652228098021131,0.3184579086303711,90
0.9611774681918623,0.31890573501586916,91
0.9576035141192847,0.31490728378295896,92
0.9571616993967572,0.3142092323303223,93
0.9518391793000684,0.31039724349975584,94
0.9569462232018184,0.3117097282409668,95
0.9623472353668696,0.3081181335449219,96
0.9664916662549102,0.3078756904602051,97
0.9673839912033638,0.30322635650634766,98
0.9624946396519972,0.30152431488037107,99


==> expres/llms/normalized-vicuna-attack.csv <==
vicuna-fam,vicuna-loss,index
0.0,1.1882649739583333,0
0.1547151070941604,1.0835223388671875,1
0.2657107679430439,1.005692138671875,2
0.38198963416995374,0.9410128784179688,3
0.4839472461793036,0.8829280598958333,4
0.5743193301899444,0.8320515950520834,5
0.6501552284823097,0.787064921061198,6
0.7102273561304463,0.743304443359375,7
0.7721293151203241,0.7090818277994791,8
0.8082525233913473,0.6771425374348958,9
0.8610376010038604,0.652945810953776,10
0.8901519899883616,0.6315570322672526,11
0.9277213190655427,0.6135714213053386,12
0.9362643635384018,0.598156483968099,13
0.9456471124791398,0.5812698491414388,14
0.9608957456445646,0.5673031361897787,15
0.97416012359939,0.5548073069254558,16
0.9785911180237455,0.5461477406819661,17
0.9759491220799746,0.5328304799397786,18
0.9897359359718592,0.5242517344156901,19
0.9864932917908847,0.5092660395304361,20
0.9935620345700727,0.4984639104207357,21
0.9989703584067963,0.49133012135823567,22
0.9970074374035255,0.48212646484375,23
0.9970287333245771,0.4750472132364909,24
0.9946631063229607,0.4660141118367513,25
0.9923434556703155,0.457458864847819,26
0.9990060302778399,0.44946358998616537,27
1.0,0.439710152943929,28
0.9966428886025338,0.4316181373596191,29
0.9946166245951348,0.42492692947387695,30
0.9918221420681153,0.41732337315877277,31
0.9820572435779916,0.41131378173828126,32
0.9718266220656923,0.40474547068277994,33
0.969945261770948,0.3969935607910156,34
0.9682565372370963,0.389078098932902,35
0.9671487796063856,0.38320868810017905,36
0.9620819223213164,0.3782736015319824,37
0.9618357929744749,0.372077530225118,38
0.9580655267067768,0.36772088368733724,39
0.9665746889185581,0.3634795713424683,40
0.9655248212322666,0.36023361682891847,41
0.974238913475369,0.35587120850880943,42
0.9720857807794754,0.3521547794342041,43
0.9721921127090923,0.34764253775278725,44
0.9685648489669326,0.34518898646036783,45
0.9568941547863166,0.33903199672698975,46
0.9566953965028167,0.33405548095703125,47
0.9548879593513235,0.32739481687545774,48
0.9562613504521728,0.3228518652915955,49
0.9469647467281347,0.319104851881663,50
0.9515188774759429,0.3159553058942159,51
0.9528803254462166,0.313475972811381,52
0.956167124643281,0.31011300881703696,53
0.9518113452505443,0.30739540497461953,54
0.960919548769799,0.30411619146664937,55
0.9533082402231038,0.30123966534932456,56
0.9383357681600453,0.2988455573717753,57
0.9358783820796553,0.29632051308949786,58
0.9361801687340323,0.29222149689992266,59
0.9346335519207353,0.28935410102208453,60
0.9303099723806848,0.28706243991851804,61
0.9231532871175745,0.2846097159385681,62
0.9315083054972682,0.2825212287902832,63
0.9347417839435762,0.2802628533045451,64
0.9342396014469463,0.27752408107121784,65
0.932064604005318,0.27547555446624755,66
0.9333374936295601,0.27376529574394226,67
0.9315560484844415,0.27126836180686953,68
0.9342110125371107,0.2687393740812937,69
0.9281175065517905,0.2653928891817729,70
0.930329513696365,0.2637447698911031,71
0.9271663682344372,0.2612930671374003,72
0.9221487591341663,0.25894280115763346,73
0.9186724067684391,0.2568886301914851,74
0.9214927741002588,0.2551643592119217,75
0.9225606243038179,0.2533011205991109,76
0.9208661896452549,0.2525594262282054,77
0.9154918060459698,0.2500158041715622,78
0.9168978947211021,0.24901320417722067,79
0.9208072375301276,0.24707761863867442,80
0.916730867009923,0.2456361867984136,81
0.9151836780902616,0.24337527294953665,82
0.9043971070219778,0.24237357358137768,83
0.9082130696018813,0.24032010515530905,84
0.9062831754348756,0.23896852672100066,85
0.9108470221458423,0.23710054596265157,86
0.9099905045329787,0.23653591692447662,87
0.9115726138187639,0.23222787121931712,88
0.9142375366789779,0.23189514716466267,89
0.9099520771438983,0.2293153472741445,90
0.8987444598567856,0.22945870240529379,91
0.9006687850113575,0.22657475729783377,92
0.8996714384395836,0.22619408885637918,93
0.893395708372874,0.22337101995944977,94
0.8942215586780189,0.22423541486263276,95
0.9033466081590663,0.22199319938818612,96
0.8976140881632069,0.2217592809597651,97
0.8991950751141355,0.21874788363774617,98
0.8973316109190631,0.21710472683111826,99


==> expres/llms/vicuna-attack.csv <==
vicuna-fam,vicuna-loss,index
4286.985131022136,1.1882649739583333,0
4402.085423990886,1.0835223388671875,1
4484.660638020833,1.005692138671875,2
4571.166292317708,0.9410128784179688,3
4647.0176505533855,0.8829280598958333,4
4714.249956054688,0.8320515950520834,5
4770.668067220052,0.787064921061198,6
4815.3587223307295,0.743304443359375,7
4861.410680338542,0.7090818277994791,8
4888.2845385742185,0.6771425374348958,9
4927.553993326823,0.652945810953776,10
4949.213640950521,0.6315570322672526,11
4977.163340657552,0.6135714213053386,12
4983.518937988281,0.598156483968099,13
4990.499233398437,0.5812698491414388,14
5001.84345296224,0.5673031361897787,15
5011.711486002604,0.5548073069254558,16
5015.0079239908855,0.5461477406819661,17
5013.0424112955725,0.5328304799397786,18
5023.299110514323,0.5242517344156901,19
5020.886745605469,0.5092660395304361,20
5026.145536295573,0.4984639104207357,21
5030.16905843099,0.49133012135823567,22
5028.708743489583,0.48212646484375,23
5028.724586588542,0.4750472132364909,24
5026.964678548177,0.4660141118367513,25
5025.238974609375,0.457458864847819,26
5030.195596516927,0.44946358998616537,27
5030.935060221354,0.439710152943929,28
5028.437537434896,0.4316181373596191,29
5026.930098470052,0.42492692947387695,30
5024.8511433919275,0.41732337315877277,31
5017.5865478515625,0.41131378173828126,32
5009.975477701823,0.40474547068277994,33
5008.57583984375,0.3969935607910156,34
5007.319513346354,0.389078098932902,35
5006.495397135417,0.38320868810017905,36
5002.725909016927,0.3782736015319824,37
5002.542801106771,0.372077530225118,38
4999.7379117838545,0.36772088368733724,39
5006.068302408854,0.3634795713424683,40
5005.287253417969,0.36023361682891847,41
5011.77010172526,0.35587120850880943,42
5010.168278808594,0.3521547794342041,43
5010.247384440104,0.34764253775278725,44
5007.548881835937,0.34518898646036783,45
4998.866469726562,0.33903199672698975,46
4998.718603515625,0.33405548095703125,47
4997.373960774739,0.32739481687545774,48
4998.395694986979,0.3228518652915955,49
4991.479487304688,0.319104851881663,50
4994.8675325520835,0.3159553058942159,51
4995.880381673177,0.313475972811381,52
4998.325595703125,0.31011300881703696,53
4995.085113932291,0.30739540497461953,54
5001.861161295573,0.30411619146664937,55
4996.198728841146,0.30123966534932456,56
4985.059959309896,0.2988455573717753,57
4983.231787109375,0.29632051308949786,58
4983.456301269532,0.29222149689992266,59
4982.305695800781,0.28935410102208453,60
4979.089169108073,0.28706243991851804,61
4973.764953613281,0.2846097159385681,62
4979.980668945313,0.2825212287902832,63
4982.386215006511,0.2802628533045451,64
4982.012616373698,0.27752408107121784,65
4980.39452718099,0.27547555446624755,66
4981.341493326823,0.27376529574394226,67
4980.01618733724,0.27126836180686953,68
4981.99134765625,0.2687393740812937,69
4977.458084309896,0.2653928891817729,70
4979.10370686849,0.2637447698911031,71
4976.750485026042,0.2612930671374003,72
4973.017635091146,0.25894280115763346,73
4970.431402994792,0.2568886301914851,74
4972.529615071615,0.2551643592119217,75
4973.324042154948,0.2533011205991109,76
4972.063467610677,0.2525594262282054,77
4968.0651953125,0.2500158041715622,78
4969.111254882812,0.24901320417722067,79
4972.019610188802,0.24707761863867442,80
4968.986994628906,0.2456361867984136,81
4967.835963541666,0.24337527294953665,82
4959.811294759114,0.24237357358137768,83
4962.65017985026,0.24032010515530905,84
4961.2144352213545,0.23896852672100066,85
4964.609708658854,0.23710054596265157,86
4963.9725024414065,0.23653591692447662,87
4965.149512532552,0.23222787121931712,88
4967.132081705729,0.23189514716466267,89
4963.943914388021,0.2293153472741445,90
4955.6060083007815,0.22945870240529379,91
4957.037609863281,0.22657475729783377,92
4956.295633951823,0.22619408885637918,93
4951.626805013021,0.22337101995944977,94
4952.241196289063,0.22423541486263276,95
4959.029776204427,0.22199319938818612,96
4954.765068359375,0.2217592809597651,97
4955.941243489583,0.21874788363774617,98
4954.554919433594,0.21710472683111826,99


==> expres/normalized_rfm-for-clean.csv <==
trace-wrn-cifar10,loss-wrn-cifar10,stdtrace-wrn-cifar10,stdloss-wrn-cifar10,trace-resnet-cifar10,loss-resnet-cifar10,stdtrace-resnet-cifar10,stdloss-resnet-cifar10,trace-vgg11_bn-cifar10,loss-vgg11_bn-cifar10,stdtrace-vgg11_bn-cifar10,stdloss-vgg11_bn-cifar10,trace-dense121-cifar10,loss-dense121-cifar10,stdtrace-dense121-cifar10,stdloss-dense121-cifar10,trace-wrn-cifar100,loss-wrn-cifar100,stdtrace-wrn-cifar100,stdloss-wrn-cifar100,trace-resnet-cifar100,loss-resnet-cifar100,stdtrace-resnet-cifar100,stdloss-resnet-cifar100,trace-vgg11_bn-cifar100,loss-vgg11_bn-cifar100,stdtrace-vgg11_bn-cifar100,stdloss-vgg11_bn-cifar100,trace-dense121-cifar100,loss-dense121-cifar100,stdtrace-dense121-cifar100,stdloss-dense121-cifar100,0
0.5048128,0.46744296,0.8093109,1.8500943,0.42040774,0.36295015,0.70066273,1.4897208,0.42160258,0.50420356,0.599847,1.8415722,0.5279585,0.682064,0.75583017,2.0858843,1.0,1.8341343,1.0,3.2453403,1.0,1.6596508,1.0,2.8774552,1.0,2.245767,1.0,3.7926903,1.0,2.1896825,1.0,3.202963,1
1.0,9.018261,1.0,7.835111,1.0,6.4787946,1.0,6.433508,1.0,4.67825,1.0,5.5812206,1.0,4.028906,1.0,5.1921396,0.79510164,12.800464,0.89612544,8.099162,0.99929976,9.552739,0.9585126,6.6580606,0.98327327,8.288547,0.9850198,7.298644,0.9502466,5.6644616,0.8907277,5.0746202,2
0.3568855,18.343424,0.6211612,8.938801,0.45711455,13.811709,0.68558663,7.7076364,0.63160664,10.585238,0.9448262,7.1090097,0.68633616,9.005656,0.87556106,6.995204,0.26030087,23.76754,0.5996223,10.273555,0.4472497,17.626781,0.7545733,8.442117,0.51937836,14.653147,0.7689362,9.327033,0.64677936,9.280548,0.77102584,6.098156,3
0.12243433,24.514767,0.35707116,8.258446,0.16214216,18.879232,0.38153967,7.328206,0.30531675,15.374583,0.7149515,7.5312715,0.3626875,13.43828,0.6487959,7.5179534,0.08082815,31.774088,0.3336604,11.231337,0.17630915,23.838926,0.4754983,9.486043,0.25188172,19.845078,0.5286573,10.720329,0.38802645,12.315773,0.59454656,6.5777917,4
0.04083175,28.55547,0.21845882,7.3326497,0.0702925,22.191433,0.23352137,6.668656,0.13560899,19.050531,0.4756536,7.7296133,0.1856746,16.87695,0.449227,7.49378,0.027260564,37.493084,0.18740699,11.732075,0.06415375,28.48524,0.26421255,10.105737,0.12451853,23.952646,0.34938976,11.751288,0.22657222,14.682817,0.4261671,6.7980175,5
0.019449651,31.277271,0.16309673,6.6302276,0.031081317,24.441967,0.14662421,6.04169,0.08186307,21.901527,0.4205176,7.9244585,0.0815102,19.449526,0.2532395,7.310015,0.0124919955,41.552174,0.11641293,12.145063,0.026803907,31.8804,0.15487449,10.536386,0.06984617,27.183506,0.24212503,12.532347,0.1309107,16.48243,0.2835515,6.9010663,6
0.00627132,33.285923,0.062400542,6.184032,0.013310628,26.027395,0.06693749,5.5663724,0.043482423,24.119797,0.25939286,8.100952,0.042776003,21.340895,0.17505771,7.1267757,0.004365153,44.85114,0.050716057,12.534601,0.010932845,34.555767,0.07103572,10.884493,0.040307775,29.726782,0.17616473,13.125971,0.07332228,17.811993,0.1775011,6.955329,7
0.0054482706,34.830482,0.07202883,5.9573493,0.0068807914,27.2432,0.041449435,5.2608514,0.03629331,25.831022,0.3100844,8.250022,0.023947587,22.70217,0.11797764,6.9827924,0.0036000987,47.290005,0.08054258,12.897423,0.009585165,36.506695,0.09394682,11.174447,0.025646038,31.685205,0.14345302,13.573028,0.038531084,18.777817,0.10446768,6.9918556,8
0.0016644009,36.05458,0.03849456,5.8330626,0.0031914443,28.140924,0.021800173,5.058328,0.011911374,27.090176,0.13046812,8.371374,0.012444975,23.635973,0.07194426,6.8818636,0.001175526,49.423054,0.037049692,13.220587,0.0038356718,38.13021,0.033005033,11.413081,0.016293993,33.17769,0.104912944,13.90157,0.019568456,19.452917,0.058516607,7.026722,9
0.0035377797,37.07803,0.1253964,5.7936416,0.0009918201,28.894863,0.0064816857,4.9428787,0.005319545,28.031794,0.05432254,8.463266,0.006010265,24.288273,0.037919715,6.8095875,0.0005643734,50.988304,0.04955068,13.521428,0.0024040067,39.321484,0.033279102,11.632943,0.0062985914,34.32001,0.066376306,14.123699,0.006791515,19.932396,0.022527996,7.06468,10
0.0,37.92469,0.0,5.779576,0.0,29.473175,0.0,4.8660045,0.0,28.763884,0.0,8.525158,0.0,24.782984,0.0,6.765229,0.0,52.495113,0.0,13.759433,0.0,40.408943,0.0,11.8099985,0.0,35.241783,0.0,14.302204,0.0,20.311031,0.0,7.097064,11


==> expres/posneg/guanaco_posneg.csv <==
fam_pos,fam_neg,loss_pos,loss_neg,index
2895.77490234375,2644.34228515625,0.498779296875,0.525390625,0
3034.58935546875,2751.734619140625,0.43408203125,0.472900390625,1
3117.1357421875,2865.5126953125,0.400146484375,0.43896484375,2
3276.53125,3069.486328125,0.37548828125,0.37548828125,3
3351.4140625,3063.208251953125,0.36572265625,0.326904296875,4
3415.8876953125,3051.45556640625,0.354736328125,0.29443359375,5
3336.29736328125,3128.79833984375,0.337890625,0.26953125,6
3557.821533203125,3374.251220703125,0.320556640625,0.236572265625,7
3728.67919921875,3364.769775390625,0.296875,0.2164306640625,8
3768.55078125,3383.192138671875,0.273681640625,0.201171875,9
3729.5107421875,3364.305908203125,0.273193359375,0.1865234375,10
3718.079833984375,3429.24462890625,0.267333984375,0.1802978515625,11
3768.839111328125,3516.3515625,0.2646484375,0.171630859375,12
3821.72265625,3420.077392578125,0.256591796875,0.175048828125,13
3821.72265625,3537.301513671875,0.256591796875,0.1607666015625,14
3738.743408203125,3524.328369140625,0.254150390625,0.1605224609375,15
3721.91552734375,3531.16455078125,0.25341796875,0.158203125,16
3807.999267578125,3537.350341796875,0.24853515625,0.1568603515625,17
3915.93408203125,3560.927001953125,0.2509765625,0.154052734375,18
3963.341796875,3569.906982421875,0.2464599609375,0.14404296875,19
4086.100341796875,3574.969482421875,0.240966796875,0.136474609375,20
4003.41015625,3533.076416015625,0.241455078125,0.138427734375,21
3995.86572265625,3477.46337890625,0.2337646484375,0.1385498046875,22
4087.243896484375,3480.7197265625,0.2322998046875,0.1234130859375,23
4149.82861328125,3631.632568359375,0.2327880859375,0.12481689453125,24
4145.31005859375,3743.5966796875,0.22998046875,0.12384033203125,25
4021.282470703125,3773.125732421875,0.2257080078125,0.125,26
4187.58056640625,3753.873046875,0.2308349609375,0.11993408203125,27
4248.533203125,3707.93115234375,0.2274169921875,0.1170654296875,28
4388.4892578125,3724.09033203125,0.2227783203125,0.112548828125,29
4358.1640625,3661.67236328125,0.208984375,0.10528564453125,30
4366.59912109375,3820.959716796875,0.2064208984375,0.10430908203125,31
4256.96875,3858.589599609375,0.2071533203125,0.10223388671875,32
4297.9453125,3831.5185546875,0.205810546875,0.104248046875,33
4330.17822265625,3782.9990234375,0.2030029296875,0.10382080078125,34
4259.01904296875,3683.374755859375,0.2003173828125,0.1065673828125,35
4259.01904296875,3741.792236328125,0.2003173828125,0.10400390625,36
4416.59423828125,3746.9658203125,0.1995849609375,0.10272216796875,37
4338.98291015625,3680.32080078125,0.189453125,0.09979248046875,38
4140.7568359375,3727.390869140625,0.1849365234375,0.098876953125,39
4185.37744140625,3740.818603515625,0.1820068359375,0.10272216796875,40
4291.63623046875,3807.433349609375,0.1796875,0.10076904296875,41
4243.873046875,3763.03857421875,0.173583984375,0.09564208984375,42
4211.72021484375,3794.72509765625,0.172119140625,0.10150146484375,43
4142.25048828125,3698.89453125,0.16015625,0.10491943359375,44
4086.609619140625,3712.779052734375,0.1619873046875,0.0999755859375,45
4045.11376953125,3658.0322265625,0.16357421875,0.10052490234375,46
4086.609619140625,3707.44580078125,0.1619873046875,0.103271484375,47
4090.743408203125,3658.0322265625,0.161865234375,0.10052490234375,48
4077.98876953125,3658.0322265625,0.165283203125,0.10052490234375,49
4114.45654296875,3658.0322265625,0.1651611328125,0.10052490234375,50
4072.914306640625,3658.0322265625,0.1575927734375,0.10052490234375,51
4136.50537109375,3719.375,0.1614990234375,0.1031494140625,52
4073.23681640625,3715.316650390625,0.1654052734375,0.1051025390625,53
3987.460205078125,3872.580810546875,0.1597900390625,0.10205078125,54
3901.71142578125,3828.896484375,0.1622314453125,0.1015625,55
3910.276611328125,3794.339111328125,0.1695556640625,0.101806640625,56
3986.03466796875,3830.075439453125,0.169189453125,0.097900390625,57
3874.966796875,3784.66162109375,0.16259765625,0.0972900390625,58
4016.67822265625,3828.72216796875,0.1539306640625,0.099853515625,59
3985.741455078125,3787.96142578125,0.142822265625,0.09912109375,60
4063.219970703125,3846.937255859375,0.1434326171875,0.08819580078125,61
3985.741455078125,3815.67236328125,0.142822265625,0.08795166015625,62
4061.855712890625,3841.964599609375,0.145263671875,0.08880615234375,63
4044.62841796875,3691.56982421875,0.147216796875,0.083984375,64
4018.781982421875,3746.750732421875,0.1527099609375,0.0848388671875,65
4000.765869140625,3789.803955078125,0.1546630859375,0.08380126953125,66
4069.64501953125,3861.519775390625,0.1463623046875,0.0816650390625,67
4090.08447265625,3886.753173828125,0.1473388671875,0.0826416015625,68
4090.08447265625,3886.753173828125,0.1473388671875,0.0826416015625,69
4090.08447265625,3949.980712890625,0.1473388671875,0.08050537109375,70
4048.497314453125,3938.24609375,0.1494140625,0.07586669921875,71
3936.381591796875,3937.169921875,0.142578125,0.07635498046875,72
3879.920166015625,3836.322021484375,0.142822265625,0.07763671875,73
3865.3564453125,3872.190673828125,0.138427734375,0.0792236328125,74
3839.3291015625,3873.53125,0.1435546875,0.0787353515625,75
3751.642333984375,3845.031005859375,0.1405029296875,0.07659912109375,76
3704.16162109375,3892.548828125,0.1412353515625,0.0806884765625,77
3754.322509765625,3866.16357421875,0.1343994140625,0.08135986328125,78
3746.193603515625,3874.470947265625,0.1346435546875,0.0802001953125,79
3766.20947265625,3786.186767578125,0.1348876953125,0.08465576171875,80
3674.0419921875,3786.186767578125,0.1329345703125,0.08465576171875,81
3746.10693359375,3810.352294921875,0.1314697265625,0.08782958984375,82
3755.01318359375,3699.06884765625,0.1343994140625,0.08740234375,83
3865.5478515625,3682.47314453125,0.1397705078125,0.08648681640625,84
3852.333740234375,3711.544189453125,0.14306640625,0.088134765625,85
3755.39697265625,3791.235595703125,0.1412353515625,0.09173583984375,86
3752.351806640625,3872.570068359375,0.1357421875,0.08856201171875,87
3818.49267578125,3682.22412109375,0.140625,0.08935546875,88
3765.204833984375,3738.38916015625,0.1348876953125,0.0770263671875,89
3928.350341796875,3785.31494140625,0.1380615234375,0.0799560546875,90
3830.94482421875,3803.116455078125,0.1419677734375,0.07586669921875,91
3830.024658203125,3823.439453125,0.1395263671875,0.074462890625,92
3852.931396484375,3972.4189453125,0.139404296875,0.074951171875,93
3819.60693359375,3942.51171875,0.138671875,0.0762939453125,94
3798.385009765625,3792.916259765625,0.141845703125,0.07940673828125,95
3771.8896484375,3949.802734375,0.1488037109375,0.07452392578125,96
3800.285888671875,3890.745361328125,0.14501953125,0.076904296875,97
3815.03857421875,3792.916259765625,0.14208984375,0.07940673828125,98
3844.7626953125,3805.34814453125,0.1373291015625,0.07080078125,99


==> expres/posneg/llama2_posneg.csv <==
fam_pos,fam_neg,loss_pos,loss_neg,index
4866.8037109375,4459.3564453125,2.37890625,2.060546875,0
4886.6435546875,4478.00634765625,2.259765625,1.9013671875,1
4979.9248046875,4524.474609375,2.16015625,1.8583984375,2
5002.388671875,4616.99560546875,2.08203125,1.814453125,3
4980.95556640625,4551.7998046875,2.033203125,1.7705078125,4
4986.48046875,4607.7890625,1.9765625,1.740234375,5
5043.2109375,4606.7392578125,1.869140625,1.7109375,6
5058.47314453125,4818.62890625,1.8056640625,1.69921875,7
5087.7822265625,4869.796875,1.7333984375,1.6806640625,8
4962.09033203125,4904.8369140625,1.6982421875,1.654296875,9
4977.96337890625,4864.85546875,1.662109375,1.6455078125,10
4938.64990234375,4861.76953125,1.5263671875,1.63671875,11
5006.36962890625,4884.7119140625,1.3984375,1.611328125,12
5000.12451171875,4888.97265625,1.326171875,1.6044921875,13
5070.48291015625,4859.849609375,1.259765625,1.5849609375,14
5161.39599609375,4895.6513671875,1.2177734375,1.5654296875,15
5156.73974609375,4864.03173828125,1.181640625,1.5478515625,16
5153.7314453125,4817.82958984375,1.1630859375,1.5400390625,17
5144.79833984375,4783.85107421875,1.1298828125,1.521484375,18
5162.23828125,4807.2099609375,1.0888671875,1.5068359375,19
5122.91943359375,4801.4658203125,1.0615234375,1.5029296875,20
5151.63671875,4773.7900390625,1.0419921875,1.490234375,21
5151.23193359375,4862.423828125,1.0322265625,1.470703125,22
5139.21923828125,4866.3447265625,0.9912109375,1.4619140625,23
5124.7734375,4939.27392578125,0.97119140625,1.4580078125,24
5118.69384765625,4970.74658203125,0.9638671875,1.42578125,25
5128.1640625,4929.0546875,0.95849609375,1.419921875,26
5204.0693359375,4924.3515625,0.947265625,1.40625,27
5157.66845703125,4924.46875,0.9326171875,1.3828125,28
5189.30224609375,4924.08251953125,0.92626953125,1.365234375,29
5102.42236328125,4942.30615234375,0.92529296875,1.359375,30
5065.99169921875,4891.3359375,0.93115234375,1.3369140625,31
5095.10400390625,4914.49658203125,0.9208984375,1.330078125,32
5097.2470703125,4910.9814453125,0.91064453125,1.3232421875,33
5109.73779296875,4911.26171875,0.89892578125,1.3154296875,34
5104.7333984375,4894.62841796875,0.88916015625,1.3154296875,35
5135.75830078125,4891.34619140625,0.87646484375,1.2275390625,36
5149.86767578125,4905.03515625,0.8681640625,1.2255859375,37
5283.435546875,5007.34521484375,0.85302734375,1.21484375,38
5261.677734375,4980.39111328125,0.85009765625,1.17578125,39
5262.326171875,4967.4189453125,0.85400390625,1.1669921875,40
5253.43896484375,4984.06884765625,0.84423828125,1.1669921875,41
5190.22607421875,4972.3740234375,0.8388671875,1.1533203125,42
5191.61328125,4979.8984375,0.83740234375,1.1474609375,43
5114.21142578125,4994.3681640625,0.82763671875,1.1337890625,44
5179.583984375,5009.603515625,0.8271484375,1.130859375,45
5150.23193359375,4996.2099609375,0.82177734375,1.12109375,46
5104.13720703125,4988.9638671875,0.7392578125,1.125,47
5115.333984375,4854.54052734375,0.6767578125,1.126953125,48
5110.17431640625,4885.7958984375,0.60546875,1.115234375,49
5096.63720703125,4902.9375,0.56640625,1.1142578125,50
5134.16162109375,4895.7783203125,0.541015625,1.109375,51
5123.61474609375,4908.9326171875,0.5146484375,1.12109375,52
5139.88427734375,4880.13623046875,0.416259765625,1.1279296875,53
5155.04443359375,4929.19873046875,0.4072265625,1.1376953125,54
5225.0439453125,4941.24560546875,0.39990234375,1.1455078125,55
5173.79541015625,4956.18603515625,0.379150390625,1.130859375,56
5166.3505859375,4916.1484375,0.35400390625,1.1328125,57
5120.77099609375,4889.23046875,0.31103515625,1.119140625,58
5170.48095703125,4875.2626953125,0.30029296875,1.1240234375,59
5160.2353515625,4855.6708984375,0.292724609375,1.1083984375,60
5136.62890625,4830.96240234375,0.29931640625,1.1171875,61
5126.6708984375,4804.85546875,0.286865234375,1.1181640625,62
5168.494140625,4860.55126953125,0.280029296875,1.125,63
5166.19140625,4882.90234375,0.271240234375,1.1103515625,64
5157.89306640625,4894.29052734375,0.260498046875,1.1025390625,65
5163.40087890625,4896.099609375,0.272216796875,1.103515625,66
5174.81396484375,4934.56591796875,0.271240234375,1.08984375,67
5167.65087890625,4978.4609375,0.271240234375,1.0888671875,68
5134.1962890625,4934.56591796875,0.234619140625,1.08984375,69
5152.15625,4916.73779296875,0.23876953125,1.0947265625,70
5122.54052734375,4902.82568359375,0.2379150390625,1.076171875,71
5178.138671875,4914.88134765625,0.1505126953125,1.0771484375,72
5173.87841796875,4908.47021484375,0.12261962890625,1.0908203125,73
5192.3447265625,4922.400390625,0.10394287109375,1.0791015625,74
5129.18701171875,4955.06689453125,0.084716796875,1.0869140625,75
5138.0751953125,4947.80517578125,0.08050537109375,1.087890625,76
5062.81787109375,4943.63671875,0.07421875,1.09765625,77
5064.67822265625,4907.57421875,0.0662841796875,1.1025390625,78
5050.1591796875,4900.921875,0.04736328125,1.1103515625,79
5028.59521484375,4923.001953125,0.047882080078125,1.1142578125,80
5009.9599609375,4930.17724609375,0.042938232421875,1.1083984375,81
5020.1171875,4983.41845703125,0.042938232421875,1.10546875,82
5070.39990234375,4987.453125,0.039459228515625,1.09765625,83
5076.6455078125,4977.65869140625,0.037689208984375,1.056640625,84
5040.146484375,4974.4072265625,0.036529541015625,1.0615234375,85
5010.35693359375,4963.271484375,0.03863525390625,1.056640625,86
5041.48291015625,4947.583984375,0.037200927734375,1.072265625,87
4996.90869140625,4945.13232421875,0.03472900390625,1.0751953125,88
4984.35693359375,4914.8544921875,0.034027099609375,1.0791015625,89
4978.3076171875,4975.70556640625,0.024017333984375,1.068359375,90
4982.29345703125,4907.4443359375,0.0245513916015625,1.0712890625,91
4991.16845703125,4903.798828125,0.0269927978515625,1.0791015625,92
4985.21044921875,4907.4443359375,0.02496337890625,1.0712890625,93
4976.8916015625,4932.7431640625,0.028167724609375,1.06640625,94
4979.78271484375,4954.53125,0.02618408203125,1.0712890625,95
4999.80859375,4958.75390625,0.0265045166015625,1.0830078125,96
5009.69677734375,4953.6689453125,0.0299224853515625,1.0771484375,97
5006.47509765625,4938.36572265625,0.031341552734375,1.068359375,98
5009.69677734375,4923.72802734375,0.0299224853515625,1.060546875,99


==> expres/posneg/normalized-guanaco_posneg.csv <==
fam_pos,fam_neg,loss_pos,loss_neg,index
0.0,0.0,0.498779296875,0.525390625,0
0.09127609693325517,0.0808630534714315,0.43408203125,0.472900390625,1
0.1455536726900526,0.16653437018479716,0.400146484375,0.43896484375,2
0.2503626424643891,0.3201201073127294,0.37548828125,0.37548828125,3
0.2996011093424019,0.3153929131979436,0.36572265625,0.326904296875,4
0.341995121102356,0.30654351022335,0.354736328125,0.29443359375,5
0.28966127042693246,0.36478018869069134,0.337890625,0.26953125,6
0.4353223392252968,0.5495984964158622,0.320556640625,0.236572265625,7
0.5476681399250892,0.5424592659806368,0.296875,0.2164306640625,8
0.5738853118725193,0.556330726743363,0.273681640625,0.201171875,9
0.5482149129369127,0.5421099885620837,0.273193359375,0.1865234375,10
0.5406986301457826,0.5910068050270947,0.267333984375,0.1802978515625,11
0.574074900518134,0.6565955893247585,0.2646484375,0.171630859375,12
0.6088479624277364,0.584104164085384,0.256591796875,0.175048828125,13
0.6088479624277364,0.6723702443581586,0.256591796875,0.1607666015625,14
0.5542857629040678,0.6626018741123298,0.254150390625,0.1605224609375,15
0.5432207531019656,0.6677493041107011,0.25341796875,0.158203125,16
0.5998242813450552,0.6724070104022168,0.24853515625,0.1568603515625,17
0.6707957714508075,0.690159494775729,0.2509765625,0.154052734375,18
0.7019682544167252,0.6969211379384764,0.2464599609375,0.14404296875,19
0.7826869446786432,0.7007330413864328,0.240966796875,0.136474609375,20
0.7283148153974877,0.6691888785658008,0.241455078125,0.138427734375,21
0.7233540462808198,0.6273140088554694,0.2337646484375,0.1385498046875,22
0.7834388779691251,0.6297659363337121,0.2322998046875,0.1234130859375,23
0.824590851328469,0.7433985648742363,0.2327880859375,0.12481689453125,24
0.821619719530809,0.827704023050839,0.22998046875,0.12384033203125,25
0.7400665823765074,0.8499384720252686,0.2257080078125,0.125,26
0.8494142818523372,0.8354418046833322,0.2308349609375,0.11993408203125,27
0.8894930967900604,0.8008490014893924,0.2274169921875,0.1170654296875,28
0.981519842755402,0.8130163561100202,0.2227783203125,0.112548828125,29
0.9615798047798814,0.7660175866695148,0.208984375,0.10528564453125,30
0.9671261957248323,0.8859559594264644,0.2064208984375,0.10430908203125,31
0.8950398087996101,0.9142900789403732,0.2071533203125,0.10223388671875,32
0.9219835499342138,0.8939064326238345,0.205810546875,0.104248046875,33
0.9431779872974002,0.8573727499640612,0.2030029296875,0.10382080078125,34
0.8963879590501368,0.7823588064418521,0.2003173828125,0.1065673828125,35
0.8963879590501368,0.8263453338926674,0.2003173828125,0.10400390625,36
1.0,0.8302408800908563,0.1995849609375,0.10272216796875,37
0.9489674241436725,0.7800592742162307,0.189453125,0.09979248046875,38
0.8186257921466314,0.8155015568581356,0.1849365234375,0.098876953125,39
0.8479656383823738,0.8256122189741465,0.1820068359375,0.10272216796875,40
0.9178350742526098,0.8757710299014559,0.1796875,0.10076904296875,41
0.886428856258737,0.842343158813501,0.173583984375,0.09564208984375,42
0.8652870734897603,0.866202115444643,0.172119140625,0.10150146484375,43
0.8196079287544813,0.7940447097155374,0.16015625,0.10491943359375,44
0.7830218150552327,0.8044993181737129,0.1619873046875,0.0999755859375,45
0.7557366217197633,0.7632766780849745,0.16357421875,0.10052490234375,46
0.7830218150552327,0.8004835470114537,0.1619873046875,0.103271484375,47
0.7857399479490073,0.7632766780849745,0.161865234375,0.10052490234375,48
0.7773532590304234,0.7632766780849745,0.165283203125,0.10052490234375,49
0.801332289659344,0.7632766780849745,0.1651611328125,0.10052490234375,50
0.7740165951869848,0.7632766780849745,0.1575927734375,0.10052490234375,51
0.8158302826845367,0.8094658592353178,0.1614990234375,0.1031494140625,52
0.7742286583545183,0.8064100494834187,0.1654052734375,0.1051025390625,53
0.7178270797440987,0.9248250212048159,0.1597900390625,0.10205078125,54
0.661443801815813,0.891932096057908,0.1622314453125,0.1015625,55
0.6670757564763545,0.8659114798663627,0.1695556640625,0.101806640625,56
0.716889731647787,0.8928198121916937,0.169189453125,0.097900390625,57
0.6438581305435817,0.8586246337642436,0.16259765625,0.0972900390625,58
0.7370391037417511,0.8918008412806201,0.1539306640625,0.099853515625,59
0.7166969323561839,0.8611092830216982,0.142822265625,0.09912109375,60
0.7676421786416271,0.9055162301863193,0.1434326171875,0.08819580078125,61
0.7166969323561839,0.88197474834562,0.142822265625,0.08795166015625,62
0.7667451241524698,0.9017719762594301,0.145263671875,0.08880615234375,63
0.7554174835085169,0.7885294354463637,0.147216796875,0.083984375,64
0.7384224105658507,0.8300789256667798,0.1527099609375,0.0848388671875,65
0.7265760900624727,0.8624966496942352,0.1546630859375,0.08380126953125,66
0.7718669071654555,0.9164964092443071,0.1463623046875,0.0816650390625,67
0.7853066712728735,0.9354963654927146,0.1473388671875,0.0826416015625,68
0.7853066712728735,0.9354963654927146,0.1473388671875,0.0826416015625,69
0.7853066712728735,0.9831047159437053,0.1473388671875,0.08050537109375,70
0.757961438857421,0.9742689164054132,0.1494140625,0.07586669921875,71
0.6842408331241062,0.9734585927943701,0.142578125,0.07635498046875,72
0.6471151703665081,0.8975232922080619,0.142822265625,0.07763671875,73
0.6375389371092243,0.9245312605127908,0.138427734375,0.0792236328125,74
0.620424909732688,0.9255406722524092,0.1435546875,0.0787353515625,75
0.5627673264116086,0.9040808838262864,0.1405029296875,0.07659912109375,76
0.5315468442881645,0.9398603110922052,0.1412353515625,0.0806884765625,77
0.5645296499946382,0.9199930438644642,0.1343994140625,0.08135986328125,78
0.5591845665531596,0.9262482347703097,0.1346435546875,0.0802001953125,79
0.5723458071210844,0.8597730211504022,0.1348876953125,0.08465576171875,80
0.5117419745087551,0.8597730211504022,0.1329345703125,0.08465576171875,81
0.5591275775868656,0.8779689040152564,0.1314697265625,0.08782958984375,82
0.5649837958696966,0.7941759644928252,0.1343994140625,0.08740234375,83
0.6376647944319693,0.7816799214383171,0.1397705078125,0.08648681640625,84
0.6289759837258776,0.8035695049194805,0.14306640625,0.088134765625,85
0.5652361526443843,0.8635746301060222,0.1412353515625,0.09173583984375,86
0.5632338332737223,0.9248169326751231,0.1357421875,0.08856201171875,87
0.6067241201064136,0.7814924146136202,0.140625,0.08935546875,88
0.5716852167089723,0.8237829244520297,0.1348876953125,0.0770263671875,89
0.6789599626023956,0.8591165634337427,0.1380615234375,0.0799560546875,90
0.6149119095060164,0.8725205439462687,0.1419677734375,0.07586669921875,91
0.6143068632695036,0.8878231229739612,0.1395263671875,0.074462890625,92
0.6293689667948571,1.0,0.139404296875,0.074951171875,93
0.6074567895209652,0.9774807980143395,0.138671875,0.0762939453125,94
0.5935025193939071,0.8648401173425062,0.141845703125,0.07940673828125,95
0.5760807515993833,0.9829707037131131,0.1488037109375,0.07452392578125,96
0.594752423877189,0.9385023572549148,0.14501953125,0.076904296875,97
0.6044529091342237,0.8648401173425062,0.14208984375,0.07940673828125,98
0.6239977165885731,0.8742009359899496,0.1373291015625,0.07080078125,99


==> expres/posneg/normalized-llama2_posneg.csv <==
fam_pos,fam_neg,loss_pos,loss_neg,index
0.0,0.0,2.37890625,2.060546875,0
0.0476196057014141,0.0338936876722637,2.259765625,1.9013671875,1
0.27151332181674565,0.11834349981276167,2.16015625,1.8583984375,2
0.32543111025687305,0.28648795906668345,2.08203125,1.814453125,3
0.27398735675560376,0.16800336496566706,2.033203125,1.7705078125,4
0.28724823090680235,0.26975630620477664,1.9765625,1.740234375,5
0.42341273840860133,0.26784842746422505,1.869140625,1.7109375,6
0.4600450975198708,0.6529293481443883,1.8056640625,1.69921875,7
0.5303927750210369,0.7459202453443322,1.7333984375,1.6806640625,8
0.22870700910154207,0.8096008007766398,1.6982421875,1.654296875,9
0.26680550639780043,0.736939904481829,1.662109375,1.6455078125,10
0.1724452747221838,0.7313316283700682,1.5263671875,1.63671875,11
0.33498620587814765,0.7730263216275359,1.3984375,1.611328125,12
0.3199966715967663,0.7807696471577931,1.326171875,1.6044921875,13
0.4888709446805319,0.7278424287385106,1.259765625,1.5849609375,14
0.7070805918932286,0.7929073054895439,1.2177734375,1.5654296875,15
0.6959046576549759,0.7354428852095916,1.181640625,1.5478515625,16
0.6886841321891752,0.6514766981451869,1.1630859375,1.5400390625,17
0.6672428867100609,0.5897253187044882,1.1298828125,1.521484375,18
0.7091022452658152,0.6321769517599516,1.0888671875,1.5068359375,19
0.6147291218875328,0.621737749200022,1.0615234375,1.5029296875,20
0.683656368149525,0.5714407412863185,1.0419921875,1.490234375,21
0.6826848025577138,0.7325207248874351,1.0322265625,1.470703125,22
0.653851923559235,0.73964643013703,0.9912109375,1.4619140625,23
0.6191791032531626,0.8721854351649561,0.97119140625,1.4580078125,24
0.6045868678084808,0.9293827524212313,0.9638671875,1.42578125,25
0.6273172835541722,0.8536133448575125,0.95849609375,1.419921875,26
0.809505169572769,0.8450660480998415,0.947265625,1.40625,27
0.6981337502431844,0.8452790206104147,0.9326171875,1.3828125,28
0.7740611910526896,0.8445770987109839,0.92626953125,1.365234375,29
0.5655320405690163,0.8776960988760376,0.92529296875,1.359375,30
0.47809113730600916,0.7850645927876859,0.93115234375,1.3369140625,31
0.5479665097004203,0.8271559473460963,0.9208984375,1.330078125,32
0.5531102990640624,0.8207676594143611,0.91064453125,1.3232421875,33
0.5830905395997946,0.8212770186688153,0.89892578125,1.3154296875,34
0.5710789886342061,0.791048232949332,0.88916015625,1.3154296875,35
0.6455449791506008,0.7850832278823611,0.87646484375,1.2275390625,36
0.6794103100806083,0.8099610792736928,0.8681640625,1.2255859375,37
1.0,0.9958958422441624,0.85302734375,1.21484375,38
0.9477768844739365,0.9469103900414054,0.85009765625,1.17578125,39
0.9493332645775858,0.9233352205064131,0.85400390625,1.1669921875,40
0.9280021845576154,0.9535941773315609,0.84423828125,1.1669921875,41
0.776278563911202,0.9323404081618165,0.8388671875,1.1533203125,42
0.7796081391178794,0.9460150181115372,0.83740234375,1.1474609375,43
0.5938281559474112,0.9723117988545629,0.82763671875,1.1337890625,44
0.7507354130384337,1.0,0.8271484375,1.130859375,45
0.6802846019159414,0.975659016812405,0.82177734375,1.12109375,46
0.5696480096383058,0.9624902165752955,0.7392578125,1.125,47
0.5965225218045571,0.718193886624084,0.6767578125,1.126953125,48
0.5841382834346308,0.774996317350338,0.60546875,1.115234375,49
0.5516465048250128,0.8061488713344325,0.56640625,1.1142578125,50
0.6417126275399584,0.7931380257093316,0.541015625,1.109375,51
0.6163980113962652,0.817044190021173,0.5146484375,1.12109375,52
0.6554481507438512,0.7647106324751133,0.416259765625,1.1279296875,53
0.6918355675044711,0.8538751235684254,0.4072265625,1.1376953125,54
0.8598484404555693,0.8757686976553501,0.39990234375,1.1455078125,55
0.7368416734836428,0.9029209179825114,0.379150390625,1.130859375,56
0.7189726016159164,0.8301579723597177,0.35400390625,1.1328125,57
0.6095724408212249,0.7812381866810542,0.31103515625,1.119140625,58
0.7288863209658932,0.7558536381916504,0.30029296875,1.1240234375,59
0.7042948121444527,0.7202481839656546,0.292724609375,1.1083984375,60
0.6476346069554252,0.6753438174967566,0.29931640625,1.1171875,61
0.6237333902130882,0.6278979790683518,0.286865234375,1.1181640625,62
0.724117562952528,0.7291176016455676,0.280029296875,1.125,63
0.7185905384278217,0.7697376711101015,0.271240234375,1.1103515625,64
0.6986728578092075,0.7904341622105127,0.260498046875,1.1025390625,65
0.7118927129064695,0.7937219253424864,0.272216796875,1.103515625,66
0.7392864090982606,0.8636292645526779,0.271240234375,1.08984375,67
0.7220935656340022,0.9434025553151727,0.271240234375,1.0888671875,68
0.6417958376208012,0.8636292645526779,0.234619140625,1.08984375,69
0.6849033473891958,0.8312290466108088,0.23876953125,1.0947265625,70
0.6138196708631112,0.8059456600639272,0.2379150390625,1.076171875,71
0.747266373048372,0.827855207089145,0.1505126953125,1.0771484375,72
0.7370409088884774,0.8162038359898696,0.12261962890625,1.0908203125,73
0.7813637546263633,0.8415200557987977,0.10394287109375,1.0791015625,74
0.6297725669255164,0.9008870305065374,0.084716796875,1.0869140625,75
0.6511059908914261,0.8876898339346849,0.08050537109375,1.087890625,76
0.47047331300350886,0.8801142242565041,0.07421875,1.09765625,77
0.47493853001774367,0.8145754836694453,0.0662841796875,1.1025390625,78
0.4400899137662289,0.8024857441525735,0.04736328125,1.1103515625,79
0.3883320715091027,0.8426133146864069,0.047882080078125,1.1142578125,80
0.3436037231237299,0.8556534440317116,0.042938232421875,1.1083984375,81
0.36798310483767005,0.9524121798978796,0.042938232421875,1.10546875,82
0.48867170927569725,0.9597446459598228,0.039459228515625,1.09765625,83
0.5036624155300482,0.941944581003207,0.037689208984375,1.056640625,84
0.4160574360512949,0.9360354812202615,0.036529541015625,1.0615234375,85
0.3445565371480272,0.9157977684030434,0.03863525390625,1.056640625,86
0.41926512606913235,0.887287848320978,0.037200927734375,1.072265625,87
0.31227805761887906,0.8828322859226946,0.03472900390625,1.0751953125,88
0.28215132046194485,0.8278064008888053,0.034027099609375,1.0791015625,89
0.26763174734137934,0.9383950391603204,0.024017333984375,1.068359375,90
0.27719856269235005,0.8143394391368934,0.0245513916015625,1.0712890625,91
0.2985003433880801,0.8077142192871455,0.0269927978515625,1.0791015625,92
0.28419992921283266,0.8143394391368934,0.02496337890625,1.0712890625,93
0.2642330257294946,0.8603166546278039,0.028167724609375,1.06640625,94
0.2711722776825875,0.8999135686561257,0.02618408203125,1.0712890625,95
0.3192384050854251,0.9075876781204466,0.0265045166015625,1.0830078125,96
0.34297202969310714,0.8983464459324912,0.0299224853515625,1.0771484375,97
0.33523935203958455,0.8705348982080138,0.031341552734375,1.068359375,98
0.34297202969310714,0.8439328568665,0.0299224853515625,1.060546875,99


==> expres/posneg/normalized-vicuna_posneg.csv <==
fam_pos,fam_neg,loss_pos,loss_neg,index
0.1034546518346012,0.0,0.433837890625,0.767578125,0
0.5133174829907386,0.14685667521574508,0.35009765625,0.6572265625,1
0.8042026979105938,0.14725499266893818,0.307373046875,0.60302734375,2
1.0,0.5199555207074559,0.274658203125,0.5712890625,3
0.9731397978217041,0.633019200370824,0.2252197265625,0.498046875,4
0.7321695431424221,0.6341232224586137,0.197509765625,0.455810546875,5
0.7555349176342656,0.5408480518418891,0.1875,0.422607421875,6
0.6679725128031063,0.59032697852178,0.17919921875,0.403564453125,7
0.7958443397881837,0.6778358840244085,0.1597900390625,0.335205078125,8
0.660441242947619,0.6593592814242926,0.149658203125,0.328369140625,9
0.5244027705099819,0.7425212913078314,0.12139892578125,0.2958984375,10
0.6060718440611239,0.7174876057753276,0.11260986328125,0.263427734375,11
0.7089403579788875,0.6623492647047567,0.109375,0.2423095703125,12
0.64729006807895,0.8004778584788192,0.1046142578125,0.2490234375,13
0.6890195258830437,0.8789730328980825,0.0965576171875,0.2364501953125,14
0.7025714116600065,0.9539415211195507,0.09442138671875,0.2283935546875,15
0.6822734398857686,0.9143565428004503,0.08984375,0.2247314453125,16
0.6413323087705404,0.8617030168337344,0.0836181640625,0.204833984375,17
0.6387017595137412,0.8567692076421842,0.07867431640625,0.189208984375,18
0.6476740172237596,0.8499371907567083,0.0771484375,0.18505859375,19
0.5880828052068323,0.8576074806528242,0.07598876953125,0.1689453125,20
0.603760815920742,0.8818527976672864,0.07275390625,0.1781005859375,21
0.6033737239452791,0.9957351559392928,0.0711669921875,0.1951904296875,22
0.4600093132548359,1.0,0.06414794921875,0.19580078125,23
0.6487734841473003,0.9523240644668073,0.0662841796875,0.2003173828125,24
0.4851802439569914,0.8283401796378036,0.060394287109375,0.2181396484375,25
0.42525327286527154,0.785971877746852,0.05963134765625,0.197998046875,26
0.5902875009101114,0.9342616997715109,0.062042236328125,0.1888427734375,27
0.7103132511692639,0.9786938432858098,0.0616455078125,0.1865234375,28
0.7004442391128418,0.9716325106644064,0.05572509765625,0.1993408203125,29
0.5431618028743281,0.9430819361351083,0.04766845703125,0.19580078125,30
0.4474123241913628,0.9167470598446715,0.043853759765625,0.1995849609375,31
0.38723445045248905,0.9387295295904555,0.040802001953125,0.2073974609375,32
0.3697943593523045,0.9829920590624263,0.036285400390625,0.2027587890625,33
0.35508381667449757,0.8682570381408097,0.03289794921875,0.1961669921875,34
0.27825836896517586,0.8614629854092123,0.0285186767578125,0.204345703125,35
0.37165386748883117,0.8844665071968095,0.0285797119140625,0.205810546875,36
0.3468359814300613,0.9639169087136612,0.0270233154296875,0.2042236328125,37
0.31252412777282784,0.9331540037333459,0.0217132568359375,0.206787109375,38
0.36901231832474557,0.7946399513324041,0.02008056640625,0.2003173828125,39
0.4062663852785622,0.7962022987295173,0.0201263427734375,0.19384765625,40
0.36823656295849316,0.7964257973773505,0.0185394287109375,0.1959228515625,41
0.3237586997481021,0.7935986925635264,0.0192718505859375,0.1873779296875,42
0.34125274277450135,0.7832788721217278,0.0189361572265625,0.188232421875,43
0.4113787231412383,0.7847205914815174,0.0179290771484375,0.1800537109375,44
0.3371005396764037,0.8569412709847626,0.01702880859375,0.1898193359375,45
0.37060206683019864,0.8348057199733394,0.0183563232421875,0.17724609375,46
0.28852233007369416,0.8582758334586048,0.01690673828125,0.1783447265625,47
0.3102581468718097,0.9469665263319678,0.017120361328125,0.181640625,48
0.49971374050799666,0.8427864586761716,0.0157318115234375,0.1727294921875,49
0.46257491067813383,0.7727585152219418,0.0142059326171875,0.169189453125,50
0.3463949375283837,0.8797666061791559,0.01081085205078125,0.171875,51
0.2733597435869231,0.8681039568751705,0.010406494140625,0.17431640625,52
0.37228871928079466,0.8771375885230689,0.010498046875,0.168212890625,53
0.21973781459080083,0.8747544193795984,0.00782012939453125,0.1595458984375,54
0.19404779302574449,0.8317382775724618,0.00829315185546875,0.16552734375,55
0.3947301015605726,0.8671713858048967,0.0106201171875,0.1617431640625,56
0.36618010410102736,0.8502782558165524,0.01108551025390625,0.15771484375,57
0.4110523925584056,0.8163367714365054,0.0131988525390625,0.154052734375,58
0.2531654852242436,0.868039662743602,0.01003265380859375,0.1588134765625,59
0.20637816528879732,0.8147661576510475,0.01029205322265625,0.1439208984375,60
0.21694069530937762,0.8631037104143329,0.01158905029296875,0.142578125,61
0.18004438724492655,0.8577189238142096,0.00984954833984375,0.1409912109375,62
0.14620238677035913,0.8345583406480664,0.00933837890625,0.141845703125,63
0.13586771197214195,0.8326200256625433,0.01013946533203125,0.14599609375,64
0.19995945748457264,0.8915459034075583,0.00925445556640625,0.1328125,65
0.22412520618278597,0.9142824514678809,0.0119171142578125,0.1357421875,66
0.24178215259804714,0.8971140813639173,0.01261138916015625,0.1402587890625,67
0.13098951499313555,0.8907220200358884,0.01104736328125,0.138671875,68
0.16452194664835443,0.89746678059995,0.0086517333984375,0.13818359375,69
0.22770698551731255,0.888764722973426,0.01306915283203125,0.1334228515625,70
0.19705338674050224,0.8931152925428911,0.01221466064453125,0.1397705078125,71
0.12623598363004274,0.8985322262087986,0.01018524169921875,0.135986328125,72
0.14874074632799525,0.922748151620258,0.01222991943359375,0.137451171875,73
0.08046117897006297,0.9041245910051285,0.0111541748046875,0.1392822265625,74
0.009848059852066961,0.8360086325587319,0.00986480712890625,0.1319580078125,75
0.06243285473260535,0.885206195872378,0.01043701171875,0.1378173828125,76
0.10710243061284674,0.8686302502664379,0.01030731201171875,0.141845703125,77
0.0,0.8762347152183291,0.00997161865234375,0.1279296875,78
0.06656881987232774,0.9094270198843379,0.0091552734375,0.136962890625,79
0.08186550046697226,0.9040921377768131,0.0092315673828125,0.136474609375,80
0.18990816125025994,0.8675069399391777,0.00728607177734375,0.133056640625,81
0.20893433422013538,0.9236896014039389,0.00592041015625,0.1361083984375,82
0.16891876673229944,0.9130247357893896,0.00611114501953125,0.139892578125,83
0.19750385913413968,0.8869305032485375,0.00623321533203125,0.1455078125,84
0.1941478398015407,0.8983485286900316,0.006237030029296875,0.149658203125,85
0.1619945869980048,0.922345547891627,0.006744384765625,0.1488037109375,86
0.04581828048401687,0.8785450176793553,0.0069732666015625,0.15185546875,87
0.08069636746395042,0.8655640325156855,0.006183624267578125,0.1549072265625,88
0.1440993092582029,0.93435967178152,0.006565093994140625,0.1412353515625,89
0.122079590091074,0.8782152806331686,0.006374359130859375,0.1397705078125,90
0.15880461388492106,0.8604948994853102,0.00614166259765625,0.1300048828125,91
0.17275302012930652,0.9090880979622128,0.00457000732421875,0.1353759765625,92
0.1805655733282629,0.9161157527051755,0.004245758056640625,0.135009765625,93
0.09921497328332042,0.8778114522544125,0.00533294677734375,0.137939453125,94
0.14830441667229757,0.8222680581549605,0.005184173583984375,0.13671875,95
0.17739340958888108,0.8682521395403092,0.00519561767578125,0.142333984375,96
0.14452254378617857,0.8579629353516384,0.00551605224609375,0.13671875,97
0.1479738956485938,0.8684523698357652,0.004993438720703125,0.1375732421875,98
0.18387864064193363,0.8558785808386955,0.005008697509765625,0.1395263671875,99


==> expres/posneg/vicuna_posneg.csv <==
fam_pos,fam_neg,loss_pos,loss_neg,index
4940.87744140625,4702.986328125,0.433837890625,0.767578125,0
5322.94384765625,4937.19970703125,0.35009765625,0.6572265625,1
5594.1015625,4937.8349609375,0.307373046875,0.60302734375,2
5776.6201171875,5532.23388671875,0.274658203125,0.5712890625,3
5751.58154296875,5712.552734375,0.2252197265625,0.498046875,4
5526.95361328125,5714.3134765625,0.197509765625,0.455810546875,5
5548.734375,5565.55419921875,0.1875,0.422607421875,6
5467.1103515625,5644.46533203125,0.17919921875,0.403564453125,7
5586.31005859375,5784.0283203125,0.1597900390625,0.335205078125,8
5460.08984375,5754.56103515625,0.149658203125,0.328369140625,9
5333.27734375,5887.19140625,0.12139892578125,0.2958984375,10
5409.40771484375,5847.2666015625,0.11260986328125,0.263427734375,11
5505.2998046875,5759.32958984375,0.109375,0.2423095703125,12
5447.83056640625,5979.623046875,0.1046142578125,0.2490234375,13
5486.72998046875,6104.810546875,0.0965576171875,0.2364501953125,14
5499.36279296875,6224.37353515625,0.09442138671875,0.2283935546875,15
5480.44140625,6161.24169921875,0.08984375,0.2247314453125,16
5442.27685546875,6077.267578125,0.0836181640625,0.204833984375,17
5439.82470703125,6069.39892578125,0.07867431640625,0.189208984375,18
5448.1884765625,6058.5029296875,0.0771484375,0.18505859375,19
5392.638671875,6070.73583984375,0.07598876953125,0.1689453125,20
5407.25341796875,6109.4033203125,0.07275390625,0.1781005859375,21
5406.892578125,6291.02783203125,0.0711669921875,0.1951904296875,22
5273.2509765625,6297.82958984375,0.06414794921875,0.19580078125,23
5449.21337890625,6221.7939453125,0.0662841796875,0.2003173828125,24
5296.71484375,6024.05908203125,0.060394287109375,0.2181396484375,25
5240.85205078125,5956.48828125,0.05963134765625,0.197998046875,26
5394.69384765625,6192.9873046875,0.062042236328125,0.1888427734375,27
5506.57958984375,6263.849609375,0.0616455078125,0.1865234375,28
5497.3798828125,6252.587890625,0.05572509765625,0.1993408203125,29
5350.76416015625,6207.05419921875,0.04766845703125,0.19580078125,30
5261.50830078125,6165.05419921875,0.043853759765625,0.1995849609375,31
5205.41162109375,6200.11279296875,0.040802001953125,0.2073974609375,32
5189.154296875,6270.70458984375,0.036285400390625,0.2027587890625,33
5175.44140625,6087.72021484375,0.03289794921875,0.1961669921875,34
5103.826171875,6076.884765625,0.0285186767578125,0.204345703125,35
5190.8876953125,6113.57177734375,0.0285797119140625,0.205810546875,36
5167.7529296875,6240.28271484375,0.0270233154296875,0.2042236328125,37
5135.76806640625,6191.220703125,0.0217132568359375,0.206787109375,38
5188.42529296875,5970.3125,0.02008056640625,0.2003173828125,39
5223.15283203125,5972.80419921875,0.0201263427734375,0.19384765625,40
5187.7021484375,5973.16064453125,0.0185394287109375,0.1959228515625,41
5146.24072265625,5968.65185546875,0.0192718505859375,0.1873779296875,42
5162.54833984375,5952.193359375,0.0189361572265625,0.188232421875,43
5227.91845703125,5954.49267578125,0.0179290771484375,0.1800537109375,44
5158.677734375,6069.67333984375,0.01702880859375,0.1898193359375,45
5189.9072265625,6034.37060546875,0.0183563232421875,0.17724609375,46
5113.39404296875,6071.8017578125,0.01690673828125,0.1783447265625,47
5133.65576171875,6213.24951171875,0.017120361328125,0.181640625,48
5310.2626953125,6047.0986328125,0.0157318115234375,0.1727294921875,49
5275.642578125,5935.4150390625,0.0142059326171875,0.169189453125,50
5167.341796875,6106.076171875,0.01081085205078125,0.171875,51
5099.259765625,6087.47607421875,0.010406494140625,0.17431640625,52
5191.4794921875,6101.88330078125,0.010498046875,0.168212890625,53
5049.2744140625,6098.08251953125,0.00782012939453125,0.1595458984375,54
5025.32666015625,6029.478515625,0.00829315185546875,0.16552734375,55
5212.39892578125,6085.98876953125,0.0106201171875,0.1617431640625,56
5185.78515625,6059.046875,0.01108551025390625,0.15771484375,57
5227.6142578125,6004.91552734375,0.0131988525390625,0.154052734375,58
5080.43505859375,6087.37353515625,0.01003265380859375,0.1588134765625,59
5036.82080078125,6002.41064453125,0.01029205322265625,0.1439208984375,60
5046.6669921875,6079.50146484375,0.01158905029296875,0.142578125,61
5012.27294921875,6070.91357421875,0.00984954833984375,0.1409912109375,62
4980.72607421875,6033.97607421875,0.00933837890625,0.141845703125,63
4971.09228515625,6030.884765625,0.01013946533203125,0.14599609375,64
5030.83740234375,6124.8623046875,0.00925445556640625,0.1328125,65
5053.3642578125,6161.12353515625,0.0119171142578125,0.1357421875,66
5069.82373046875,6133.74267578125,0.01261138916015625,0.1402587890625,67
4966.544921875,6123.54833984375,0.01104736328125,0.138671875,68
4997.80322265625,6134.30517578125,0.0086517333984375,0.13818359375,69
5056.703125,6120.4267578125,0.01306915283203125,0.1334228515625,70
5028.12841796875,6127.365234375,0.01221466064453125,0.1397705078125,71
4962.11376953125,6136.00439453125,0.01018524169921875,0.135986328125,72
4983.09228515625,6174.625,0.01222991943359375,0.137451171875,73
4919.443359375,6144.92333984375,0.0111541748046875,0.1392822265625,74
4853.619140625,6036.2890625,0.00986480712890625,0.1319580078125,75
4902.6376953125,6114.75146484375,0.01043701171875,0.1378173828125,76
4944.27783203125,6088.3154296875,0.01030731201171875,0.141845703125,77
4844.43896484375,6100.443359375,0.00997161865234375,0.1279296875,78
4906.4931640625,6153.3798828125,0.0091552734375,0.136962890625,79
4920.75244140625,6144.87158203125,0.0092315673828125,0.136474609375,80
5021.4677734375,6086.52392578125,0.00728607177734375,0.133056640625,81
5039.20361328125,6176.12646484375,0.00592041015625,0.1361083984375,82
5001.90185546875,6159.11767578125,0.00611114501953125,0.139892578125,83
5028.54833984375,6117.50146484375,0.00623321533203125,0.1455078125,84
5025.419921875,6135.71142578125,0.006237030029296875,0.149658203125,85
4995.447265625,6173.98291015625,0.006744384765625,0.1488037109375,86
4887.14990234375,6104.1279296875,0.0069732666015625,0.15185546875,87
4919.66259765625,6083.42529296875,0.006183624267578125,0.1549072265625,88
4978.765625,6193.1435546875,0.006565093994140625,0.1412353515625,89
4958.2392578125,6103.60205078125,0.006374359130859375,0.1397705078125,90
4992.4736328125,6075.3408203125,0.00614166259765625,0.1300048828125,91
5005.47607421875,6152.83935546875,0.00457000732421875,0.1353759765625,92
5012.7587890625,6164.04736328125,0.004245758056640625,0.135009765625,93
4936.92529296875,6102.9580078125,0.00533294677734375,0.137939453125,94
4982.685546875,6014.375,0.005184173583984375,0.13671875,95
5009.8017578125,6087.71240234375,0.00519561767578125,0.142333984375,96
4979.16015625,6071.302734375,0.00551605224609375,0.13671875,97
4982.37744140625,6088.03173828125,0.004993438720703125,0.1375732421875,98
5015.84716796875,6067.978515625,0.005008697509765625,0.1395263671875,99


==> expres/rfm-for-clean.csv <==
trace-wrn-cifar10,loss-wrn-cifar10,stdtrace-wrn-cifar10,stdloss-wrn-cifar10,trace-resnet-cifar10,loss-resnet-cifar10,stdtrace-resnet-cifar10,stdloss-resnet-cifar10,trace-vgg11_bn-cifar10,loss-vgg11_bn-cifar10,stdtrace-vgg11_bn-cifar10,stdloss-vgg11_bn-cifar10,trace-dense121-cifar10,loss-dense121-cifar10,stdtrace-dense121-cifar10,stdloss-dense121-cifar10,trace-wrn-cifar100,loss-wrn-cifar100,stdtrace-wrn-cifar100,stdloss-wrn-cifar100,trace-resnet-cifar100,loss-resnet-cifar100,stdtrace-resnet-cifar100,stdloss-resnet-cifar100,trace-vgg11_bn-cifar100,loss-vgg11_bn-cifar100,stdtrace-vgg11_bn-cifar100,stdloss-vgg11_bn-cifar100,trace-dense121-cifar100,loss-dense121-cifar100,stdtrace-dense121-cifar100,stdloss-dense121-cifar100,0
19.188534,0.46744296,59.36771,1.8500943,17.555927,0.36295015,52.187294,1.4897208,12.500349,0.50420356,40.715958,1.8415722,58.644188,0.682064,135.00856,2.0858843,1507.0453,1.8341343,1936.4467,3.2453403,1467.9574,1.6596508,1797.0492,2.8774552,1387.3395,2.245767,1942.8949,3.7926903,3237.6223,2.1896825,3441.498,3.202963,1
37.99306,9.018261,73.079636,7.835111,41.633114,6.4787946,73.04838,6.433508,29.219847,4.67825,61.5817,5.5812206,109.527824,4.028906,170.96368,5.1921396,1198.7697,12.800464,1744.4116,8.099162,1466.9335,9.552739,1727.8198,6.6580606,1364.7347,8.288547,1920.0095,7.298644,3084.9246,5.6644616,3153.5396,5.0746202,2
13.571056,18.343424,45.838387,8.938801,19.080786,13.811709,51.136627,7.7076364,18.57085,10.585238,58.70469,7.1090097,75.716484,9.005656,152.63948,6.995204,394.14624,23.76754,1196.2604,10.273555,659.67737,17.626781,1387.5084,8.442117,737.8212,14.653147,1589.8961,9.327033,2153.5566,9.280548,2838.0964,6.098156,3
4.6678715,24.514767,26.848398,8.258446,6.827164,18.879232,29.947319,7.328206,9.138922,15.374583,46.718014,7.5312715,40.828827,13.43828,119.24728,7.5179534,124.12425,31.774088,704.5711,11.231337,263.48425,23.838926,921.8193,9.486043,376.3228,19.845078,1222.8193,10.720329,1359.4208,12.315773,2373.0315,6.5777917,4
1.5690472,28.55547,16.881168,7.3326497,3.011583,22.191433,19.63179,6.668656,4.233248,19.050531,34.239964,7.7296133,21.74775,16.87695,89.85985,7.49378,43.53023,37.493084,434.18945,11.732075,99.48076,28.48524,569.2492,10.105737,204.20258,23.952646,948.9502,11.751288,863.9033,14.682817,1929.3115,6.7980175,5
0.757071,31.277271,12.900234,6.6302276,1.3826882,24.441967,13.575849,6.04169,2.6796372,21.901527,31.36493,7.9244585,10.519365,19.449526,60.999794,7.310015,21.310486,41.552174,302.9413,12.145063,44.86452,31.8804,386.79807,10.536386,130.31764,27.183506,785.0807,12.532347,570.3096,16.48243,1553.4855,6.9010663,6
0.2566294,33.285923,5.65945,6.184032,0.64446545,26.027395,8.022409,5.5663724,1.5701836,24.119797,22.963175,8.100952,6.3440194,21.340895,49.487167,7.1267757,9.083412,44.85114,181.48619,12.534601,21.65646,34.555767,246.89726,10.884493,90.39908,29.726782,684.3124,13.125971,393.56558,17.811993,1274.0173,6.955329,7
0.22537445,34.830482,6.351794,5.9573493,0.37735978,27.2432,6.246124,5.2608514,1.3623707,25.831022,25.606457,8.250022,4.314413,22.70217,41.081867,6.9827924,7.9323654,47.290005,236.62709,12.897423,19.685764,36.506695,285.12875,11.174447,70.58502,31.685205,634.3383,13.573028,286.7883,18.777817,1081.5569,6.9918556,8
0.08168357,36.05458,3.940437,5.8330626,0.22409844,28.140924,4.876749,5.058328,0.6575721,27.090176,16.24047,8.371374,3.0744908,23.635973,34.30324,6.8818636,4.2845244,49.423054,156.2209,13.220587,11.278349,38.13021,183.4359,11.413081,57.94655,33.17769,575.4602,13.90157,228.5903,19.452917,960.46484,7.026722,9
0.15282436,37.07803,10.189308,5.7936416,0.13272256,28.894863,3.8091898,4.9428787,0.4670248,28.031794,12.269905,8.463266,2.3808622,24.288273,29.292973,6.8095875,3.3650274,50.988304,179.33173,13.521428,9.184842,39.321484,183.89323,11.632943,44.438633,34.32001,516.58734,14.123699,189.37672,19.932396,865.6263,7.06468,10
0.018478641,37.92469,1.1723996,5.779576,0.09152077,29.473175,3.3574753,4.8660045,0.3132549,28.763884,9.437288,8.525158,1.7329867,24.782984,23.709122,6.765229,2.515911,52.495113,87.72639,13.759433,5.6694922,40.408943,128.36078,11.8099985,35.926636,35.241783,415.1835,14.302204,168.53296,20.311031,806.25964,7.097064,11


==> expres/sharpness_per_layer.csv <==
,layer_91,layer_94,layer_97,layer_100,layer_103
0,411.9703,155.10246,180.00932,58.34223,9.480364
1,1521.5902,657.17285,720.3122,228.91907,40.612167
2,489.6778,207.6074,229.80347,72.82444,14.054952
3,273.62845,111.51173,136.07448,40.741806,7.531215
4,154.91145,50.396168,60.397198,21.057737,3.9607253
5,7.210171,4.653807,4.332432,1.3137916,0.24799645
6,25.462908,13.930355,13.499701,4.6922574,0.8628044
7,0.1425797,0.067983545,0.07505223,0.027847616,0.004972117
8,0.09252412,0.050961014,0.07026265,0.030526936,0.005600582
9,0.02847313,0.010115747,0.011414387,0.0059538945,0.0011792647
10,0.12218741,0.05516593,0.07369815,0.027089622,0.005463123


==> expres/vicuna-attack.csv <==
Vicuna-fam,Vicuna-loss,index
4855.318766276042,0.55224609375,0
5027.437450678662,0.32763671875,1
5156.358521740846,0.200927734375,2
5283.296958846276,0.144287109375,3
5378.469672309027,0.1292724609375,4
5484.127318102904,0.12109375,5
5551.238138218118,0.1099853515625,6
5599.965588502209,0.10455322265625,7
5643.23288549558,0.1043701171875,8
5648.061972261679,0.0947265625,9
5698.846418284406,0.0914306640625,10
5722.526973839962,0.08782958984375,11
5743.242192432134,0.0830078125,12
5733.142030658144,0.078369140625,13
5730.853752367424,0.0794677734375,14
5743.552241161616,0.07666015625,15
5750.818275528724,0.07525634765625,16
5754.26006155303,0.07421875,17
5741.417470604482,0.072509765625,18
5749.149325284091,0.071044921875,19
5729.898328993056,0.06597900390625,20
5734.984345407197,0.058563232421875,21
5737.009918521149,0.051788330078125,22
5734.10686947601,0.04278564453125,23
5725.721462673611,0.034576416015625,24
5720.467783301768,0.0294952392578125,25
5710.077133641098,0.025360107421875,26
5720.856494633838,0.018463134765625,27
5719.253319326073,0.0170135498046875,28
5718.246044428662,0.016265869140625,29
5705.454520793876,0.0129241943359375,30
5696.20758364899,0.01145172119140625,31
5681.320716934974,0.014007568359375,32
5671.03284307923,0.012451171875,33
5657.772056502526,0.0137786865234375,34
5646.089153251262,0.01373291015625,35
5633.338265467171,0.0125274658203125,36
5624.939418600063,0.010711669921875,37
5619.284007062815,0.00800323486328125,38
5617.804628314394,0.00789642333984375,39
5627.441425978535,0.0100555419921875,40
5626.919270833333,0.01148223876953125,41
5646.06500552399,0.00724029541015625,42
5642.869244199811,0.007320404052734375,43
5643.126410590277,0.00984954833984375,44
5630.873377327967,0.0066375732421875,45
5615.39794921875,0.00710296630859375,46
5609.922634548611,0.007518768310546875,47
5615.539195667614,0.00806427001953125,48
5616.810369318182,0.0097808837890625,49
5604.579594775884,0.005474090576171875,50
5616.524931936553,0.006092071533203125,51
5613.685285471906,0.005680084228515625,52
5610.16550268308,0.00689697265625,53
5600.288401594065,0.005886077880859375,54
5616.950422190656,0.005687713623046875,55
5604.566144846906,0.00936126708984375,56
5583.554652975063,0.0091094970703125,57
5581.500073982008,0.005535125732421875,58
5578.512498027147,0.004833221435546875,59
5570.164782591541,0.00440216064453125,60
5570.449228614268,0.005054473876953125,61
5566.840568773674,0.004543304443359375,62
5568.380859375,0.004070281982421875,63
5572.490702927715,0.00466156005859375,64
5573.683070943813,0.004177093505859375,65
5564.470298690026,0.005542755126953125,66
5574.932163431187,0.0066070556640625,67
5565.42291568024,0.005474090576171875,68
5577.319577612058,0.006206512451171875,69
5567.277920809659,0.00537872314453125,70
5571.250039457071,0.003612518310546875,71
5558.599397293245,0.0020465850830078125,72
5551.815474076705,0.0021076202392578125,73
5552.032256155303,0.00203704833984375,74
5553.07175268308,0.0017986297607421875,75
5562.95520636048,0.0030384063720703125,76
5557.753664575442,0.003826141357421875,77
5546.811138731061,0.003509521484375,78
5560.005193536932,0.0032253265380859375,79
5563.402314157197,0.0027828216552734375,80
5551.100674715909,0.00287628173828125,81
5549.956957267992,0.0028514862060546875,82
5539.542909564394,0.003299713134765625,83
5544.481011284723,0.0028514862060546875,84
5537.439527107008,0.0034122467041015625,85
5541.961519491793,0.0027637481689453125,86
5541.128679371844,0.0028553009033203125,87
5548.602978022412,0.002498626708984375,88
5547.233714094065,0.0026760101318359375,89
5547.402753117109,0.0025501251220703125,90
5528.266867897727,0.002410888671875,91
5537.480685763889,0.0029544830322265625,92
5536.602800465594,0.0019168853759765625,93
5529.843602035985,0.00156402587890625,94
5525.325101601957,0.001560211181640625,95
5537.445662681503,0.0016717910766601562,96
5518.182247277462,0.0016231536865234375,97
5520.960261797664,0.0018291473388671875,98
5522.726054490215,0.002132415771484375,99


==> new_results/losses/basin/0.25_values.csv <==
mean_fams,mean_losses,normalized_losses
61.176613,0.581754,0.6934545
61.400482,0.5903771,0.7037332
61.628452,0.5992442,0.71430284
61.836132,0.60795945,0.7246915
62.041573,0.61695355,0.73541254
62.237408,0.6262516,0.74649584
62.44036,0.6354455,0.75745505
62.62928,0.64499253,0.7688352
62.815933,0.6545915,0.7802772
63.00319,0.6646553,0.79227334
63.185284,0.67451936,0.8040313
63.347027,0.6843929,0.8158007
63.51407,0.69428474,0.8275918
63.66742,0.70454973,0.8398277
63.822582,0.71487004,0.8521296
63.96221,0.7258532,0.8652216
64.1039,0.7366267,0.8780637
64.21657,0.7473007,0.8907871
64.33471,0.7582545,0.9038442
64.438576,0.769213,0.9169068
64.532295,0.78070736,0.9306081
64.62866,0.7921822,0.9442862
64.70631,0.80302554,0.9572115
64.77297,0.8147878,0.97123224
64.83601,0.82704425,0.985842
64.89756,0.8389217,1.0


==> new_results/losses/basin/0.5_values.csv <==
mean_fams,mean_losses,normalized_losses
67.69252,0.23909067,0.36986268
69.44402,0.24925627,0.3855884
71.23689,0.26002553,0.402248
72.9457,0.2707963,0.41890988
74.67757,0.28219286,0.43653986
76.41123,0.29421735,0.45514122
78.126625,0.30651462,0.47416455
79.826416,0.3194869,0.49423206
81.497406,0.3328856,0.5149593
83.18702,0.34724542,0.5371733
84.79509,0.3616809,0.55950433
86.314964,0.37639984,0.5822739
87.80104,0.39157128,0.60574347
89.243645,0.40759525,0.6305318
90.63377,0.42410907,0.656078
91.98422,0.44193316,0.68365103
93.24356,0.45986605,0.7113924
94.35859,0.4778813,0.7392612
95.43001,0.49682847,0.7685716
96.386215,0.5160746,0.79834455
97.26594,0.5365817,0.8300681
98.05932,0.5575566,0.86251545
98.69469,0.57767904,0.8936439
99.252,0.5997766,0.9278279
99.71563,0.62321496,0.96408594
100.06721,0.6464309,1.0


==> new_results/losses/basin/100_values.csv <==
mean_fams,mean_losses,normalized_losses
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
1.5874102e-38,0.0,0.0
3.7755095e-34,0.0,0.0
6.849253e-30,0.0,0.0
1.5205697e-25,0.0,0.0
2.9129286e-21,0.0,0.0
7.805112e-17,0.0,0.0
1.9550832e-12,0.0,0.0
2.4814431e-08,0.0,0.0
0.0005997354,0.0,0.0
39.745113,0.0005099665,0.00020087385
5671.7124,2.5387402,1.0


==> new_results/losses/basin/10_values.csv <==
mean_fams,mean_losses,normalized_losses
7.7929506e-08,0.0,0.0
2.0413093e-07,0.0,0.0
5.4563014e-07,0.0,0.0
1.4065281e-06,0.0,0.0
3.697114e-06,0.0,0.0
9.878388e-06,0.0,0.0
2.6078316e-05,0.0,0.0
6.9969996e-05,0.0,0.0
0.00018726912,0.0,0.0
0.0009878164,1.1920928e-07,1.5811229e-07
0.0027997144,3.576278e-07,4.743368e-07
0.0074356277,9.5367386e-07,1.2648977e-06
0.019576615,2.503392e-06,3.320354e-06
0.052487865,6.675698e-06,8.854258e-06
0.14138399,1.800044e-05,2.3874742e-05
0.39793423,5.078187e-05,6.735413e-05
1.0888319,0.00013898837,0.00018434612
2.8993237,0.00037055303,0.00049148005
7.8731427,0.0010077643,0.0013366401
21.021925,0.002699305,0.0035802017
57.684505,0.007465204,0.009901414
154.7164,0.020423122,0.027088044
373.71954,0.051719733,0.068598054
865.91675,0.135965,0.1803361
1612.5457,0.34533167,0.4580279
1942.787,0.75395334,1.0


==> new_results/losses/basin/1_values.csv <==
mean_fams,mean_losses,normalized_losses
51.61154,0.07216101,0.11326954
55.962234,0.079182304,0.12429071
60.711384,0.08702474,0.1366008
65.56649,0.09527877,0.14955698
70.81669,0.1044686,0.16398205
76.44844,0.11467368,0.18000074
82.33109,0.12566747,0.19725744
88.579575,0.13785598,0.21638948
95.09222,0.15110321,0.23718336
102.08403,0.16603272,0.26061788
109.10153,0.18180828,0.28538042
116.16158,0.19867997,0.31186354
123.35557,0.21691155,0.34048125
130.74353,0.2370686,0.37212133
138.13608,0.2588165,0.40625855
145.72145,0.28335753,0.44478005
152.97447,0.3091748,0.48530483
159.7251,0.33620483,0.52773327
166.29494,0.36581254,0.57420784
172.30286,0.39706525,0.62326455
177.92853,0.43163377,0.677526
182.89583,0.46831673,0.7351064
186.83563,0.50469923,0.7922152
190.21399,0.54592204,0.85692173
192.77925,0.591038,0.92773926
194.34909,0.6370734,1.0


==> new_results/losses/basin/2.5_values.csv <==
mean_fams,mean_losses,normalized_losses
3.7525742,0.0018892313,0.0028820653
4.7639456,0.0024037058,0.003666908
6.07736,0.0030733754,0.004688504
7.680252,0.0038941281,0.005940581
9.748483,0.004957289,0.007562457
12.415578,0.006336005,0.00966572
15.758716,0.008071424,0.0123131415
20.059006,0.010321808,0.015746154
25.48893,0.013186863,0.02011686
32.600765,0.016980734,0.025904497
41.318935,0.021692744,0.033092774
52.048576,0.027596379,0.042098906
65.34503,0.035059307,0.053483773
82.093,0.04472455,0.06822832
102.57368,0.056947794,0.086875156
128.49281,0.07315095,0.11159344
158.7325,0.093156695,0.14211266
193.01059,0.1175696,0.17935511
232.83028,0.14861727,0.22671902
276.01627,0.18649939,0.28450906
323.1904,0.23471867,0.35806867
370.1835,0.29325956,0.44737414
411.06558,0.35879228,0.5473458
447.88583,0.44178402,0.67395157
474.63223,0.5426707,0.82785654
486.67612,0.655513,1.0


==> new_results/losses/basin/50_values.csv <==
mean_fams,mean_losses,normalized_losses
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
0.0,0.0,0.0
2.7744e-41,0.0,0.0
3.381979e-39,0.0,0.0
4.356002e-37,0.0,0.0
6.087927e-35,0.0,0.0
8.397675e-33,0.0,0.0
1.3693891e-30,0.0,0.0
1.9222555e-28,0.0,0.0
2.5112185e-26,0.0,0.0
3.245055e-24,0.0,0.0
4.6552997e-22,0.0,0.0
6.604227e-20,0.0,0.0
1.1626525e-17,0.0,0.0
1.7913826e-15,0.0,0.0
2.411818e-13,0.0,0.0
3.5925787e-11,0.0,0.0
4.970909e-09,0.0,0.0
8.134101e-07,0.0,0.0
0.00012871179,0.0,0.0
0.028459247,7.152555e-07,4.999374e-07
4.505962,0.00011550713,8.0735255e-05
787.04846,0.020821096,0.014553185
7094.6504,1.43069,1.0


==> new_results/losses/basin/5_values.csv <==
mean_fams,mean_losses,normalized_losses
0.016518267,4.1723165e-06,6.0708476e-06
0.02655205,6.675698e-06,9.713344e-06
0.043473743,1.0967195e-05,1.5957603e-05
0.069559164,1.7523613e-05,2.5497391e-05
0.11281788,2.8490615e-05,4.1454714e-05
0.18404587,4.6490542e-05,6.764516e-05
0.29910347,7.569503e-05,0.00011013858
0.489399,0.00012396998,0.0001803801
0.80014515,0.00020299281,0.00029536075
1.3301792,0.00033790123,0.0004916566
2.1782115,0.00055393134,0.000805987
3.5400171,0.0009016501,0.0013119284
5.7465024,0.0014659145,0.0021329504
9.417353,0.0024077492,0.0035033484
15.400645,0.003948987,0.0057458966
25.670803,0.0066145756,0.0096244095
42.097694,0.010923469,0.01589398
67.74912,0.017775517,0.02586392
109.17231,0.029152222,0.042417374
172.27214,0.04729707,0.06881868
269.80365,0.0775554,0.11284547
406.5438,0.1255901,0.18273742
567.95074,0.19444256,0.28291985
754.94324,0.3041906,0.4426066
913.3892,0.4689415,0.6823242
974.75214,0.6872708,1.0


==> new_results/losses/basin/7.5_values.csv <==
mean_fams,mean_losses,normalized_losses
2.6824186e-05,0.0,0.0
5.5211556e-05,0.0,0.0
0.000115381794,0.0,0.0
0.0005893859,1.1920928e-07,1.6554887e-07
0.00083849917,1.1920928e-07,1.6554887e-07
0.0020728318,3.576278e-07,4.966466e-07
0.0042148214,7.152555e-07,9.932929e-07
0.008624744,1.4305105e-06,1.9865852e-06
0.018348794,3.0994368e-06,4.304264e-06
0.039419167,6.675698e-06,9.270706e-06
0.08249111,1.394739e-05,1.9369083e-05
0.1715125,2.9086643e-05,4.0393337e-05
0.35541448,6.031808e-05,8.3765204e-05
0.74801767,0.00012706903,0.00017646389
1.5713127,0.00026711234,0.0003709455
3.4079773,0.0005801425,0.0008056582
7.2427597,0.0012348415,0.0017148549
15.059712,0.0025748217,0.0035757185
31.701145,0.0054464764,0.007563656
65.59144,0.011376629,0.015799005
137.23495,0.024284752,0.033724833
277.86392,0.05121224,0.0711197
510.29996,0.101417355,0.14084078
883.79126,0.2050218,0.28471884
1297.1473,0.4033086,0.5600846
1461.146,0.72008514,1.0


==> new_results/losses/combined_l2_stats.csv <==
iteration,mean_l2_raw,std_l2_raw,var_l2_raw,mean_l2_feature,std_l2_feature,var_l2_feature
0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0009991357,8.697598e-06,7.56482e-11,0.019293824,0.009484528,8.995627e-05
2,0.0019972082,1.8504132e-05,3.4240288e-10,0.038544297,0.019012753,0.00036148477
3,0.0029947944,2.8304297e-05,8.011332e-10,0.057905998,0.028587488,0.00081724446
4,0.00399154,3.9308037e-05,1.5451219e-09,0.077247106,0.038196597,0.0014589801
5,0.004987684,5.0650357e-05,2.5654587e-09,0.09663712,0.047763195,0.0022813228
6,0.0059830756,6.2271654e-05,3.8777586e-09,0.11607401,0.057453603,0.0033009164
7,0.006977791,7.466121e-05,5.574297e-09,0.13550876,0.06713856,0.004507586
8,0.007971703,8.8070075e-05,7.756338e-09,0.154979,0.07683943,0.005904298
9,0.008964889,0.000102365964,1.047879e-08,0.17444563,0.08652873,0.0074872216
10,0.009957584,0.00011666336,1.3610339e-08,0.19397007,0.096262045,0.009266381
11,0.010949791,0.00013067394,1.7075681e-08,0.21351251,0.10600475,0.011237008
12,0.011941326,0.00014464602,2.0922473e-08,0.23305589,0.11577295,0.013403375
13,0.01293205,0.00015895584,2.5266957e-08,0.25265047,0.12558143,0.015770696
14,0.013922179,0.00017345582,3.008692e-08,0.27229342,0.13538937,0.018330283
15,0.014911741,0.00018787669,3.5297653e-08,0.29189992,0.14516994,0.021074312
16,0.015900565,0.00020222526,4.0895053e-08,0.3115362,0.15498686,0.024020925
17,0.016888577,0.00021660276,4.6916757e-08,0.33121368,0.16480574,0.027160931
18,0.0178759,0.00023126384,5.3482964e-08,0.35094208,0.1746549,0.030504337
19,0.018862547,0.00024628287,6.065525e-08,0.37062263,0.18453513,0.034053214
20,0.019848635,0.0002615052,6.838497e-08,0.3903583,0.19438215,0.03778442
21,0.020834083,0.00027683514,7.66377e-08,0.4101369,0.20427816,0.041729566
22,0.021818751,0.00029236812,8.5479115e-08,0.4299043,0.21414515,0.045858145
23,0.022802697,0.0003081635,9.496475e-08,0.44972566,0.22405863,0.05020227
24,0.023785954,0.0003242126,1.051138e-07,0.46955383,0.23397098,0.054742422
25,0.024768494,0.00034054447,1.1597054e-07,0.4894005,0.2438559,0.0594657


==> new_results/losses/densenet-eps-0-c100/basins_densenet-eps-0-c100_analysis_results.csv <==
loss_0,loss_1,loss_2,loss_3,loss_4
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
1.6689287e-06,0.0,0.0,0.0,0.0
2.9325056e-05,0.0,0.0,0.0,0.0
0.0011099376,3.576278e-07,0.0,0.0,0.0
0.034275383,3.921909e-05,0.0,0.0,0.0
0.44740373,0.003133152,0.0,0.0,0.0
2.7168078,0.3285393,0.0,0.0,0.0
6.2602744,3.3335588,0.0,0.0,0.0
9.644352,7.0517697,0.0,0.0,0.0
13.3013935,12.795901,5.960463e-07,0.0,0.0
16.484314,17.13855,6.079655e-06,0.0,0.0
19.558777,21.950073,9.154854e-05,0.0,0.0
22.63269,26.881104,0.00066341803,0.0,0.0
26.343262,31.036377,0.009750006,0.0,0.0
29.504639,36.126343,0.09504173,9.5367386e-07,0.0
33.20111,40.92871,0.7098245,0.00010346831,0.0
36.466125,45.24939,2.7389417,0.005643388,0.0
39.138733,50.51648,5.0739045,0.47865677,0.0
42.160522,54.861572,7.7360325,4.337135,0.0
46.324097,59.535156,9.994308,8.737709,1.1920928e-07
49.370605,64.145996,12.108526,13.215944,1.1920922e-06


==> new_results/losses/densenet-eps-0-c100/scale_0.25_densenet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
3951.0112,0.11607504,True
1923.4315,0.02303493,False
2944.7214,0.14313579,True
2909.389,0.118726015,True
2327.2966,0.07037413,True
957.81036,0.015468538,False
2894.4783,0.049695373,True
2035.3499,0.07334417,False
2156.3208,0.027078211,False
2894.1577,0.09570354,True
1455.3788,0.011886388,False
2372.4404,0.05474794,True
2498.0098,0.045630157,False
2813.0173,0.09170306,False
3201.6045,0.045480132,True
2367.9802,0.082695544,False
1847.5621,0.047898352,False
1634.2207,0.018626511,False
1823.5258,0.031409442,False
2965.3716,0.11434758,True
1674.9142,0.015729547,False
2321.4658,0.04247248,True
2153.5518,0.046032846,False
2895.8896,0.04473883,False
2473.2527,0.11565256,False
2707.2712,0.11363387,True
1977.744,0.047407746,False
2655.044,0.08508539,True
2664.5508,0.07988596,True
3012.64,0.11587405,False
548.29724,-0.0034770072,False
1999.5168,0.020498008,False
3011.1487,0.047465682,True
3234.205,0.10430908,True
3411.1416,0.106491566,True
1377.103,0.040472776,False
2825.5989,0.06696439,True
2715.6228,0.19838977,True
2112.261,0.109294534,True
1449.7429,0.070459366,True
3093.9768,0.16239476,True
3338.3677,0.068410635,False
2862.03,0.13812935,True
2492.641,0.15432763,True
2131.6794,0.048190057,False
3039.8362,0.028146267,True
3240.7766,0.13026309,False
3330.1052,0.09196627,True
2884.224,0.03819865,False
2113.7058,0.046514213,False
3048.3997,0.06297755,False
2475.4888,0.05541432,True
2147.1628,0.07253957,False
2829.3992,0.085944414,False
3086.0742,0.094680786,True
2630.05,0.0680083,True
3117.5813,0.14165235,True
2893.7368,0.08693671,True
2450.3708,0.026049137,True
2546.0725,0.042480588,False
2871.3838,0.24211287,True
2975.1543,0.095546246,True
2145.217,0.07082939,False
2539.2512,0.17398047,True
3013.7708,0.14793468,False
2991.0918,0.05632484,False
1691.6769,0.050548524,False
2044.7457,0.020483077,False
1803.7759,0.038229883,False
2430.2876,0.03803706,True
2556.1423,0.111195564,True
2468.5312,0.055909276,True
2117.805,0.07374942,False
2981.7253,0.06878406,False
2984.2383,0.05691588,True
3187.3713,0.1827035,True
3596.0518,0.17623484,True
2048.098,0.034332454,True
2253.5764,0.14718431,False
2866.9775,0.06285238,True
2096.3506,0.019245982,False
2242.169,0.11566448,True
3049.2207,0.09509277,True
2678.767,0.10698962,True
2291.7068,0.08765137,True
3338.429,0.089809895,False
2287.9392,0.06273317,False
2141.2314,0.07065761,False
2513.0635,0.1119833,False
2725.0305,0.0728088,True
2515.801,0.05447793,False
1827.6882,0.03692007,False
1044.6025,0.028491855,False
2672.1729,0.15930355,True
2714.2358,0.06316912,True
1632.7241,0.041131794,True
3867.1616,0.1288898,False
1441.6613,0.02128601,False
2469.626,0.08626151,False
1921.3303,0.03839308,False
2552.83,0.11513209,True
2913.1177,0.054720283,True
2726.525,0.2274946,True
2370.9922,0.10274637,True
3064.3083,0.031959176,True
3339.0542,0.122443676,True
2792.163,0.14512128,False
2689.8652,0.20222664,True
2342.9028,0.073097706,False
2132.7283,0.030581057,False
2454.4475,0.06240332,False
2644.316,0.09702134,True
2581.126,0.056662798,True
2476.416,0.13431191,False
2689.8618,0.043728948,False
2120.1604,0.031178474,True
3827.0764,0.10533714,True
2459.8264,0.06791997,False
2856.696,0.051643312,False
3376.4941,0.09758043,True
2570.4814,0.11698139,True
1729.0856,0.03197801,False
1864.8407,0.032829285,False
2341.0881,0.049610257,True
2930.1504,0.10204387,True
1296.1403,0.020722657,False
1957.5607,0.05145204,False
2685.4783,0.06677914,True
2566.3997,0.026519239,False
2806.6282,0.10963607,True
2786.5837,0.080017805,False
3047.5493,0.060002446,False
2316.1306,0.061919928,True
2597.8062,0.0697006,True
3072.3613,0.09773368,False
2560.3816,0.096574545,True
2451.6816,0.056358457,False
2605.5054,0.16676068,True
2939.0198,0.13251841,True
1772.5048,0.027683735,False
2215.2507,0.095146656,False
3416.4775,0.038915515,True
2619.4915,0.10499251,False
2109.8157,0.033261597,True
3418.2563,0.093113065,True
2843.291,0.08775127,True
2639.1946,0.047141194,True
2217.48,0.053690195,False
2429.8613,0.08583689,True
3055.132,0.14528584,True
1378.8629,0.012589842,False
3150.5776,0.14026976,True
1796.6387,0.02966109,False
1061.6007,0.015276343,False
2738.704,0.03293228,False
2388.876,0.0445351,True
2363.6365,0.03343773,True
3035.058,0.15607297,True
3124.3606,0.070349574,True
3188.9026,0.101694345,True
2889.057,0.145347,True
2848.0093,0.07558507,False
3037.738,0.08725524,False
2830.8552,0.15420008,True
2240.261,0.094279885,True
3060.605,0.13895822,True
2131.602,0.063786864,False
2690.8486,0.08032179,True
2437.8762,0.12078905,True
2888.997,0.06994152,False
2633.6423,0.05709362,False
1892.7467,0.026815474,False
2455.2642,0.049980998,True
1860.9574,0.02743429,False
3031.1294,0.10068369,False
2106.6235,0.11055207,True
3026.6873,0.14131474,True
1879.5343,0.032963157,False
3520.0618,0.044870853,True
1740.3118,0.015596658,False
3012.9602,0.105665684,False
1252.216,0.0087362975,False
3613.564,0.06658602,False
2676.864,0.06671238,True
2464.3496,0.0787282,False
3170.5278,0.07663703,True
2896.6475,0.057472825,True
2753.7344,0.04125774,True
2907.6006,0.12072456,True
3143.8193,0.11112952,True
1761.4918,0.03055054,False
3125.1387,0.16420424,True
2518.0498,0.05138123,True
2842.2542,0.12985754,True
2195.012,0.03327453,False
2991.1255,0.049456835,True
2296.447,0.07448155,False
1071.4882,0.008512467,False
2973.8271,0.09512949,True
694.77936,0.0006050542,False
3113.2275,0.12812972,True
1845.2913,0.08748281,True
2808.6826,0.046657085,True
2897.6506,0.073636055,True
2737.5015,0.06582332,True
2289.9744,0.09404361,True
2222.4636,0.14114308,True
1886.086,0.04219711,True
2759.7078,0.072427034,True
2669.904,0.05106902,True
2941.171,0.14103413,True
2446.5593,0.048261285,True
1607.9916,0.033399582,False
2315.6658,0.03195113,False
2522.0613,0.050546885,True
3082.7976,0.041751385,False
2495.0117,0.11302042,True
2843.6846,0.08872557,True
2242.4397,0.08736706,True
2778.7458,0.08520818,False
2771.5894,0.12333703,False
2976.9922,0.09789896,True
2830.595,0.22156835,True
1526.5837,0.042565584,False
3127.936,0.096841335,True
2275.7952,0.09805751,False
2780.966,0.07242137,True
1147.7482,0.022041798,False
1497.7041,0.044368982,False
3206.8582,0.059144735,True
2727.4766,0.06751764,True
3145.116,0.1400001,True
2843.15,0.12338185,True
1776.2507,0.040165067,False
1428.2751,0.016550869,False
729.6329,0.008030906,False
2656.3342,0.1271007,True
2622.8447,0.09146738,False
697.1479,0.0017519519,False
667.31683,0.0024991482,False
2508.156,0.09028363,True
2645.3708,0.07497311,True
1965.3893,0.043293595,False
3975.2788,0.043048978,True
3099.6804,0.14587426,True
2618.9365,0.07640302,True
2309.0503,0.052399457,False
2868.359,0.10492265,False
3211.6838,0.11572242,True
3605.212,0.07688582,True
2409.68,0.10909319,False
3432.7778,0.08102298,True
3456.2664,0.077837706,True
2207.454,0.022421956,False
2523.362,0.034873813,False
1802.8208,0.050835073,True
2217.6755,0.09824467,True
3068.2449,0.108813524,False
2529.003,0.05893874,True
3790.0286,0.14039826,True
2758.7664,0.07493758,True
2882.8315,0.08790606,False
2952.6865,0.16652751,False
3108.9487,0.09214115,True
2731.113,0.024591684,True
2690.0408,0.1043185,False
2930.2168,0.07127249,True
2709.6345,0.06316817,True
2656.1023,0.12633514,True
2491.641,0.106253624,True
3024.3376,0.058395803,False
2905.6675,0.13072777,False
2393.5283,0.10314357,False
2959.4312,0.08512628,True
3311.6145,0.071549416,True
2698.6177,0.11685896,True
2277.2764,0.09498274,True
2697.7146,0.25973105,True
3206.0806,0.12115717,True
1193.0704,0.01819934,False
2554.4802,0.041247845,True
3448.212,0.10613179,False
2864.0837,0.16001892,True
2704.408,0.14765537,True
1336.1066,0.02104348,False
2089.0164,0.041377544,True
3003.3843,0.14450836,True
2429.2136,0.062344372,False
2678.4001,0.231246,True
2587.1033,0.05269152,False
1529.2361,0.043882728,False
3550.678,0.07722449,True
1981.5297,0.05604148,False
2097.809,0.04130894,False
2821.694,0.19514704,False
2946.49,0.058855295,True
2883.419,0.12649632,True
1957.7513,0.015139893,False
1189.2201,0.023414135,False
1055.8086,0.00046776235,False
2812.5818,0.048784554,False
1527.198,0.035628587,False
2621.6147,0.038178682,False
2207.2395,0.042953193,False
3054.923,0.04526353,False
1261.5471,0.01216729,False
2988.9253,0.13439465,True
2782.2642,0.0770061,True
2721.9973,0.21079361,True
2827.6702,0.14817262,False
2247.7546,0.047712445,True
1594.4615,0.017993271,False
1483.0803,0.047824204,False
2429.3455,0.10948157,True
2506.5332,0.12740219,True
2356.2466,0.026040494,False
1090.0498,0.024687529,False
3174.0525,0.097052574,True
4051.5017,0.043002725,True
2552.0757,0.07257736,True
2320.4038,0.0433141,True
2087.938,0.10216832,True
2958.244,0.10010135,True
2853.598,0.12039626,True
2205.5867,0.025808036,False
2948.4207,0.08065045,True
2633.7651,0.047928214,True
2140.7063,0.06592965,True
1856.9218,0.052538574,False
2604.6023,0.09358895,True
1961.6598,0.097592175,False
2631.5945,0.039814353,True
2618.095,0.08434999,True
1132.2461,0.024256706,False
2526.2502,0.13271391,True
1682.2332,0.013133973,False
2325.85,0.038924694,False
3424.1826,0.07224512,True
2714.7698,0.083557844,True
1876.5573,0.019635916,True
3254.3594,0.07385218,True
3491.006,0.055949688,True
3278.265,0.074112415,True
3322.5195,0.071840286,True
2595.5222,0.15909648,False
2822.2954,0.034582257,True
2649.635,0.0648821,True
2120.3464,0.03715092,False
3725.4792,0.067603946,True
2422.2427,0.06255174,True
3727.0332,0.015976667,False
2731.9934,0.081496835,False
2870.9353,0.06449425,True
2305.4565,0.06834841,True
1842.3234,0.025390834,False
2908.4927,0.154351,False
2950.0688,0.036245108,False
1843.1398,0.033641875,False
3054.3586,0.044508934,True
3137.3108,0.16531396,False
2597.4758,0.07997751,False
2725.9583,0.038515687,False
2752.7383,0.10945809,True
2921.222,0.0438143,True
2338.4216,0.034475207,False
2395.6199,0.059470296,True
2865.0806,0.08214104,True
2674.6165,0.14073324,True
2481.233,0.097058415,False
643.638,-0.003419906,False
2685.2915,0.04851961,True
2706.0085,0.10886204,False
3164.1392,0.06655836,True
3076.1616,0.07910657,True
3152.769,0.15552664,True
2785.2175,0.08483827,True
2807.582,0.07754481,True
2282.4072,0.09847522,True
2494.2544,0.07662892,True
2480.128,0.060890794,False
3003.6787,0.04171741,False
2608.235,0.14140344,True
2124.1184,0.017340899,False
3364.6353,0.06946778,True
3358.323,0.1456132,True
3142.6858,0.07501078,True
2468.2625,0.030680537,True
1119.1079,0.010006994,False
1173.0353,0.011776477,False
1780.6804,0.04424593,False
3062.6191,0.073553085,True
748.92566,-0.0032690912,False
2569.0188,0.038169265,True
2396.6064,0.073084,False
2516.6182,0.11321384,False
2875.2986,0.071888685,False
1242.2595,0.019260257,False
2819.1448,0.054311752,True
2357.7947,0.06739503,False
1583.4613,0.02420038,False
2638.099,0.1372819,True
2817.85,0.10214043,True
2285.0168,0.06102276,True
3013.5337,0.052023172,False
3868.2144,0.10921788,True
2945.5237,0.084985495,True
3008.776,0.10388476,False
2754.427,0.11989784,True
2862.6248,0.06592476,True
1557.3717,0.016299963,False
3069.5776,0.13811648,True
3068.0564,0.10532832,True
3095.7644,0.11238885,True
3139.671,0.04763007,True
2172.6719,0.017682612,False
2991.9956,0.097111225,False
2285.2156,0.06295335,False
2604.3518,0.07093966,True
1244.9819,0.028196812,False
3591.6262,0.110213876,True
2362.233,0.07313883,True
2833.5437,0.13987148,False
2310.5618,0.079572916,True
1351.3264,0.022702515,False
2791.2307,0.16039371,True
3279.7334,0.074947,True
1483.002,0.024043024,False
3113.7148,0.15528417,True
2690.6553,0.090432405,True
2982.0635,0.108296156,True
2415.7678,0.10262656,True
1960.8226,0.026575208,False
2630.3916,0.11802077,True
2209.7754,0.032936454,True
1708.2277,0.021431059,False
3023.67,0.0406214,False
2721.8523,0.07279277,True
2607.8552,0.10817742,True
1922.472,0.014905199,False
2395.6384,0.0908308,True
2945.8103,0.04476416,True
2230.6565,0.025244951,False
2454.866,0.1281817,True
2511.5916,0.08292508,True
2576.8306,0.05658087,False
2591.3364,0.09184754,True
2850.836,0.059444785,True
2815.3777,0.090559244,False
1807.9675,0.020870775,False
3771.0513,0.023843795,False
2383.14,0.05443114,False
2703.4438,0.0881207,True
3169.0566,0.1421119,True
2623.4424,0.09761858,True
2104.2258,0.054637313,True
3167.5374,0.1896218,True
3157.6655,0.09502876,True
2729.7332,0.024953723,True
2606.4133,0.13196242,True
2916.4644,0.10940075,False
2373.4966,0.03537953,False
3304.794,0.021479368,True
1233.1377,0.009151444,False
2896.5156,0.0853858,False
1464.9813,0.017606288,False
2904.1318,0.07394624,True
2688.46,0.10059571,True
3434.4026,0.121349335,True
3034.8645,0.072202325,True
3066.873,0.12666476,True
3273.686,0.05485177,True
3013.7097,0.10539138,True
2088.2087,0.031386316,False
2413.2063,0.109687805,False
2373.5234,0.15907073,True
2169.0168,0.07723367,True
1934.2495,0.091481745,True
2406.4824,0.06550974,False
2843.233,0.08765447,True
2854.6199,0.041214228,True
2652.2512,0.11569929,False
2917.533,0.08998573,True
3246.264,0.072604895,True
2969.9563,0.123497725,False
2080.1216,0.062090993,True
2595.1516,0.07249236,True
3317.618,0.08240068,True
1970.5854,0.06338441,False
3270.1829,0.08407295,False
1123.4247,0.025487095,False
2999.2715,0.06209588,True
2684.4194,0.0578444,True
3002.8696,0.11335611,True
2692.8662,0.06080985,True
2610.4495,0.084020376,True
1808.1625,0.033726037,False
2435.3535,0.04756838,False
2446.2742,0.065170646,True
1753.535,0.038523167,False
2670.0576,0.088047385,True
2433.886,0.10322952,False
2489.9468,0.045538425,False
3093.5078,0.026735783,False
3174.1306,0.07148218,True
2558.4841,0.05879587,False
1787.5974,0.022346556,False
3185.9177,0.1537993,True
2177.5398,0.02680713,True
2605.6062,0.05928111,True
2562.0564,0.04273975,True
3005.767,0.050910473,True
2771.754,0.0759449,True
2456.4395,0.058802962,False
2482.8948,0.077926755,False
884.3725,0.017627716,False
2824.8843,0.17503142,True
2329.1775,0.08533096,False
3105.019,0.09966612,True
3759.2822,0.041486382,True
3079.8447,0.12845933,True
3049.3323,0.13103223,True
2148.4885,0.10483503,True
2361.203,0.11129832,True
3125.2583,0.028446496,False
3414.1907,0.120226145,True
3135.3303,0.10457522,False
2532.4036,0.05440235,True
3080.779,0.076087594,False
2790.0237,0.04983753,True
3514.1096,0.15032637,True
2654.6868,0.13650918,True
2247.7163,0.029300988,False
2078.4504,0.048870206,True
2360.4644,0.06516862,False
2687.1282,0.05744648,False
2908.2764,0.14690042,True
1762.3284,0.04620129,False
2732.6318,0.08522177,True
2966.4202,0.083897114,True
3254.9958,0.072230935,True
2249.4153,0.076410174,True
2184.4412,0.07074189,True
2611.8816,0.103218675,True
1386.6162,0.03491187,False
2641.6685,0.09232497,True
2336.6072,0.06969684,False
2360.9402,0.090972245,False
1079.684,-0.0033224076,False
3030.3596,0.07293886,False
1990.9828,0.18704653,True
1594.2759,0.027401775,False
2916.4802,0.057504535,False
2808.063,0.13682652,True
2773.5125,0.0759747,True
2517.6401,0.04949367,True
2829.2422,0.08130425,False
2747.3262,0.08877158,True
2580.8687,0.110248804,False
2890.4004,0.15651774,False
1848.8083,0.054357946,True
2705.512,0.16490865,True
3018.3992,0.058989763,True
1937.2396,0.04348421,False
1963.1576,0.079956055,True
2097.4326,0.07882726,True
3089.8284,0.059744775,False
1876.2946,0.062019765,False
2937.5225,0.08156526,True
2592.9219,0.09534812,True
1863.9872,0.031578004,False
2277.2166,0.062449217,False
3111.0452,0.077442646,True
791.5525,0.015161075,False
2266.9282,0.093856454,False
2800.2063,0.13287729,False
2738.7832,0.124605656,True
1339.1565,0.03125061,False
3127.6787,0.106181145,True
2892.8447,0.11996758,True
3860.858,0.174088,True
2711.9363,0.06592536,True
2296.7437,0.083646655,True
2752.5508,0.14341843,True
3028.573,0.11622596,True
2925.3552,0.043473244,True
1985.1703,0.035560608,False
3233.9277,0.13886559,True
3003.3296,0.13059092,False
1600.9738,0.04106173,False
2903.672,0.06939542,True
3318.8235,0.07712746,False
2703.3394,0.06655145,True
2787.377,0.06557226,True
2432.827,0.08742285,True
2279.0083,0.071244,True
3978.5093,0.08487511,False
3961.849,0.070759535,True
2777.176,0.09177935,True
3366.1296,0.15126705,True
3452.7925,0.10532379,True
1971.0754,0.03710127,True
3076.5945,0.115451336,True
3188.6252,0.21808434,True
2624.899,0.08188701,True
1024.8347,0.013555557,False
1314.2006,0.011187106,False
3115.0178,0.07319927,True
2875.9204,0.094925165,False
2915.6682,0.14756465,True
2411.7297,0.12791002,True
1923.94,0.073850274,False
3452.8442,0.06646013,True
3108.0579,0.11436653,True
2931.292,0.042903364,True
3374.7527,0.08856821,True
2797.0408,0.087237835,True
1676.7817,0.03136313,False
1728.668,0.05215013,False
3473.0173,0.12599921,True
2211.1472,0.041964293,False
2799.9976,0.10181522,True
3451.2834,0.15918028,True
2353.2656,0.10043788,True
2975.4385,0.14384174,True
2737.816,0.06771934,True
2974.4744,0.11552346,True
2877.6802,0.10486293,False
2171.7957,0.014815867,False
2849.8748,0.13387048,True
2371.1875,0.022718012,False
3336.3047,0.11266947,False
2867.9307,0.14462149,True
2707.8118,0.073284745,True
2690.8914,0.08668482,True
2712.4797,0.08128816,True
3243.2947,0.17076755,False
3011.996,0.08028531,True
2356.5583,0.09565377,False
2737.6628,0.16642761,True
2599.0498,0.12893343,True
2530.6567,0.10139704,True
3458.8289,0.105268955,True
2216.5923,0.049083292,False
2779.2056,0.07176399,True
2855.7688,0.041591942,True
1684.0593,0.03504157,False
2060.694,0.04673481,True
2064.4407,0.04485166,False
1447.1907,0.025694624,False
2246.1753,0.110560775,False
2096.2397,0.095944524,True
3216.3533,0.059008002,True
2466.2808,0.051348805,True
2364.897,0.09020746,False
1965.0381,0.025542736,False
2981.5347,0.1257441,True
3237.5632,0.13894796,True
3106.7166,0.06570065,True
3340.3901,0.07523739,True
2386.4797,0.07487309,True
2531.49,0.032135308,False
603.5777,-0.00042108446,False
3650.5137,0.054278374,True
2981.8687,0.06704891,True
1287.2317,0.030445665,False
3366.0935,0.059720278,False
3729.0015,0.116098166,True
2349.878,0.050287127,True
2984.2642,0.04647696,True
1507.686,0.054733455,True
2388.138,0.086637735,False
3625.8992,0.12252951,True
2330.6035,0.10460079,True
3020.7798,0.12692249,True
1920.9274,0.041378558,False
2300.1172,0.12665474,True
2024.3094,0.036527514,True
1631.6483,0.01741296,False
1846.0847,0.058303714,True
2564.0408,0.055382133,True
1739.6285,0.065232456,False
3051.0098,0.033022046,False
1763.4368,0.010961711,False
2193.4656,0.043445885,True
2148.321,0.05695212,True
1847.2075,0.038525045,False
3513.3386,0.15053153,True
1067.6345,0.016569957,False
4120.595,0.10961783,True
2227.9065,0.08479512,True
2981.215,0.101002455,True
2978.76,0.10477352,True
2559.2136,0.07937527,True
1961.197,0.11060566,False
2941.1177,0.13262033,True
2164.5615,0.033289075,False
3065.3499,0.087055445,True
3139.6445,0.091256976,True
1462.6201,0.049226284,True
2980.46,0.106123686,True
2930.5088,0.15507722,True
2221.5505,0.06042123,False
3416.1392,0.10753584,True
3268.1477,0.102175,True
2737.4553,0.1441381,False
2596.981,0.067791104,False
2248.442,0.050717175,False
3117.77,0.06899238,True
2683.2473,0.09252548,False
1691.4313,0.052752763,False
2887.0586,0.055458784,True
2719.0767,0.1581912,False
2662.599,0.120551825,False
2156.6301,0.16722131,True
1603.2028,0.033658206,False
2965.1782,0.10585523,True
3083.0464,0.078238726,False
2717.0789,0.0713895,False
2539.918,0.09558499,True
2585.9753,0.03345716,False
2803.7317,0.097837925,True
2434.9487,0.09638655,False
3044.4648,0.12279451,False
3648.8352,0.066007495,True
3712.5383,0.04408586,True
2855.9194,0.06952512,True
3981.9338,0.087249994,True
2111.1338,0.05398774,True
2696.9858,0.06924021,True
2994.0725,0.058301687,False
2760.1482,0.11184585,True
1897.163,0.018661827,False
2410.0325,0.07757461,False
2596.4219,0.1222353,True
1861.3206,0.026487768,False
2670.9236,0.057468295,True
2954.1357,0.06910288,True
3563.413,0.14682138,True
1725.5466,0.041072756,False
4752.821,0.17978597,True
2144.1548,0.030261457,False
1996.4049,0.043206424,False
2421.0515,0.10020089,True
2151.9614,0.033365905,False
3635.5293,0.056622863,True
2830.3813,0.08644867,True
3484.0269,0.08904636,True
3513.893,0.08223772,True
2710.2783,0.07776868,True
2959.074,0.022397816,False
1723.7942,0.033718288,False
1587.4574,0.06856793,False
2254.473,0.030399382,False
1970.8389,0.047900915,False
2286.9075,0.14327908,True
2886.1296,0.0840376,False
2251.233,0.15596771,True
2748.3584,0.101507425,True
1495.1167,0.029647008,False
2905.4727,0.036794722,False
3848.1655,0.094816804,True
2716.235,0.0999943,True
2912.6782,0.09858644,False
3219.1353,0.05908346,True
3594.1943,0.14694417,True
4298.992,0.110203505,True
2749.8848,0.08948529,True
2044.6941,0.037082613,False
3426.5698,0.10836744,True
3237.152,0.07655871,True
2400.7893,0.052115053,False
2808.6719,0.10380721,True
2311.9402,0.12771845,True
3636.5244,0.08091897,True
2861.2534,0.09289086,True
1726.7535,0.021514773,False
2830.3035,0.04657662,False
3476.5593,0.114548564,True
2617.845,0.0717895,False
3029.3264,0.08152521,True
2952.4797,0.061269343,True
2204.804,0.09646535,True
2945.4521,0.07449192,False
2988.9314,0.10356265,False
601.20435,-0.0037693083,False
968.64886,0.020906225,False
2429.3708,0.122008085,True
2903.5156,0.050414324,True
2963.2766,0.101184726,False
1558.0559,0.031930864,False
3635.9001,0.11561084,False
3488.787,0.16168821,True
2442.1965,0.106256485,True
2232.586,0.06869888,False
2830.7434,0.097117186,True
1109.6738,0.0232137,False
832.07,-0.0025399625,False
1567.2555,0.03198105,False
3448.7156,0.080697,True
3510.385,0.102027774,True
1947.9337,0.039588332,False
2081.6848,0.07313138,True
2958.52,0.0869658,True
1972.4487,0.03444493,True
2301.3293,0.05742812,True
2749.0361,0.14483881,True
2696.7175,0.06375182,True
2911.4675,0.09911758,False
2648.735,0.047337174,True
2574.7327,0.08605349,True
3077.121,0.110462785,True
2772.658,0.07040012,True
1214.2122,0.014430642,False
2192.1873,0.14038289,True
2940.8032,0.11962736,True
2605.4426,0.1338054,True
2714.2683,0.054650545,True
1209.5287,0.018314123,False
3131.8838,0.22834468,True
3029.559,0.048318386,True
1742.9518,0.038529456,False
3343.4236,0.13556826,True
2974.164,0.086480856,True
3292.7395,0.13688278,True
3472.794,0.058725834,True
3327.078,0.0834502,True
2622.5227,0.06725645,False
2377.184,0.082440615,True
2100.2534,0.042034805,False
1512.785,0.04053235,True
2593.9822,0.10404682,True
3268.1943,0.055673122,True
2255.9495,0.053497195,True
2542.8145,0.075698495,False
3092.3635,0.12339544,True
2244.3606,0.050277054,False
1804.6611,0.034612536,False
3032.8093,0.034297347,True
2574.2957,0.038799852,False
2672.085,0.09332371,True
2065.4946,0.029877365,False
1944.4783,0.055932462,False
2197.9768,0.02957195,False
1747.2789,0.027462363,False
2328.2166,0.07510418,True
2467.3486,0.06795061,True
2863.7324,0.06486368,False
2809.0684,0.023759723,True
3549.1477,0.12235284,False
3012.6973,0.16853619,True
1572.0011,0.044555098,False
2985.6548,0.091644764,True
3404.216,0.098655105,True
2300.6592,0.06346178,True
2601.6438,0.045513272,False
2281.3562,0.080684066,True
3176.603,0.06815636,True
2532.2483,0.056127667,True
2479.2732,0.10167009,False
2721.105,0.088076234,True
3229.5327,0.09960914,True
2815.8264,0.11153197,True
2657.1157,0.07714951,True
3082.023,0.055651307,True
3006.2593,0.08727682,True
2439.54,0.09978175,True
2607.3357,0.09017098,True
2511.534,0.100269794,True
3443.3018,0.08641136,True
2735.368,0.038939714,True
2349.4067,0.03306651,False
2555.0579,0.021639287,False
3802.877,0.04653275,True
1954.941,0.06167513,False
2580.45,0.083186984,False
1965.039,0.042045772,False
3308.7224,0.05857086,False
3041.694,0.19365919,True
3245.991,0.10226488,True
2165.0322,0.049482048,False
3115.5056,0.119488955,True
2903.5308,0.08654714,True
2863.9885,0.057201624,False
2320.933,0.05648136,True
2347.2546,0.036124766,False
2829.935,0.14814734,True
1614.4032,0.04424569,False
3204.7856,0.1128459,True
3534.355,0.11324501,True
2280.6694,0.04254818,True
2958.194,0.11389279,False
2856.3599,0.082384825,False
798.8776,0.0065114945,False
3195.0002,0.04348123,True
1273.3262,0.01640831,False
2645.3916,0.06494784,True
3388.0427,0.04310751,True
2771.9214,0.09610999,True
2272.8433,0.06884748,True
3359.9263,0.03071642,False
2764.6477,0.06429958,True
2580.4734,0.10984063,True
2973.9722,0.0625453,True
2134.5254,0.047967076,False
2697.643,0.09831548,True
3131.2478,0.13036609,True
3708.4114,0.09493613,True
2619.2646,0.08017528,True
2697.3867,0.11510682,True
2245.7456,0.073093355,False
3173.625,0.1381352,True
2467.0823,0.07630938,False
2661.079,0.092461705,False
2413.123,0.058521926,False
2731.9392,0.08543563,True
1083.0527,-0.002127573,False
1772.7607,0.10082731,False
2555.8354,0.10958135,False
2204.8406,0.09815264,True
2911.187,0.15415812,True
2248.951,0.04923141,True
2277.2334,0.14630103,False
3276.8945,0.098760605,True
1860.4244,0.06668162,False
3129.406,0.111870766,True
2738.9329,0.019302368,True
2314.3843,0.04974562,False
3255.6348,0.108829856,True
2787.2634,0.04861045,False
2209.9185,0.01838845,True
3001.8464,0.12220669,True
2872.5332,0.07719612,False
2720.0515,0.07797015,True
2647.6704,0.07201588,True
3298.1777,0.064608455,True
2703.271,0.12689161,True
2448.2693,0.049575448,True
1464.0856,0.024839938,False
2418.6143,0.034077644,False
2861.965,0.045182943,True
2104.7432,0.0898422,False
2317.5623,0.12783873,True
2800.806,0.0994308,True
2800.0564,0.11790979,True
2531.7456,0.15541565,True
2523.8645,0.07065308,True
2860.4016,0.12700284,True
2431.2698,0.12670088,True
2307.6057,0.027909756,False
3745.7244,0.088956356,True
2889.1687,0.039481103,False
1076.331,0.033514008,False
2167.8796,0.062014997,False
2685.3127,0.101423025,True
1247.219,0.018118203,False
3011.952,0.076719165,True
1064.7618,0.02038747,False
2486.4185,0.0719676,True
3764.4902,0.09255254,True
2758.0608,0.05366075,True
2292.8145,0.04116273,True
2832.688,0.097280264,True
2018.3339,0.06538224,True
3010.3442,0.039424866,False
1548.9415,0.031222612,False
2739.0562,0.102206945,True
3243.2244,0.18595362,False
2938.8645,0.22362733,True
2463.0347,0.10845375,True
2319.2505,0.07536113,True
2621.2021,0.12972188,False
2973.5405,0.042075038,True
1285.2051,0.010233432,False
2673.6658,0.06773943,False
3122.6702,0.10048199,False
1783.3519,0.046050966,False
2528.2532,0.056278944,True
1392.0972,0.03106913,False
3121.436,0.16669583,False
2298.2434,0.081839085,True
2006.17,0.031287134,False
2904.0215,0.17599297,True
1915.9027,0.026827008,False
2653.9111,0.09778094,True
2066.7341,0.083762586,False
2662.4177,0.0762769,True
2267.7302,0.03391844,False
2314.4268,0.03742659,False
977.5918,0.013706371,False
2029.0479,0.037475735,False
2018.9976,0.038522005,False
2300.88,0.112947404,False
2733.428,0.06965399,False
2710.4531,0.2086581,True
2313.2715,0.078483105,True
2399.6826,0.06528258,False
2252.3997,0.09686947,False
2749.8137,0.10744405,True
2198.021,0.06453669,False
3216.0432,0.10578954,True
2993.7297,0.108524084,True
3326.9878,0.14550161,True
2245.553,0.06658697,True
3233.6423,0.041011572,False
1076.9268,0.007022202,False
2241.4905,0.095523834,False
2677.781,0.057530403,True
2042.9974,0.025428891,False
2636.4783,0.054226995,False
2506.8926,0.10549337,True
2552.1895,0.0381279,False
3129.2812,0.13155055,True
2787.2927,0.08000684,True
2961.3865,0.08865368,True
2920.5183,0.11668599,True
3251.449,0.09509897,True
3340.7285,0.07630432,True
1918.0001,0.025708139,False
2448.1062,0.04978454,False
1729.6647,0.033872068,False
2637.3687,0.04278767,True
2380.7148,0.07447982,True
2959.3945,0.08594823,True
2482.923,0.087641776,False
2657.2278,0.14264655,True
2345.3997,0.09466064,False
2867.6875,0.105989456,True
3117.4006,0.11675978,True
3148.0684,0.14624155,True
2803.3696,0.06644082,True
3009.4941,0.13712478,False
3223.677,0.09693742,True
2263.7063,0.06360769,False
1665.3943,0.027150184,False
2873.573,0.10587764,False
2590.3633,0.07208681,True
2617.6047,0.11774707,True
2285.8352,0.025532544,False
2533.0337,0.09119046,True
3038.8408,0.12537026,True
3069.7964,0.094153404,True
2837.1184,0.18994808,True
2566.6826,0.11087155,True
2530.341,0.031302094,True
2681.552,0.1217072,True
2132.9534,0.06361687,True
2059.2102,0.07129347,False
2332.104,0.035266697,False
3163.4717,0.16060519,False
2774.628,0.065325975,False
2986.4585,0.08128929,False
2850.0906,0.14272642,False
1779.6224,0.035585046,False
3098.259,0.15793526,True
2580.7058,0.05075574,True
2855.2058,0.11128771,True
2786.3645,0.0654546,True
2367.0835,0.06457132,False
3377.4595,0.090022326,True
3361.6853,0.10990834,True
1817.7375,0.045755625,False
3110.6604,0.20001316,True
2104.6694,0.034229696,False
2302.2048,0.04578787,False
2733.7402,0.05052471,False
2575.6714,0.05911255,False
321.9069,0.0009561926,False
2757.7532,0.040072143,True
2595.4668,0.07914114,False
2775.5776,0.13372636,False
2717.728,0.05404091,True
2922.3713,0.07891166,True
2580.9465,0.07416272,True
1953.5338,0.06216246,False
2949.5752,0.052016854,False
3150.14,0.068909645,True
1972.5725,0.037856877,False
2944.7979,0.06846547,True
2910.012,0.037162066,True
2337.1077,0.06377447,True
3886.2969,0.07788789,True
2654.0312,0.07634735,True
1937.9707,0.063091695,False
1999.835,0.0691663,True
295.3576,-0.00078095123,False
1586.0792,0.037107527,False
1821.6709,0.036376655,False
834.7602,-0.002739884,False
2756.2722,0.110054255,True
2609.0576,0.086025596,True
2558.8406,0.055080652,True
2179.5215,0.04817331,False
2862.4226,0.12960339,True
3044.3286,0.09108162,False
2691.1665,0.028700888,True
2460.0256,0.04172361,True
2496.8704,0.11450362,False
3587.9314,0.12720221,False
3550.8457,0.14444911,True
2697.8997,0.073114276,False
2004.1371,0.045007646,False
1373.9792,0.008084953,False
1891.7681,0.04171449,False
3430.6455,0.06281364,True
1218.4768,-0.00697878,False
2668.5208,0.08147073,True
3194.4255,0.059175014,True
2761.8481,0.06607187,True
2976.6404,0.12779093,True
3128.514,0.12689662,True
1279.5797,0.015150994,False
2861.3792,0.099735916,False
1965.3866,0.052944243,True
1660.3955,0.020955622,False
2282.319,0.07052255,True
3013.6726,0.059129477,True
1736.9147,0.045942336,False
3076.536,0.24326766,True
3170.199,0.1831882,True
2562.0027,0.06820989,False
2577.6125,0.1025784,True
2954.3157,0.06692755,False
2992.305,0.098419905,False
2844.6582,0.054180324,False
2279.1016,0.03616023,False
1947.4167,0.07357448,False
2863.916,0.09202075,True
3071.537,0.09527469,True
2644.009,0.11906171,False
2192.4343,0.10272241,False
3639.069,0.08384442,True
1782.8267,0.026979417,False
3053.7214,0.10270256,False
2346.7507,0.10528654,False
3370.685,0.12548184,True
1729.5177,0.029860675,True
2308.562,0.09904325,True
2962.4446,0.08962536,True
2575.3848,0.07032859,True
3321.361,0.07410079,False
2142.648,0.06114167,False
3231.9478,0.056454062,True
2509.391,0.04815364,True
2751.2969,0.05806446,True
2665.8086,0.09321004,True
3113.521,0.06814027,True
3302.0496,0.18110275,True
3036.724,0.08116627,True
1964.5629,0.06049961,False
2350.3044,0.04510969,True
2700.0305,0.15633368,True
2188.5823,0.055060685,True
2670.8489,0.05523318,False
2511.4219,0.11469245,True
2696.0173,0.16849685,True
2804.601,0.15176177,True
1723.934,0.06651068,True
3478.194,0.05660987,True
2042.7377,0.062078536,False
2261.5671,0.054616332,False
1863.955,0.028518468,False
2530.92,0.114973426,True
968.55194,0.009328172,False
1688.1532,0.025937885,False
1187.3456,0.02482605,False
2934.056,0.12925267,True
1955.4427,0.059041142,False
2707.0718,0.036660433,True
2625.6213,0.14366245,True
1713.4312,0.021940738,False
592.6937,-0.0011248216,False
3355.1187,0.07212663,False
1233.6295,0.014809266,False
2396.5776,0.14163661,True
2771.453,0.13195574,True
1309.1644,0.01642856,False
2276.007,0.05317366,True
2710.3533,0.07828176,True
2333.1829,0.036362708,False
2578.3381,0.095065415,True
2728.254,0.16872859,True
2290.3582,0.18660653,True
3339.8542,0.113881946,True
2859.6055,0.06492305,True
2982.3945,0.10678744,True
888.5477,-0.0018181503,False
2653.0205,0.1298883,True
2108.945,0.058974385,False
3724.688,0.07269812,True
2273.6619,0.041535497,True
2301.095,0.063189864,True
2344.2146,0.10988498,True
2875.6836,0.06429422,True
2215.8413,0.068779945,True
3097.6045,0.07965851,True
2323.7493,0.03787446,True
2818.3975,0.07734251,True
2609.1462,0.10510898,False
2499.11,0.060389876,True
2365.7136,0.073774934,True
3234.0015,0.0422287,True
3625.26,0.16155016,True
1179.3236,0.024179593,False
2878.815,0.06045276,False
3984.3813,0.08600938,True
2637.631,0.054653168,True
2415.7842,0.08712298,True
1404.1355,0.046772033,False
2730.7944,0.049862623,False
2630.4968,0.11004186,False
2451.5205,0.064864635,False
1695.6881,0.04549855,False
2725.0767,0.047230244,True
2469.6826,0.06642884,True
3575.55,0.03907323,True
842.4822,0.007855892,False
614.6128,-0.0032830685,False
3056.2063,0.07000399,True
1677.4414,0.014325529,False
2976.6243,0.116889,True
2609.622,0.09721404,False
1693.9323,0.029104978,False
2630.5898,0.18068457,False
1660.3528,0.02759093,False
2371.0735,0.053233862,False
3349.3982,0.11762035,True
3231.9414,0.095136166,True
1753.4402,0.041751087,False
2893.2642,0.039996147,True
1493.1421,0.027804762,False
2666.002,0.035265207,False
2847.8584,0.06737208,True
3014.2715,0.064828396,True
2547.3943,0.121846914,True
776.9143,0.0054588467,False
2372.1406,0.114414215,True
2666.62,0.067100406,True
2481.667,0.036488175,True
2598.9417,0.07685304,True
2801.3862,0.086881936,False
2773.8274,0.14706695,True
2459.4985,0.058062732,True
2233.111,0.07652646,False
2946.8313,0.1524272,True
2428.005,0.021009445,False
2288.5537,0.16451359,False
951.612,0.02412133,False
1239.68,0.04230833,False
2152.7324,0.0767293,True
2593.006,0.117363214,False
1382.5776,0.022153705,False
2672.3765,0.05580008,False
2164.8699,0.04778427,True
2575.4268,0.078370094,False
1817.5684,0.016716808,False
3073.761,0.11793089,True
2234.942,0.07947016,False
2503.1848,0.095799565,False
2472.3325,0.063890696,True
2482.642,0.04393041,True
1736.4017,0.03203547,False
1894.4731,0.028126717,False
2506.2188,0.052209496,True
2193.5146,0.12522042,False
2696.42,0.16588962,True
2878.4426,0.046151042,True
3666.8804,0.09204149,True
2500.4763,0.009227693,True
3199.0598,0.0868361,True
2373.3337,0.089856625,True
3634.2415,0.07350099,True
2807.7854,0.0445925,True
2507.3953,0.09000826,False
2722.0637,0.13068092,True
1065.9313,0.008932084,False
2512.3008,0.09982681,True
2430.826,0.0637244,True
2658.6472,0.0777483,False
1810.1764,0.0254004,False
2798.6448,0.08198357,False
3079.7256,0.067702055,True
2338.4524,0.07779682,False
2692.0083,0.151515,True
3081.7234,0.0964582,True
2620.8425,0.09227121,True
2221.837,0.04558766,True
2619.9895,0.037762046,True
2886.5576,0.114114285,True
2618.0244,0.07068634,True
3112.146,0.06192434,True
2043.3839,0.032152146,False
2783.4001,0.09396434,False
1719.3284,0.040306896,False
2809.7095,0.1263603,True
2859.4836,0.15424597,True
2995.434,0.064891934,True
1607.9362,0.025912285,False
2598.8691,0.06363386,False
1537.2445,0.03238529,False
2139.5664,0.025269449,False
2504.7131,0.013821572,False
2832.8694,0.11933756,True
2635.0974,0.08861321,False
2452.871,0.08192694,False
2849.664,0.11746144,False
3019.2856,0.1324538,False
2111.1394,0.06599808,False
3225.5261,0.12562096,True
2847.3982,0.048203528,False
2732.421,0.11988366,True
1671.1417,0.019681692,False
1970.6116,0.05434978,False
821.2126,1.0535121e-05,False
3264.031,0.081106305,True
2954.657,0.116467595,True
2648.5925,0.05546701,True
1708.5414,0.019423693,False
2899.4714,0.09155655,True
3001.7776,0.056488633,False
2917.9495,0.076144695,True
2573.4604,0.0483979,True
2427.8662,0.03979343,False
812.9296,0.016024515,False
1568.8661,0.020400524,False
1925.2775,0.042700946,False
2896.07,0.061258078,True
2160.9907,0.06302023,True
3101.4426,0.13966894,True
2747.579,0.07822096,True
1891.2095,0.08481729,False
3056.2039,0.07430279,True
1124.539,0.015091255,False
3807.2295,0.064047575,True
3783.9504,0.058277965,True
2782.8723,0.100248575,True
2422.0427,0.08199155,False
2521.0278,0.047094226,True
3445.995,0.08552611,True
2578.5415,0.05241686,False
3050.3848,0.029179513,False
2733.4832,0.07414496,False
3478.9214,0.12201047,False
2735.1548,0.13168716,True
3065.567,0.069832206,True
2189.234,0.04482138,False
2210.3794,0.033259094,False
2627.1462,0.06824565,False
2370.766,0.04492092,False
2645.3801,0.06965965,False
2875.0396,0.07517171,True
3030.6436,0.06864929,True
2670.1106,0.043613613,True
2647.8906,0.039719105,False
2543.7126,0.11434972,True
2698.2017,0.058605313,True
2531.9429,0.08684653,False
3121.1897,0.13881266,True
2940.0542,0.14854169,True
2424.6377,0.03475547,False
2675.3047,0.043799043,True
3227.7605,0.12702811,True
3015.9119,0.07888734,True
3063.086,0.17084622,True
3113.6597,0.111500025,True
3096.192,0.084997654,True
2345.0698,0.15503144,True
2699.416,0.086432934,True
2523.6765,0.111183226,False
2965.8604,0.11456704,False
3341.0493,0.038517714,True
2722.6394,0.04736656,True
1413.4579,0.022756875,False
2505.2078,0.108795226,False
2287.2236,0.05854547,True
3288.373,0.07854736,True
2862.7222,0.056977034,False
3227.368,0.036505938,True
2430.538,0.023709655,False
2562.717,0.054463267,False
2061.4866,0.06446916,False
2640.6956,0.054189205,True
2930.0767,0.17540193,True
2753.8723,0.06633663,False
2010.1119,0.0483706,False
1887.9567,0.017122477,False
3055.9604,0.11400008,True
2808.8845,0.056017876,True
2149.0322,0.049015343,False
3201.4275,0.054461837,True
3492.751,0.09230697,True
2547.899,0.09771955,True
2199.5522,0.045490265,False
2307.8318,0.049035817,False
1352.4637,0.04851091,False
2320.4243,0.15518427,True
2293.4749,0.026388526,False
2269.2458,0.06704378,True
3025.9563,0.086337924,True
3056.0598,0.18541169,True
2644.5984,0.083390415,False
2941.834,0.18513346,True
2893.6858,0.049803376,True
3397.8245,0.11325884,True
2903.254,0.06656909,True
2259.0408,0.083079696,True
2599.9458,0.032591105,False
1742.0269,0.032473207,True
1124.7712,0.009054765,False
551.77515,0.0006710887,False
2593.308,0.035998464,True
2627.1064,0.044006824,True
2913.1633,0.0750947,True
3160.7327,0.080626965,True
2626.6704,0.108724594,True
2392.8271,0.14805889,False
1718.4697,0.052006483,False
2912.8762,0.12892783,True
1772.426,0.026848495,False
2650.451,0.08448267,False
1944.9904,0.020350873,False
2077.0454,0.039823055,False
1968.9965,0.028083563,True
2899.615,0.07533413,False
1423.703,0.01633817,False
2262.2175,0.0645622,True
1704.6724,0.100014806,True
2829.2527,0.1378175,True
1703.9917,0.029673338,False
3134.3518,0.09460962,True
2308.9714,0.054873466,True
2549.0364,0.13138366,True
1978.7466,0.041048646,True
2512.9287,0.06663942,False
2656.6174,0.04279703,False
2268.762,0.029346406,False
2404.9487,0.119990945,True
2081.9133,0.02016595,False
3058.7842,0.09358704,True
1507.7814,0.01602754,False
2272.041,0.06375694,True
3504.9072,0.10483718,True
2492.4038,0.027236432,False
2941.7593,0.07334757,True
3209.3818,0.10693145,False
3811.5657,0.09206319,True
2571.675,0.069517374,False
957.91644,-0.011388913,False
3066.0974,0.081481695,True
1379.2863,0.009352073,False
2960.4106,0.032263875,True
2228.0703,0.0928345,False
3523.6917,0.09602785,True
3138.5847,0.12572277,True
2836.3584,0.07861316,True
2618.7341,0.10592961,True
2663.584,0.08505249,True
2302.2058,0.062859,True
2609.7715,0.07500714,True
1234.6824,0.009394258,False
2324.9465,0.10258007,False
3398.1047,0.12658381,False
2223.9978,0.05438596,True
2461.0134,0.077373266,True
2716.845,0.079417944,True
2732.3354,0.066896796,True
2198.0322,0.02779901,True
2966.001,0.07311952,True
2665.1008,0.03786719,False
1114.2722,0.0020192713,False
2479.4668,0.33363438,True
2868.5947,0.15969062,False
3160.4888,0.08987379,True
2947.9412,0.090600014,False
2774.473,0.12807393,True
2914.7854,0.10716343,False
1316.6254,0.016330332,False
3324.7258,0.11040306,True
2874.574,0.069173336,True
2873.725,0.088460565,True
2372.538,0.0900991,True
2162.0037,0.03749782,False
3178.4294,0.06982899,False
1768.9989,0.11535144,True
2749.682,0.042340696,False
2972.2395,0.10853624,True
3290.1506,0.090215206,True
2580.3997,0.15302753,True
2929.77,0.09871858,False
2813.7532,0.07095981,True
687.26697,0.0020321012,False
2615.5493,0.05746436,True
2791.446,0.098869205,True
3727.7275,0.09745777,True
1926.2908,0.033892572,False
2130.7769,0.03958565,False
2510.1665,0.16155386,True
3306.455,0.118451,True
1176.1368,0.018308073,False
2870.1187,0.09618735,True
2580.456,0.061432958,True
2269.729,0.057394266,True
3044.8923,0.09464049,True
2459.0251,0.095359325,False
2200.788,0.0398463,False
1997.0978,0.18312824,True
2009.3877,0.11465335,False
2947.311,0.15729165,True
2592.0347,0.13092446,True
2458.749,0.0874573,True
2208.417,0.064524174,False
2834.8252,0.06875682,True
2766.4673,0.07969779,False
2356.1777,0.038461685,False
2476.1133,0.06619835,False
2308.9294,0.05627227,True
3043.1887,0.120263815,True
2226.9702,0.0370121,False
2863.454,0.10590291,True
2711.6985,0.16094565,True
2585.8052,0.10135293,True
2569.5698,0.0802117,False
2069.5928,0.03725505,False
2669.472,0.082080245,True
2630.0625,0.037229776,True
1971.6807,0.03991103,True
2438.463,0.059215724,False
2859.905,0.11366081,False
2711.6846,0.076378345,False
1349.9417,0.022672862,False
2942.5173,0.06969178,True
2676.6204,0.17773104,True
3750.9185,0.074065566,False
3092.2983,0.11425662,True
1973.2659,0.028265119,False
2948.6396,0.08653402,False
2228.961,0.108944654,True
2779.8467,0.0690341,True
3098.5415,0.1526717,True
3111.071,0.16082215,True
2523.3018,0.02659589,False
2191.081,0.1351403,True
2976.2122,0.13122857,True
3643.6191,0.1468072,False
2729.132,0.0778147,False
1429.0328,0.028055787,False
1109.4783,0.047304213,True
3507.8271,0.10565007,True
4226.5825,0.05029154,True
3692.123,0.106051326,True
3163.474,0.06334162,True
2180.6704,0.032698214,False
2498.1611,0.04753679,True
2781.835,0.048633575,True
2487.4275,0.039176702,True
2962.2676,0.11638236,True
2084.9734,0.05136147,False
2960.3394,0.07553846,False
1361.0677,0.0048191845,False
2613.8572,0.110980034,True
2991.4485,0.22488225,True
2487.42,0.15349793,False
2794.8447,0.04666376,False
1112.2593,-0.0036664307,False
1658.6144,0.027077913,True
2493.9246,0.08989406,True
2979.2588,0.057730317,True
2937.9424,0.17670679,False
2219.9517,0.080449104,False
2615.542,0.11643934,True
2689.922,0.13201928,False
2376.553,0.07406962,False
2599.36,0.060877204,True
2331.1416,0.16083395,True
2818.441,0.13237023,True
1373.1433,0.03129506,False
2289.3452,0.020703048,False
2970.2112,0.12391114,True
2964.436,0.1044898,True
2772.677,0.0379529,True
2917.5151,0.07950044,True
2144.802,0.082077384,False
2857.433,0.080299616,True
1992.2156,0.05034226,False
3358.7578,0.106647134,True
2419.3137,0.05435896,True
3490.2688,0.112607956,True
2751.2122,0.046332598,True
2641.3188,0.08447826,False
1939.6971,0.08780235,True
2632.6897,0.06552911,True
2698.6565,0.12397909,False
2405.818,0.060783148,True
2934.5017,0.16128731,False
2840.8955,0.14078307,True
2896.6248,0.06284046,True
775.1824,0.0060835257,False
1860.8862,0.028296083,False
879.7053,0.011298433,False
2756.9497,0.07406998,True
1903.0874,0.045027018,False
3099.6216,0.12887764,True
2461.1655,0.04656601,True
2410.769,0.035934687,False
3173.1204,0.050818264,False
2920.5916,0.12153196,True
2130.0923,0.081516504,True
3440.7053,0.16795993,True
2916.0747,0.096093774,True
3132.2224,0.16389179,True
2958.5808,0.14315414,False
3292.9014,0.07599735,True
2545.763,0.120679855,True
3219.3552,0.0678668,True
2512.1484,0.030115843,True
2614.4246,0.06443393,True
2811.71,0.064734936,True
2958.3303,0.058715463,True
1084.9816,0.009469971,False
3073.921,0.05558443,True
2893.028,0.09975791,True
3164.698,0.08523953,True
3069.8125,0.1060071,True
2543.9507,0.055149913,False
2957.0818,0.06405246,True
2919.6184,0.07253587,True
2074.8599,0.07683241,False
2030.3204,0.07186222,True
2318.568,0.12614095,True
2912.0374,0.10909343,True
2755.822,0.06487322,True
2258.768,0.034208864,False
2359.8838,0.06951994,False
2969.513,0.055660725,True
3381.4243,0.09697509,True
1778.3629,0.025429279,False
2545.0603,0.09167814,True
2065.5625,0.013012886,False
2830.4304,0.06231773,False
3137.9722,0.16075242,True
1652.3573,0.028367892,False
2557.7004,0.075883865,False
2525.0586,0.23549533,True
2800.6575,0.12922096,True
2046.661,0.015708387,False
2956.0269,0.085778475,True
2232.7036,0.03334436,False
3363.28,0.08335137,True
2465.0735,0.078526735,True
2597.4775,0.058936834,True
2614.465,0.15371394,True
1481.0651,0.022954881,False
2562.2576,0.04945612,False
2749.2458,0.10661888,True
2731.472,0.067268014,True
2431.5605,0.07213819,True
2910.6438,0.06414378,True
1527.3712,0.02012214,False
2164.0364,0.096449494,True
2702.054,0.038825035,True
3383.9988,0.059443235,True
3364.9722,0.095436454,True
2714.4126,0.13444352,True
2715.6177,0.12356901,True
2441.1543,0.031189501,False
2375.0068,0.060783386,False
916.7198,-0.006550722,False
2678.0864,0.043689728,False
3009.8586,0.08220124,False
3276.6248,0.044166923,True
2602.77,0.07903445,True
3257.3047,0.11038256,True
1820.6272,0.047501266,False
990.1807,0.009924874,False
2302.6702,0.08942509,True
2054.8882,0.05652982,False
1550.4141,0.027944326,False
3048.0383,0.071787834,True
3325.6309,0.14616823,True
2889.2048,0.03455937,True
2612.4253,0.10214114,True
1123.897,0.019196525,False
2799.744,0.112469435,True
2562.044,0.074673414,True
2430.0796,0.07960081,True
2647.419,0.08829343,True
3340.0142,0.22278976,True
2962.031,0.09189379,False
2637.2886,0.11693311,False
2698.548,0.057976484,True
1775.3467,0.053843558,False
2263.8828,0.02680713,False
1792.391,0.02820307,False
2549.4663,0.07933676,True
1815.051,0.022024363,False
2778.935,0.09182012,False
3151.8425,0.053479433,True
2763.8008,0.05865693,True
2926.1611,0.10280895,False
2656.799,0.10344446,True
2659.7402,0.0707013,False
2315.8503,0.017383933,True
784.20294,0.009202033,False
1903.9729,0.033459485,False
3169.7988,0.05425048,True
1170.2374,0.023775414,False
2522.1055,0.12591219,True
1878.4882,0.03205359,False
2466.67,0.04055059,True
2489.2383,0.11421037,True
1628.3527,0.026636839,True
2698.672,0.13067162,True
1426.4037,0.0041467845,False
2511.6577,0.14592099,True
2189.7788,0.030624568,False
3496.7344,0.028257787,True
3220.7925,0.08029556,True
2372.672,0.06905341,False
3125.7593,0.058363616,True
3545.6804,0.039954305,True
2573.869,0.10324073,True
2376.8125,0.04763478,False
3385.734,0.064673185,True
2905.865,0.15464151,True
2738.2866,0.11511409,True
2757.8784,0.1102432,True
2986.2175,0.11507344,False
2941.3628,0.08079958,True
2783.9482,0.115259945,False
3203.2002,0.06171429,True
2439.515,0.051308453,True
1543.4672,0.04071626,False
3086.2449,0.07763827,True
2651.9133,0.10350102,True
2746.0742,0.14320683,True
1067.8131,0.009601146,False
2440.166,0.06850129,False
2271.6333,0.07254255,True
2365.5386,0.06656194,True
3272.1846,0.11365056,False
3275.8223,0.14739394,True
2099.0112,0.04214239,True
3966.5679,0.16044283,True
2373.242,0.11909354,True
1659.763,0.06394702,False
2527.559,0.05356759,False
2270.0676,0.043353915,False
3404.2717,0.21076214,True
2301.5532,0.069527626,False
1889.2502,0.053675443,False
3035.1414,0.15213263,False
1332.8826,0.017935187,False
2751.3728,0.075512886,True
3142.8213,0.080659986,True
2326.7065,0.034828603,True
2184.0305,0.0736444,True
2822.5747,0.06761384,True
2906.4563,0.07866347,False
2658.843,0.0550673,False
3422.0417,0.20509124,True
3529.6062,0.061258793,True
2795.3542,0.1104815,True
2084.0278,0.025996745,False
3067.6528,0.072906256,False
1875.1587,0.059906483,False
3087.2263,0.053504944,True
3385.576,0.10326314,True
3541.3838,0.06153679,True
2326.1257,0.081468105,True
3015.445,0.08080697,True
1233.7042,0.026561692,False
1569.4824,0.030051976,False
2096.0647,0.04702425,True
692.15497,0.008705586,False
3298.232,0.11155605,False
4536.812,0.060468912,True
2655.1267,0.0433591,False
2479.586,0.0948987,False
2579.6455,0.041211843,True
3169.9912,0.12079644,True
2894.0352,0.14851141,True
2395.0955,0.09316039,True
3094.3887,0.11569989,True
2726.094,0.17593408,True
3295.681,0.07452178,False
1962.9148,0.05930692,False
2289.105,0.036799133,False
2324.8225,0.030752003,False
2834.396,0.11642647,True
3459.2341,0.1268661,True
2382.2195,0.041389406,False
2634.0642,0.08946264,True
2660.3418,0.1012131,False
2490.8892,0.08164513,False
3439.1006,0.04431522,True
3077.5945,0.03857398,True
2244.2537,0.05435896,False
2612.5315,0.0511235,True
3313.0095,0.032375336,True
3031.6082,0.1445539,True
2025.8495,0.06275082,True
1895.7057,0.04651168,False
2941.7583,0.118999004,True
2199.0154,0.057962775,True
3448.6448,0.12222576,True
2175.744,0.08144474,True
1984.4563,0.047153473,False
2439.567,0.027810454,True
2452.0273,0.0840919,True
1669.5671,0.056215167,True
2872.4968,0.12370384,True
2351.74,0.09998381,True
3667.1047,0.09259844,True
2770.2131,0.12836075,True
2976.0422,0.119039536,True
3170.0393,0.07345867,True
3608.326,0.07308221,True
3311.6301,0.048329115,True
2064.211,0.024989337,False
3005.2375,0.09608126,True
1723.8746,0.06212744,False
2576.018,0.13800323,True
2192.2427,0.08129668,True
2476.73,0.08762574,True
1600.288,0.015885562,False
2714.7126,0.1404202,True
1964.7892,0.039793342,False
2886.9028,0.06603873,True
2916.1584,0.07266158,False
3561.5676,0.17085338,True
2545.6848,0.09940767,True
2000.9032,0.056249857,False
2450.6948,0.16370678,True
3080.1694,0.13612938,True
2014.1776,0.081851125,False
2290.5212,0.032646656,True
1869.7987,0.043671697,False
1770.7676,0.050887346,False
2645.55,0.037056804,True
3300.5874,0.19517255,False
3096.0466,0.05881083,True
1493.1205,0.04463169,False
3017.2405,0.12342143,True
3989.5251,0.060794473,True
2323.1804,0.06969142,True
3269.381,0.17902517,False
1263.5555,-0.0055067986,False
2195.362,0.0588001,True
2795.9116,0.08325988,True
3230.585,0.09265387,True
2656.2358,0.081160426,False
2885.465,0.07362938,True
2920.3816,0.15564573,True
1704.2357,0.014421135,False
2889.0754,0.06102836,True
2967.2305,0.06896418,False
886.2396,0.012219429,False
1108.9985,0.025114626,False
3450.946,0.05847895,True
1681.4124,0.08914459,True
2922.0227,0.19131017,True
2450.6304,0.05425656,True
2705.013,0.1111846,True
2827.9592,0.070319176,False
2718.9521,0.124825,True
3014.177,0.080648184,True
1747.0563,0.03248632,False
1159.9762,0.018298268,False
2773.45,0.07195246,True
2430.4062,0.07833862,True
2745.4395,0.11914766,True
2032.1279,0.050467372,False
2660.325,0.08300948,True
2992.6711,0.14859283,True
2988.7937,0.09447682,True
2933.648,0.0807327,True
878.70325,0.0070418566,False
3295.9783,0.06846976,True
1416.0356,0.02399394,False
2449.6423,0.11212468,True
2194.463,0.07783359,True
2948.2947,0.11451161,True
1189.1055,0.01945573,False
3675.756,0.09950817,True
3033.8276,0.057347298,True
2684.9492,0.16268504,True
2635.6248,0.10677767,True
1476.9453,0.015742213,False
2659.092,0.12443352,True
3135.3347,0.13261402,False
3314.702,0.0811317,True
2988.5513,0.031285226,True
1063.2932,0.031197041,False
2439.1611,0.089999676,False
2518.8682,0.014905602,False
2495.604,0.0616045,True
2099.839,0.066509485,True
2696.8027,0.110298395,True
2255.313,0.052852154,False
2667.002,0.099949956,False
2641.1323,0.16031408,True
1995.8522,0.05843091,False
3091.363,0.0811615,True
2042.4326,0.04642749,False
3214.8008,0.07989955,True
2549.3652,0.051061273,True
2800.655,0.043154,False
2385.7646,0.08798504,False
3001.16,0.093848825,True
1475.4081,0.019190192,False
2238.0723,0.044727504,False
2873.5684,0.13226402,True
2159.2292,0.068550825,True
2316.8616,0.09050715,True
2458.6404,0.050098002,False
2353.3574,0.039310455,False
2532.047,0.09052837,False
2411.0762,0.034789383,False
3107.6018,0.065229654,True
3281.7822,0.14382267,True
2605.754,0.17136383,False
3175.7817,0.13133168,True
3094.5793,0.110245585,True
2736.3857,0.15745687,False
2563.617,0.10119939,True
2024.8488,0.0311926,False
1914.1536,0.061510324,True
3469.1958,0.1579628,True
2390.0396,0.04423821,True
3547.9985,0.17461753,True
2629.974,0.062345862,True
3213.1023,0.07724863,False
2147.466,0.10955906,True
2600.807,0.051375628,True
1998.6184,0.06091255,True
2930.9263,0.0868541,True
2089.7341,0.042981803,False
2379.8794,0.09098399,False
1542.0989,0.017036617,False
2600.2078,0.090082645,False
2568.3337,0.0878247,True
3093.6445,0.09675574,True
2178.819,0.062048614,False
2945.543,0.06459069,True
1943.8265,0.04321164,False
1899.7175,0.043407828,False
3619.6853,0.1634624,True
2825.1987,0.083179474,True
2123.0093,0.048568606,True
2287.6262,0.050394416,True
2892.3882,0.06594324,False
2793.3965,0.058760405,True
2349.3958,0.07924205,False
2674.787,0.09503448,True
2138.486,0.042132974,True
3474.166,0.19538689,True
2748.7986,0.075200796,False
1310.8853,0.029015958,False
855.0454,0.007387534,False
2987.4373,0.19160604,True
2932.5222,0.1321981,True
2100.082,0.06541318,False
3327.8088,0.08748126,True
3195.7551,0.101507425,True
3482.8838,0.05878067,True
2060.9788,0.09069681,True
2644.0215,0.12300515,False
1014.6525,0.00011956692,False
2858.5117,0.15501332,True
3233.1929,0.079701185,True
2725.8396,0.08763856,False
621.1445,-0.00091377273,False
2270.7476,0.036901176,True
2868.873,0.046640873,True
2322.0725,0.11208379,True
2778.3206,0.06311196,False
1060.1013,0.012144625,False
2133.8516,0.082339644,True
2677.5818,0.036785007,True
2492.7747,0.028212786,True
2347.8926,0.02755779,False
2507.749,0.052163064,False
3202.7156,0.13571107,True
2916.9238,0.07533932,False
2831.902,0.12402964,True
3038.7158,0.15505183,True
2481.2131,0.049248457,False
2158.258,0.037196457,False
2588.1018,0.069827795,True
2462.735,0.053629637,False
3002.6594,0.057186425,False
2834.8093,0.06347597,False
2561.1545,0.0646472,True
2105.492,0.09318036,True
2010.6334,0.20142066,True
3024.0022,0.11730111,True
2635.8098,0.051803708,True
2747.799,0.05370921,True
3031.052,0.085600734,True
2452.424,0.064101815,True
1194.4631,0.00865382,False
2953.7095,0.103205204,True


==> new_results/losses/densenet-eps-0-c100/scale_0.5_densenet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
7226.6436,0.20373619,True
322.95886,0.004804697,False
5220.121,0.23626447,True
2138.462,0.06998855,True
2373.8005,0.06626421,True
14.271905,0.00021193433,False
1048.6561,0.0138173625,True
179.31836,0.006180958,False
372.17194,0.004840128,False
1550.1685,0.0551444,True
239.38432,0.0022933614,False
3424.1238,0.06726253,True
369.36417,0.0061988775,False
1257.8875,0.029753916,False
2283.4612,0.0252309,True
676.9066,0.021240823,False
126.21815,0.0033092657,False
43.22375,0.0005519439,False
176.77888,0.004309429,False
2757.8738,0.08260661,True
204.43904,0.002076814,False
2747.1648,0.06486592,True
201.65662,0.0037345383,False
377.63638,0.00631587,False
4656.4204,0.27473402,False
3968.781,0.12959349,True
150.70119,0.0028664935,False
3427.474,0.13513017,True
4096.5063,0.09397626,True
5542.006,0.21709907,False
3.44179,-9.534677e-06,False
145.19913,0.0014184993,False
2735.976,0.030869901,True
5668.529,0.15999293,True
6110.462,0.18263257,True
52.100166,0.0016315114,False
4907.728,0.120854616,True
4572.435,0.2905017,True
1396.208,0.053158745,True
1458.2999,0.070519,True
1339.8175,0.055246875,True
983.42487,0.018138133,False
2139.8257,0.09420529,True
2162.3018,0.10632503,True
67.75661,0.0015142229,False
1829.8715,0.019294322,True
6288.776,0.25607967,False
3575.2253,0.078874916,True
554.5349,0.0073588155,False
347.36234,0.006030053,False
4908.9917,0.11936641,False
1057.7598,0.020914078,True
736.3969,0.019404404,False
5134.7524,0.1599561,False
2604.1633,0.061172724,True
2061.9014,0.04039511,True
3598.9963,0.16602844,True
2941.9624,0.08586794,True
3012.3716,0.06453049,True
193.26958,0.0028113946,False
5398.4136,0.41332293,True
2708.2385,0.084442824,True
594.0446,0.020376612,False
4591.601,0.28338552,True
5700.721,0.27790153,False
642.8139,0.011588436,False
56.086163,0.0016654083,False
104.86354,0.00096273096,False
134.32133,0.0034700958,False
1653.317,0.025246248,True
1867.2358,0.06794064,True
2062.8455,0.0551071,True
341.73242,0.009547573,False
885.3625,0.019356683,False
3490.034,0.050650984,True
5924.692,0.31604016,True
4846.253,0.26096374,True
839.09705,0.01822,True
588.9099,0.035672046,False
3470.6396,0.060020924,True
324.98865,0.0037891902,False
2735.0125,0.22129261,True
4816.156,0.14591569,True
3895.6907,0.1920284,True
1358.291,0.036262408,True
5589.5103,0.21595848,False
225.23105,0.005965391,False
551.92395,0.01646268,False
4873.5664,0.23878193,False
905.03314,0.023247078,True
374.18015,0.008260783,False
384.04868,0.0070325993,False
22.532564,0.00068375154,False
3371.3123,0.18760651,True
1260.6707,0.025494955,True
706.7155,0.022395566,True
6188.737,0.22933066,False
200.64899,0.0037854202,False
4428.541,0.16940498,False
95.32876,0.0023425291,False
3573.1338,0.16277629,True
2801.7268,0.037098676,True
1760.0265,0.12917951,True
3356.8596,0.123930275,True
3125.9958,0.03636335,True
3367.1484,0.09863946,True
650.1252,0.033488587,False
4754.366,0.32538605,True
3888.0308,0.12449789,False
232.56499,0.0032279901,False
1083.6665,0.023235232,False
4132.235,0.14849234,True
3247.0864,0.06377977,True
4613.391,0.24931931,False
919.20233,0.011100337,False
2967.7156,0.05712533,True
4945.417,0.11567134,True
203.31598,0.0056907004,False
420.62152,0.0060830023,False
5288.955,0.16227686,True
1409.6693,0.05224496,True
189.40784,0.0034063738,False
143.40106,0.0027701883,False
2865.5015,0.0954743,True
4744.7427,0.1410464,True
45.599262,0.00070771365,False
136.44962,0.003436708,False
1156.3826,0.02200631,True
465.04172,0.0051643215,False
1948.8174,0.05676669,True
4854.6245,0.1457349,False
517.30334,0.008723691,False
1080.7806,0.029122427,True
1909.5908,0.047272623,True
899.08624,0.024372011,False
1936.1718,0.060327634,True
602.5728,0.0142500885,False
1853.4059,0.104336515,True
4074.2256,0.28610045,True
69.55246,0.0012726584,False
474.6822,0.020771526,False
2000.682,0.018287867,True
485.69052,0.01905207,False
696.47876,0.012143172,True
3424.0408,0.09255543,True
1287.2915,0.035369836,True
3662.8762,0.0843364,True
537.6188,0.010148808,False
2244.0076,0.060716957,True
1937.485,0.076096594,True
38.04995,0.0004003693,False
3298.04,0.12372953,True
214.51732,0.0048962384,False
37.533478,0.00077750674,False
380.28506,0.005163381,False
1554.7357,0.03272748,True
1136.2263,0.012272507,True
4625.281,0.25755906,True
1497.5989,0.03230954,True
2366.6792,0.06271075,True
1790.5651,0.0687056,True
688.5859,0.015468027,False
1381.0425,0.028478995,False
4783.693,0.220285,True
2104.62,0.07853311,True
2216.7688,0.08556563,True
584.65576,0.012849592,False
4258.8823,0.13817841,True
3853.1943,0.17713356,True
1009.4701,0.021169484,False
602.9333,0.010657836,False
117.04659,0.001764698,False
3256.4275,0.05050838,True
125.844406,0.0019242456,False
714.8791,0.020236332,False
1788.4377,0.10399406,True
5618.466,0.24252129,True
366.512,0.0046607517,False
2199.0789,0.03992708,True
94.58381,0.0008965032,False
5393.9004,0.19455492,False
18.305086,0.00015719823,False
4756.024,0.13490856,False
3775.845,0.090933144,True
4556.22,0.15246034,False
4259.467,0.12787473,True
3202.2087,0.082377315,True
1325.5615,0.01871293,True
3720.1047,0.2692089,True
4882.205,0.19771457,True
59.08929,0.0010266306,False
3952.5693,0.3051179,True
3353.7568,0.063033044,True
2305.5757,0.09054437,True
118.55996,0.001714169,False
1064.6631,0.014227599,True
552.11926,0.0177721,False
16.644835,0.0001384439,False
4891.6323,0.19337928,True
9.068453,3.5147124e-05,False
5249.098,0.24965441,True
823.32574,0.04189942,True
650.0465,0.012492415,True
2975.3489,0.07411116,True
3146.991,0.09087297,True
3005.9165,0.11541486,True
3992.649,0.28806233,True
806.8871,0.017021887,True
2741.6387,0.05380544,True
2516.5352,0.06333494,True
4874.145,0.24360383,True
2533.5808,0.054178745,True
179.65868,0.0055306423,False
479.80194,0.005422324,False
1431.9324,0.021416232,True
421.4718,0.0054603424,False
4694.004,0.21635807,True
3036.161,0.091982275,True
2404.9424,0.074971765,True
379.63312,0.0098446775,False
710.89716,0.02639205,False
5139.926,0.15836418,True
5044.213,0.4662876,True
40.96407,0.001115235,False
1497.5112,0.034170546,True
4308.357,0.1978234,False
1553.3933,0.051381677,True
15.980567,0.0003664312,False
70.7599,0.0025218716,False
4227.185,0.08431482,True
3000.7053,0.07643762,True
4461.7227,0.17571521,True
5184.2505,0.2113769,True
274.07193,0.00648907,False
73.670685,0.0009845858,False
12.472839,0.00016326812,False
4841.5054,0.20421886,True
4876.8823,0.18240476,False
7.48476,4.7184294e-05,False
4.088572,1.906717e-05,False
3240.3518,0.09726554,True
3523.4128,0.08164412,True
206.06667,0.004448559,False
3595.4182,0.03576973,True
4388.3135,0.16579467,True
2061.439,0.053645253,True
362.49487,0.0075498745,False
1230.9952,0.035381146,False
4808.872,0.13019866,True
4323.2334,0.1444383,True
4179.7354,0.19167352,False
4010.8762,0.07860735,True
5508.3633,0.12826967,True
192.384,0.0017849496,False
382.98114,0.005900627,False
424.22696,0.014089886,True
2093.5469,0.06958553,True
5911.6978,0.21089673,False
2485.6582,0.07411286,True
6628.07,0.24161243,True
4337.7925,0.16433132,True
699.0709,0.020949572,False
4954.5312,0.28228974,False
1745.3107,0.04329844,True
1338.3938,0.014135487,True
1048.2998,0.03694234,False
4553.16,0.09397161,True
1803.8169,0.034301177,True
4963.1606,0.22126901,True
4243.447,0.15112609,True
739.0432,0.013008457,False
5552.5796,0.24346566,False
732.8677,0.024082959,False
2000.4468,0.05127506,True
5736.3706,0.118135095,True
4992.255,0.18905973,True
3394.1396,0.1279087,True
3212.5776,0.3215934,True
5658.084,0.21306229,True
69.90375,0.001204263,False
3729.6628,0.054464817,True
6377.1826,0.21927774,False
5420.2266,0.3032242,True
2140.9504,0.09430994,True
47.997047,0.0007523936,False
766.6818,0.021425024,True
5096.222,0.26202738,True
229.14055,0.00558063,False
4363.39,0.3683185,True
563.5441,0.011986319,False
53.886696,0.0014918828,False
1501.8854,0.027345784,True
256.46188,0.0056948774,False
443.60284,0.007303551,False
5099.6777,0.33030462,False
1077.6816,0.021496065,True
2039.7212,0.07223934,True
221.64114,0.002433788,False
19.453728,0.00041509082,False
14.903468,2.36911e-05,False
422.01117,0.005873814,False
50.414555,0.0012730015,False
1023.0222,0.011866495,False
193.43242,0.004065972,False
717.94904,0.008235458,False
40.534832,0.00038439524,False
1785.5317,0.06978519,True
4315.708,0.1118803,True
2968.742,0.20607707,True
5336.317,0.2553916,False
1936.5414,0.03208399,True
126.786766,0.0018940689,False
26.263422,0.0009453688,False
862.61804,0.03520561,True
2689.1462,0.11234081,True
573.0742,0.0048758574,False
48.788296,0.0012090676,False
5857.3926,0.1729356,True
4285.6304,0.061718017,True
2133.8901,0.06620766,True
1833.8273,0.033219516,True
852.0937,0.03536395,True
2075.9917,0.054647207,True
1816.764,0.05493696,True
332.7494,0.004451994,False
4325.6074,0.12034398,True
1269.9341,0.018353976,True
1516.9513,0.036404252,True
89.8041,0.0027861246,False
1071.7112,0.03723523,True
135.29164,0.0059351055,False
1756.8074,0.028802648,True
2789.0105,0.0802674,True
18.541758,0.00041155284,False
1245.6324,0.05137877,True
73.11881,0.0006787474,False
163.83156,0.002687117,False
6043.236,0.12541556,True
4191.6294,0.13151062,True
3158.1655,0.045883656,True
2310.2979,0.05405745,True
2968.273,0.03863734,True
2429.133,0.055554196,True
4779.921,0.18166977,True
4735.887,0.27854753,False
1541.0386,0.01818639,True
996.8998,0.020217352,True
345.79883,0.004965663,False
3405.9338,0.05374533,True
2000.1741,0.05746898,True
465.14905,0.0017600115,False
1000.06085,0.022027873,False
1966.6268,0.036481097,True
1033.8685,0.024962254,True
94.64749,0.0011392664,False
5584.484,0.28384745,False
630.11334,0.007838123,False
114.18125,0.0016882969,False
5426.417,0.11072421,True
5873.216,0.33630538,False
334.85928,0.008783948,False
656.3616,0.007975567,False
1159.8799,0.049222052,True
1346.1726,0.014570445,True
292.97214,0.0050002057,False
1097.4199,0.024848871,True
3856.1829,0.21620715,True
2773.8354,0.11811611,True
234.39455,0.007904597,False
5.4229236,1.6682607e-06,False
3861.8645,0.07389015,True
1264.9983,0.039477527,False
5365.0273,0.11970127,True
4108.8667,0.08168304,True
4983.104,0.21934003,True
2125.2856,0.059719354,True
1302.773,0.026108935,True
2996.1821,0.15506727,True
4443.0693,0.12311578,True
747.6869,0.013523981,False
202.13539,0.0024146633,False
2050.0159,0.08485113,True
122.61688,0.00081809796,False
4050.4248,0.07259518,True
2764.4243,0.09097943,True
4327.4507,0.08007407,True
990.4094,0.01171153,True
53.089474,0.00066997716,False
36.701664,0.00046619005,False
177.38701,0.0040100487,False
1411.6177,0.027565904,True
3.6558733,-1.1560842e-05,False
2201.0852,0.03296885,True
103.23259,0.0029374226,False
499.829,0.024032649,False
4277.3545,0.12126356,False
30.494518,0.0005908308,False
4764.1533,0.09608805,True
223.62978,0.006159518,False
70.59706,0.001009604,False
4180.713,0.20930678,True
3940.3835,0.14292055,True
793.0019,0.018801168,True
376.47885,0.0063761454,False
2373.1902,0.08449899,True
4706.0083,0.12286365,True
751.12463,0.0323939,False
4315.776,0.16728586,True
3514.948,0.110969305,True
45.31399,0.00046135532,False
4467.3027,0.17133927,True
2242.5342,0.053447574,True
4948.2827,0.20180976,True
2251.7397,0.037931725,True
132.7406,0.0011152523,False
5512.308,0.17466533,False
665.16534,0.012968399,False
2850.7532,0.06213668,True
85.14794,0.0020229984,False
4325.059,0.10485387,True
2909.035,0.106818855,True
808.2901,0.031784855,False
3564.1733,0.10652083,True
47.097614,0.0010204918,False
1429.2029,0.07835162,True
3309.8193,0.064041585,True
245.22272,0.0044697635,False
4722.159,0.2173065,True
3909.8838,0.10774112,True
4615.6294,0.14196974,True
3503.2827,0.15314245,True
202.11209,0.0026793499,False
4051.879,0.16017818,True
659.9289,0.009329002,True
53.932003,0.0006714165,False
1215.864,0.012772992,False
3343.096,0.097670436,True
4504.758,0.1789316,True
66.32536,0.0005271279,False
3282.8618,0.16195375,True
2086.3367,0.02527757,True
363.1787,0.005012784,False
2584.697,0.13142338,True
3842.3347,0.12898886,True
526.70856,0.012801662,False
3802.3118,0.1437372,True
3565.161,0.11086428,True
5156.9805,0.19296134,False
87.82227,0.0010939613,False
407.29715,0.0030444786,False
613.5574,0.012648515,False
2425.5364,0.069473356,True
2167.828,0.08523451,True
2462.9036,0.07930085,True
2518.6946,0.10662812,True
2224.975,0.11601573,True
4180.03,0.14085841,True
1260.2855,0.01272653,True
2357.6965,0.093624204,True
5229.911,0.23367691,False
242.9278,0.0032882541,False
1727.5833,0.012547262,True
17.254272,0.00012761704,False
4360.2305,0.1601826,False
42.064003,0.0004646557,False
1256.4418,0.024689056,True
4905.451,0.1740992,True
6072.488,0.19387627,True
3115.0676,0.054578602,True
3876.0374,0.1509813,True
3499.4077,0.05068341,True
2349.7551,0.06538673,True
202.68889,0.0024729595,False
3849.6995,0.21156192,False
3958.742,0.3140484,True
848.497,0.02568794,True
986.0075,0.041515134,True
383.13483,0.009608038,False
1785.2964,0.04302621,True
2270.5994,0.026289478,True
4595.9795,0.20451176,False
1635.511,0.049822614,True
4133.7075,0.13806397,True
5559.7495,0.23008275,False
636.38556,0.01948493,True
3373.4358,0.073366106,True
2638.114,0.06425853,True
627.5351,0.020767108,False
691.5499,0.014232159,False
32.403877,0.0006714226,False
2778.5876,0.059019923,True
4097.1274,0.13836795,True
1755.7699,0.07252902,True
4207.207,0.09776044,True
1122.5181,0.03234055,True
353.88977,0.0063955095,False
356.1337,0.0053018276,False
2673.2217,0.09878662,True
75.300934,0.0015625241,False
2174.4924,0.0595046,True
4740.9897,0.18413007,False
768.7482,0.014411941,False
444.1601,0.0037218258,False
1375.0419,0.026432715,True
475.81793,0.011510618,False
186.81508,0.002620384,False
4607.2544,0.20752734,True
728.9459,0.009880822,True
4137.3887,0.08750516,True
1843.7393,0.031484336,True
1926.6096,0.039847106,True
4443.255,0.10794419,True
509.97452,0.010472767,False
552.6851,0.014461119,False
17.166256,0.00038203062,False
3873.6025,0.20715016,True
343.65146,0.009712074,False
4468.846,0.17208236,True
5071.549,0.05275148,True
3711.211,0.14464599,True
4661.8916,0.18842077,True
3146.6692,0.18771869,True
4121.79,0.18336642,True
619.0461,0.0042966045,False
5126.4526,0.14757359,True
1010.1581,0.029960304,False
1522.6223,0.02544275,True
1066.4263,0.023853466,False
1033.2222,0.020428665,True
3091.88,0.10661021,True
4494.768,0.20315373,True
245.08162,0.0034916513,False
721.2112,0.016864635,True
1002.82556,0.02377861,False
1092.163,0.016537271,False
4226.71,0.2278229,True
215.2517,0.009719238,False
3232.011,0.100066036,True
2753.4707,0.070414096,True
2858.3328,0.053600043,True
2982.5332,0.11985725,True
1794.9768,0.06428613,True
3559.321,0.116292715,True
88.48451,0.002569181,False
4031.3354,0.1142745,True
613.2729,0.014413379,False
554.06146,0.018960796,False
10.570258,-1.4652207e-05,False
687.4725,0.014355093,False
2133.7166,0.20930949,True
46.873356,0.00086727226,False
4826.5845,0.1556164,False
4754.154,0.21319807,True
1228.2258,0.03019382,True
787.6522,0.018807065,True
489.93588,0.012147054,False
4862.1133,0.14709675,True
4916.531,0.2285049,False
5481.7207,0.2945485,False
660.2725,0.018521275,True
4785.347,0.25476193,True
1468.1232,0.022417113,True
373.2516,0.008571655,False
2570.8435,0.18382353,True
2501.0076,0.076140106,True
729.3369,0.0152065195,False
127.998,0.0034626098,False
3583.9966,0.11165252,True
2660.0627,0.077293426,True
450.163,0.009793986,False
280.4884,0.0071713943,False
5538.2803,0.14699268,True
8.795055,0.00019512785,False
3042.514,0.17469859,False
606.212,0.027269326,False
3925.3904,0.15114158,True
29.096336,0.00067125424,False
1902.2019,0.050053746,True
1563.2723,0.048230886,True
6869.0815,0.28427577,True
3747.6316,0.07029033,True
1333.2627,0.04811421,True
4004.4644,0.21136785,True
2595.5947,0.080870986,True
3788.2805,0.06260198,True
434.03827,0.006232865,False
3559.1436,0.1250427,True
5555.7534,0.24287093,False
39.40686,0.00097321183,False
3193.2314,0.067896545,True
842.469,0.014623821,False
3875.879,0.092015326,True
3376.4675,0.09410331,True
4072.9133,0.15200198,True
2906.6526,0.07048684,True
7048.0576,0.14875948,False
3193.766,0.04439114,True
3305.8645,0.1117481,True
1523.1636,0.05321917,True
3777.1465,0.109492004,True
1939.3431,0.048212677,True
1482.2852,0.048825108,True
3805.3132,0.24610466,True
690.0384,0.028704561,True
54.828133,0.0008876859,False
35.91356,0.0003165861,False
791.7055,0.01677648,True
5195.874,0.1642282,False
5248.9746,0.25075102,True
3882.628,0.18876338,True
690.44904,0.020107202,False
3367.9297,0.060726017,True
4715.9287,0.14831632,True
895.0439,0.012578033,True
5758.3145,0.15802503,True
4478.693,0.13970649,True
264.28912,0.0049094036,False
139.25952,0.0037027895,False
5734.54,0.20235395,True
130.57178,0.002004032,False
3945.307,0.15919429,True
4887.8057,0.3061213,True
3667.0876,0.13429111,True
5006.948,0.20760465,True
2283.6567,0.045474038,True
2207.5667,0.07575853,True
902.6351,0.026705861,False
344.4416,0.0021122005,False
4396.219,0.1787914,True
349.62036,0.0025278516,False
6378.62,0.22001326,False
1537.9869,0.05995798,True
3310.9985,0.13120377,True
2882.8235,0.06807858,True
1148.315,0.04481861,True
6070.056,0.3385911,False
4432.8447,0.1291129,True
271.1788,0.009601245,False
4513.5312,0.2511556,True
3355.8193,0.13593847,True
4257.7617,0.16021574,True
4207.115,0.11731267,True
444.8202,0.007900473,False
4458.1772,0.1233865,True
1250.8196,0.015182406,True
70.18165,0.0013760957,False
2486.271,0.047758102,True
64.92708,0.0013350677,False
43.146618,0.0009317051,False
339.47635,0.020578042,False
2253.9397,0.08918032,True
1637.6626,0.03125663,True
2199.8855,0.042096198,True
249.47105,0.008259123,False
152.37921,0.0024637338,False
4368.367,0.16398346,True
5534.212,0.25883484,True
4048.3928,0.08299714,True
4879.4414,0.11205554,True
2337.3628,0.06494412,True
353.75967,0.0035234783,False
3.7167358,4.4094922e-06,False
5237.666,0.06552023,True
2979.6995,0.086578935,True
59.469936,0.0013519293,False
5599.949,0.11798668,False
6475.552,0.18623304,True
2241.8755,0.06589636,True
2983.3572,0.054969907,True
539.51263,0.020427719,True
4518.4805,0.16723263,False
3311.3564,0.116757125,True
1295.5654,0.09058225,True
4279.2275,0.156048,True
179.45157,0.0041592494,False
3252.584,0.15699232,True
1247.0581,0.029227227,True
208.15468,0.0026405863,False
2670.9648,0.12586904,True
1138.8341,0.020534016,True
169.44386,0.0061921226,False
872.6212,0.008541755,False
367.9152,0.0035181493,False
550.9551,0.012134749,True
1456.9668,0.037527427,True
481.99414,0.008589406,False
5925.2197,0.23543751,True
18.019218,0.00032620353,False
2918.1492,0.05999875,True
1884.8177,0.06066236,True
3736.6113,0.21178198,True
2019.0931,0.09629732,True
3614.7222,0.089340985,True
226.68239,0.01277614,False
4949.916,0.21236944,True
371.68268,0.0057859346,False
5316.4204,0.13159275,True
1062.1736,0.028281502,True
726.18976,0.028427824,True
3799.2576,0.1819163,True
5212.309,0.2546612,True
180.14363,0.0048157386,False
3386.071,0.09272981,True
5600.617,0.16040337,True
4900.7534,0.27169883,False
412.58908,0.0086046755,False
339.20633,0.0068978835,False
1999.945,0.03378077,True
815.9877,0.022130765,False
287.93057,0.01441863,False
4450.3384,0.106515825,True
5154.263,0.287305,False
5023.5864,0.22084296,False
3110.098,0.21714526,True
156.72548,0.003389867,False
4489.567,0.1755706,True
942.14856,0.019476071,False
316.29572,0.0072039235,False
3107.8699,0.19674528,True
275.52267,0.0032953732,False
1413.1819,0.03916204,True
671.6814,0.023724407,False
3927.5168,0.30893576,False
5202.49,0.090047956,True
4959.698,0.069153726,True
2155.7002,0.045938596,True
4670.7554,0.09127873,True
1344.0991,0.030446276,True
1396.4058,0.025461987,True
1128.69,0.018743522,False
3572.5596,0.15648001,True
119.80836,0.0012169732,False
485.76135,0.01268043,False
4012.9885,0.20019358,True
108.19312,0.002273162,False
3985.5151,0.10474521,True
2629.3542,0.046104074,True
4745.8945,0.2180621,True
53.885784,0.0012817534,False
4887.0386,0.15368322,True
269.15128,0.0031167455,False
120.60978,0.0026218425,False
2820.3345,0.1617006,True
231.99626,0.0030026734,False
4133.2515,0.048890084,True
3837.2485,0.09699035,True
1799.507,0.058579996,True
4494.0396,0.120532155,True
2546.6094,0.088915944,True
579.09644,0.0034004971,False
131.72336,0.0028322171,False
242.66588,0.009814868,False
152.98416,0.0021336684,False
126.78674,0.0027482081,False
3546.8193,0.1834904,True
381.0992,0.009870073,False
3971.2075,0.28954828,True
1934.4287,0.056134835,True
75.07152,0.0019449051,False
589.949,0.0069655813,False
2277.2815,0.040976524,True
3634.0435,0.11432892,True
3999.4473,0.24427462,False
2142.1592,0.037120745,True
5057.4854,0.16364557,True
4420.639,0.11859679,True
3068.0376,0.09888369,True
494.09573,0.008612558,False
2250.6628,0.07102063,True
3186.4465,0.053935826,True
336.43762,0.0077177268,False
1825.7372,0.05799429,True
3784.1157,0.16634846,True
1227.1907,0.025661312,True
3797.0225,0.11636633,True
54.67187,0.0005877251,False
931.30664,0.01431568,False
5026.9956,0.17389786,True
4088.4763,0.16223216,False
2893.4272,0.08710188,True
1624.5132,0.029805794,True
2092.3574,0.06979275,True
466.79697,0.010481803,False
710.46063,0.020805374,False
3.7038906,-1.1917087e-05,False
15.432996,0.00039052626,False
3965.3875,0.15964103,True
2678.2395,0.035541177,True
1154.094,0.031787142,False
116.54055,0.0034031784,False
6159.2505,0.20001173,False
5198.195,0.22800708,True
2964.511,0.11127889,True
175.27881,0.0045818677,False
3561.7964,0.12190181,True
26.787245,0.0006838562,False
9.829821,-6.5513887e-06,False
72.73986,0.0013172501,False
1374.0078,0.030975275,True
5055.7217,0.123466074,True
130.73682,0.0024693478,False
1083.0801,0.054474927,True
5548.642,0.15056229,True
629.7322,0.013469517,True
1665.3303,0.052493393,True
3653.6,0.17210394,True
3638.3828,0.07571471,True
799.04724,0.024094265,False
2195.654,0.030634508,True
3343.354,0.11271614,True
2697.0483,0.07131198,True
3410.646,0.066890985,True
21.313015,0.00026377407,False
1838.8556,0.10081926,True
3246.7058,0.10617229,True
3955.548,0.22455889,True
1703.2465,0.039727867,True
28.895807,0.00047392212,False
5332.361,0.43145347,True
1818.213,0.022037908,True
76.95506,0.0014155335,False
2656.325,0.09163086,True
4744.347,0.1642626,True
2059.4854,0.068904206,True
2905.4375,0.04683122,True
1609.2358,0.03694626,True
4961.4175,0.12750196,False
1881.6044,0.054745942,True
98.78306,0.0020607263,False
1188.0818,0.05402051,True
2339.0923,0.07585716,True
2741.734,0.041419685,True
576.3707,0.017961726,True
639.33606,0.0168747,False
1485.2697,0.05319827,True
151.72514,0.0029653264,False
122.94501,0.0024450822,False
2647.6816,0.035995036,True
200.56935,0.0033763982,False
3462.2625,0.092662215,True
401.15598,0.005316913,False
244.70274,0.0054414663,False
212.22943,0.0025426839,False
133.46031,0.0018112892,False
1552.2101,0.055227235,True
2157.535,0.050940663,True
516.6977,0.012239784,False
1463.325,0.014259264,True
6165.179,0.25835812,False
5622.3267,0.30559182,True
69.9277,0.0019261441,False
4800.2925,0.15115285,True
3466.8691,0.09506896,True
1976.0742,0.043001533,True
626.00397,0.009306278,False
1321.9131,0.063938335,True
2941.4119,0.05662632,True
2333.2292,0.05530581,True
570.9782,0.020221435,False
1484.0004,0.036427945,True
5270.449,0.15467924,True
4520.779,0.18168151,True
2645.4487,0.06008774,True
1152.2205,0.020391412,True
1577.9692,0.035707846,True
3536.0486,0.14757955,True
1844.3643,0.0527841,True
3112.6155,0.095648944,True
2530.5728,0.05557403,True
1364.6882,0.016508594,True
226.96051,0.0035487786,False
624.02277,0.005005058,False
1338.9674,0.0194318,True
113.15457,0.0036901673,False
386.33508,0.015883261,False
157.89494,0.0031392975,False
445.59204,0.0074694008,False
3424.9993,0.2788278,True
4997.879,0.17262858,True
294.00397,0.006192878,False
4468.5244,0.22380662,True
3318.824,0.08907786,True
866.8577,0.013294369,False
1129.266,0.020646669,True
466.69058,0.007484127,False
5111.5054,0.2756455,True
28.679089,0.00078144786,False
5066.1626,0.19288641,True
5777.969,0.20387572,True
3525.4087,0.056586683,True
5497.847,0.21670246,False
4955.6226,0.16539931,False
16.882257,0.00017510913,False
1952.0421,0.025733158,True
25.635134,0.00034249527,False
2783.9226,0.053180486,True
4582.8765,0.09559959,True
1417.4543,0.04311797,True
1269.8779,0.039911464,True
1173.7734,0.008213095,False
3972.348,0.10428363,True
1159.9691,0.0425367,True
3560.4138,0.056410134,True
417.71835,0.0071393847,False
4239.482,0.12200832,True
3750.136,0.12467876,True
3911.7168,0.0748561,True
1691.3481,0.05341673,True
4430.168,0.17186475,True
310.92502,0.012020171,False
5937.985,0.24355733,True
479.1443,0.013730366,False
437.47424,0.013226539,False
202.06682,0.0041621327,False
1815.8235,0.040948793,True
15.17779,-6.0729217e-06,False
111.346115,0.007247326,False
1033.3162,0.034855977,False
3844.499,0.16541243,True
4596.624,0.21723485,True
1125.2787,0.024853937,True
4241.0293,0.2828859,False
5290.499,0.1379928,True
123.60828,0.0042994814,False
5430.424,0.20654774,True
2494.182,0.030169517,True
593.2359,0.013918024,False
4366.8193,0.12959701,True
1022.0033,0.01394999,False
844.6546,0.006896615,True
1618.9462,0.06091124,True
1083.5105,0.022906154,False
2982.9963,0.07793501,True
2480.001,0.072576106,True
1653.0502,0.03131199,True
4875.7515,0.20762372,True
1657.8702,0.035841003,True
54.328037,0.0011338377,False
529.76,0.010089986,False
4849.065,0.072767496,True
292.12903,0.013030514,False
1127.5303,0.05380307,True
1882.8833,0.054199696,True
3929.3604,0.16204405,True
2617.5405,0.14320007,True
1763.9489,0.03507653,True
2682.009,0.10345581,True
4344.2183,0.1969558,True
163.51501,0.0026602866,False
4971.4043,0.10659242,True
531.1133,0.0065567717,False
15.461177,0.00051647576,False
343.43488,0.011833807,False
2793.4473,0.08052954,True
38.038094,0.00059437286,False
3665.221,0.106891215,True
17.454649,0.00031822908,False
4183.114,0.107843995,True
2969.1694,0.09197314,True
2379.8542,0.042597443,True
2339.4797,0.034314126,True
4223.431,0.12065601,True
3202.551,0.091019094,True
427.21762,0.007159481,False
100.59488,0.0027958862,False
1496.2324,0.04257691,True
6170.7637,0.37162817,False
4288.6226,0.30008334,True
3837.6943,0.14212787,True
1207.3572,0.029285476,True
952.599,0.03683096,False
2530.7312,0.029199123,True
43.502422,0.00043450855,False
753.7984,0.014773689,False
5950.4233,0.18648791,False
91.79338,0.0023559234,False
2324.5864,0.057156026,True
64.019745,0.0017857156,False
5618.269,0.29816198,False
1363.066,0.049437895,True
173.61076,0.0023446064,False
2784.5723,0.13934955,True
505.71902,0.007627137,False
1941.3861,0.08082193,True
230.03378,0.008608583,False
2511.611,0.058363467,True
369.2639,0.004364595,False
357.9753,0.004662905,False
15.7761,0.0002741106,False
197.50911,0.0043903803,False
158.98761,0.0026008226,False
625.7522,0.030894361,False
1126.1022,0.02275905,False
1842.3732,0.13585544,True
3533.6091,0.1194607,True
4180.6934,0.123966694,False
770.78284,0.026235051,False
4621.7886,0.1707604,True
106.156296,0.00347454,False
1904.5463,0.06749773,True
4064.494,0.12589806,True
2904.3965,0.10702929,True
2447.493,0.06898272,True
5601.5015,0.11516738,False
18.617228,0.00011119549,False
754.77106,0.024405047,False
3260.9663,0.07195979,True
319.01062,0.0038375575,False
596.0944,0.013996929,False
3264.6726,0.13823462,True
822.6785,0.0113404915,False
4564.0913,0.15430331,True
2409.894,0.08477408,True
3787.0955,0.1471436,True
3521.2954,0.10894406,True
4682.2607,0.14250821,True
2992.472,0.06089601,True
250.66191,0.002557829,False
263.4082,0.005364012,False
262.65506,0.005052075,False
3492.1704,0.068823755,True
3732.5544,0.12621617,True
3753.1814,0.1234138,True
574.17847,0.01692788,False
4407.5645,0.2102257,True
457.54224,0.021696977,False
4801.08,0.16688097,True
5470.9155,0.18564606,True
3997.7874,0.14951581,True
2517.067,0.052302033,True
1082.6564,0.039454654,False
1481.0337,0.037123166,True
3696.51,0.107593894,False
68.917145,0.0011279965,False
4768.358,0.19846821,False
1635.7449,0.060616657,True
3845.057,0.20354259,True
273.9311,0.0033340603,False
2107.4097,0.07695936,True
3141.136,0.10156655,True
3383.2305,0.13118818,True
4438.1826,0.27769393,True
4575.3013,0.20885193,True
2452.0032,0.03171286,True
4019.0112,0.15019792,True
751.02985,0.021192998,True
358.57294,0.009548742,False
569.897,0.006174136,False
5982.4917,0.3107034,False
5122.551,0.11973488,False
5638.2,0.14395595,False
4869.1465,0.23054397,False
146.89917,0.00272673,False
4476.7876,0.192105,True
2707.7683,0.063931376,True
1502.5637,0.043721855,True
871.4792,0.024178833,True
647.99854,0.015590683,False
5885.9604,0.15136802,True
5671.067,0.16142976,True
144.38794,0.004056503,False
5538.673,0.30802047,True
209.23573,0.0029163603,False
394.07184,0.007832643,False
499.1424,0.0068900436,False
346.10892,0.0070760455,False
0.8647393,5.4833326e-06,False
916.8528,0.01342573,True
4305.642,0.15328324,False
4822.493,0.25077224,False
2506.7231,0.051353753,True
3137.8374,0.10622972,True
2189.8318,0.057638705,True
254.49599,0.009233931,False
895.9422,0.012195021,False
3769.3245,0.06432912,True
104.09326,0.0018340601,False
2132.6467,0.039995536,True
1849.9459,0.01685366,True
674.58203,0.018944003,True
3894.9258,0.06299186,True
2504.457,0.07104212,True
110.951164,0.0034549246,False
887.78735,0.036243327,True
1.0924646,-2.3839675e-07,False
56.37324,0.0013963282,False
69.310585,0.0015273076,False
10.8285885,-1.4056626e-05,False
2791.2322,0.11326784,True
2224.375,0.05864656,True
1385.4487,0.022322044,True
609.94183,0.011446342,False
5062.394,0.24006462,True
5657.2183,0.17835605,False
788.18604,0.00953272,True
1201.1848,0.016057044,True
4762.1187,0.21963978,False
949.07513,0.035574984,False
2700.2268,0.09735125,True
789.4695,0.018866703,False
95.43098,0.0025577568,False
67.70699,0.0005144081,False
229.0173,0.0051148534,False
4604.574,0.076765776,True
16.27375,-4.7627836e-05,False
4703.902,0.14460313,True
4021.821,0.05529344,True
3074.2292,0.06104684,True
2155.3743,0.081226766,True
4993.317,0.18894094,True
27.613064,0.0005049857,False
675.82684,0.02096666,False
543.92255,0.016112916,True
82.41294,0.0008066138,False
3410.5298,0.084294796,True
4708.0986,0.09116846,True
49.635014,0.001484035,False
4434.7607,0.49073273,True
5740.604,0.3164245,True
4511.1772,0.11782503,False
2122.4912,0.066212416,True
1038.1932,0.01809629,False
5645.4116,0.20038652,False
709.5375,0.012438286,False
316.64612,0.005862033,False
315.49167,0.009907067,False
2950.903,0.109479725,True
2254.9377,0.05257635,True
4964.7695,0.23157287,False
371.51556,0.014793791,False
6510.579,0.15078807,True
81.05902,0.0010939022,False
394.7321,0.011693655,False
374.8421,0.016526535,False
6003.491,0.18667948,True
428.41617,0.010575075,True
1478.0475,0.077139184,True
5281.402,0.13839042,True
2097.3076,0.03979081,True
576.7595,0.010660253,False
317.0004,0.0075778533,False
3971.0293,0.05423689,True
933.0553,0.014147438,True
2995.7202,0.049495816,True
660.24036,0.030992635,True
2344.8655,0.040423825,True
4688.8784,0.3085742,True
1587.6927,0.04199122,True
126.08905,0.003878071,False
882.03534,0.015210547,True
4067.4543,0.25329787,True
772.50726,0.027533762,True
265.91434,0.0044222064,False
4289.346,0.1856004,True
4571.5,0.2487045,True
3365.2566,0.15083444,True
2009.5217,0.06547204,True
5248.2217,0.07630652,True
202.99452,0.0055366717,False
522.6128,0.011408027,False
69.570206,0.0013174918,False
1291.6614,0.057914793,True
18.300724,0.00016158621,False
330.21292,0.0065250434,False
21.36761,0.00045488693,False
1410.994,0.05981368,True
332.84897,0.011401309,False
3504.0012,0.09398347,True
4565.2305,0.22856224,True
82.88573,0.000978197,False
4.3305163,9.175652e-06,False
5835.191,0.15237617,False
100.88646,0.0017518615,False
4344.8667,0.25194728,True
3833.925,0.15782112,True
41.700306,0.0004826195,False
3624.9517,0.10231793,True
2043.6509,0.053819135,True
206.31245,0.003163889,False
2764.5454,0.11430615,True
4477.089,0.31489754,True
2341.5122,0.15375715,True
2947.9014,0.07960549,True
2176.5627,0.04201269,True
1150.3014,0.041308634,True
8.805267,-1.4294637e-06,False
5106.7017,0.2358954,True
540.4267,0.012520798,False
3800.0493,0.06331527,True
2477.562,0.042672873,True
1755.5261,0.036080405,True
2429.7588,0.11395213,True
2923.1057,0.060902834,True
1570.1152,0.03611204,True
2862.3691,0.081938714,True
2677.8606,0.059723496,True
3507.4985,0.1384275,True
440.4348,0.016322613,False
3887.1929,0.11679882,True
2946.1182,0.123729706,True
1648.1178,0.021492898,True
3491.352,0.13090158,True
26.027405,0.0006581291,False
514.0983,0.009171341,False
1978.9897,0.03598316,True
3285.3718,0.05097261,True
1008.9474,0.040574998,True
29.933777,0.0010296064,False
310.4802,0.0056644864,False
4940.718,0.20098972,False
634.5211,0.015864257,False
36.772106,0.0009650034,False
1094.2168,0.015684016,True
1693.205,0.054729745,True
2631.9705,0.02250579,True
14.585209,0.00017699425,False
2.8147976,-9.058567e-06,False
1950.6384,0.033272415,True
84.90834,0.0008335784,False
2446.7957,0.09561348,True
313.58447,0.009747688,False
72.637695,0.0011432846,False
5011.6143,0.35777473,False
108.74655,0.002121793,False
3934.582,0.10638952,False
4669.42,0.1368537,True
5913.5645,0.1683464,True
120.06996,0.0025127893,False
3023.7454,0.04058951,True
81.16912,0.001532523,False
438.15134,0.00815843,False
5040.7725,0.14785028,True
4612.6206,0.11183059,True
2161.6675,0.08750236,True
10.374745,9.111891e-05,False
3324.094,0.16579974,True
2626.5588,0.05727297,True
2612.3271,0.041015267,True
4110.9927,0.10724193,True
613.5521,0.014764775,False
3979.6938,0.17424327,True
1141.3475,0.029088102,True
153.68356,0.0049087713,False
5099.8447,0.24428082,True
450.54108,0.0030924864,False
4119.224,0.27725148,False
24.639658,0.0010098319,False
40.430458,0.0022296144,False
1698.2493,0.048902526,True
1012.94434,0.03705039,False
25.399033,0.00038914708,False
666.3936,0.012190357,False
841.5296,0.018957444,True
3917.4993,0.19124007,False
91.22895,0.0009763418,False
5648.234,0.20660341,True
677.29944,0.01905641,False
308.47766,0.014624655,False
3812.0015,0.07710129,True
1172.4598,0.020950496,True
86.11232,0.0015505604,False
225.32095,0.002749648,False
1562.1234,0.023776546,True
981.6439,0.047061652,False
3842.6846,0.22639728,True
2782.8916,0.034642786,True
5731.939,0.17093801,True
653.5767,0.007894896,True
5520.267,0.1374954,True
4208.5796,0.15944242,True
2683.8228,0.043089315,True
2336.9666,0.032439023,True
3525.7908,0.19696736,False
3511.334,0.14201677,True
13.146656,0.000121335965,False
4412.7295,0.14536679,True
2174.6694,0.0851326,True
463.90308,0.014721353,False
145.08293,0.0018188711,False
5143.616,0.15444744,False
4826.055,0.11649108,True
3269.6506,0.1540708,False
4885.0977,0.26415956,True
2399.8823,0.055468634,True
1046.4001,0.03309621,True
1577.6295,0.024518013,True
2668.7363,0.04966733,True
3471.3308,0.12557611,True
1118.1445,0.028461993,True
2048.2402,0.033071563,True
64.54964,0.0009612958,False
4655.7153,0.17304194,False
108.81878,0.0024482254,False
3730.677,0.14572906,True
2596.6653,0.12776497,True
4294.336,0.1079092,True
114.35597,0.0020734556,False
578.9345,0.010948624,False
33.909298,0.0006539412,False
120.41583,0.001483391,False
353.7226,0.0020079128,False
2693.8223,0.09153342,True
772.92413,0.023788452,False
286.94366,0.008061659,False
5351.6167,0.218544,False
478.14017,0.019638252,False
484.7076,0.014172804,False
4426.697,0.17409712,True
494.51968,0.0067733563,False
3456.6445,0.123597026,True
67.13994,0.0010513407,False
474.75964,0.012335785,False
6.663432,8.578703e-06,False
5183.658,0.14493215,True
3752.5332,0.11421126,True
2892.5784,0.049533248,True
185.84079,0.0021053925,False
4099.1963,0.1373235,True
652.37463,0.015660431,False
1627.4604,0.034665167,True
2452.8777,0.04739973,True
623.73816,0.009767238,False
14.118648,0.0003897564,False
256.7794,0.0034615286,False
80.09232,0.0016625179,False
4025.6616,0.102606595,True
3426.1213,0.12841111,True
5548.7896,0.22429895,True
1351.4292,0.03212133,True
287.34488,0.011796394,False
4408.583,0.10020572,True
19.902891,0.00029151072,False
5840.626,0.09053677,True
2561.5142,0.037616327,True
4066.4905,0.11994076,True
284.68802,0.009137563,False
1325.1278,0.023243397,True
4237.496,0.14677525,True
390.81772,0.007876046,False
621.7297,0.006085526,False
1241.2402,0.025695272,False
6592.5176,0.2171489,False
3848.3967,0.18787682,True
2293.7815,0.06419386,True
275.04178,0.0042864326,False
331.65884,0.004672395,False
4718.3022,0.12884176,False
514.38574,0.007927816,False
837.0617,0.017610483,False
1280.1456,0.02989173,True
5026.456,0.10157639,True
887.3938,0.013951562,True
717.4888,0.009772386,False
2659.4014,0.12620977,True
3376.9949,0.08821797,True
207.00487,0.0063193142,False
3864.945,0.15914166,True
5543.614,0.25537312,True
179.55777,0.0023861667,False
3800.957,0.0899449,True
3921.691,0.13197336,True
3498.343,0.0824005,True
5029.129,0.2628678,True
4838.4805,0.1430999,True
4406.428,0.10227811,True
2186.2183,0.117109805,True
1088.3597,0.031786546,True
490.18597,0.019485712,False
5630.0645,0.21658063,False
4110.421,0.04809761,True
2583.9016,0.060234904,True
42.835087,0.0007239159,False
578.11475,0.023169652,False
2957.9438,0.07554567,True
5121.4126,0.1633681,True
680.45325,0.015986446,False
4811.059,0.054845393,True
412.34222,0.004073577,False
830.90533,0.015002817,False
533.6587,0.013788007,False
4135.6855,0.087682426,True
4878.9736,0.26252425,True
596.1486,0.014106136,False
318.1429,0.007641075,False
168.17302,0.0023705503,False
4607.891,0.15353847,True
3144.2537,0.047912866,True
250.90134,0.005316362,False
1220.7909,0.020108007,True
2340.5447,0.061907426,True
2922.1067,0.15699401,True
261.27606,0.0044565797,False
92.74086,0.001907852,False
210.85576,0.0073579084,False
3738.1003,0.2453587,True
93.55284,0.0010672989,False
3819.6152,0.12787616,True
4604.4185,0.1097337,True
5341.4565,0.30603015,True
511.4175,0.023298938,False
3023.6729,0.1564686,True
2774.071,0.047817945,True
4842.4,0.16755837,True
5005.872,0.09487164,True
1435.8011,0.04598783,True
640.8899,0.009443723,False
1560.8601,0.037034765,True
48.30825,0.0004504514,False
2.3001957,4.05233e-06,False
2178.282,0.027159303,True
3725.2773,0.047523975,True
3624.762,0.09856647,True
4583.216,0.094059885,True
4593.4893,0.16113544,True
3990.4138,0.2719648,False
161.14551,0.004137028,False
1444.5795,0.05261323,True
154.11176,0.0027630525,False
1117.3323,0.026970193,False
262.32114,0.0020682868,False
272.7377,0.00501984,False
1009.41235,0.013512693,True
798.1219,0.018253375,False
71.19507,0.0009259144,False
1037.8337,0.024566337,True
1923.8892,0.13493162,True
2615.7246,0.104950786,True
271.5487,0.006286731,False
1739.795,0.044919908,True
2401.662,0.06536308,True
3857.709,0.17230988,True
2945.2974,0.060014546,True
815.5939,0.016924612,False
553.1642,0.008813061,False
447.76062,0.0074906275,False
2235.247,0.087184936,True
140.20227,0.0013114735,False
2403.901,0.07135457,True
127.68847,0.0018646531,False
971.75037,0.027798437,True
3692.7686,0.088974476,True
219.7826,0.002479191,False
1974.0121,0.05392389,True
5643.446,0.21174932,False
2157.9536,0.049403816,True
791.0748,0.015683867,False
11.043852,-0.00010292989,False
2951.09,0.07086861,True
59.34401,0.00050722994,False
2140.4746,0.02017124,True
108.416275,0.004373208,False
2048.3743,0.042943925,True
2884.2285,0.10466045,True
3868.1873,0.11308789,True
4531.139,0.16489947,True
3401.748,0.114629805,True
755.97034,0.017920747,True
1039.0779,0.024012126,True
22.238832,0.0001660994,False
4437.78,0.18365622,False
5927.909,0.24427474,False
857.5525,0.026988126,True
1636.7391,0.038042933,True
3977.4856,0.1181373,True
3950.8237,0.098454535,True
2379.1538,0.033578128,True
1821.0027,0.04004152,True
683.4044,0.008770809,False
12.717968,5.205802e-05,False
4495.144,0.56205344,True
5310.914,0.30128205,False
4158.02,0.09822589,True
5497.1543,0.1819551,False
3679.148,0.15782458,True
5148.845,0.20415437,False
42.670143,0.00055656675,False
5153.3525,0.17582464,True
2797.1277,0.07472783,True
3613.8066,0.10524076,True
3007.7444,0.124625504,True
261.34137,0.0049570277,False
763.7122,0.012607422,False
2799.4143,0.15734732,True
601.63306,0.0069370233,False
2780.992,0.10971078,True
5440.7407,0.16611898,True
2096.1052,0.095264345,True
696.1668,0.019926917,False
1306.311,0.026109383,True
3.479139,1.7519502e-05,False
1161.3607,0.020520627,True
3983.8813,0.12186509,True
5132.068,0.1140247,True
254.99124,0.0036448687,False
277.93692,0.0055724997,False
3119.037,0.20547718,True
4452.0093,0.19770962,True
32.01944,0.0004890233,False
4658.636,0.14216197,True
2429.6704,0.040986568,True
1785.8474,0.048906013,True
3181.1868,0.08535406,True
357.8873,0.011940153,False
463.01968,0.007610578,False
2895.9563,0.31265134,True
2954.052,0.20554799,False
4707.3276,0.26340115,True
3523.1877,0.14645946,True
1549.2671,0.05390355,True
152.39163,0.0039718132,False
3668.2104,0.09111357,True
748.26447,0.018666022,False
299.99847,0.004408419,False
636.6016,0.014499657,False
2830.0007,0.10198176,True
5340.7505,0.25125992,True
640.897,0.010392562,False
4361.23,0.16907561,True
5000.4653,0.25914395,True
3721.5615,0.16156,True
715.77026,0.018132657,False
555.35034,0.010447115,False
3499.9106,0.08469409,True
1555.1031,0.018013418,True
2046.4271,0.051791847,True
290.25626,0.00587734,False
5340.761,0.21988308,False
5052.7485,0.13597953,False
34.98322,0.00077308225,False
3147.858,0.095214754,True
1101.1088,0.071526445,True
757.9534,0.014969043,False
5057.908,0.16402566,True
436.25946,0.008015219,False
1090.7799,0.025307193,False
1803.1381,0.07502505,True
3549.2375,0.07362032,True
4494.3037,0.20818621,True
5516.4424,0.27414,True
370.44452,0.0033489093,False
3079.07,0.16852963,True
3538.959,0.12073743,True
1567.459,0.054211155,False
4217.8833,0.13868165,False
154.39296,0.0032595098,False
402.46005,0.032798156,True
2717.2314,0.07800813,True
5119.9175,0.04555735,True
1823.963,0.055598997,True
2785.723,0.048330665,True
88.318054,0.0014566798,False
929.4989,0.01867862,True
3684.9758,0.051961303,True
2324.0334,0.026907086,True
4968.239,0.1884352,True
302.04428,0.0080631785,False
590.2433,0.012696508,False
20.593103,0.000106648076,False
1706.5972,0.06097929,True
4261.607,0.34013718,True
4761.814,0.28182805,False
239.92265,0.0039726086,False
9.16561,-2.1088636e-05,False
1630.5182,0.0564712,True
1868.9781,0.05822757,True
947.7628,0.020672277,True
5382.34,0.3519261,False
247.38818,0.00903414,False
4053.4832,0.17187268,True
4543.4243,0.25966465,False
639.26465,0.014975831,False
3144.1304,0.07859406,True
3382.2212,0.24954051,True
3570.798,0.13081121,True
63.756905,0.0012893938,False
149.1669,0.0015426045,False
4749.428,0.17492908,True
4476.0283,0.1602506,True
2938.3538,0.034243077,True
1450.698,0.032703698,True
122.338394,0.0050020805,False
4749.0386,0.13118535,True
161.70134,0.0037932768,False
1604.0367,0.044813156,True
2596.2944,0.07274893,True
4327.5522,0.15082306,True
2670.1848,0.04807821,True
525.22534,0.016412761,False
821.43695,0.037429236,True
4375.0186,0.09805274,True
5041.5205,0.24636173,False
4178.9653,0.09832859,True
5370.07,0.30735862,False
3769.34,0.15491086,True
1642.1084,0.029688776,True
16.994743,0.0001812122,False
85.67536,0.001333185,False
10.261542,0.00013816828,False
4533.513,0.1013698,True
112.19919,0.002305925,False
3754.1655,0.13378635,True
2942.8972,0.07008284,True
858.489,0.00994011,False
724.2148,0.014117919,False
4421.109,0.14362007,True
2227.2905,0.096831426,True
5687.3066,0.23360616,True
4144.4727,0.12128574,True
5431.2314,0.26007068,True
4819.7676,0.26221704,False
1848.4325,0.039399266,True
2189.9048,0.09846029,True
3909.8132,0.06438044,True
3251.5176,0.03689736,True
3127.2266,0.09356201,True
1591.9479,0.030351475,True
2775.427,0.04514113,True
17.031689,0.00019857322,False
5046.4243,0.12419605,True
1431.8711,0.044635013,True
2139.819,0.04026322,True
1749.0369,0.054294214,True
1000.7505,0.01583448,False
1731.5924,0.044178784,True
1841.4736,0.042795643,True
402.8884,0.012152564,False
1926.127,0.09502682,True
2258.0955,0.114156455,True
5264.48,0.1757909,True
4367.1626,0.11055952,True
113.822174,0.0018383171,False
582.16064,0.018494423,False
4423.7017,0.09135711,True
5214.629,0.13728142,True
64.90137,0.0009149485,False
4412.754,0.15054023,True
390.93774,0.002732087,False
343.2382,0.006331913,False
1596.3387,0.07167789,True
35.737595,0.0005869996,False
1155.5413,0.026443958,False
4264.476,0.40905368,True
4898.566,0.19051635,True
237.29427,0.0025798492,False
2869.089,0.0626232,True
96.06495,0.0013262029,False
5500.339,0.12741911,True
3053.1113,0.09354496,True
1910.8043,0.033026442,True
4121.198,0.25028145,True
44.33083,0.00059730024,False
748.7742,0.014332514,False
3083.0652,0.116443485,True
2499.6858,0.053357482,True
3545.7358,0.085929215,True
1392.4753,0.034676008,True
64.64766,0.0008438118,False
981.50867,0.03588462,True
1049.765,0.017157972,True
4438.241,0.07277596,True
1456.4888,0.03475207,True
3638.2273,0.1539281,True
4133.2207,0.1924361,True
347.36108,0.0047703404,False
806.30365,0.01739791,False
8.10412,-2.3116474e-05,False
5038.826,0.08639586,False
5573.0703,0.16877043,False
1583.1057,0.028978571,True
1228.0555,0.031021193,True
5457.5034,0.19753301,True
171.85893,0.0042242315,False
25.841639,0.00029941357,False
3413.127,0.103363395,True
164.55394,0.0041488353,False
27.378813,0.00049271993,False
2422.1116,0.050699443,True
4638.013,0.22302449,True
2865.6855,0.042106688,True
2654.233,0.115970194,True
20.762598,0.00036331068,False
3634.6262,0.15522116,True
2741.9421,0.071537614,True
1741.428,0.050139412,True
3587.5269,0.11773229,True
5165.7847,0.30723727,True
1020.4894,0.026408516,False
5033.564,0.24450636,False
4959.0654,0.10365939,True
87.96467,0.0026065917,False
243.5905,0.0038269348,False
210.31322,0.0037078615,False
2975.8152,0.11438191,True
118.88939,0.0015897928,False
714.3147,0.018860735,False
5101.5366,0.08261275,True
4437.471,0.08037442,True
5483.365,0.20021415,False
2107.4575,0.070242584,True
299.39468,0.007273961,False
802.8307,0.00681613,True
7.0790157,0.000101994956,False
144.88562,0.002234999,False
1387.6256,0.023383252,True
32.84436,0.0006586299,False
1348.9772,0.052761763,True
277.22598,0.0064532533,False
960.7887,0.014983229,True
3951.207,0.20482194,True
470.11084,0.0069249496,True
1244.6975,0.04915648,True
74.24483,0.0005413336,False
4264.449,0.26880157,True
345.5246,0.0061508063,False
1430.2694,0.014860772,True
5062.1167,0.13166755,True
639.3643,0.014253259,False
2308.337,0.05080779,True
2907.3943,0.035226196,True
3537.9424,0.18603158,True
380.78085,0.006542653,False
4056.1846,0.080684274,True
4047.718,0.24795753,True
4212.494,0.17163807,True
3130.7202,0.09635851,True
5713.522,0.21791887,False
4134.843,0.10429412,True
558.4124,0.020446949,False
3206.4084,0.04581657,True
1465.781,0.025927395,True
56.198536,0.0013374779,False
4016.9797,0.1727004,True
761.128,0.030957412,True
4544.7886,0.22856343,True
16.773226,0.00019215222,False
426.3692,0.012674082,False
1026.0753,0.02570799,True
3216.5015,0.09777862,True
6033.969,0.2416271,False
5342.364,0.22530544,True
863.33435,0.016641527,True
4936.032,0.14933681,True
3109.9026,0.1274854,True
57.179787,0.0020638308,False
704.43024,0.013185993,False
464.7041,0.009115569,False
2872.267,0.14382225,True
590.9233,0.013302062,False
63.233715,0.0016938169,False
564.79285,0.025136385,False
34.25506,0.00048036803,False
3582.635,0.07692158,True
2725.3445,0.056436747,True
840.979,0.012615539,True
3979.6365,0.12247193,True
3006.1584,0.07205257,True
1056.8326,0.023769818,False
356.91187,0.0062005743,False
4039.9043,0.35783237,True
4828.0054,0.07478279,True
4777.9653,0.16203272,True
197.62665,0.0022716802,False
5500.8867,0.13110554,False
314.0399,0.009580642,False
5261.23,0.08592236,True
5759.418,0.18411803,True
6271.0312,0.12177646,True
3350.11,0.15163302,True
5379.216,0.13872302,True
31.630362,0.0006498869,False
38.12269,0.0007176283,False
1398.9657,0.04245597,True
7.607428,8.268264e-05,False
6084.398,0.23986053,False
6490.422,0.06504136,True
420.67654,0.0060063787,False
4665.6855,0.17583442,False
940.4185,0.018827751,True
5633.5776,0.22147393,True
3314.2776,0.14209601,True
2761.9001,0.083363354,True
2415.3494,0.08919333,True
1500.0479,0.08260465,True
971.1624,0.020559892,False
295.1028,0.0128898695,False
348.3701,0.0048085116,False
290.25943,0.003546521,False
4919.661,0.21860588,True
5226.3047,0.16842514,True
748.04285,0.011398263,False
2202.239,0.060014695,True
469.5451,0.016982961,False
505.18863,0.0133062005,False
5399.008,0.06918335,True
5485.532,0.082601786,True
331.34653,0.00614574,False
2084.5935,0.038689703,True
5251.746,0.053055644,True
4919.205,0.19772184,True
3611.2837,0.11124277,True
133.4097,0.0029413812,False
4828.538,0.17321718,True
1259.8947,0.031239584,True
2299.835,0.059560075,True
2965.859,0.09570575,True
164.00644,0.003259955,False
938.1242,0.016320385,True
1861.3198,0.058108717,True
2177.0347,0.082327366,True
4045.0972,0.17551553,True
2550.909,0.0829747,True
3251.0935,0.08357245,True
2844.0608,0.11472675,True
1842.3685,0.051805332,True
5457.1436,0.122229576,True
3257.4324,0.07526776,True
2397.609,0.03266698,True
56.37621,0.0006357073,False
5024.932,0.14085394,True
87.82136,0.0028392854,False
1276.4321,0.0624592,True
3853.6697,0.13881803,True
1408.722,0.047557324,True
290.21854,0.004428761,False
3381.4468,0.14507458,True
223.57465,0.0051558632,False
1386.796,0.034989886,True
794.7824,0.016680744,False
3447.1758,0.129058,True
4083.657,0.14590812,True
350.64975,0.007927109,False
4075.7488,0.2699247,True
2398.6697,0.09431881,True
421.3571,0.014582258,False
1758.9822,0.027542114,True
52.873264,0.0011695123,False
167.01392,0.004934011,False
2290.4219,0.04231885,True
6200.3037,0.3705672,False
4090.834,0.10491502,True
40.12169,0.0011384613,False
4172.989,0.14603424,True
5546.7354,0.103732646,True
4003.338,0.12369692,True
6317.451,0.36871552,False
13.320278,-3.1209493e-05,False
851.1382,0.035562694,True
2047.5596,0.07483505,True
4597.7397,0.1661247,True
525.0351,0.01625419,False
5387.556,0.12491882,True
2629.7742,0.15901443,True
111.63768,0.0010386286,False
3969.8994,0.084914625,True
524.9786,0.010013621,False
12.926304,0.00019674242,False
73.76867,0.0023659347,False
2857.1172,0.05993706,True
2004.2783,0.12439552,True
4862.6816,0.3277166,True
962.94226,0.02051156,True
2208.0999,0.076942876,True
3569.7405,0.1546529,False
4610.5425,0.1632905,True
3973.6775,0.09283131,True
69.295105,0.0017402349,False
22.139248,0.00034020003,False
3311.3352,0.0796805,True
2440.9685,0.07359159,True
3595.4255,0.13023078,True
114.295555,0.0024671527,False
1732.55,0.055026278,True
2430.7512,0.113785475,True
3891.7961,0.12841415,True
4025.4915,0.13601685,True
12.601014,0.00014816108,False
1287.8385,0.027278833,True
42.193222,0.00070408476,False
1513.3525,0.055191576,True
629.9742,0.02310536,True
4524.233,0.1448273,True
19.707697,0.00030091568,False
2459.252,0.05526182,True
1900.4729,0.026112348,True
2966.099,0.24249634,True
2511.7466,0.10283077,True
123.69669,0.0014479645,False
3795.2268,0.15609908,True
703.44916,0.025615253,False
5482.8926,0.13781655,True
826.4059,0.008146714,True
20.413094,0.0007156788,False
951.5257,0.030036457,False
128.28345,0.0007326002,False
2091.343,0.041219503,True
2402.6953,0.09665614,True
4717.0874,0.157439,True
378.05087,0.007832322,False
510.5807,0.016501606,False
4149.652,0.21013969,True
3709.6802,0.107617974,False
1467.0939,0.034351848,True
255.5005,0.0049170423,False
4799.1074,0.10236508,True
1423.2437,0.022620514,True
1016.9212,0.013231352,False
696.2087,0.025016569,False
2963.7512,0.06879321,True
51.295498,0.0005635312,False
245.05159,0.004509881,False
2554.423,0.10015711,True
2514.4492,0.14879465,True
3023.9702,0.10809767,True
150.6267,0.0029413821,False
301.34946,0.0048914403,False
291.66364,0.008998914,False
279.80194,0.0033369362,False
2847.4985,0.05377072,True
4681.232,0.22297591,True
4774.006,0.33685672,False
3716.4075,0.11940476,True
2261.1614,0.07782295,True
692.3984,0.033789836,False
1959.9893,0.056461915,True
198.05502,0.002893569,False
3440.0784,0.10341716,True
5754.067,0.2575289,True
3315.311,0.099799454,True
3632.408,0.15012097,True
3527.7485,0.07498288,True
484.23962,0.0094097,False
1214.6508,0.05863802,True
572.9575,0.016700424,True
679.2563,0.01778397,True
2317.3557,0.074044466,True
143.15195,0.0028374903,False
438.28613,0.012975909,False
70.43988,0.00069784466,False
473.05203,0.014305133,False
3167.7793,0.12374818,True
4966.0435,0.12504852,True
470.29898,0.010614932,False
4243.909,0.1117031,True
141.24384,0.0030046534,False
245.92665,0.005362956,False
4183.875,0.1570049,True
2675.6804,0.092933625,True
2713.193,0.05258435,True
3267.8213,0.06739771,True
879.22955,0.016054623,False
3021.1802,0.06469196,True
148.45967,0.005224119,False
3253.28,0.13046935,True
818.864,0.0178857,True
5031.5083,0.27182758,True
5257.497,0.15610957,False
37.7153,0.00089783897,False
14.688911,0.00029973104,False
4868.124,0.30392838,True
4868.3438,0.18747675,True
435.32657,0.013665531,False
5922.5547,0.14638472,True
5450.146,0.19225574,True
5451.982,0.080158114,True
3119.797,0.12240559,True
392.1032,0.017173443,False
12.84329,3.6434503e-05,False
4167.5215,0.17466617,True
5388.411,0.13718009,True
340.57526,0.009332569,False
2.5685508,-1.3111567e-06,False
939.84894,0.01313176,True
1651.8628,0.028702587,True
1836.1305,0.07341924,True
342.55988,0.00642775,False
17.739897,0.0001951959,False
1994.4319,0.08514616,True
3028.0508,0.029121906,True
1831.9366,0.019560248,True
313.99344,0.0030729081,False
292.3775,0.004902633,False
2638.6748,0.10187653,True
1451.1754,0.027145341,False
5222.6265,0.20182943,True
3215.6614,0.13050526,True
4514.707,0.092409015,False
412.34473,0.0055383667,False
1223.3684,0.036380798,True
925.1564,0.016908474,False
624.1464,0.01226484,False
912.1967,0.015634641,False
2472.2673,0.054922223,True
640.9142,0.034223117,True
2173.0051,0.20937881,True
4146.426,0.14895463,True
4035.043,0.08388615,True
1046.7075,0.02473709,True
4274.1396,0.11352426,True
1071.5199,0.020304307,True
44.009842,0.0007608307,False
3560.5278,0.10303414,True


==> new_results/losses/densenet-eps-0-c100/scale_100_densenet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00010072259,90.58789,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
56661.887,40.252598,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.2645065e-32,1.1920922e-06,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0017858169,25.509277,False
0.0,0.0,True
0.0,0.0,False
6.669098e-17,2.997954,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.1638278e-10,0.00038711683,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.2281619e-12,43.664246,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.10542966,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.000826494,True
1.16301306e-23,1.1920922e-06,True
1.5043673e-16,18.808716,True
0.0,0.0,True
520.351,91.11334,False
0.0,0.0,False
0.0,0.0,False
1.3526175e-11,43.196716,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.027400132,39.211304,False
0.0,0.0,False
0.007311545,41.693054,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.1900233e-16,0.8574723,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.1733383e-22,6.4043045,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.2625276e-34,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
128915.8,46.402203,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.808337e-16,64.145996,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
346124.72,60.175694,False
0.0,0.0,False
3.1634772e-05,26.91455,False
0.0,0.0,True
2.162573e-22,0.0011119618,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.130919e-27,48.64624,True
5.31073e-17,23.932983,True
0.0,0.0,False
1.899753e-39,33.897705,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,5.2808322e-05,True
0.0,0.0,False
5.4483833e-36,15.5448,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
4.9731346e-20,55.467712,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.3056681e-28,108.579956,True
0.0,0.0,False
0.0,0.0,True
3.0492715e-21,19.235352,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.4104513e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.1639565e-24,4.047107,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.9699037e-31,8.344647e-07,True
628.1355,49.018974,False
0.0,0.0,True
2.0989827e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
7.4126154e-07,62.59546,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2108.6536,58.194996,False
0.0,2.264974e-06,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2238.5293,68.15224,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.8334688e-30,0.0,True
0.0,0.0,True
9.276257e-23,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.3005302e-24,14.3846445,True
3.0993932e-10,29.14381,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
156.84676,98.55884,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.9413375e-26,21.60962,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.825253e-39,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
9.9386704e-17,12.108526,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
258825.0,36.45379,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.2106563e-22,5.960463e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.3529037e-33,0.0024645927,True
0.0,0.0,True
0.0,0.0,False
6.88648e-20,1.3113013e-06,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
5.9692107e-30,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
5.0413517e-25,0.0,True
0.0,0.0,False
0.0,0.0,True
4.0523203e-21,1.5973917e-05,True
3.8013138e-17,13.222832,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.9944036e-06,70.506714,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
11865.388,53.6513,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.2990898e-11,39.817383,False
1.248845e-36,23.119263,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.2189186e-20,12.94446,False
0.0,0.0,True
3.4806768e-30,0.0,True
1.3249168e-34,0.00020668755,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
9.033566e-11,37.320923,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.0685837e-12,31.609375,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.290471,87.21332,False
8.054322e-33,2.3603161e-05,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
7.2867035e-21,20.667847,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.8290177e-25,5.960463e-07,True
0.0,0.0,False
10722.619,64.59911,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.9701237e-09,49.370605,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
7.2354476e-26,1.1682442e-05,True
0.0,0.0,True
5.4397235e-35,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.0759424e-36,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.8091856e-36,19.994019,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.1679953e-33,8.344616e-06,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
9.645341e-14,56.175842,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.945357e-37,4.8626184,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.21101e-24,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.359858e-31,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.7595272e-05,26.58667,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
6.6234966e-06,58.694702,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.2471848e-37,3.0159496e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.471799e-09,64.70569,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.169135,39.932007,False
2.8650368e-32,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2674567e-36,0.008884542,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
21.471004,100.35265,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.966184e-24,0.0,True
0.0,0.0,True
0.0,3.576278e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.900612e-39,13.215944,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
313531.22,92.23021,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.501988e-06,38.87024,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
638759.25,46.903942,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.3081535e-28,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.3776557e-36,0.00041631138,True
0.0,0.0,True
0.0,0.0,False
0.0,31.229126,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
8.710938e-12,0.0001710507,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.684377e-13,65.66028,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.4543014e-22,6.9531045,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.5407305e-21,29.87976,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.4065783e-25,19.534058,True
0.0,0.0,False
0.0,0.0,True
1.3973982e-36,1.1920922e-06,True
0.0,0.0,True
6.140052e-10,14.010865,False
4.0949888e-25,2.3841855e-07,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.0543806e-21,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.692216e-39,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3144254e-30,0.0,True
0.0,0.0,True
0.0,0.0,True
1.6109715e-09,43.395813,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
99337.7,94.67042,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.4928554e-08,24.974121,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.09922155e-10,39.637634,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.9244368e-08,10.908343,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.735144e-11,6.706302,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.2076141e-10,0.0375794,False
0.0,0.0,False
1.5896057e-06,30.708862,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.62982e-07,48.043457,False
8.4104184e-18,6.4372807e-06,False
0.0,0.0,False
8.0426035e-31,9.917896,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0024487893,37.989014,False
8.835667e-08,29.316051,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.136564e-29,1.0392069,True
1611.7775,49.825584,False
0.0,0.0,True
0.0,0.0,True
1.05483096e-07,32.22473,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.5982435e-35,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.2014611e-18,124.29248,True
0.0,0.08563392,True
1.6432591e-38,0.0,False
0.0,0.0,True
0.0,0.0,False
269578.25,67.064064,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.569298e-35,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
4.1065036e-33,34.65576,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.039347786,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.173304e-05,15.348022,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.0624646e-17,17.1156,False
0.0,0.0,False
3.4519114e-28,0.006295137,True
0.0,0.0,True
0.0,0.0,False
1.0758362e-31,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.683902e-21,54.799805,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
6.532511e-32,0.0,True
0.0,0.0,False
0.0,0.0,True
6.127201e-25,2.3841855e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1840716e-23,32.61194,False
0.0,0.0,False
1.2222445e-23,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.966271e-31,0.004620827,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8147.407,69.02738,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
481944.9,76.6936,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
7.4450077e-06,36.497314,True
0.0,0.0,True
0.0,0.0,True
3.369723e-26,1.1920928e-07,True
0.0,0.0,True
0.0,0.0,True
191258.64,74.25696,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
10.153397,38.20355,False
0.0,0.0,True
0.9943244,43.823242,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.00018486583,42.763916,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.6428356e-27,0.0012221019,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.711642e-21,0.00013136001,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9964249e-33,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5672154e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6.6476316e-32,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.804933e-25,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.1672534e-33,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.885364e-30,0.0,True
0.0,0.0,True
1.1287071e-20,36.693115,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
8.849485e-10,35.45166,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.22154006e-11,28.13208,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.3687668e-05,26.543884,False
9790.734,79.14627,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.2853065e-24,26.565674,False
0.0,0.0,True
1.4206452e-06,32.092773,False
0.0,0.0,True
2.6485117e-07,48.868286,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.1698195e-10,25.952759,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.9627796e-34,3.9099883e-05,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.8911354e-05,47.87976,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3764583e-23,0.0,True
4.0922913e-20,46.311157,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
5.127136e-10,37.431824,False
1.0867621e-13,0.0010155049,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.8286831,36.712646,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
4.4962854e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
12.330779,76.38409,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
4.3384207e-12,72.15729,False
0.0,0.0,False
0.0,0.0,True
2.9930458e-10,63.233032,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.3696821e-31,6.2006993,False
0.0,0.0,True
5.270539e-17,51.306824,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
5.034238e-18,47.55774,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.16647826e-35,0.15102562,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.272968,12.90576,False
2.7280415e-25,5.841238e-06,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.758414e-05,54.104004,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.3790473e-21,12.911136,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.5261912e-24,10.897967,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0013681822,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.157611e-06,38.96234,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.735647e-39,1.1920928e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
22.685757,73.46795,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.663194e-38,55.548218,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.1417167e-19,1.6689287e-06,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.1593716e-14,9.277071,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
382.90262,60.741066,False
0.0,0.0,True
0.0,0.0,False
5.0537464e-16,3.3222604,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4467958e-38,0.16647841,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.7247076e-28,0.0,True
0.0,0.0,False
0.0,0.0,True
3.7986048e-31,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.4295127e-26,1.1920928e-07,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.27054718,78.710754,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6.5462546e-34,0.0,True
0.0,0.0,True
2.3809225e-12,77.41528,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.8186633e-33,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.545078e-20,47.86133,True
0.0,0.0,True
0.0,0.0,True
2.1265829,47.858643,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.2339433e-15,2.8610189e-06,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.232843e-25,46.973633,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
8.5329126e-17,0.0007693192,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.9320657e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
6.3744885e-09,31.87262,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.4496693e-35,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.4528281e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.2022424e-21,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True


==> new_results/losses/densenet-eps-0-c100/scale_10_densenet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.72593457,0.0066035474,True
3.2815302e-31,0.0,False
2.1407682e-07,0.0,True
6.6608517e-22,0.0,True
6.6088745e-12,0.0,True
0.0,0.0,False
2.3274051e-26,0.0,True
0.0,0.0,False
2.5578143e-31,0.0,False
8.78598e-20,0.0,True
1.2560206e-29,0.0,False
7.700461e-12,0.0,True
8.328205e-38,0.0,False
5.6575265e-33,0.0,False
2.4812895e-18,0.0,True
1.642737e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
3.475477e-37,0.0,False
7.5411934e-23,0.0,True
2.3756561e-35,0.0,False
8.4958665e-06,0.0,True
0.0,0.0,False
2.3080454e-35,0.0,False
15887.523,8.907936,False
2.0933911e-13,0.0,True
0.0,0.0,False
6.6653647e-09,0.0,True
4.2618727e-18,0.0,True
60463.406,3.5218477,False
0.0,0.0,False
0.0,0.0,False
3.146356e-19,0.0,True
0.0012870613,8.344647e-07,True
3.841684,0.004722923,True
0.0,0.0,False
0.6748192,0.0030406842,True
6.65781e-07,1.1920928e-07,True
3.5437897e-23,0.0,True
7.1759367e-09,0.0,True
1.3460865e-29,0.0,True
2.470435e-33,0.0,False
1.6632061e-16,0.0,True
1.20234e-23,0.0,True
0.0,0.0,False
3.4803582e-15,0.0,True
77.0649,0.34161037,False
1.8614817e-18,0.0,True
3.6972272e-28,0.0,False
1.0129277e-36,0.0,False
26013.525,2.506573,False
6.4546343e-24,0.0,True
2.176964e-30,0.0,False
1205.5858,0.772353,False
2.3663266e-20,0.0,True
6.649543e-19,0.0,True
3.6116676e-12,0.0,True
4.931843e-06,0.0,True
4892.962,0.33070192,True
0.0,0.0,False
0.022910237,0.00018618755,True
2.9420642e-14,0.0,True
7.70526e-28,0.0,False
0.000972488,2.2291888e-05,True
4192.243,4.382241,False
5.541696e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3077439e-15,0.0,True
1.4097953e-19,0.0,True
2.3469667e-08,0.0,True
0.0,0.0,False
3.746445e-29,0.0,False
3.4404374e-12,0.0,True
0.0016815974,1.8954097e-05,True
6.0549006,0.57379806,True
5.6010215e-18,0.0,True
2.5851523e-35,0.0,False
4.5757835e-11,0.0,True
4.735987e-32,0.0,False
3.319603,0.40770248,True
297.42365,0.21360874,True
1527.2749,2.076441,True
5.9158548e-21,0.0,True
61235.793,8.72567,False
2.3926235e-38,0.0,False
2.0931206e-28,0.0,False
4498.069,4.55911,False
4.881999e-24,0.0,True
7.3968e-40,0.0,False
6.8270173e-31,0.0,False
0.0,0.0,False
0.00012086782,9.059865e-06,True
7.410482e-25,0.0,True
1.4731721e-21,0.0,True
42673.75,3.9209108,False
6.1110627e-33,0.0,False
25812.293,4.1973157,False
0.0,0.0,False
0.004662962,9.6435666e-05,True
2.5664357e-23,0.0,True
6.624027e-23,0.0,True
0.0031865817,7.6293654e-06,True
1.670152e-07,0.0,True
1.3877894e-17,0.0,True
3.0320198e-35,0.0,False
0.03152397,0.08734955,True
1323.2263,0.73442614,False
8.643607e-39,0.0,False
3.009695e-28,0.0,False
0.048688762,7.617182e-05,True
1.9151791e-11,0.0,True
362.5395,1.1350573,False
2.3597246e-33,0.0,False
1.9631383e-07,0.0,True
9.21592e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
9.760855e-06,1.1920922e-06,True
1.6554474e-25,0.0,True
7.02429e-40,0.0,False
0.0,0.0,False
25.341064,0.009831451,True
3.4319697e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
3.3850315e-23,0.0,True
1.9134807e-32,0.0,False
2.098926e-25,0.0,True
56742.426,4.06509,False
8.4311827e-32,0.0,False
1.5820645e-24,0.0,True
3.3857262e-20,0.0,True
2.2306367e-30,0.0,False
5.8125684e-20,0.0,True
5.141716e-29,0.0,False
9.493467e-21,0.0,True
1662.1027,6.3618474,True
0.0,0.0,False
2.4117806e-30,0.0,False
1.7917926e-19,0.0,True
1.0765577e-36,0.0,False
6.9173554e-22,0.0,True
1.9861611e-06,0.0,True
2.6691095e-24,0.0,True
0.83310765,0.00027974407,True
0.0,0.0,False
2.2208176e-20,0.0,True
2.8014478e-26,0.0,True
0.0,0.0,False
2.6051128e-13,0.0,True
4.084578e-33,0.0,False
0.0,0.0,False
1.2509127e-33,0.0,False
1.4884046e-12,0.0,True
4.5607402e-26,0.0,True
0.18376772,0.020712495,True
1.6257134e-21,0.0,True
2.108881e-21,0.0,True
1.0999628e-26,0.0,True
4.1306242e-26,0.0,False
1.8434475e-31,0.0,False
1.9815751e-11,0.0,True
3.4750403e-15,0.0,True
1.4114504e-20,0.0,True
0.0,0.0,False
0.3488231,0.0008652029,True
7.199262e-09,0.0,True
4.4624293e-29,0.0,False
3.104672e-35,0.0,False
0.0,0.0,False
8.6909265e-16,0.0,True
0.0,0.0,False
2.1202906e-36,0.0,False
1.5265104e-13,0.0,True
0.057127245,0.00016771337,True
5.22565e-40,0.0,False
1.2088561e-12,0.0,True
0.0,0.0,False
61104.03,5.366871,False
0.0,0.0,False
23622.445,2.743346,False
6.6295904e-08,0.0,True
355.8476,0.41992876,False
7.205154e-06,2.3841855e-07,True
5.323859e-10,0.0,True
9.1587e-22,0.0,True
113.99247,4.6824293,True
1560.4359,2.4922373,True
0.0,0.0,False
8.594013,3.3730788,True
9.22843e-07,0.0,True
7.2355784e-14,0.0,True
0.0,0.0,False
9.261561e-27,0.0,True
2.3265903e-30,0.0,False
0.0,0.0,False
5.410151,0.31740594,True
0.0,0.0,False
17.927612,1.754338,True
4.1129798e-20,0.0,True
3.2997596e-25,0.0,True
1.9386512e-06,0.0,True
6.2490035e-05,1.1920928e-07,True
2.9134407e-08,0.0,True
548.5358,5.5431657,True
5.3052504e-28,0.0,True
4.331414e-18,0.0,True
1.7322438e-06,0.0,True
0.022145335,0.00044336022,True
1.895576e-13,0.0,True
9.255864e-34,0.0,False
2.7151754e-33,0.0,False
3.1026283e-21,0.0,True
2.4775537e-38,0.0,False
1.8939096,0.0067078266,True
8.561016e-07,0.0,True
3.8224273e-18,0.0,True
0.0,0.0,False
3.2706208e-36,0.0,False
2.2781673e-05,0.0,True
95.26447,10.831258,True
0.0,0.0,False
1.9204347e-29,0.0,True
394.9212,2.013299,False
1.4035736e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.16905516,3.7788606e-05,True
6.8135324e-09,0.0,True
5.8525085e-08,0.0,True
78.25976,0.07444808,True
9.872361e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00036497423,4.0531077e-06,True
260.08246,0.937088,False
0.0,0.0,False
0.0,0.0,False
6.297716e-11,0.0,True
2.512161e-14,0.0,True
0.0,0.0,False
1.6424351e-15,0.0,True
1.1740317e-13,0.0,True
9.248771e-17,0.0,True
2.1492264e-37,0.0,False
2.1177596e-31,0.0,False
2.5860155e-14,0.0,True
71.48565,0.19768554,True
41791.51,4.4964204,False
2.8695277e-10,0.0,True
47.967464,0.028764872,True
0.0,0.0,False
1.4387007e-29,0.0,False
1.1764483e-24,0.0,True
6.692078e-25,0.0,True
1.0424417,0.00026830297,False
1.3575829e-05,0.0,True
0.03766031,0.00022075122,True
3.0165002,0.090962134,True
1.2340005e-29,0.0,False
12856.133,6.1803994,False
1.22473535e-23,0.0,True
2.0565118e-18,0.0,True
3.4415857e-30,0.0,False
2.3051394e-05,0.0,True
2.0933881e-19,0.0,True
6.120054e-06,1.1920928e-07,True
2.6802407e-09,0.0,True
3.9154452e-28,0.0,False
0.05545427,0.00046468893,False
1.347582e-35,0.0,False
1.9777779e-18,0.0,True
0.06842899,5.2808307e-05,True
0.0008448493,1.072883e-06,True
3.5083985e-09,0.0,True
5.6112132e-08,1.3112935e-05,True
0.004058774,5.6265202e-05,True
0.0,0.0,False
3.9742005e-09,0.0,True
62943.812,5.415311,False
2.6281664,0.24371116,True
6.154579e-21,0.0,True
0.0,0.0,False
8.878764e-21,0.0,True
0.033226088,0.0012465094,True
0.0,0.0,False
0.0009393795,0.040919457,True
4.693667e-31,0.0,False
0.0,0.0,False
9.311087e-29,0.0,True
4.9019353e-37,0.0,False
2.614865e-33,0.0,False
51197.703,6.413292,False
6.6717236e-25,0.0,True
2.2035282e-23,0.0,True
9.054437e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.154307e-31,0.0,False
1.81461e-40,0.0,False
9.792572e-35,0.0,False
0.0,0.0,False
2.0589958e-24,0.0,True
0.0014170443,2.0265559e-06,True
3.1924272e-14,0.0,True
2.2679417,0.0016831127,False
9.4496513e-14,0.0,True
1.330944e-38,0.0,False
0.0,0.0,False
7.605521e-23,0.0,True
1.1977401e-17,0.0,True
1.2209032e-33,0.0,False
0.0,0.0,False
0.09372774,3.9338276e-05,True
0.00035759766,1.1920928e-07,True
3.3605446e-14,0.0,True
1.6682254e-13,0.0,True
1.2887124e-26,0.0,True
5.449614e-18,0.0,True
4.5669906e-26,0.0,True
4.749791e-31,0.0,False
0.23360437,0.00024434895,True
6.2374118e-25,0.0,True
1.5913655e-23,0.0,True
0.0,0.0,False
3.1172785e-25,0.0,True
0.0,0.0,False
8.749341e-12,0.0,True
1.0001201e-11,0.0,True
0.0,0.0,False
2.6443292e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
72.23474,0.032740455,True
4.3830445e-05,4.7683704e-07,True
257.34137,0.015579901,True
1.2045567e-13,0.0,True
1.3235501e-13,0.0,True
3.7328417e-12,0.0,True
316.83142,1.6684449,True
6786.8286,3.2393682,False
6.0969746e-21,0.0,True
3.3764117e-27,0.0,True
2.5441306e-36,0.0,False
2.4978195e-14,0.0,True
6.329649e-08,0.0,True
3.13433e-40,0.0,False
1.18688045e-35,0.0,False
1.0712892e-21,0.0,True
2.0406765e-29,0.0,True
0.0,0.0,False
3.244107,0.011095458,False
3.3158623e-30,0.0,False
0.0,0.0,False
0.035016313,0.0003141863,True
52551.133,9.559523,False
0.0,0.0,False
1.1853427e-28,0.0,False
7.296342e-20,0.0,True
9.169161e-29,0.0,True
4.8734497e-37,0.0,False
2.1367333e-23,0.0,True
183.29286,2.3235815,True
1.5040956e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
3.322347e-05,0.0,True
1.1138758e-30,0.0,False
8.51784,0.005908805,True
7.510248e-14,0.0,True
1.3222356e-13,0.0,True
5.631454e-19,0.0,True
1.7015558e-25,0.0,True
1157.712,1.4329869,True
1.4438605e-06,0.0,True
6.2547506e-37,0.0,False
0.0,0.0,False
1.07783525e-23,0.0,True
0.0,0.0,False
1.5145022e-11,0.0,True
1.2289094e-23,0.0,True
1.1032498e-13,0.0,True
2.9739044e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
5.0148208e-36,0.0,False
6.276117e-28,0.0,True
0.0,0.0,False
1.2531469e-13,0.0,True
0.0,0.0,False
8.172565e-35,0.0,False
64362.617,3.1213105,False
0.0,0.0,False
0.22165892,3.516609e-05,True
0.0,0.0,False
0.0,0.0,False
2.5404324e-08,0.0,True
0.00013721516,5.960463e-07,True
1.779373e-23,0.0,True
1.0833431e-37,0.0,False
2.9551372e-13,0.0,True
0.0004036509,2.3841855e-07,True
8.548533e-27,0.0,False
5.620329e-09,0.0,True
444.02365,0.20967479,True
0.0,0.0,False
1.4544333e-06,0.0,True
1.7028832e-27,0.0,True
34.278263,0.4202891,True
1.5427087e-10,0.0,True
0.0,0.0,False
672.645,0.21253401,False
4.205271e-28,0.0,False
1.1507332e-18,0.0,True
0.0,0.0,False
2.7378938e-20,0.0,True
69.12437,0.031468913,True
1.7288863e-37,0.0,False
6.9097337e-09,0.0,True
0.0,0.0,False
9.180205e-27,0.0,True
2.945455e-17,0.0,True
2.3376074e-30,0.0,False
0.05873967,0.0006227936,True
2.1905868e-11,0.0,True
0.11427535,4.1603158e-05,True
0.023607127,3.5046913e-05,True
1.1531533e-36,0.0,False
7.182196e-07,0.0,True
1.037574e-25,0.0,True
0.0,0.0,False
7.8391097e-32,0.0,False
0.72358924,0.00030703508,True
1.9141446e-06,0.0,True
0.0,0.0,False
0.94197965,0.012357399,True
8.868591e-24,0.0,True
5.290478e-31,0.0,False
1.9475473e-10,0.0,True
217.08878,0.107663445,True
5.6321645e-28,0.0,False
0.0065219123,3.492771e-05,True
575.17303,0.2755021,True
1656.5764,1.7748314,False
0.0,0.0,False
1.4076791e-38,0.0,False
1.0106972e-31,0.0,False
1.39864105e-14,0.0,True
2.878873e-14,0.0,True
8.8713355e-16,0.0,True
0.19441757,0.00033349165,True
8.745492e-23,0.0,True
9.9681194e-05,3.4570635e-06,True
2.9221822e-20,0.0,True
1.0879303e-15,0.0,True
14869.147,7.0552583,False
0.0,0.0,False
2.4497217e-17,0.0,True
0.0,0.0,False
56605.293,4.9345646,False
0.0,0.0,False
6.0372646e-28,0.0,True
0.000631583,3.81469e-06,True
0.0074809967,2.1815062e-05,True
1.4766036e-17,0.0,True
3.9432996e-15,0.0,True
2.1995143e-07,0.0,True
8.10761e-18,0.0,True
0.0,0.0,False
3928.7007,3.974328,False
13.707537,2.4620454,True
3.2085598e-22,0.0,True
8.025623e-20,0.0,True
1.5464921e-31,0.0,False
1.0246418e-25,0.0,True
4.5699372e-14,0.0,True
562.1208,1.5506998,False
8.5860174e-19,0.0,True
77.07056,0.14411293,True
43.49493,0.38280642,False
7.614663e-23,0.0,True
1.8133297e-11,0.0,True
2.4658736e-16,0.0,True
1.9240016e-29,0.0,False
9.1762636e-35,0.0,False
0.0,0.0,False
1.0352302e-14,0.0,True
0.6911905,0.00684865,True
6.977294e-17,0.0,True
1.0179962,0.0004829172,True
1.3026636e-26,0.0,True
4.2355568e-31,0.0,False
0.0,0.0,False
0.00045712266,1.7881378e-06,True
0.0,0.0,False
7.818939e-17,0.0,True
0.49172884,0.00055750425,False
7.105362e-30,0.0,False
1.9073439e-34,0.0,False
7.791171e-28,0.0,True
4.9284664e-32,0.0,False
3.5039268e-35,0.0,False
1.3423897e-10,0.0,True
7.142818e-22,0.0,True
0.024782132,8.463823e-06,True
9.0508296e-14,0.0,True
8.8041864e-16,0.0,True
2.5084377e-09,0.0,True
1.8926079e-35,0.0,False
1.2744569e-33,0.0,False
0.0,0.0,False
5.727635e-10,0.0,True
0.0,0.0,False
0.50578463,0.00864086,True
6.249002e-10,0.0,True
5.97939e-10,0.0,True
3.283784e-08,0.0,True
4512.9253,3.684347,True
1.1687151e-06,0.0,True
1.0640677e-34,0.0,False
6.704073e-12,0.0,True
2.160836e-31,0.0,False
7.7644494e-24,0.0,True
1.5479164e-28,0.0,False
1.9205242e-19,0.0,True
1.9814574e-17,0.0,True
8.6851425e-05,2.0265559e-06,True
5.9882533e-37,0.0,False
3.9444787e-22,0.0,True
5.469125e-32,0.0,False
2.2801395e-34,0.0,False
0.02956147,0.0060462183,True
4.0898714e-33,0.0,False
7.633885e-08,0.0,True
4.1516534e-14,0.0,True
3.497004e-17,0.0,True
0.024259334,4.6371333e-05,True
2.2557399e-11,0.0,True
2.950682e-11,0.0,True
0.0,0.0,False
3.1852677e-11,0.0,True
9.146949e-30,0.0,False
2.792348e-35,0.0,False
0.0,0.0,False
9.2340265e-32,0.0,False
3.8547986e-07,1.5497195e-06,True
0.0,0.0,False
3818.6753,3.1957428,False
2.7904978e-08,0.0,True
7.0584426e-24,0.0,True
2.9856613e-27,0.0,True
0.0,0.0,False
0.00018629365,2.145765e-06,True
35412.98,8.481707,False
89.04831,0.4491288,False
4.6739807e-24,0.0,True
0.00020922424,1.5497195e-06,True
1.3142858e-24,0.0,True
1.8945352e-29,0.0,False
457.12006,2.1401238,True
4.3761514e-07,0.0,True
7.5837035e-30,0.0,False
0.0,0.0,False
1.3913407e-08,0.0,True
2.1823595e-18,0.0,True
3.6946196e-26,0.0,False
8.813573e-38,0.0,False
242.87555,0.22184101,True
0.0,0.0,False
51019.094,5.9753213,False
1.4706477e-37,0.0,False
1.7003045e-05,2.3841855e-07,True
0.0,0.0,False
1.2235148e-27,0.0,True
6.257431e-26,0.0,True
2.2896035e-08,0.0,True
9.037253e-13,0.0,True
8.351635e-18,0.0,True
9.979838e-05,2.6702524e-05,True
1.3894487e-17,0.0,True
7.841403e-10,0.0,True
2.5020129e-34,0.0,False
2.7866688e-14,0.0,True
7830.086,4.8877435,False
0.0,0.0,False
9.644288e-13,0.0,True
7.7624833e-38,0.0,False
0.00024348064,2.3841855e-07,True
0.000292946,4.7683704e-07,True
147.47704,0.26462242,True
2.2020173e-14,0.0,True
31.338331,0.048408747,False
2.565233e-15,0.0,True
8.5984414e-07,0.0,True
1.1030042e-27,0.0,True
2.2704719e-10,0.0,True
1.295555e-09,0.0,True
1.2389813e-23,0.0,True
6.371054e-11,0.0,True
8.653598e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3980009e-25,0.0,True
26.01665,0.012933067,False
0.72260123,0.034780733,True
0.0006474564,3.81469e-06,True
4.765066e-31,0.0,False
2.1386569e-07,0.0,True
3.1028137e-08,0.0,True
9.689512e-23,0.0,True
0.0017977181,1.8477269e-05,True
1.669998,0.002058041,True
9.627116e-30,0.0,False
1.64433e-40,0.0,False
0.0047653713,0.00017260015,True
0.0,0.0,False
0.00073524914,3.111314e-05,True
20.589958,2.1539624,True
5.4528035e-11,0.0,True
3.870001e-05,2.3841855e-07,True
2.0157796e-21,0.0,True
1.5993322e-14,0.0,True
1.1092914e-36,0.0,False
2.8179285e-37,0.0,False
0.002880602,1.1920858e-05,True
0.0,0.0,False
35.7798,0.2688463,False
1.4277674e-30,0.0,True
0.4559878,0.0016551588,True
1.1354345e-21,0.0,True
1.7997486e-18,0.0,True
4160.604,5.7765694,False
1.4596078e-06,0.0,True
0.0,0.0,False
0.05885459,0.0013652059,True
4.0447446e-14,0.0,True
2.0312452e-06,0.0,True
8.466733e-11,0.0,True
1.626924e-32,0.0,False
0.0010301896,1.2636105e-05,True
4.308765e-24,0.0,True
0.0,0.0,False
3.1420433e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
6.3653404e-35,0.0,False
1.7001467e-10,0.0,True
2.4028482e-15,0.0,True
1.7590998e-17,0.0,True
0.0,0.0,False
5.061217e-39,0.0,False
6.9512425e-12,0.0,True
13.520235,0.9221384,True
4.3120934e-05,0.0,True
0.0040200613,1.12056105e-05,True
3.8347302e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
5.96851e-11,0.0,True
2.631169e-06,0.0,True
0.0,0.0,False
578.51184,0.09956158,False
8.915543e-08,0.0,True
2.665254e-07,0.0,True
2.4570873e-11,0.0,True
8.6124055e-24,0.0,True
41.237427,0.03969743,False
7.0562385e-14,0.0,True
4.8434076e-14,0.0,True
2.45679e-07,0.0,True
6.042489e-39,0.0,False
6.6542514e-09,0.0,True
7.059581e-14,0.0,True
1.781421e-35,0.0,False
13943.787,2.5900009,True
4.8071835e-24,0.0,True
1.4120253e-35,0.0,False
1.2706247e-30,0.0,False
9.267641e-27,0.0,False
1.0946973e-25,0.0,True
8.615888e-18,0.0,True
1.3339595e-28,0.0,False
9.531194e-07,1.1920928e-07,True
0.0,0.0,False
7.433501e-19,0.0,True
9.7928225e-18,0.0,True
16537.385,5.7449603,True
1.8556464e-13,0.0,True
1.338214e-10,0.0,True
5.89083e-40,0.0,False
0.0029068138,9.4647694e-05,True
1.8640858e-35,0.0,False
3.2497513e-10,0.0,True
2.5027759e-26,0.0,True
6.1843057e-19,0.0,True
11.568388,0.28243557,True
0.00031634222,6.3180723e-06,True
0.0,0.0,False
2.448934e-14,0.0,True
0.025419291,4.7205758e-05,True
7943.6006,6.4722624,False
0.0,0.0,False
3.281584e-36,0.0,False
8.1612423e-25,0.0,True
2.6823541e-34,0.0,False
7.101332e-29,0.0,False
0.22813092,0.00016008511,True
37691.05,3.8424873,False
40.81604,0.09904985,False
0.0015445563,0.00021991695,True
1.41018e-40,0.0,False
0.9117046,0.011155456,True
3.1290497e-29,0.0,False
0.0,0.0,False
16.184685,0.48784894,True
0.0,0.0,False
2.9795615e-26,0.0,True
2.8583872e-28,0.0,False
54174.957,9.752047,False
7.683476e-06,0.0,True
0.30014992,3.218596e-05,True
1.9214903e-18,0.0,True
1.511621e-13,0.0,True
5.3099394e-15,0.0,True
6.4729523e-28,0.0,True
1.9639434e-29,0.0,False
2.6921623e-05,2.145765e-06,True
0.0,0.0,False
6.1015573e-38,0.0,False
0.000100311314,4.4225668e-05,True
0.0,0.0,False
263.4129,0.13860866,True
4.023594e-15,0.0,True
5.2198205,0.19222721,True
0.0,0.0,False
1.9040986e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.028388644,0.0008793777,True
0.0,0.0,False
3.0443835e-11,0.0,True
1.1626947e-12,0.0,True
2.2877804e-16,0.0,True
2.9503614e-08,0.0,True
2.1059834e-09,0.0,True
9.556496e-36,0.0,False
0.0,0.0,False
1.6053719e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
7.132277e-15,0.0,True
1.3309354e-35,0.0,False
7.035425,1.5700686,True
2.220337e-22,0.0,True
0.0,0.0,False
1.8138269e-34,0.0,False
4.2784236e-25,0.0,True
1.0857183e-09,0.0,True
65045.34,8.616679,False
4.326558e-17,0.0,True
1.970987e-13,0.0,True
8.8239425e-08,0.0,True
3.8907153e-08,0.0,True
2.2833635e-30,0.0,False
3.574346e-16,0.0,True
7.775279e-23,0.0,True
6.8604333e-31,0.0,False
5.7311925e-23,0.0,True
9.3438465e-11,0.0,True
1.10958394e-26,0.0,True
4.7966064e-13,0.0,True
0.0,0.0,False
7.316905e-30,0.0,False
1.4807412e-05,4.7683704e-07,True
14136.515,3.8407745,False
1.8769548e-05,0.0,True
1.1885555e-19,0.0,True
1.6738347e-13,0.0,True
6.979062e-39,0.0,False
3.684949e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4062564e-08,0.0,True
4.6322894e-14,0.0,True
9.641575e-29,0.0,False
5.679035e-39,0.0,False
77200.586,4.1541886,False
3.4565917e-05,6.7949063e-06,True
7.595807e-13,0.0,True
0.0,0.0,False
5.762246e-05,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5438003e-26,0.0,True
1.3909398e-06,0.0,True
0.0,0.0,False
1.8638113e-16,0.0,True
90.89956,0.023825636,True
1.3049479e-21,0.0,True
2.6143705e-12,0.0,True
2.424566e-07,0.0,True
1.5718791e-07,0.0,True
2.0179477e-34,0.0,False
4.9559087e-17,0.0,True
2.0939027e-10,0.0,True
2.3454622e-23,0.0,True
4.0688327e-13,0.0,True
0.0,0.0,False
1.4898513e-14,0.0,True
1.7995887e-12,0.0,True
13.827914,0.36850312,True
3.2528766e-14,0.0,True
0.0,0.0,False
2.6395087,3.2874322,True
3.0910355e-22,0.0,True
0.0,0.0,False
9.687364e-21,0.0,True
0.20867777,0.006104273,True
3.8711458e-20,0.0,True
6.4793086e-15,0.0,True
4.3235415e-24,0.0,True
4356.2,0.39212954,False
8.561229e-16,0.0,True
0.0,0.0,False
4.0314026e-11,0.0,True
1.2759642e-16,0.0,True
3.2289575e-12,0.0,True
6.8255283e-25,0.0,True
3.19003e-32,0.0,False
1.3706118e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7304633e-11,0.0,True
5.32676e-40,0.0,False
1.0657044e-16,0.0,True
2.1686315e-33,0.0,False
8.53558e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
7.8943433e-13,0.0,True
9.855457e-16,0.0,True
3.2962027e-35,0.0,False
1.2176576e-23,0.0,True
3832.493,6.5743675,False
0.0012044386,0.00079421443,True
0.0,0.0,False
1.7546839e-07,0.0,True
9.0696046e-14,0.0,True
6.4953044e-19,0.0,True
5.4284844e-36,0.0,False
1.7215923e-14,0.0,True
1.7433001e-09,0.0,True
8.5259816e-14,0.0,True
8.445117e-39,0.0,False
3.469619e-21,0.0,True
0.00034556093,2.0265559e-06,True
396.2052,1.1280496,True
7.876703e-11,0.0,True
4.8739074e-23,0.0,True
3.8108888e-22,0.0,True
0.345074,0.0010724257,True
4.784518e-19,0.0,True
9.396004e-16,0.0,True
2.5720984e-20,0.0,True
1.14711025e-23,0.0,True
1.8754333e-38,0.0,False
3.6501748e-28,0.0,False
5.0532035e-23,0.0,True
0.0,0.0,False
1.4979336e-31,0.0,False
0.0,0.0,False
2.1272641e-34,0.0,False
2.1366304e-06,0.00013803483,True
0.0006653072,6.401334e-05,True
5.867415e-39,0.0,False
571.21136,3.0536861,True
5.21963e-10,0.0,True
9.114554e-39,0.0,False
1.6509171e-30,0.0,True
1.3979727e-29,0.0,False
202.64226,2.1534607,True
0.0,0.0,False
1.4499606,0.021650983,True
18.181482,0.22693525,True
1.6817735e-07,0.0,True
6878.2764,1.6056373,False
212.49716,0.19694744,False
0.0,0.0,False
1.5932542e-16,0.0,True
0.0,0.0,False
1.91093e-18,0.0,True
684.98615,0.16353945,True
5.5646395e-22,0.0,True
2.4649085e-19,0.0,True
4.752297e-28,0.0,False
7.317491,0.0032509323,True
2.3870559e-23,0.0,True
5.959415e-17,0.0,True
1.12121825e-32,0.0,False
5.2512838e-12,0.0,True
1.4324314e-13,0.0,True
2.7724046e-25,0.0,True
1.067786e-17,0.0,True
0.0022542481,5.9604467e-06,True
3.5779311e-34,0.0,False
2.1627522e-09,0.0,True
9.269636e-37,0.0,False
6.755562e-39,0.0,False
0.0,0.0,False
1.0181996e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9698498e-30,0.0,False
52.658894,0.0509479,True
3.2050284e-08,0.0,True
4.2907837e-21,0.0,True
5856.6787,4.3203263,False
3.4041145e-15,0.0,True
0.0,0.0,False
3.7652829,0.027419588,True
3.6525887e-09,0.0,True
1.2706515e-28,0.0,False
5.762336e-11,0.0,True
1.0563882e-30,0.0,False
2.2014982e-26,0.0,True
3.8341653e-20,0.0,True
1.782448e-33,0.0,False
1.015322e-09,0.0,True
1.0970733e-12,0.0,True
2.9483118e-21,0.0,True
0.7144302,0.00041857405,True
2.4438504e-15,0.0,True
0.0,0.0,False
2.1940777e-28,0.0,False
0.00076251035,3.576278e-07,True
2.157421e-35,0.0,False
2.5012308e-26,0.0,True
1.152554e-23,0.0,True
9.656863e-05,2.8610189e-06,True
9.380117e-10,0.0,True
1.9016781e-22,0.0,True
7.2407685e-17,0.0,True
0.00033179962,4.7683704e-07,True
0.0,0.0,False
3.0041614e-16,0.0,True
1.0978492e-37,0.0,False
0.0,0.0,False
9.652543e-35,0.0,False
6.23792e-24,0.0,True
0.0,0.0,False
0.00013518732,3.576278e-07,True
0.0,0.0,False
0.51853967,8.034363e-05,True
5.279542e-09,0.0,True
3.4022501e-15,0.0,True
1.4080153e-09,0.0,True
2.0873586e-08,0.0,True
0.001955692,5.960463e-07,True
3.0152383e-34,0.0,False
0.0,0.0,False
2.437519e-27,0.0,True
64832.707,9.007945,False
6.8725585e-06,4.76836e-06,True
7.737481e-09,0.0,True
2.813399e-28,0.0,True
1.4718557e-38,0.0,False
2.3019247e-14,0.0,True
0.0,0.0,False
3.9553037e-35,0.0,False
10273.563,2.4811532,False
0.0,0.0,False
3.2261547e-09,0.0,True
0.0,0.0,False
6077.295,3.9742546,False
6.21309e-21,0.0,True
0.0,0.0,False
1.3461837e-19,0.0,True
1.1909742e-27,0.0,False
6.555664e-11,0.0,True
1.8890099e-36,0.0,False
5.218513e-15,0.0,True
3.423811e-39,0.0,False
6.46022e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.8973133e-30,0.0,False
1.0127341e-29,0.0,False
8.883376e-18,0.0,True
0.048720866,2.5510457e-05,True
7738.7563,1.3202285,False
1.3163634e-38,0.0,False
3.6042013e-06,0.0,True
0.0,0.0,False
2.498906e-16,0.0,True
1.7126632e-12,0.0,True
5.4886825e-18,0.0,True
4.3969118e-16,0.0,True
5911.9375,1.1261097,False
0.0,0.0,False
1.4242529e-29,0.0,False
9.887413e-09,0.0,True
1.6236518e-36,0.0,False
2.6996802e-26,0.0,False
0.00028236504,3.2186456e-06,True
5.591017e-30,0.0,False
1.0155491e-12,0.0,True
9.955822e-12,0.0,True
6.992356,0.022701811,True
9.149212e-16,0.0,True
1.3438676e-06,0.0,True
7.412517e-19,0.0,True
0.0,0.0,False
1.196259e-39,0.0,False
1.2728564e-34,0.0,False
0.00328158,1.9073468e-06,True
0.04171937,0.00016580634,True
5.2920495e-06,1.1920928e-07,True
6.110068e-34,0.0,False
0.005103289,3.3854863e-05,True
3.0725008e-27,0.0,False
6.878808e-05,2.0265559e-06,True
3.6927843e-06,0.0,True
4.976695e-17,0.0,True
9.392803e-16,0.0,True
2.8832638e-30,0.0,False
3.170309e-20,0.0,True
4619.2007,0.48301893,False
0.0,0.0,False
13027.9375,3.0088015,False
8.473641e-14,0.0,True
0.030102855,0.0029235021,True
1.0556282e-35,0.0,False
1.706499e-11,0.0,True
3.359136e-21,0.0,True
0.0015042608,2.0384581e-05,True
1.6333128e-07,1.1920928e-07,True
4.5806227,0.02518156,True
9.184869e-13,0.0,True
3.264991e-12,0.0,True
1.2208279e-19,0.0,True
2.9348778e-38,0.0,False
1.0954199e-32,0.0,False
14607.698,4.834744,False
1412.591,0.2712944,False
0.23634942,4.3987216e-05,False
63.122574,1.2838275,False
1.58047e-40,0.0,False
1.0237429e-14,0.0,True
2.8989874e-07,0.0,True
8.986894e-29,0.0,True
1.8279765e-26,0.0,True
1.0986848e-31,0.0,False
0.038862146,0.000114195966,True
6.152788e-08,0.0,True
0.0,0.0,False
5.71573e-08,0.0,True
1.67625e-40,0.0,False
9.127563e-33,0.0,False
0.0,0.0,False
3.607454e-37,0.0,False
0.0,0.0,False
8.543899e-23,0.0,True
22421.064,3.6621552,False
10325.961,3.139387,False
9.603913e-11,0.0,True
2.017747e-05,1.1920928e-07,True
7.611458e-16,0.0,True
4.9888903e-34,0.0,False
7.715756e-37,0.0,False
7.7463006e-14,0.0,True
0.0,0.0,False
7.073113e-22,0.0,True
1.0106992e-27,0.0,True
5.9647406e-24,0.0,True
2.523605e-13,0.0,True
8.01221e-12,0.0,True
0.0,0.0,False
9.13292e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4978916e-11,0.0,True
1.4498187e-22,0.0,True
1.3780137e-26,0.0,True
3.1786234e-33,0.0,False
88.671196,0.73118466,True
55754.168,4.638047,False
2.3322362e-25,0.0,True
9.0569466e-26,0.0,True
9399.149,3.2098646,False
6.7701904e-32,0.0,False
1.2386511e-23,0.0,True
6.537801e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1475988e-35,0.0,False
4.0026387e-09,0.0,True
0.0,0.0,False
18.01862,0.04849765,True
5.7130857e-13,0.0,True
1.1529838e-08,0.0,True
4.668511e-19,0.0,True
2.6354426e-08,0.0,True
0.0,0.0,False
3.753666e-32,0.0,False
3.6077275e-26,0.0,True
0.0,0.0,False
5.7788385e-10,0.0,True
0.00011265803,2.3841855e-07,True
0.0,0.0,False
1193.3307,12.488222,True
1.2045048,0.5391384,True
9.759219,0.0006575505,False
2.70604e-19,0.0,True
2.1662104e-34,0.0,False
60193.832,6.0873837,False
1.3061228e-30,0.0,False
2.7430356e-35,0.0,False
2.62347e-40,0.0,False
3.9036117e-09,0.0,True
1.199562e-21,0.0,True
19.003027,0.060573924,False
0.0,0.0,False
4.6585064,0.0048181824,True
0.0,0.0,False
0.0,0.0,False
9.070275e-35,0.0,False
3.0690415e-11,0.0,True
1.0823528e-24,0.0,True
1.253608e-13,0.0,True
0.00061115506,3.576278e-07,True
1.5376126e-14,0.0,True
0.0,0.0,False
2.486334e-38,0.0,False
1.9788104e-14,0.0,True
1.4065174e-26,0.0,True
5.761769e-13,0.0,True
8.2449257e-25,0.0,True
4.695414e-22,0.0,True
38.824856,3.4945776,True
5.568383e-20,0.0,True
0.0,0.0,False
1.3373824e-20,0.0,True
5.837859,0.5738621,True
7.890095e-20,0.0,True
0.0,0.0,False
0.8558729,0.0015821981,True
1.4350936e-06,0.0,True
2.4571663e-17,0.0,True
1.1329589e-10,0.0,True
2.9717344e-09,0.0,True
1.23138e-39,0.0,False
1.5733448e-34,0.0,False
0.0,0.0,False
1.9995718e-17,0.0,True
0.0,0.0,False
2.3584283e-28,0.0,False
0.0,0.0,False
2.3508144e-24,0.0,True
1.9938676e-31,0.0,False
15307.011,1.6254641,True
3.160442e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
1671.2299,1.8910509,False
7.37019e-40,0.0,False
88.1368,0.46880034,True
4.6807147e-10,0.0,True
0.0,0.0,False
36.706432,0.018256994,True
9.461814e-21,0.0,True
1.165075e-38,0.0,False
0.00027773276,2.384183e-06,True
461.42276,5.4982643,True
1.0936058e-21,0.0,True
1.5641453e-19,0.0,True
2.1655307e-16,0.0,True
5.9805794e-22,0.0,True
0.0,0.0,False
0.0031476452,3.0755524e-05,True
1.6393074e-31,0.0,False
2.538575e-15,0.0,True
9.673362e-06,0.0,True
2.55407e-22,0.0,True
4.1374011e-13,0.0,True
6.220928e-11,0.0,True
1.8190897e-20,0.0,True
5.3415277e-09,0.0,True
0.024307983,3.6954807e-06,True
49.328228,0.0802157,True
1.1453223e-36,0.0,False
3.9556253,0.0055262796,True
224.14572,0.19715339,True
1.5814207e-16,0.0,True
1.2243464e-17,0.0,True
0.0,0.0,False
3.816847e-37,0.0,False
5.2905117e-22,0.0,True
2.3751014e-17,0.0,True
1.31734e-18,0.0,True
0.0,0.0,False
8.65265e-40,0.0,False
0.26268843,0.0004203623,False
1.2901801e-28,0.0,False
0.0,0.0,False
2.3388846e-24,0.0,True
3.7785474e-12,0.0,True
7.224284e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
6.9125435e-20,0.0,True
0.0,0.0,False
2.018601e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
283.4377,3.3339298,False
1.8359e-40,0.0,False
244.24101,0.027028779,False
2.1173013e-11,0.0,True
0.087106206,8.2251e-05,True
0.0,0.0,False
2.6615313e-08,0.0,True
0.0,0.0,False
1.06024705e-35,0.0,False
52.44898,0.46765086,True
7.2120013,0.004924765,True
4.0433846e-18,0.0,True
0.0,0.0,False
3.941625e-05,4.7683704e-07,True
1.2894863e-14,0.0,True
3.5088807e-13,0.0,True
0.00049986737,3.576278e-07,True
1.0869028e-33,0.0,False
3.910127e-08,0.0,True
7.3033025e-18,0.0,True
0.0,0.0,False
2.8977633e-05,4.1245563e-05,True
1.0996585e-37,0.0,False
43877.33,6.4608736,False
0.0,0.0,False
0.0,0.0,False
1.7792228e-20,0.0,True
4.0522352e-30,0.0,False
0.0,0.0,False
1.0588076e-25,0.0,False
4.3967534e-19,0.0,True
54100.746,7.0406895,False
0.0,0.0,False
0.00023800305,1.9073468e-06,True
1.3725766e-32,0.0,False
8.4151815e-35,0.0,False
2.0123135e-12,0.0,True
1.019858e-20,0.0,True
0.0,0.0,False
4.35294e-40,0.0,False
4.3752338e-28,0.0,True
1.1657402e-29,0.0,False
3.7597232e-08,0.0,True
9.850305e-18,0.0,True
19288.969,3.5930283,True
8.195273e-25,0.0,True
2.465719,0.0008617422,True
137.58156,0.1838768,True
1.812611e-12,0.0,True
2.9316308e-16,0.0,True
55706.71,6.8239098,False
8.28742e-12,0.0,True
0.0,0.0,False
4.6392965e-06,0.0,True
3.7656147e-08,0.0,True
1.3800012e-34,0.0,False
0.0,0.0,False
38605.61,3.5206256,False
5.218022e-06,0.0,True
30515.234,4.1742353,False
0.0024247381,2.5748875e-05,True
3.9821036e-27,0.0,True
1.4507757e-25,0.0,True
1.9123105e-24,0.0,True
3.2544938e-09,0.0,True
8.219708e-13,0.0,True
1.7236856e-22,0.0,True
3.5858714e-23,0.0,True
0.0,0.0,False
21179.475,4.2675242,False
0.0,0.0,False
7.4046005e-13,0.0,True
2.9722728e-16,0.0,True
0.0011631273,4.5299425e-06,True
0.0,0.0,False
7.5522935e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2729663e-31,0.0,False
1.0897987e-10,0.0,True
1.6475783e-28,0.0,False
0.0,0.0,False
226.48259,0.5099062,False
1.900284e-39,0.0,False
2.256559e-33,0.0,False
7.999297e-05,3.81469e-06,True
0.0,0.0,False
1.7532432e-17,0.0,True
0.0,0.0,False
8.3877785e-31,0.0,False
0.0,0.0,False
5.3464937,0.011736753,True
2.3404745e-13,0.0,True
6.426134e-11,0.0,True
7.878022e-37,0.0,False
0.43599555,0.00058037974,True
9.578038e-28,0.0,False
1.5521753e-23,0.0,True
1.3855577e-11,0.0,True
2.6603092e-31,0.0,False
0.0,0.0,False
3.6975527e-33,0.0,False
0.0,0.0,False
0.12694016,6.0556456e-05,True
464.84357,0.36523756,True
0.0008017312,5.960287e-05,True
1.3251892e-28,0.0,True
1.968931e-39,0.0,False
3.9786226e-08,0.0,True
0.0,0.0,False
7.919107e-07,0.0,True
2.327639e-14,0.0,True
3.6624384e-12,0.0,True
2.85761e-39,0.0,False
5.653349e-21,0.0,True
0.74319446,0.0042049466,True
1.4914459e-32,0.0,False
1.1820582e-34,0.0,False
5.682632e-31,0.0,False
37.0739,0.044496104,False
6.080293e-05,1.3113013e-06,True
1.9400135e-09,0.0,True
0.0,0.0,False
1.761702e-36,0.0,False
19.417645,0.0035752803,False
4.8983753e-37,0.0,False
1.1796187e-31,0.0,False
1.7039095e-22,0.0,True
0.00025460916,1.1920928e-07,True
1.1273947e-24,0.0,True
2.4801152e-29,0.0,False
1.5823162e-09,0.0,True
48.777786,0.010177768,True
0.0,0.0,False
7.816237e-09,0.0,True
6.8437026e-07,0.0,True
0.0,0.0,False
215.88809,0.05261887,True
1.1323946e-12,0.0,True
4.5991042e-10,0.0,True
7.0981776e-05,1.9073468e-06,True
4.289879e-13,0.0,True
2.772303e-15,0.0,True
5.767648e-17,0.0,True
1.9649529e-25,0.0,True
0.0,0.0,False
1.524756,0.00059229095,False
1.9794424e-08,0.0,True
3.4359272e-07,0.0,True
0.0,0.0,False
1.0724938e-32,0.0,False
1.0004783e-09,0.0,True
38.255974,0.20848402,True
7.142693e-26,0.0,False
1.638701e-07,0.0,True
9.324237e-35,0.0,False
1.1760646e-29,0.0,False
1.6284755e-34,0.0,False
0.00010370666,1.1920928e-07,True
4.865987e-08,0.0,True
5.928401e-34,0.0,False
2.7681902e-31,0.0,False
5.185206e-39,0.0,False
0.00018875365,2.3841855e-07,True
2.1013628e-13,0.0,True
0.0,0.0,False
9.941122e-24,0.0,True
1.673817e-18,0.0,True
0.23515914,0.0043845433,True
0.0,0.0,False
0.0,0.0,False
3.4206188e-35,0.0,False
4.7474276e-07,2.3841855e-07,True
0.0,0.0,False
58.22969,0.043282773,True
1.3981176e-09,0.0,True
590.51996,3.6144338,True
7.099382e-28,0.0,False
1.5507223e-19,0.0,True
1.1547765e-10,0.0,True
0.027607577,0.00017927468,True
0.024926325,1.4305102e-06,True
2.1350506e-18,0.0,True
1.3744955e-25,0.0,False
8.974963e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0573015e-17,0.0,True
2.4628112e-17,0.0,True
8.539573e-09,0.0,True
5.096074e-09,0.0,True
3.8119924e-05,0.0,True
6486.8633,3.6396677,False
0.0,0.0,False
1.2685643e-23,0.0,True
4.471602e-39,0.0,False
4.9472654e-34,0.0,False
3.017786e-39,0.0,False
3.4670478e-37,0.0,False
3.892669e-17,0.0,True
1.3672419e-31,0.0,False
0.0,0.0,False
6.689006e-24,0.0,True
0.00031193998,9.655906e-06,True
4.76498e-22,0.0,True
2.6644748e-30,0.0,False
9.141098e-24,0.0,True
7.805157e-06,0.0,True
5.7884703e-13,0.0,True
8.266842e-06,0.0,True
3.2077156e-34,0.0,False
7.0065157e-31,0.0,False
1.6671366e-31,0.0,False
1.4604892e-18,0.0,True
0.0,0.0,False
8.8887014e-14,0.0,True
9.708958e-39,0.0,False
6.933854e-26,0.0,True
1.4163509e-16,0.0,True
0.0,0.0,False
2.1207565e-13,0.0,True
4885.7085,2.8083045,False
3.5796197e-16,0.0,True
3.664819e-38,0.0,False
0.0,0.0,False
9.7384536e-17,0.0,True
0.0,0.0,False
1.3758291e-18,0.0,True
0.0,0.0,False
3.5157513e-30,0.0,True
5.7149163e-10,0.0,True
0.004502158,1.03711545e-05,True
6.8241943e-06,1.1920928e-07,True
0.086959966,0.00016580631,True
9.296541e-26,0.0,True
1.8922233e-27,0.0,True
0.0,0.0,False
12874.587,2.5609367,False
64531.656,7.4767385,False
7.326569e-19,0.0,True
4.3727014e-17,0.0,True
1.9660843e-05,1.1920928e-07,True
1.1715944e-11,0.0,True
2.912536e-07,0.0,True
1.7481335e-21,0.0,True
1.1707917e-29,0.0,False
0.0,0.0,False
7.039744e-05,0.0008285189,True
278.84113,2.7288585,False
1.1984375e-09,0.0,True
13263.866,3.1181903,False
2.1129861e-07,0.0,True
11799.415,4.8416467,False
0.0,0.0,False
2.1998852e-05,1.072883e-06,True
1.2658074e-07,0.0,True
4.2646e-11,0.0,True
1.0183352e-05,1.1920928e-07,True
7.424559e-34,0.0,False
9.212526e-37,0.0,False
0.35580543,0.0003966489,True
4.053236e-37,0.0,False
5.285825e-10,0.0,True
6528.1523,2.6393983,True
3.9047476e-23,0.0,True
7.3561426e-35,0.0,False
1.6613894e-24,0.0,True
0.0,0.0,False
4.12858e-21,0.0,True
0.00015266526,2.3841855e-07,True
1.2065379e-08,0.0,True
0.0,0.0,False
6.869653e-38,0.0,False
1.2446251e-08,0.0,True
31.385834,0.32297045,True
0.0,0.0,False
1.3192478e-05,0.0,True
7.266056e-23,0.0,True
3.2306461e-15,0.0,True
9.2601665e-15,0.0,True
0.0,0.0,False
7.3521845e-33,0.0,False
0.07696533,0.10638021,True
12554.441,4.726981,False
8.885769e-06,5.090107e-05,True
5.181294e-15,0.0,True
7.365634e-16,0.0,True
0.0,0.0,False
1.903578e-05,0.0,True
6.77648e-33,0.0,False
0.0,0.0,False
8.108185e-34,0.0,False
250.58499,0.124398775,True
745.9751,4.6930256,True
7.427997e-32,0.0,False
5.4299646e-05,5.1259863e-06,True
0.00030477988,5.0067774e-06,True
0.025048131,0.000263537,True
7.551443e-30,0.0,False
1.1201971e-27,0.0,False
1.9084376e-16,0.0,True
3.6669664e-27,0.0,True
6.9513385e-06,0.0,True
0.0,0.0,False
5396.0635,3.5953777,False
2685.7725,0.38967454,False
0.0,0.0,False
0.00022118948,7.152555e-07,True
9.341114e-26,0.0,True
2.1609983e-31,0.0,False
5.641691e-08,0.0,True
1.8701754e-27,0.0,False
4.723687e-31,0.0,False
3.3633202e-21,0.0,True
2.078209e-10,0.0,True
6.088446e-08,0.0,True
0.42793885,0.009403564,True
1.76672e-40,0.0,False
3.0181585e-10,0.0,True
9.616668e-17,0.0,True
1.9963056e-30,0.0,False
41643.586,3.473079,False
3.248856e-36,0.0,False
2.7481325e-21,0.0,True
4.453336e-19,0.0,True
1.3137549e-18,0.0,True
4.0474126e-19,0.0,True
3.6350117e-18,0.0,True
0.0,0.0,False
1.4027738e-23,0.0,True
2.3565785e-11,0.0,True
6.7419577e-16,0.0,True
21.764978,0.0470951,True
6.336708e-34,0.0,False
1.5265506e-35,0.0,False
0.0,0.0,False
1.0449423e-21,0.0,True
4.502463e-08,1.585471e-05,True
36107.617,7.3757,False
0.0,0.0,False
0.0,0.0,False
2.7586998e-06,0.0,True
4.5761594e-17,0.0,True
2.2741959e-24,0.0,True
4580.4375,7.2828937,False
1.72947e-40,0.0,False
0.0036264998,7.462223e-05,True
5498.8496,6.2405257,False
3.098672e-39,0.0,False
3.1003733e-06,0.0,True
4.210921e-08,1.0728779e-05,True
1.2549259e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4296876e-06,0.0,True
3.1770176e-06,1.1920928e-07,True
3.1797688e-14,0.0,True
2.4656685e-23,0.0,True
0.0,0.0,False
0.08098849,7.211899e-05,True
8.61541e-40,0.0,False
3.7897304e-25,0.0,True
5.7598815e-08,0.0,True
1.2602794e-07,0.0,True
2.5589478e-10,0.0,True
3.3299316e-32,0.0,False
1.0384262e-21,0.0,True
7.9694036e-07,0.0,True
57.411972,1.0582997,False
0.005549425,3.81469e-06,True
1550.711,5.1529527,False
6.3438485e-14,0.0,True
1.1578352e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1024687e-08,0.0,True
0.0,0.0,False
1.9196248e-12,0.0,True
5.833381,0.0009696294,True
6.300952e-33,0.0,False
1.1190246e-26,0.0,False
5.388228e-10,0.0,True
3.8093017e-07,0.0,True
1.32737945e-08,0.0,True
1.6181439e-06,0.0,True
3.5097313,0.02044037,True
1152.1627,4.777108,False
2.064609e-21,0.0,True
8.450201e-14,0.0,True
8.668234e-18,0.0,True
4.267849e-08,0.0,True
0.0035915114,6.4372807e-06,True
1.6579796e-22,0.0,True
8.3758795e-09,0.0,True
0.0,0.0,False
2.4536192,0.012562899,True
1.2644164e-22,0.0,True
6.030166e-20,0.0,True
4.8516388e-23,0.0,True
1.16061e-33,0.0,False
3.4975684e-14,0.0,True
1.115381e-16,0.0,True
5.274099e-34,0.0,False
3.167941e-08,0.0,True
2.926908e-18,0.0,True
1.7032813e-05,1.1920928e-07,True
0.7068377,0.00056751183,True
0.0,0.0,False
7.30376e-30,0.0,False
2.2438494e-06,0.0,True
2.5263128e-10,0.0,True
0.0,0.0,False
0.022005185,2.0742198e-05,True
3.5637132e-34,0.0,False
0.0,0.0,False
4.4168393e-26,0.0,True
0.0,0.0,False
5.0159354e-33,0.0,False
0.00017564268,0.006910472,True
2.0765337e-05,0.0,True
6.362475e-36,0.0,False
8.49345e-18,0.0,True
0.0,0.0,False
9.589843e-06,0.0,True
1.6392261e-09,0.0,True
6.173064e-23,0.0,True
17.751131,0.6201409,True
0.0,0.0,False
1.0424534e-27,0.0,False
2.2362215e-11,0.0,True
1.2020314e-17,0.0,True
9.054127e-12,0.0,True
4.5886596e-21,0.0,True
0.0,0.0,False
1.2541121e-25,0.0,True
3.0900653e-25,0.0,True
1.4172633e-06,0.0,True
5.1609472e-27,0.0,True
1.8099419e-09,0.0,True
8.2781935e-06,3.576278e-07,True
1.4314307e-34,0.0,False
4.8080243e-30,0.0,False
0.0,0.0,False
52201.16,1.4544203,False
251.10237,0.2886939,False
4.6850815e-18,0.0,True
3.4486984e-22,0.0,True
0.25904107,0.0029339595,True
2.070996e-38,0.0,False
0.0,0.0,False
6.4121065e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
5.0994376e-13,0.0,True
0.0013900984,0.0007376334,True
8.503208e-10,0.0,True
6.80173e-10,0.0,True
0.0,0.0,False
7.0267875e-13,0.0,True
6.179553e-16,0.0,True
1.2941691e-18,0.0,True
0.0022806833,5.1259863e-06,True
1.1594406e-11,0.0,True
1.3323049e-32,0.0,False
18020.365,5.3147182,False
0.0060580126,3.4570635e-06,True
0.0,0.0,False
6.872596e-37,0.0,False
4.777978e-34,0.0,False
2.1918042e-06,0.0,True
0.0,0.0,False
2.41428e-35,0.0,False
3.7539685e-08,0.0,True
0.0016601222,3.576278e-07,True
492.21918,1.4746816,False
1.5814524e-20,0.0,True
0.0,0.0,False
2.2627956e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
9.3892937e-26,0.0,True
0.0,0.0,False
7.7596093e-28,0.0,True
1.6945889e-30,0.0,False
1.0407928e-20,0.0,True
251.2842,1.4066716,True
5.0751194e-25,0.0,True
2.825583e-29,0.0,True
0.0,0.0,False
0.88710153,0.3908659,True
2.3611963e-30,0.0,False
6.1397853e-21,0.0,True
0.025277525,3.540453e-05,True
8.089384e-37,0.0,False
6.1658935e-11,0.0,True
2.2456147e-13,0.0,True
5.359399,0.1262396,True
1.5664548e-37,0.0,False
3.003845e-08,0.0,True
0.86704427,0.11131308,True
0.4399418,0.0013578227,True
4.005897e-19,0.0,True
13560.729,3.8298671,False
9.8851835e-08,0.0,True
1.1719907e-35,0.0,False
1.2124308e-17,0.0,True
1.5897832e-22,0.0,True
0.0,0.0,False
8.676021,0.17712352,True
2.8264515e-24,0.0,True
0.026864698,0.0012422232,True
0.0,0.0,False
2.403567e-28,0.0,False
1.5365441e-25,0.0,True
0.002727349,5.841238e-06,True
50682.438,7.201348,False
7.127904e-06,3.576278e-07,True
5.0152116e-24,0.0,True
2.3792258e-11,0.0,True
1.8842195e-14,0.0,True
0.0,0.0,False
2.1502583e-34,0.0,False
1.11020965e-30,0.0,False
1.6185861e-18,0.0,True
1.1828568e-34,0.0,False
0.0,0.0,False
2.0328e-40,0.0,False
0.0,0.0,False
4.6743523e-14,0.0,True
1.2291102e-20,0.0,True
7.22605e-20,0.0,True
1.6353142,0.0011726783,True
3.645125e-11,0.0,True
4.3830295e-30,0.0,False
0.0,0.0,False
14.056417,5.496299,True
6.307413e-08,0.0,True
0.0035898378,1.6689287e-06,True
0.0,0.0,False
861.915,0.24841748,False
1.0689994e-30,0.0,False
1.0928021e-05,0.0,True
0.83711267,0.0033963297,True
2650.4902,1.2232754,True
1.6410681,0.011758564,True
0.0015374433,1.072883e-06,True
0.0,0.0,False
0.0,0.0,False
2.0657532e-13,0.0,True
0.0,0.0,False
70947.766,5.9983325,False
1.8796493e-14,0.0,True
1.90508e-40,0.0,False
1584.4211,0.9092717,False
3.625355e-20,0.0,True
0.34897083,0.00036495176,True
1.403611e-16,0.0,True
3.5724184e-17,0.0,True
1.6924543e-14,0.0,True
1.22313614e-29,0.0,True
1.1233975e-32,0.0,False
3.428292e-32,0.0,False
2.5964345e-38,0.0,False
1.70818e-40,0.0,False
10.740989,0.65296656,True
1.2487789e-05,2.3841855e-07,True
2.859291e-27,0.0,False
8.212654e-21,0.0,True
1.87847e-40,0.0,False
8.233292e-37,0.0,False
0.0047025634,8.344647e-07,True
101.85147,0.026026918,True
0.0,0.0,False
3.6265788e-10,0.0,True
54.557255,0.001129007,True
9.462386e-07,0.0,True
0.16518596,4.136473e-05,True
0.0,0.0,False
9.684857e-09,0.0,True
6.6716776e-20,0.0,True
4.853284e-31,0.0,True
2.9327905e-09,0.0,True
0.0,0.0,False
8.064548e-21,0.0,True
1.4200996e-16,0.0,True
0.0009084028,1.4305105e-06,True
0.000118306656,2.0265559e-06,True
1.2562605e-14,0.0,True
3.0306354e-13,0.0,True
1.0013488e-16,0.0,True
1.0695644e-28,0.0,True
0.11720638,8.833014e-05,True
4.0128315e-10,0.0,True
1.0223513e-15,0.0,True
0.0,0.0,False
5.249874e-09,0.0,True
0.0,0.0,False
2.0315775e-26,0.0,True
128.58296,0.17476016,True
6.274816e-20,0.0,True
1.1488183e-28,0.0,False
2.6330635e-10,0.0,True
1.8136514e-38,0.0,False
1.14865345e-20,0.0,True
2.8840883e-35,0.0,False
1.7730457e-21,0.0,True
0.00058394944,2.9802277e-06,True
6.88061e-40,0.0,False
0.02196784,0.0042532696,True
4.573489e-15,0.0,True
3.3974124e-34,0.0,False
7.7167904e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
3.8904313e-10,0.0,True
36388.6,7.6544175,False
5.9667616,0.0029033637,True
0.0,0.0,False
7.819709e-13,0.0,True
34.867893,0.027599016,True
0.0024727136,1.12056105e-05,True
4101.564,7.669146,False
0.0,0.0,False
4.4197827e-19,0.0,True
1.7588021e-10,0.0,True
39.867935,0.120028704,True
1.3349125e-28,0.0,False
1.8435074e-05,0.0,True
2.029551e-11,0.0,True
0.0,0.0,False
2.2744742e-05,0.0,True
7.17223e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7952734e-09,0.0,True
0.0015240707,3.111314e-05,True
681.56415,4.79857,True
9.475137e-26,0.0,True
1.004906e-12,0.0,True
38825.38,4.531612,False
4.9931878e-05,0.0,True
2.0030473e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
2.7916415e-12,0.0,True
9.801189e-13,0.0,True
4.1209423e-14,0.0,True
0.0,0.0,False
4.112435e-13,0.0,True
1.1496174e-13,0.0,True
6.739958e-05,3.576278e-07,True
0.025415303,8.034382e-05,True
0.0,0.0,False
1.8109736e-24,0.0,True
0.0,0.0,False
1.5110252e-23,0.0,True
4.15947e-25,0.0,True
0.00013818599,3.576278e-07,True
0.0,0.0,False
3.4011173e-23,0.0,True
2.5668262e-24,0.0,True
4.16008e-07,8.940657e-06,True
2.4255684e-12,0.0,True
4.008637e-39,0.0,False
2.5088698e-11,0.0,True
2.595005e-32,0.0,False
0.003103471,1.537788e-05,True
1.8274097e-24,0.0,True
0.0,0.0,False
6.735378e-30,0.0,False
0.0,0.0,False
1.709272e-21,0.0,True
6.390917e-05,4.7683704e-07,True
1.1642122e-06,0.0,True
3.788438e-32,0.0,False
1.20202455e-35,0.0,False
2.8204405e-09,0.0,True
1356.7246,0.24155544,False
3.2784544e-22,0.0,True
0.0,0.0,False
1.3589216e-06,0.0,True
9.8262443e-26,0.0,True
1.2400471e-30,0.0,False
6.613447e-30,0.0,False
6.4771913e-21,0.0,True
0.0,0.0,False
5.523596e-38,0.0,False
1.3706103e-13,0.0,True
0.00059579115,5.6503606e-05,True
9.853232e-11,0.0,True
0.0,0.0,False
2.3288195e-38,0.0,False
5.76312e-40,0.0,False
0.0,0.0,False
6.123591e-17,0.0,True
0.029987916,0.0022146,True
175.76642,4.740697,False
4.1165892e-19,0.0,True
2.8274497e-18,0.0,True
4.0859146e-37,0.0,False
1.7141393e-24,0.0,True
1.62304e-40,0.0,False
2.3318614e-06,0.0,True
0.0018290725,3.552374e-05,True
1374.8221,0.42669445,True
3.4342192e-19,0.0,True
8.601178e-09,0.0,True
1.5405022e-38,0.0,False
2.028369e-23,0.0,True
2.21544e-25,0.0,True
6.406936e-28,0.0,True
2.068682e-14,0.0,True
0.0,0.0,False
3.8811884e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
13.400855,0.013347236,True
3.108023e-10,0.0,True
1.0163711e-35,0.0,False
0.00019605666,3.576278e-07,True
0.0,0.0,False
1.069608e-39,0.0,False
1.39445094e-14,0.0,True
3.4336134e-10,0.0,True
1.1879568e-08,0.0,True
8.6882814e-05,0.0,True
2.0719135e-34,0.0,False
1.0840374e-09,0.0,True
0.0,0.0,False
1.8192985e-07,0.0,True
3.2205427e-20,0.0,True
4.7296052e-07,3.576278e-07,True
7673.698,3.1667337,False
0.0,0.0,False
0.0,0.0,False
0.000101223195,0.00044014302,True
2.3678889e-07,0.0,True
1.6506683e-27,0.0,False
0.659702,0.0002778376,True
24.967777,0.15351632,True
4.354599e-09,0.0,True
1.4954262e-08,0.0,True
4.606692e-37,0.0,False
0.0,0.0,False
5.0931017e-14,0.0,True
60.443798,0.074181825,True
0.0,0.0,False
0.0,0.0,False
8.4204086e-24,0.0,True
9.822153e-22,0.0,True
1.7453692e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
6.6545675e-10,0.0,True
7.6861294e-15,0.0,True
8.9270007e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
6.1253283e-18,0.0,True
9.692306e-33,0.0,False
5.094872e-07,0.0,True
2.3090331e-23,0.0,True
432.3489,0.02477622,False
2.438282e-39,0.0,False
1.7360058e-22,0.0,True
8.696716e-29,0.0,False
3.5918243e-31,0.0,False
6.348442e-36,0.0,False
9.73513e-16,0.0,True
8.691564e-22,0.0,True
2.3217197e-13,0.0,True
5.9279653e-08,0.0,True
0.05644458,9.4174875e-06,True
2.0276866e-20,0.0,True
2.3666855e-05,0.0,True
1.7780603e-21,0.0,True
0.0,0.0,False
7.170042e-15,0.0,True


==> new_results/losses/densenet-eps-0-c100/scale_1_densenet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
8488.317,0.26775673,True
8.667999,0.00016551642,False
3746.276,0.17563972,True
131.09113,0.0052943015,True
805.6368,0.022895947,True
0.0048713274,0.0,False
28.78739,0.00043407525,True
0.47928208,2.3721886e-05,False
8.02781,0.0001360827,False
177.0495,0.008013884,True
7.837934,8.793725e-05,False
1209.1511,0.022030227,True
3.3329046,7.31838e-05,False
18.371456,0.00047077285,False
227.32509,0.0027898243,True
12.022494,0.00048183335,False
0.43395874,1.4543217e-05,False
0.03967435,8.3446366e-07,False
1.5379812,6.7346125e-05,False
150.10562,0.005204149,True
2.436332,3.2182114e-05,False
2024.1064,0.05191189,True
0.45886913,1.0132539e-05,False
3.7340717,9.940411e-05,False
7506.9,0.64096254,False
1039.7723,0.030217264,True
0.2624362,5.3643407e-06,False
1886.6948,0.099367805,True
698.6961,0.013844296,True
9731.648,0.38753283,False
0.000106900145,0.0,False
0.53054386,5.96033e-06,False
282.09204,0.0030576233,True
6620.2983,0.16180316,True
6728.703,0.21075448,True
0.10007927,4.0530917e-06,False
6647.4316,0.19726187,True
2624.375,0.17441396,True
63.16002,0.0025764203,True
623.1572,0.03647561,True
27.99716,0.0013206693,True
15.779181,0.00035632064,False
240.48914,0.015496827,True
120.209045,0.007165564,True
0.032434534,9.5367295e-07,False
313.6042,0.004161832,True
11478.699,0.47013843,False
500.23572,0.011445057,True
18.739878,0.00030698214,False
2.6306295,5.0537186e-05,False
6841.749,0.23239791,False
37.08804,0.001092035,True
14.112732,0.00044876355,False
7407.811,0.26082152,False
188.70721,0.0050886017,True
242.89278,0.0048583457,True
906.49884,0.065594204,True
1946.3885,0.06102947,True
5183.2373,0.12338734,True
0.60011744,1.0490161e-05,False
6917.7944,0.47379744,True
628.34546,0.022967227,True
20.062843,0.0009679996,False
4304.546,0.25197184,True
9742.812,0.49200618,False
9.404562,0.00024701472,False
0.041585606,1.5497169e-06,False
0.17475387,1.7881275e-06,False
0.72342324,2.825147e-05,False
233.3738,0.004630219,True
150.8855,0.006637955,True
1231.6821,0.033485748,True
1.240438,4.3388594e-05,False
16.839256,0.00051406975,False
1005.78656,0.013659216,True
7563.2183,0.37634248,True
5736.983,0.3836565,True
131.79381,0.0032265182,True
7.537719,0.0006378282,False
819.9391,0.014874503,True
8.508292,0.000118223485,False
3853.6445,0.3753066,True
5940.635,0.21116015,True
5464.408,0.3347156,True
108.65202,0.0028541856,True
8917.0205,0.52409244,False
2.0168004,6.424726e-05,False
14.644652,0.0005634269,False
8634.676,0.5250231,False
41.944332,0.0014251005,True
2.797622,8.939349e-05,False
9.306425,0.0002016043,False
0.018781837,7.1525494e-07,False
2395.3394,0.15680853,True
68.71744,0.0015397156,True
60.33129,0.0023185678,True
10851.133,0.43915612,False
4.4192567,0.00010773714,False
5920.202,0.34315997,False
0.5451937,1.7880951e-05,False
3000.369,0.1718841,True
164.9461,0.0020583407,True
81.818,0.009792452,True
3922.7075,0.13213229,True
2118.7966,0.023317676,True
385.5429,0.013761205,True
7.5717883,0.0005768873,False
5125.8623,0.41350487,True
5553.9766,0.2282067,False
1.4766523,2.980006e-05,False
18.348019,0.00059714343,False
4694.829,0.17567584,True
1178.183,0.0225087,True
7192.883,0.42009223,False
13.28612,0.00016583648,False
1488.067,0.037017234,True
2299.2817,0.054146342,True
0.9019231,4.1244275e-05,False
1.6180153,2.586667e-05,False
3033.0933,0.1525212,True
46.32388,0.0020654523,True
1.1247536,2.5389829e-05,False
0.57334787,1.6688788e-05,False
4392.4644,0.15386647,True
2672.2383,0.07648501,True
0.061905507,1.3112981e-06,False
0.2533105,7.8676985e-06,False
53.82825,0.0011178257,True
9.7455015,0.00012917505,False
94.89081,0.0031201965,True
7289.839,0.26806772,False
7.5719867,0.00015992828,False
43.32277,0.0018753407,True
155.87158,0.00546057,True
19.602486,0.0006328584,False
186.48764,0.006914079,True
15.713058,0.0005396652,False
141.7476,0.01101057,True
6062.853,0.5818406,True
0.10066185,3.337844e-06,False
12.75414,0.00080927985,False
190.94737,0.0019142092,True
4.0566187,0.00022989341,False
59.057552,0.0011879269,True
2313.0544,0.06576676,True
47.806263,0.0019812956,True
4355.739,0.11478567,True
3.2744026,6.614854e-05,False
158.65988,0.004789223,True
67.15003,0.003555757,True
0.041015834,5.960454e-07,False
628.6019,0.028844545,True
4.553149,0.00013944165,False
0.11701512,3.337836e-06,False
4.9537907,0.0001069079,False
454.89346,0.010821277,True
49.392563,0.0005767462,True
5135.9946,0.3419756,True
98.74628,0.0029077407,True
130.03323,0.004522346,True
47.633427,0.0020607754,True
26.847027,0.00068088406,False
22.494495,0.0004995389,False
2029.4529,0.08854586,True
317.67444,0.016228836,True
171.82512,0.00855615,True
2.9593353,7.1750444e-05,False
5111.6934,0.19213104,True
1644.6937,0.091717824,True
22.381063,0.00055442494,False
6.8320465,0.00013942848,False
0.38911206,9.059724e-06,False
514.93335,0.0074586123,True
0.4445596,9.774934e-06,False
5.593048,0.00020545554,False
398.30075,0.03311339,True
7348.7764,0.29468364,True
2.5064752,3.1824093e-05,False
622.19904,0.013920004,True
0.37262103,4.7682925e-06,False
7972.4326,0.3594392,False
0.005249744,0.0,False
7714.065,0.26794052,False
1928.5403,0.05287975,True
6476.6587,0.26643717,False
2637.0388,0.116062686,True
1617.7457,0.04413218,True
78.30387,0.0013718677,True
5347.7,0.5215515,True
6577.3765,0.36222792,True
0.0903663,2.264968e-06,False
5189.789,0.5564325,True
2420.6975,0.043873116,True
346.5067,0.01896688,True
0.19950353,3.4570407e-06,False
33.895138,0.00053814787,True
12.418294,0.0006058052,False
0.005401784,0.0,False
5912.1763,0.34882957,True
0.0009951306,0.0,False
6121.4116,0.44061792,True
69.72595,0.0050983927,True
32.224087,0.00081657944,True
1799.3102,0.0487061,True
2364.3982,0.08138719,True
1505.4945,0.060004607,True
4994.1323,0.57742107,True
28.061464,0.0007662731,True
467.469,0.008806815,True
1845.1604,0.0477036,True
5629.7754,0.31204173,True
570.09155,0.015623061,True
3.4956439,0.00015100325,False
6.1709585,8.0203754e-05,False
86.80686,0.0014479472,True
2.4194815,4.565274e-05,False
6564.1333,0.34291375,True
1803.7588,0.058731563,True
186.68605,0.006944633,True
1.1989676,3.695263e-05,False
5.651443,0.00027062814,False
4602.597,0.13577656,True
5921.1123,0.9990982,True
0.019722221,5.9604577e-07,False
34.08031,0.00085068797,True
6458.0796,0.36999792,False
182.41733,0.0078122127,True
0.0038133657,1.1920927e-07,False
0.26507825,1.3708843e-05,False
4944.563,0.1024448,True
1215.8087,0.03531317,True
2812.465,0.116809845,True
6957.5425,0.2684542,True
3.440939,0.00010738311,False
0.12017816,3.3378324e-06,False
0.01516358,2.3841841e-07,False
4639.234,0.18579948,True
6655.577,0.33136296,False
0.00092706335,1.1920928e-07,False
7.387769e-05,0.0,False
788.5026,0.026865825,True
638.4072,0.015716525,True
0.5437639,2.1576092e-05,False
727.39294,0.007867506,True
949.1609,0.038381018,True
219.6164,0.007475864,True
3.3775759,8.3074905e-05,False
21.541067,0.00071618316,False
991.76416,0.0227159,True
6999.2744,0.24876061,True
6237.478,0.33384323,False
1738.2098,0.03257014,True
8041.6885,0.2017585,True
0.62542635,6.6755492e-06,False
12.985846,0.00023830312,False
26.957537,0.0011238811,True
93.29319,0.0033830209,True
8857.868,0.29145002,False
2051.2134,0.064052515,True
7587.1826,0.29677746,True
4469.858,0.29473945,True
14.427322,0.00063724635,False
6635.4937,0.4993508,False
77.97559,0.0024576169,True
131.34563,0.002021728,True
18.221996,0.0010537603,False
3281.4016,0.06956926,True
169.88515,0.0039004972,True
5952.5615,0.23801309,True
2552.1797,0.078245774,True
16.615286,0.0004044022,False
8404.68,0.36000925,False
5.9372644,0.0002464266,False
264.67126,0.007807821,True
7149.974,0.14745343,True
6378.377,0.20822772,True
1387.5178,0.060828164,True
1375.5632,0.24065882,True
6899.724,0.27174893,True
0.35471183,6.3179923e-06,False
1390.6774,0.022717148,True
10417.986,0.42467582,False
7583.609,0.4641003,True
172.032,0.008818226,True
0.07431501,1.3112974e-06,False
78.24853,0.0027945836,True
5979.8813,0.35564202,True
0.79975396,3.1350646e-05,False
3390.3926,0.4319517,True
12.13907,0.00033608507,False
0.04465549,1.3112988e-06,False
33.159187,0.0008199216,True
2.029996,5.0419418e-05,False
7.3393593,0.00013369738,False
8195.136,0.53371406,False
41.755146,0.0012713367,True
95.21599,0.004445421,True
3.4848757,4.577211e-05,False
0.0070015066,2.384185e-07,False
0.0012992176,0.0,False
2.1521776,3.3018026e-05,False
0.053172234,1.7881341e-06,False
16.87519,0.00025036855,False
1.0399436,3.6237514e-05,False
10.321381,0.000121188845,False
0.034795973,3.576274e-07,False
72.53011,0.004346043,True
4051.4436,0.10956778,True
512.31885,0.051037602,True
8205.697,0.3396001,False
448.91223,0.0072014984,True
1.3947619,2.6939437e-05,False
0.004209196,3.5762775e-07,False
50.224583,0.00265217,True
360.29053,0.018138926,True
7.319701,6.601823e-05,False
0.17885637,5.9604026e-06,False
7954.8447,0.21390545,True
3718.578,0.058377646,True
462.38675,0.019969828,True
464.01288,0.009202756,True
32.040043,0.0016893455,True
210.36952,0.0066808984,True
73.60805,0.0023833346,True
7.716927,0.00013191745,False
4455.071,0.14411753,True
49.25209,0.00083131064,True
53.094086,0.0015142057,True
0.24412678,1.2397576e-05,False
38.68082,0.0020995643,True
0.19713923,1.2039962e-05,False
584.8852,0.010454822,True
710.77997,0.02475889,True
0.0043063033,0.0,False
39.86682,0.0019246545,True
0.23499934,2.8609938e-06,False
0.61230886,1.2993518e-05,False
7842.426,0.1836685,True
2937.5464,0.116025165,True
4032.4888,0.088870466,True
479.96225,0.015302485,True
518.505,0.0077912156,True
617.7337,0.017773056,True
6845.05,0.3689454,True
8279.482,0.47865748,False
93.773636,0.0015267036,True
38.815044,0.00089200446,True
4.3541136,6.745821e-05,False
574.3294,0.010010667,True
1252.5211,0.0366205,True
2.7789662,1.3469718e-05,False
10.56694,0.000252464,False
134.63972,0.0033187,True
24.692614,0.0008004081,True
0.11808128,1.9073382e-06,False
7845.8154,0.36483282,False
11.114568,0.00020744224,False
0.10919127,1.5497117e-06,False
5110.2793,0.18833676,True
8764.509,0.7028926,False
1.4402686,4.529618e-05,False
14.812644,0.00022312987,False
103.48356,0.0064910883,True
35.87838,0.000386719,True
2.254242,6.9967144e-05,False
50.446247,0.0015523143,True
5710.4116,0.42972785,True
143.97028,0.0077875988,True
0.44022182,1.8596167e-05,False
0.00050311466,0.0,False
3687.4512,0.070408225,True
22.068483,0.0008498838,False
6916.761,0.18185145,True
947.6411,0.018654894,True
1420.0884,0.078688666,True
149.79604,0.0073603583,True
49.814655,0.0010005091,True
4523.084,0.27827814,True
3314.0085,0.08475411,True
5.983819,0.00011976634,False
0.50358266,7.6292717e-06,False
104.145294,0.004556999,True
0.16859378,1.311294e-06,False
1070.312,0.02161108,True
141.41519,0.0051430697,True
992.8259,0.018302869,True
69.8901,0.00088351197,True
0.30609813,4.410683e-06,False
0.08500701,1.4305051e-06,False
2.210304,5.5067998e-05,False
38.381294,0.0009059863,True
3.786209e-05,0.0,False
449.41855,0.008530494,True
0.10983434,4.5299275e-06,False
7.068658,0.0005384303,False
7366.213,0.22680587,False
0.024573354,9.5367295e-07,False
6037.763,0.12636206,True
0.7601207,3.2423493e-05,False
0.11196664,1.9073373e-06,False
2180.0303,0.12948106,True
4454.861,0.15617543,True
49.12334,0.0012917896,True
2.5223582,5.98368e-05,False
564.5952,0.029786805,True
3432.2644,0.086872056,True
25.257084,0.00209751,False
1790.7988,0.07824508,True
5962.0166,0.19579306,True
0.04775857,5.960451e-07,False
2966.0403,0.106612906,True
77.002655,0.0019479864,True
6346.9995,0.3331643,True
836.78375,0.015185198,True
0.24184252,3.0994088e-06,False
9016.146,0.28438592,False
17.963,0.00035406172,False
304.83136,0.0075344285,True
0.51266295,1.5735033e-05,False
379.96484,0.009995997,True
4774.1763,0.17362514,True
5.4447737,0.0002631236,False
1558.8206,0.051247254,True
0.080470555,2.503384e-06,False
48.022038,0.0039995825,True
405.04037,0.009802698,True
5.5665436,0.00013846284,False
4264.25,0.2158934,True
1132.9968,0.031130865,True
4009.8188,0.11002375,True
4797.974,0.20059443,True
1.9276576,3.2183285e-05,False
2081.2761,0.08992997,True
29.832056,0.00057596783,True
0.024668336,5.9604565e-07,False
18.231716,0.00022715208,False
4190.873,0.122650966,True
3835.7925,0.16664611,True
0.104809,9.536716e-07,False
3624.4966,0.24190757,True
95.53824,0.0013845358,True
8.502553,0.00015908352,False
912.94293,0.058214772,True
5701.9995,0.20298022,True
19.44101,0.00062552997,False
4064.9224,0.16611311,True
6077.142,0.2005902,True
8463.397,0.39742398,False
0.25952154,3.8146582e-06,False
3.2143939,3.599826e-05,False
10.855069,0.0002722288,False
378.46973,0.01438871,True
373.8263,0.0192764,True
318.2144,0.0147075085,True
3217.1907,0.1480714,True
117.952095,0.008101331,True
2731.8254,0.13542202,True
128.94774,0.0015384555,True
339.09424,0.015413521,True
7071.039,0.53926104,False
1.5146161,2.3125129e-05,False
241.45023,0.0019222493,True
0.0035383457,0.0,False
6181.6665,0.33286965,False
0.029952653,3.576274e-07,False
37.89944,0.0008373243,True
5130.5024,0.18835083,True
5467.8286,0.16816315,True
266.66293,0.0048664026,True
690.8076,0.03840912,True
1656.2181,0.025359772,True
187.22726,0.006339895,True
0.70712805,9.298008e-06,False
5766.4087,0.4049849,False
5619.1177,0.57246757,True
49.54862,0.0019335062,True
84.64538,0.004138745,True
7.026713,0.00023010475,False
62.617077,0.0017740438,True
354.2766,0.0042584036,True
7162.8394,0.35047537,False
138.46301,0.0065962924,True
6159.0977,0.23579195,True
8503.8125,0.37792057,False
44.53191,0.0017210685,True
1108.7211,0.023192082,True
329.62692,0.010773609,True
20.340492,0.00087589014,False
7.9465175,0.00017982753,False
0.026745098,7.152547e-07,False
338.4718,0.013245387,True
4215.549,0.23001838,True
223.0721,0.01424334,True
4504.1904,0.1298323,True
41.308834,0.0016374494,True
9.91011,0.00021685558,False
0.92398745,1.4781279e-05,False
2838.6843,0.10584812,True
0.081426255,2.2649667e-06,False
231.95679,0.0077121714,True
7744.6704,0.25794768,False
21.419662,0.00053845765,False
5.9278197,5.8997204e-05,False
38.688847,0.0009738328,True
8.401728,0.00028347466,False
2.7103572,4.8749556e-05,False
1458.4158,0.09801473,True
67.086784,0.0010255801,True
3694.745,0.093861654,True
403.87604,0.008949064,True
308.3517,0.008510263,True
2044.6105,0.0493275,True
5.441321,0.00015254221,False
4.65992,0.00017637883,False
0.011417192,3.576277e-07,False
1301.0234,0.09664219,True
0.8076887,2.4794324e-05,False
4740.738,0.248472,True
2233.8403,0.02332902,True
1311.3877,0.06220765,True
2162.8027,0.09888684,True
5109.5444,0.36407858,True
3067.5566,0.14238521,True
7.8896766,5.8515725e-05,False
1628.8667,0.04267301,True
22.774172,0.0008833832,False
69.6233,0.0013136701,True
20.880144,0.0006893597,False
117.96915,0.0028223456,True
444.41425,0.01683905,True
4090.6636,0.19060755,True
2.4264035,4.72018e-05,False
65.997475,0.0017611862,True
19.126713,0.00057533395,False
14.256527,0.00022109551,False
3573.6704,0.28144586,True
4.633627,0.0003300992,False
1837.1499,0.061821617,True
473.61844,0.014097514,True
408.83127,0.008103555,True
2915.9438,0.1322863,True
588.68695,0.025383176,True
1026.9528,0.03470797,True
0.775205,2.884743e-05,False
1662.0338,0.0427854,True
11.729261,0.00032879098,False
5.3124256,0.00025084487,False
0.00043521766,0.0,False
14.170452,0.00035847173,False
1064.2279,0.15788853,True
0.034280937,8.3446366e-07,False
7054.929,0.35385114,False
2998.5322,0.14052378,True
63.974674,0.0020236277,True
38.4154,0.0011012987,True
1.9517962,6.150571e-05,False
4126.6895,0.14349659,True
8779.827,0.51544225,False
9554.067,0.51134956,False
40.34966,0.001355941,True
4126.263,0.1947997,True
47.31393,0.0009254927,True
11.67706,0.0003554873,False
4464.122,0.3541504,True
1473.0151,0.041077398,True
14.156106,0.00050569564,False
0.17435178,4.887529e-06,False
1531.9282,0.06824837,True
281.08456,0.010342967,True
21.101534,0.0005635065,False
1.7519891,6.7822744e-05,False
7090.5156,0.24320996,True
0.002879448,0.0,False
5441.9497,0.37246555,False
4.517854,0.00030734256,False
2528.256,0.114099726,True
0.011670263,3.576277e-07,False
52.006363,0.0017844018,True
69.74744,0.002353922,True
5461.68,0.22847238,True
751.4181,0.012503326,True
161.52606,0.008718458,True
2952.5308,0.20490488,True
245.26974,0.009995365,True
1488.7927,0.029884227,True
6.009361,9.47378e-05,False
558.82385,0.02525512,True
7745.685,0.43883413,False
0.012546927,3.5762764e-07,False
594.3146,0.017244834,True
6.1103773,0.000115722854,False
2507.266,0.069870666,True
3026.807,0.08776423,True
4762.053,0.23802197,True
596.93555,0.01361452,True
10439.821,0.23247838,False
416.44736,0.0055145863,True
1760.4879,0.07259121,True
39.012676,0.0016413034,True
1131.3197,0.04483699,True
838.7266,0.024782881,True
60.88637,0.0031333608,True
1221.2798,0.11274936,True
32.23188,0.0023563188,True
0.289434,6.1987594e-06,False
0.036708232,4.7683625e-07,False
35.405964,0.00095086754,True
8425.168,0.2662379,False
7000.727,0.36276034,True
3854.8784,0.18217823,True
15.493017,0.00044047512,False
1812.963,0.035059266,True
2256.2415,0.07613035,True
54.487007,0.0009261215,True
5874.6416,0.18742746,True
4829.278,0.17886326,True
9.775614,0.00020720618,False
0.8577092,2.6582347e-05,False
6016.08,0.23294288,True
0.23012927,3.81466e-06,False
2963.821,0.1708605,True
6713.271,0.51555616,True
1420.8717,0.051242374,True
3874.9038,0.14861067,True
139.52672,0.0031415285,True
366.549,0.015402035,True
9.52903,0.0003448072,False
3.2468433,2.3361732e-05,False
3550.466,0.13877119,True
1.219716,9.059404e-06,False
10488.621,0.3717044,False
32.144688,0.0014206562,True
4333.9277,0.1887291,True
215.93564,0.0050823204,True
155.23134,0.00826681,True
9977.682,0.6605226,False
2269.8618,0.099939,True
0.6056772,2.8013093e-05,False
4339.923,0.25850645,True
984.1764,0.041700613,True
2672.5078,0.11133368,True
1254.5808,0.044347495,True
6.2855797,0.00012715251,False
3236.0923,0.14019416,True
62.289974,0.0009093622,True
0.09155392,2.2649656e-06,False
701.90985,0.015333604,True
0.033679016,9.5367284e-07,False
0.03895965,1.192091e-06,False
4.3881197,0.00047044532,False
813.5768,0.033279177,True
353.30402,0.007533718,True
205.37198,0.005697159,True
0.6380965,2.8370681e-05,False
1.2490574,2.8489332e-05,False
1135.1715,0.053466797,True
6979.0474,0.4251302,True
2589.988,0.058204137,True
3733.8481,0.11234139,True
547.51715,0.017200362,True
1.4754922,1.7522609e-05,False
9.698221e-05,0.0,False
1478.2809,0.020248294,True
1970.7178,0.067898706,True
0.09525889,2.8610043e-06,False
9096.955,0.2180016,False
4854.9873,0.13915016,True
1483.3286,0.046794742,True
777.56116,0.022057036,True
39.221996,0.001825986,True
7345.2373,0.28411686,False
770.44055,0.03819459,True
338.91367,0.03427799,True
2752.3137,0.09830849,True
1.4452037,4.6368852e-05,False
1681.0425,0.09016102,True
329.2776,0.008323596,True
2.3500633,4.374332e-05,False
4813.5967,0.24885601,True
59.220886,0.001250698,True
2.2674212,0.00010441164,False
13.290042,0.00018479166,False
19.332375,0.00020699482,False
25.49074,0.00079348334,True
163.63747,0.005794405,True
18.105034,0.0003389708,False
3467.1826,0.1594523,True
0.0061984938,3.5762773e-07,False
237.35924,0.0056998245,True
181.59483,0.0074519496,True
6679.0103,0.44100052,True
461.17896,0.03464619,True
1253.5713,0.030507714,True
1.2802726,0.00010072064,False
4332.486,0.2188072,True
3.458534,8.4264626e-05,False
3378.3545,0.07378498,True
29.93036,0.0011991994,True
95.30222,0.0048427284,True
4876.864,0.30320978,True
4426.4316,0.21536939,True
0.4636275,1.573525e-05,False
588.514,0.019890914,True
5505.279,0.16973224,True
7769.7925,0.54386663,False
1.4223758,3.4091383e-05,False
2.5038052,7.163432e-05,False
91.02361,0.0017363108,True
10.840157,0.0003564553,False
11.947318,0.00082275167,False
4141.2285,0.13129376,True
8729.855,0.46677983,False
8083.3413,0.34803355,False
2686.9182,0.22308531,True
0.9440999,2.8131682e-05,False
4688.923,0.24596325,True
24.911386,0.00061908,False
0.79302233,2.1456855e-05,False
4627.9023,0.34648788,True
1.1199411,1.788052e-05,False
41.308834,0.0014555043,True
13.901489,0.00073956855,False
7505.04,0.6802097,False
3431.8718,0.07007146,True
5440.873,0.084337026,True
164.85092,0.00480331,True
869.13165,0.022359325,True
251.38109,0.0063596526,True
39.82418,0.00074198376,True
25.24531,0.00053557695,False
2433.1833,0.14670637,True
0.37528816,4.7682897e-06,False
4.556694,0.00014253754,False
2417.205,0.1964578,True
0.40995982,1.64505e-05,False
5698.784,0.19139749,True
472.07852,0.0084701795,True
6028.5103,0.32698858,True
0.03296158,1.0728819e-06,False
485.96555,0.021118786,True
1.1382341,1.46619095e-05,False
0.2998367,8.225319e-06,False
3109.4548,0.20777729,True
1.1432632,1.7045972e-05,False
1215.5759,0.013888817,True
709.48724,0.021058038,True
269.8053,0.013015204,True
1978.2604,0.08696671,True
1053.5342,0.04378113,True
4.725079,2.9797098e-05,False
0.87667555,2.4794383e-05,False
2.659317,0.00013574996,False
0.4192747,8.9405185e-06,False
0.1316242,3.2186276e-06,False
979.6535,0.05213927,True
3.7754319,0.00013170228,False
5036.804,0.48329782,True
103.6595,0.003568545,True
0.24217033,9.4174175e-06,False
5.4330797,0.00011119494,False
87.5784,0.0016302057,True
1336.8274,0.042683184,True
6706.092,0.55946034,False
239.43039,0.0056703994,True
1257.219,0.041644543,True
1995.5988,0.07105823,True
1402.6074,0.056401253,True
15.459052,0.0003050554,False
280.30008,0.014828365,True
186.65352,0.00294009,True
9.375056,0.00027454263,False
100.960815,0.004032625,True
1663.8904,0.06383321,True
35.882256,0.001160789,True
966.8654,0.03845862,True
0.017664215,1.19209176e-07,False
24.644453,0.0004960652,False
3444.493,0.14962827,True
5715.794,0.3362916,False
2299.2537,0.07251374,True
168.44803,0.0036381953,True
508.60645,0.018041726,True
3.7032764,9.547108e-05,False
7.0321465,0.00025930148,False
8.174336e-05,0.0,False
0.008114396,4.7683696e-07,False
1840.1694,0.06727065,True
416.5219,0.0058154296,True
23.036158,0.0008802858,False
1.1318868,4.9110688e-05,False
10655.2,0.3789556,False
4147.73,0.21209712,True
601.0578,0.027907148,True
0.4445321,1.3112716e-05,False
2643.506,0.10035765,True
0.04138655,1.4305081e-06,False
0.0008525908,0.0,False
0.07380972,1.5497139e-06,False
48.930702,0.0015573803,True
3700.079,0.08176623,True
0.384591,8.94052e-06,False
186.60643,0.012987768,True
7587.015,0.19263172,True
56.953327,0.0015017807,True
492.84897,0.019503653,True
1854.5989,0.09962894,True
1587.3433,0.041075468,True
9.045341,0.00036781115,False
241.48851,0.0037148232,True
900.50616,0.046519414,True
113.16949,0.0032724817,True
713.78564,0.013395488,True
0.0039988286,1.1920927e-07,False
342.15424,0.022509873,True
730.5747,0.02595057,True
4699.7754,0.33926985,True
344.03217,0.010057067,True
0.015946792,4.7683676e-07,False
7426.9634,0.7274389,True
105.938576,0.0013583908,True
0.06896393,1.07288e-06,False
197.42632,0.009138086,True
5224.8403,0.2535036,True
154.07005,0.0059177293,True
475.31686,0.009812875,True
68.24743,0.0022052922,True
8590.957,0.22466028,False
368.34656,0.011651317,True
0.115881756,3.5762582e-06,False
425.5177,0.026984984,True
253.7989,0.010609699,True
616.2387,0.011284165,True
32.275154,0.0013842809,True
10.085882,0.000335382,False
49.234646,0.0023069489,True
0.32477495,9.059754e-06,False
0.7857314,2.0264775e-05,False
733.85394,0.013247974,True
1.3933574,3.1708005e-05,False
545.5627,0.014125498,True
5.184758,8.85466e-05,False
1.1345806,2.5985835e-05,False
0.7135096,1.0251661e-05,False
0.6183846,9.4172065e-06,False
451.3087,0.018912667,True
412.7999,0.010684032,True
6.412962,0.00022678082,False
50.0573,0.00091479835,True
8708.579,0.5716809,False
5259.5,0.3423887,True
0.21657032,7.748511e-06,False
2898.9097,0.10666333,True
578.662,0.023760509,True
151.82637,0.004037394,True
5.984132,0.00011893555,False
321.5273,0.020441271,True
1191.2131,0.024223108,True
645.1047,0.017064592,True
4.7619343,0.00020795749,False
90.90824,0.002597326,True
4296.7617,0.13737781,True
6659.783,0.31348383,True
724.769,0.01579193,True
56.165466,0.0015278296,True
111.752495,0.002683566,True
3618.1199,0.17420918,True
140.63452,0.005393094,True
432.29974,0.012638725,True
152.98492,0.005641185,True
49.953358,0.0008172977,True
1.7686796,3.9693543e-05,False
16.875357,0.00018094329,False
74.649345,0.0016177113,True
0.39448413,1.9430656e-05,False
7.9436073,0.0005634391,False
0.96182126,2.4436718e-05,False
5.5830183,0.00012395116,False
2144.5332,0.28771064,True
3716.0125,0.19395481,True
2.3394072,6.305408e-05,False
6167.067,0.42623085,True
1146.3075,0.031726886,True
6.1138244,0.00010999826,False
23.918777,0.000494021,True
12.351064,0.00023768231,False
6975.322,0.45651442,True
0.0040082387,1.1920927e-07,False
5821.131,0.2716388,True
6717.379,0.32018468,True
2234.834,0.032352284,True
9769.988,0.39856005,False
7543.5405,0.28783613,False
0.012154533,1.1920923e-07,False
241.32549,0.0041924166,True
0.013292875,2.3841847e-07,False
210.91058,0.004766289,True
7347.2173,0.179553,True
92.571365,0.0034541471,True
160.07878,0.0062247193,True
27.184807,0.00021079538,False
4949.3486,0.14625478,True
53.044174,0.002475987,True
592.87384,0.008738276,True
5.457736,9.581508e-05,False
1403.8145,0.036453478,True
996.1726,0.036229245,True
196.87434,0.0038639647,True
225.99623,0.009168842,True
4059.634,0.15964682,True
3.9774756,0.0002861346,False
4570.884,0.17004938,True
4.103015,0.00016566025,False
2.4437456,9.738036e-05,False
0.41002655,9.417352e-06,False
45.440376,0.001070217,True
0.001275146,0.0,False
0.5093842,5.9244052e-05,False
16.657751,0.00071448134,False
4565.082,0.21188861,True
1918.7083,0.11053038,True
126.23224,0.0030699628,True
6742.6704,0.48872054,False
1351.5813,0.034517605,True
0.22438577,1.07286805e-05,False
7619.8794,0.33006126,True
996.8556,0.015677866,True
22.913973,0.00064538675,False
1447.9447,0.049278688,True
24.023596,0.00037009484,False
37.777687,0.00035832194,True
108.13839,0.0063787526,True
19.88366,0.00047708146,False
1229.7484,0.03794385,True
530.8557,0.023263292,True
151.44891,0.0033831024,True
5655.062,0.21334109,True
268.16553,0.007308537,True
0.15823081,4.291505e-06,False
16.683315,0.0004708256,False
3959.6843,0.06954299,True
3.5956733,0.00023930737,False
28.39694,0.0021934353,True
83.47957,0.003234472,True
2531.5767,0.13392478,True
780.29974,0.056944825,True
86.5224,0.0016721194,True
400.27768,0.019254701,True
4141.6846,0.16308814,True
0.651795,1.9907297e-05,False
1102.834,0.02737933,True
3.2346537,6.376767e-05,False
0.0028682263,0.0,False
6.308952,0.00029588438,False
173.43858,0.005591067,True
0.049727842,9.5367204e-07,False
2817.2485,0.09346831,True
0.0039818333,2.3841852e-07,False
4981.558,0.11692557,True
1397.7511,0.05525233,True
415.37878,0.008913783,True
1032.4232,0.015150949,True
2212.4727,0.05971203,True
3448.9744,0.08607644,True
6.8815126,0.00016184639,False
0.6897153,2.8013106e-05,False
36.133022,0.001174357,True
10816.039,0.77221656,False
2697.6672,0.22724491,True
1893.4869,0.06906968,True
21.520319,0.00065615727,True
6.4338036,0.00030563984,False
435.27438,0.0056108832,True
0.050849825,5.9604486e-07,False
9.678497,0.00021542434,False
10302.646,0.32659185,False
0.20416948,6.79486e-06,False
1009.9248,0.029541098,True
0.2929956,1.09670955e-05,False
8968.443,0.5072465,False
129.4537,0.00622213,True
0.45885682,7.152399e-06,False
209.99567,0.014717707,True
18.380032,0.00033909973,False
705.5362,0.03704298,True
1.9274635,9.6785116e-05,False
510.1935,0.012335461,True
2.3835392,3.0513991e-05,False
1.8469806,2.6938782e-05,False
0.0077701425,2.384185e-07,False
1.3885901,4.6011406e-05,False
0.28131154,5.125926e-06,False
14.270088,0.001059028,False
21.249866,0.0005254699,False
162.57156,0.020849273,True
3739.1587,0.12491906,True
6832.2437,0.22681195,False
6.9303613,0.0002842964,False
4209.1934,0.15878066,True
0.11541137,6.437256e-06,False
239.91147,0.013448963,True
798.591,0.033641957,True
259.4782,0.015628926,True
284.64548,0.011703795,True
8864.923,0.24137759,False
0.0058230017,0.0,False
12.107114,0.00042189885,False
1351.3911,0.03789226,True
3.5820963,5.160815e-05,False
25.95797,0.0008152678,False
3146.182,0.13636643,True
12.206239,0.00028936478,False
1315.8876,0.044171,True
727.9685,0.032713324,True
4967.9243,0.22629523,True
645.59314,0.022926474,True
3315.268,0.11169019,True
323.03354,0.008705645,True
1.6651448,1.6330298e-05,False
1.4959469,4.4938533e-05,False
3.432543,7.63977e-05,False
3161.5854,0.07769592,True
3846.6145,0.16271383,True
2528.9358,0.10015778,True
6.1630645,0.00025119772,False
4303.5737,0.19800359,True
16.459146,0.0012424784,False
3966.588,0.15781027,True
4557.1714,0.1504284,True
703.8878,0.028718755,True
300.35596,0.008315284,True
18.526588,0.0008803279,False
111.204384,0.0035017524,True
5983.0854,0.17505336,False
0.1229952,2.7417973e-06,False
7675.915,0.3648923,False
390.17853,0.019126542,True
3478.0322,0.2649457,True
2.7368343,4.9107664e-05,False
618.1848,0.029451238,True
215.42734,0.0078060627,True
3778.7637,0.15244915,True
2588.8528,0.2068786,True
6250.8706,0.32803547,True
475.52466,0.00899264,True
984.8357,0.04110983,True
77.43514,0.0026081507,True
1.8369669,5.041963e-05,False
8.798897,8.638963e-05,False
10584.147,0.5714123,False
8817.573,0.21559441,False
8442.589,0.19882959,False
7629.6777,0.39092976,False
0.8704969,2.0622203e-05,False
1138.8812,0.052554455,True
1447.5815,0.04207301,True
33.837727,0.0010802413,True
31.634205,0.0014191596,True
11.412646,0.0003450003,False
7265.6426,0.18986166,True
3433.9355,0.08781792,True
0.7715377,3.4688244e-05,False
3990.8738,0.21695389,True
0.94582444,1.5019665e-05,False
7.313436,0.00016910114,False
2.096417,2.9680312e-05,False
2.5566046,6.984784e-05,False
6.1970686e-06,0.0,False
54.29479,0.0010616789,True
6529.945,0.30003202,False
8037.9736,0.44942927,False
830.0384,0.020800486,True
2444.5645,0.09204283,True
318.3107,0.011387842,True
3.7027078,0.00020605912,False
6.6808825,0.00010487228,False
960.4041,0.01632351,True
0.29026207,5.721977e-06,False
112.56195,0.0025746864,True
57.66725,0.00057965145,True
33.124336,0.001364971,True
667.7264,0.012277562,True
643.8699,0.02419687,True
0.24771535,1.03710545e-05,False
133.71599,0.006700214,True
1.2813331e-05,0.0,False
0.07810799,2.3841765e-06,False
0.065562814,2.3841765e-06,False
0.0009037368,0.0,False
781.6321,0.04571965,True
129.97238,0.0043009263,True
46.06369,0.0008419177,True
9.626998,0.00022898748,False
6948.6445,0.38283163,True
8534.849,0.343602,False
29.51501,0.0005434437,True
46.76315,0.000695555,True
8251.024,0.4034009,False
16.124931,0.0010766059,False
143.81387,0.0076269596,True
20.437834,0.00058041426,False
0.41967133,1.656975e-05,False
0.18276486,1.9073332e-06,False
2.6884253,7.926178e-05,False
1697.1019,0.035733595,True
0.0011176241,0.0,False
6819.8345,0.23655218,True
885.7029,0.010703087,True
1350.1825,0.0269829,True
234.34148,0.011359039,True
2772.5027,0.1282705,True
0.016708195,7.15255e-07,False
8.791335,0.00040498175,False
20.762213,0.0009362722,True
0.11835766,1.3112945e-06,False
1135.3091,0.027294569,True
3052.4182,0.07701422,True
0.035526723,1.9073445e-06,False
6414.26,1.0588579,True
6916.4204,0.4478528,True
7287.302,0.17627138,False
170.15019,0.006371026,True
13.9817505,0.0002803161,False
8617.694,0.40378547,False
13.130861,0.0003290543,False
4.452621,0.00010774197,False
1.3761787,5.6976234e-05,False
1225.3376,0.061248306,True
112.09509,0.0029508225,True
8028.819,0.37749392,False
1.1320524,5.6977344e-05,False
8765.621,0.21686035,True
0.0753242,1.1920886e-06,False
1.5968751,6.3891e-05,False
3.8651156,0.00025920637,False
3495.2583,0.089418024,True
27.432865,0.00084189663,True
361.99426,0.026748644,True
4871.0117,0.11312035,True
359.69742,0.0061392095,True
3.2664716,6.925133e-05,False
2.123544,6.0193153e-05,False
701.2284,0.010004761,True
26.713501,0.00046343717,True
695.30164,0.011142343,True
36.12388,0.002808493,True
127.00718,0.0028465586,True
5853.122,0.5390252,True
127.18898,0.0042921123,True
0.28498024,1.3470399e-05,False
77.63724,0.0015752341,True
4776.7407,0.4011863,True
93.784035,0.0042657135,True
0.55047286,1.0132544e-05,False
5274.059,0.24287125,True
3026.904,0.16566525,True
519.9059,0.028292244,True
621.4391,0.020540845,True
1999.0972,0.032000177,True
1.3435795,4.6607252e-05,False
4.9822083,0.00017696834,False
0.1569892,4.291506e-06,False
160.4557,0.009768596,True
0.005453465,1.1920926e-07,False
13.168699,0.00032354734,False
0.0063822516,2.384185e-07,False
65.730064,0.0039194804,True
7.9434,0.0003775874,False
5781.635,0.19240618,True
2590.7102,0.15624121,True
0.15619959,2.503376e-06,False
0.0003106898,0.0,False
9207.402,0.30779535,False
0.97605467,2.1218242e-05,False
5900.0864,0.35875225,True
1284.9524,0.06532952,True
0.031191695,3.576273e-07,False
4532.4756,0.1591677,True
135.3015,0.0046992907,True
1.6019138,3.0277159e-05,False
2921.3816,0.12088159,True
5495.8916,0.57604384,True
153.13477,0.012914368,True
226.52757,0.006726687,True
282.1985,0.006492124,True
68.89163,0.0038820114,True
0.00052067457,0.0,False
6986.7466,0.29271472,True
7.7229223,0.00023508107,False
441.2153,0.009508911,True
1556.0905,0.027945913,True
116.53382,0.0025747134,True
504.70892,0.033572953,True
730.12604,0.020219654,True
118.677956,0.0028658002,True
1147.4778,0.043777972,True
2880.579,0.06750357,True
5344.831,0.23023593,True
3.648587,0.0001827059,False
4760.1836,0.18616521,True
5241.7217,0.21830076,True
226.36914,0.0036751218,True
417.26343,0.02098455,True
0.017241217,5.9604577e-07,False
4.487449,9.761324e-05,False
109.385315,0.0027284687,True
530.6449,0.007603828,True
118.12963,0.006493334,True
0.009830908,3.576277e-07,False
2.061809,5.3281576e-05,False
7402.906,0.28118753,False
22.110802,0.0006616852,False
0.008944567,4.7683696e-07,False
35.27732,0.0007241899,True
620.902,0.022073667,True
180.4781,0.0017257459,True
0.008779744,0.0,False
3.6779235e-05,0.0,False
126.17171,0.0020150458,True
0.22383913,2.6225816e-06,False
343.1707,0.021933835,True
0.7706883,2.8728196e-05,False
0.06815636,1.192089e-06,False
8285.963,0.63602436,False
0.83051664,2.1695167e-05,False
6557.4414,0.17376518,False
1350.7288,0.051925734,True
7270.637,0.2031137,True
0.2261472,5.7219686e-06,False
1345.8618,0.020284735,True
0.43632585,9.774954e-06,False
4.014931,0.00014802549,False
6989.704,0.30479276,True
5376.019,0.1693489,True
259.98795,0.012918547,True
0.0029077826,0.0,False
2943.8484,0.14642191,True
405.987,0.01154503,True
523.14453,0.010975875,True
3005.7314,0.07664955,True
6.576039,0.00016922283,False
1748.6426,0.07084455,True
172.13177,0.0053054783,True
0.16230027,7.152485e-06,False
4071.215,0.24804741,True
4.0579667,3.1108095e-05,False
6081.1606,0.48081315,False
0.038247854,2.9802231e-06,False
0.06668432,7.3909287e-06,False
145.56088,0.005039798,True
19.713772,0.0009207653,False
0.0077278004,1.1920926e-07,False
24.931852,0.0005570946,False
107.024666,0.002720879,True
5725.9995,0.45181322,False
0.22854975,3.8146582e-06,False
6286.9946,0.23170796,True
8.30205,0.00029333093,False
3.672933,0.0003201032,False
987.9769,0.017418861,True
82.79446,0.002270211,True
0.27733263,6.0795974e-06,False
1.2947607,1.9191306e-05,False
40.67216,0.000648618,True
18.294943,0.0012842207,False
2117.9966,0.15091804,True
259.35736,0.0035800217,True
7716.1855,0.32080317,True
32.546856,0.0006415023,True
6169.5903,0.15110779,True
5310.2944,0.24029917,True
652.0425,0.011794444,True
354.10022,0.0052667437,True
6009.2017,0.43672758,False
869.5329,0.044656884,True
0.00095244957,1.1920928e-07,False
2769.5918,0.07757676,True
1128.4386,0.055265326,True
4.38977,0.0002687383,False
0.43905106,6.6755692e-06,False
7938.321,0.2911594,False
3728.265,0.0926519,True
5057.115,0.31169468,False
5726.4404,0.29521912,True
66.751595,0.0017318695,True
33.808113,0.00158247,True
60.950817,0.0010743239,True
1027.3701,0.025631838,True
846.8808,0.035517592,True
57.10854,0.00203825,True
116.45868,0.002238783,True
0.039333146,8.3446366e-07,False
7036.2627,0.35033774,False
0.51154417,1.4781579e-05,False
1063.232,0.04838538,True
290.02014,0.023608513,True
3502.86,0.11455102,True
0.68770117,1.7284694e-05,False
6.9242744,0.00014383587,False
0.006731681,2.384185e-07,False
0.22187935,3.6954525e-06,False
9.708673,6.29235e-05,False
769.99115,0.025005218,True
19.520452,0.0008306423,False
1.0164924,3.540318e-05,False
9181.666,0.38410407,False
2.1909063,0.00012658304,False
4.9355087,0.00024178816,False
2964.5525,0.14836092,True
1.7702166,2.9799972e-05,False
431.7721,0.01789468,True
0.28400475,5.960398e-06,False
6.511689,0.00029942265,False
0.00021725685,0.0,False
6297.1963,0.21290004,True
734.2686,0.022410171,True
699.07587,0.013306063,True
1.9738803,2.8488277e-05,False
4405.248,0.16358334,True
25.520313,0.0008955791,False
63.808987,0.0017402773,True
869.82294,0.017534293,True
9.0681305,0.00022054487,False
0.014556124,4.7683676e-07,False
3.572922,6.531054e-05,False
0.07769119,1.7881325e-06,False
4604.9766,0.12039575,True
4414.061,0.22413021,True
5148.9824,0.22163582,True
33.711807,0.000977465,True
2.0435784,0.00012085949,False
2031.6827,0.054857068,True
0.014580302,2.3841847e-07,False
3202.221,0.05671511,True
484.2163,0.008316726,True
1149.8303,0.037260283,True
1.4154547,6.83008e-05,False
73.47742,0.002005945,True
5162.2236,0.20692778,True
7.0317154,0.00018090005,False
6.2329736,9.40327e-05,False
18.555517,0.00046528573,False
10861.594,0.34190035,False
2884.1763,0.16570917,True
1035.4368,0.033965796,True
1.202048,1.8357121e-05,False
2.7067919,5.5305012e-05,False
7105.1104,0.19816315,False
5.554257,0.00010082235,False
15.582967,0.0003488938,False
61.20572,0.0021280004,True
5046.8745,0.09110114,True
34.036865,0.0007717584,True
17.48387,0.00028742698,False
947.08923,0.06418602,True
5357.2524,0.14010686,True
0.32446992,1.2159133e-05,False
2099.6748,0.09473229,True
5864.481,0.24812236,True
0.43922082,8.821309e-06,False
5474.5874,0.16142687,True
952.80347,0.037403356,True
1100.6494,0.035714786,True
4244.3623,0.23904862,True
1515.0393,0.042342246,True
855.7412,0.020846013,True
273.41342,0.017372582,True
51.05038,0.0018951499,True
2.8105278,0.00015375063,False
8552.52,0.31419265,False
1873.9441,0.024720594,True
1736.238,0.04249668,True
0.065018445,1.3112981e-06,False
7.649679,0.00045251424,False
987.3413,0.031851847,True
6576.543,0.29080275,True
30.381502,0.0009980015,False
1998.2345,0.030347921,True
7.023602,7.9491365e-05,False
14.809621,0.0003810394,False
7.317895,0.00021900408,False
3067.8323,0.0755308,True
2731.053,0.16391757,True
9.257567,0.00028311016,False
6.6572466,0.00020185922,False
1.3723028,3.2541913e-05,False
3713.3745,0.121208146,True
706.6758,0.010214992,True
1.1863114,3.230363e-05,False
61.108376,0.0013406381,True
267.19165,0.009992991,True
3868.273,0.22570084,True
1.1879903,2.3244429e-05,False
0.078347884,2.1457595e-06,False
3.6366665,0.0001518284,False
2741.4932,0.21845748,True
0.13992015,2.384173e-06,False
5287.0405,0.20087022,True
1978.9641,0.043156058,True
7165.07,0.48103666,True
19.198286,0.0014524164,False
295.47403,0.019944936,True
819.79297,0.01748496,True
5081.861,0.19833063,True
5782.481,0.10004595,True
128.00758,0.0050990055,True
28.281713,0.00056363374,False
932.9266,0.021294102,True
0.15163895,1.66892e-06,False
1.7081167e-05,0.0,False
183.49783,0.0032139653,True
661.1922,0.0072309338,True
1692.7267,0.051344663,True
1793.7805,0.04234665,True
4602.5356,0.1295031,True
6345.072,0.47324598,False
0.9244352,2.6820693e-05,False
58.762024,0.0028456743,True
1.3798572,3.492598e-05,False
16.41451,0.0004535347,False
1.863681,1.382699e-05,False
1.9968765,5.6379336e-05,False
143.06445,0.0021457034,True
15.07046,0.00042728044,False
0.29851294,5.364328e-06,False
55.19724,0.0016571488,True
1863.1562,0.14276683,True
206.22406,0.010139936,True
7.0502987,0.00022937177,False
70.77173,0.0028050293,True
1923.708,0.053665444,True
1151.0603,0.056874447,True
2401.6794,0.04547578,True
8.531462,0.0002197152,False
11.490815,0.0002447265,False
8.126942,0.00020614226,False
212.1101,0.009417271,True
0.43397692,5.0067047e-06,False
464.9774,0.017501155,True
1.3112589,2.6224257e-05,False
38.097,0.0015191854,True
519.8968,0.014547439,True
1.0761704,1.6211834e-05,False
461.88913,0.0161724,True
9160.626,0.39884263,False
316.0986,0.008942105,True
5.280476,0.000114765644,False
0.00079115556,0.0,False
419.06952,0.013005132,True
0.18702808,2.2649588e-06,False
190.28667,0.0023271553,True
0.1653895,1.0490305e-05,False
42.955296,0.0010481991,True
998.1837,0.043173645,True
3327.0803,0.11297597,True
4238.657,0.15184131,True
3344.1465,0.13506116,True
29.145144,0.0008714474,True
34.38913,0.00085080136,True
0.006363557,1.1920926e-07,False
7612.6733,0.3007728,False
8312.543,0.49916434,False
111.755165,0.004481544,True
179.32208,0.0042597316,True
2507.3828,0.089940205,True
1180.7589,0.03878987,True
1413.4226,0.02303417,True
122.3373,0.0034578834,True
13.837874,0.00022289774,False
0.00079789053,0.0,False
4153.358,0.5953567,True
9003.599,0.5369303,False
1212.1378,0.03194465,True
8490.862,0.34931958,False
1576.3606,0.10057808,True
8090.46,0.4046613,False
0.03429392,5.960453e-07,False
3263.307,0.15099725,True
1375.2891,0.044197742,True
1237.3245,0.04408504,True
1898.8081,0.096354276,True
4.4043155,0.00011155631,False
6.0568137,0.00010618835,False
3686.4353,0.19377157,True
4.187209,5.7686382e-05,False
992.48486,0.052114595,True
7259.5547,0.3036673,True
97.68876,0.005550782,True
7.318265,0.00026918738,False
42.562267,0.00095337885,True
6.119512e-05,0.0,False
97.93626,0.0017854569,True
3207.482,0.09407738,True
1838.0532,0.048225567,True
0.7280707,1.1324395e-05,False
2.5992959,6.567597e-05,False
1108.5057,0.11765428,True
6352.526,0.32352546,True
0.016617263,2.3841835e-07,False
3751.0054,0.107614055,True
129.03319,0.002197802,True
446.40427,0.012988796,True
493.61642,0.015766049,True
1.6141682,7.390227e-05,False
7.0397854,0.00015776948,False
3628.452,0.44210505,True
4264.752,0.3907416,False
2840.458,0.2578001,True
690.0423,0.030310389,True
212.646,0.010374222,True
0.22894777,7.15247e-06,False
2164.6665,0.0683623,True
11.83131,0.00037480245,False
1.1479242,2.3602057e-05,False
7.825472,0.00023009119,False
4623.623,0.17588279,True
7442.617,0.5196354,True
10.057555,0.00027020037,False
3265.6646,0.16954447,True
6510.4707,0.29267722,True
3370.4983,0.19096066,True
11.380364,0.00036597092,False
21.007938,0.0004943859,False
568.05316,0.01344691,True
49.201096,0.0006738759,True
1435.6306,0.03985548,True
0.7085849,1.9072764e-05,False
8479.483,0.39139044,False
7951.2954,0.20735556,False
0.03390334,1.3112997e-06,False
2663.2544,0.09311032,True
34.048874,0.0040707374,True
12.20962,0.00037222332,False
3126.4019,0.10231103,True
16.352936,0.00036743202,False
15.63804,0.00049061497,False
139.9317,0.007811655,True
1009.4892,0.022067275,True
1962.7122,0.11874015,True
7141.4272,0.3683046,True
1.5414827,1.8833736e-05,False
1108.2906,0.072465844,True
551.51056,0.018088534,True
32.190777,0.0014577175,False
7431.401,0.27322894,False
1.5839974,4.7916394e-05,False
41.405987,0.004970221,True
306.89777,0.012348626,True
637.1869,0.0053929817,True
155.87788,0.007727693,True
369.15744,0.006983049,True
0.12913936,2.8610084e-06,False
44.55308,0.0014019953,True
902.87354,0.012593947,True
321.6742,0.0036337078,True
5687.434,0.24407214,True
4.947237,0.00018984891,False
4.5812926,0.00013872764,False
0.0015650486,0.0,False
94.36175,0.004733894,True
2036.6204,0.2862347,True
8283.0625,0.5127766,False
1.1649053,2.6463233e-05,False
0.0003270547,0.0,False
1172.7201,0.049405523,True
258.3318,0.010366017,True
39.332043,0.0014771805,True
8681.562,0.683949,False
1.3216132,8.057792e-05,False
3316.5063,0.17287605,True
6405.171,0.51565874,False
4.719783,0.0001232285,False
1662.6034,0.05245684,True
1576.4851,0.23051405,True
818.8789,0.030813485,True
0.09501936,2.1457545e-06,False
0.57487535,8.225268e-06,False
2493.5781,0.11096234,True
2797.8364,0.12563021,True
492.52292,0.0074632056,True
63.658627,0.0019781264,True
0.3156602,2.3245286e-05,False
5517.5083,0.16842443,True
0.9955065,2.932387e-05,False
53.810402,0.0021887994,True
1239.2944,0.04566639,True
1993.4564,0.098226495,True
837.8472,0.019247673,True
6.78031,0.00033006837,False
67.52677,0.004309715,True
2698.255,0.058688432,True
7763.014,0.43212348,False
3964.7046,0.1005525,True
8355.637,0.58745617,False
772.84924,0.036949966,True
92.253525,0.0021811174,True
0.017076958,1.1920923e-07,False
0.13779685,2.8610048e-06,False
0.003362151,0.0,False
2378.2974,0.049227633,True
0.10807704,2.6225885e-06,False
934.8969,0.036626004,True
4074.8694,0.100848675,True
13.709626,0.00018321275,False
28.58658,0.0008265687,False
1515.9556,0.04087586,True
1619.81,0.0757834,True
2831.326,0.11822906,True
2322.4136,0.0790229,True
6989.615,0.32826588,True
7856.2373,0.50050884,False
110.998825,0.003074536,True
427.5458,0.02814714,True
585.42566,0.009501681,True
1333.9458,0.01755111,True
2909.6753,0.10000785,True
77.35757,0.0021123122,True
1111.7493,0.018032156,True
0.009498063,1.1920923e-07,False
5993.619,0.22384861,True
65.25861,0.0031686984,True
162.18517,0.002879233,True
71.38912,0.0036264933,True
9.619052,0.0001705008,False
407.94394,0.0129817845,True
263.84274,0.007682191,True
4.821841,0.00017577689,False
1093.5339,0.065612726,True
194.704,0.018378478,True
4918.073,0.15251479,True
4642.0586,0.14435157,True
0.3792421,8.821351e-06,False
19.07892,0.00077213993,False
3099.2783,0.06749737,True
1819.1187,0.0576462,True
0.041972104,9.5367204e-07,False
5134.754,0.16986889,True
5.813615,5.3749856e-05,False
1.0853807,2.384069e-05,False
45.600952,0.0031118495,True
0.0089396965,1.1920926e-07,False
14.148365,0.00040818757,False
4739.8643,0.5366523,True
4249.9775,0.14499561,True
2.7322857,4.267149e-05,False
301.1853,0.006964081,True
0.14247042,2.503382e-06,False
3693.6562,0.092391595,True
931.74164,0.042818252,True
98.7672,0.0018980461,True
4804.4434,0.3726997,True
0.04942961,5.960453e-07,False
26.696798,0.0006586631,False
734.0864,0.040814288,True
342.42813,0.0076970933,True
1101.3717,0.026111804,True
83.45742,0.0037733898,True
0.09770335,1.4305056e-06,False
37.134888,0.0016816079,True
34.695503,0.0011094477,True
2621.3186,0.048852466,True
54.628605,0.001557738,True
1488.3657,0.065282166,True
3377.7397,0.1854212,True
4.456672,8.080814e-05,False
16.066635,0.0004494597,False
0.0006436426,0.0,False
8721.301,0.1707058,False
9453.599,0.31703544,False
174.62447,0.0049684187,True
65.33277,0.0020835453,True
6228.6343,0.2735725,True
1.3078293,4.0647185e-05,False
0.0346135,3.576274e-07,False
738.40137,0.019620437,True
0.48157072,1.5019965e-05,False
0.004396272,2.3841852e-07,False
521.78314,0.01305766,True
3771.8403,0.25319004,True
1054.5354,0.019245364,True
967.2171,0.06329481,True
0.009853647,2.3841847e-07,False
849.594,0.057230156,True
340.1293,0.013525786,True
194.28186,0.00649108,True
3048.3726,0.108665764,True
1968.0413,0.14000955,True
16.883419,0.00056467147,False
9158.403,0.49309766,False
6016.687,0.11785442,True
0.13817231,5.3643753e-06,False
2.769966,6.424655e-05,False
3.479783,7.7232035e-05,False
1859.1251,0.09003756,True
0.45447227,7.867644e-06,False
5.3783154,0.00019258322,False
2967.9336,0.048868924,True
4307.8774,0.06808099,True
8930.564,0.352588,False
151.38783,0.0068686064,True
1.3005323,4.7918795e-05,False
66.334366,0.00063831126,True
0.0033418236,0.0,False
0.50991184,8.702071e-06,False
60.136047,0.0012685193,True
0.027824067,5.9604565e-07,False
33.382965,0.0014402828,True
8.558019,0.0002517714,False
80.98486,0.0015502318,True
4939.4565,0.35130596,True
21.629105,0.00039065292,True
25.219631,0.001277539,True
0.2875142,3.5762341e-06,False
4578.0566,0.40671477,True
8.687235,0.00021507696,False
131.24672,0.0016391363,True
5401.1157,0.1571294,True
4.517229,0.000121203164,False
877.77673,0.021775415,True
804.6021,0.010760378,True
4247.3574,0.29355103,True
2.954693,6.734283e-05,False
1770.8818,0.0449432,True
5382.411,0.3680305,True
4829.065,0.20771676,True
333.6575,0.010077144,True
10228.645,0.40790987,False
2176.5984,0.049411625,True
4.9787254,0.00024930952,False
421.84943,0.005819846,True
115.48866,0.002230796,True
0.04457487,1.3112988e-06,False
5113.3857,0.30066797,True
37.433136,0.002229791,True
4728.6567,0.26951477,True
0.0065328297,1.1920926e-07,False
14.584777,0.00057614985,False
35.057426,0.0010076059,True
2546.6086,0.09970231,True
9130.775,0.5275619,False
4060.9507,0.18319622,True
33.02285,0.00095165195,True
1767.6675,0.04995388,True
759.10547,0.03331492,True
0.060351565,2.503386e-06,False
11.380894,0.00025031163,False
11.381383,0.00030630233,False
321.22128,0.02186265,True
5.684464,0.00013323192,False
0.03023376,8.3446366e-07,False
2.5948806,0.00015208588,False
0.016984407,1.19209176e-07,False
901.98914,0.017777223,True
234.4235,0.0051787635,True
98.837654,0.0015954254,True
4566.432,0.14907527,True
887.11816,0.027444527,True
18.303656,0.00049437676,False
1.3862048,3.182676e-05,False
5990.152,0.6693543,True
3527.071,0.049134195,True
5240.8296,0.16057956,True
0.66939455,9.536425e-06,False
8597.769,0.2204926,False
7.3262143,0.00028131827,False
4751.8975,0.06548405,True
7651.78,0.27602375,True
8261.418,0.24166358,True
3931.548,0.22843528,True
6593.9604,0.15725935,True
0.024775594,5.9604565e-07,False
0.022777282,4.768367e-07,False
367.09903,0.013685616,True
0.0025221156,0.0,False
10373.096,0.51118803,False
1814.6626,0.015082706,True
2.0751426,3.7666556e-05,False
6988.646,0.28631663,False
93.47145,0.0024312027,True
7818.9175,0.3024282,True
498.0169,0.026249632,True
353.91666,0.011300268,True
394.74048,0.02475001,True
28.776436,0.002438529,True
13.975828,0.0004380391,False
6.407674,0.0004319349,False
1.9431703,3.55207e-05,False
1.3347917,2.264827e-05,False
5778.447,0.39017335,True
2999.0842,0.11382206,True
17.5749,0.00035537768,False
128.77989,0.0046256217,True
2.386242,0.00012693854,False
3.8028936,0.000119660355,False
5676.6157,0.06979737,True
6549.7764,0.15097642,True
1.1635032,2.2409931e-05,False
886.4129,0.01647351,True
6615.971,0.06658274,True
2707.6929,0.105814144,True
5010.765,0.15058565,True
0.34965396,9.65577e-06,False
2852.4927,0.099033564,True
141.14018,0.003854712,True
49.815742,0.001408656,True
1080.2333,0.03967972,True
0.27641112,6.079579e-06,False
74.2735,0.002001124,True
350.01868,0.012045837,True
2451.317,0.08999053,True
2790.8171,0.13771811,True
354.1144,0.012492713,True
592.5077,0.023272254,True
345.91943,0.018273111,True
41.01484,0.0011245579,True
5470.4717,0.14336622,True
1030.4288,0.033290416,True
372.81927,0.0061102975,True
0.017023226,3.5762764e-07,False
2881.7197,0.07583064,True
0.094268374,3.8146745e-06,False
42.268345,0.00309323,True
4746.998,0.22546631,True
178.48116,0.0070047206,True
12.46556,0.00021515525,False
1043.1018,0.050766572,True
2.1016035,6.60344e-05,False
95.76784,0.003944571,True
8.264952,0.00023986836,False
225.28815,0.009692814,True
2836.2832,0.11696398,True
2.0851903,6.186113e-05,False
3926.118,0.3297437,True
369.1218,0.01911749,True
4.136485,0.00018948513,False
218.50069,0.0055695856,True
0.016827742,3.5762758e-07,False
0.6441177,2.5748104e-05,False
920.8331,0.01980013,True
10251.707,0.67936563,False
6551.895,0.159942,True
0.0202752,8.34464e-07,False
1120.7891,0.04341901,True
7370.785,0.17510429,True
4079.97,0.14204824,True
10801.519,0.74171376,False
0.000844509,0.0,False
111.11012,0.0063822493,True
829.47705,0.037127886,True
6269.7856,0.26880178,True
13.954971,0.00063308096,False
5552.981,0.105272174,True
729.7079,0.075093724,True
0.49435598,5.8411206e-06,False
2947.2783,0.06386538,True
3.400502,7.4613796e-05,False
0.007068393,1.1920926e-07,False
0.5246656,2.2410535e-05,False
1205.2905,0.03080662,True
2158.8699,0.14354928,True
6823.916,0.55274075,True
42.04597,0.0010477296,True
451.19736,0.018147646,True
6260.3525,0.32624328,False
4361.259,0.12110275,True
1143.403,0.029200241,True
0.2135428,8.225352e-06,False
0.009714619,1.1920923e-07,False
721.29065,0.022078346,True
730.03906,0.022867594,True
695.79254,0.02949518,True
0.091401145,2.5033823e-06,False
446.5378,0.01696801,True
445.0916,0.030655215,True
2960.9065,0.106534034,True
3748.5254,0.16008694,True
0.00422988,1.1920927e-07,False
50.95846,0.0018571259,True
0.041115597,8.344632e-07,False
71.59371,0.0031805078,True
27.04768,0.0014639534,True
3608.0217,0.108230874,True
0.0046569263,0.0,False
118.6811,0.0038442847,True
77.1658,0.0011270279,True
1683.0353,0.21643949,True
627.9317,0.03391874,True
1.1359035,1.6926668e-05,False
1334.2997,0.059391968,True
7.8023577,0.00035032252,False
4711.924,0.14685027,True
42.23636,0.0005153867,True
0.013762104,5.9604594e-07,False
16.369955,0.0007625497,False
0.20963813,1.5497103e-06,False
134.04439,0.0031979908,True
1786.529,0.09258878,True
3622.8237,0.09433597,True
6.587702,0.00015325146,False
4.35956,0.00016947328,False
1981.6013,0.10468537,True
5902.294,0.18743575,False
79.322235,0.0025522246,True
0.9347347,2.2767712e-05,False
2563.0425,0.053745754,True
40.21033,0.0008846645,True
18.105095,0.00031182286,False
13.064283,0.0007285176,False
190.6333,0.0048224316,True
0.02693701,3.576273e-07,False
1.8737953,4.46993e-05,False
440.4636,0.023290649,True
2182.179,0.18380067,True
1106.7251,0.04266338,True
0.27756813,6.914055e-06,False
2.231174,4.744019e-05,False
1.5007052,6.198352e-05,False
1.0877068,1.3946807e-05,False
357.79443,0.008729678,True
4211.5376,0.2604562,True
7018.684,0.62361443,False
369.56235,0.011784438,True
235.35017,0.011811826,True
5.107502,0.00032425066,False
82.98459,0.002563695,True
1.0686445,2.0383643e-05,False
2976.2136,0.081616834,True
6589.753,0.30277374,True
4966.9663,0.19781047,True
329.46494,0.01777485,True
1796.7512,0.037993245,True
2.7590475,5.9955368e-05,False
54.082783,0.0042739473,True
31.653458,0.0012663787,True
23.881855,0.00075753964,True
486.362,0.021647166,True
0.31763244,8.821342e-06,False
2.6105108,8.0453974e-05,False
0.2318873,2.3841603e-06,False
2.4435275,9.392354e-05,False
4543.877,0.18447754,True
1720.9623,0.04261177,True
4.33147,0.00010869076,False
4342.6143,0.12055826,True
0.48426095,1.311268e-05,False
2.4686005,6.150413e-05,False
781.8057,0.035167776,True
991.7404,0.048381027,True
973.2117,0.01964546,True
2177.005,0.050346196,True
10.425756,0.00021935446,False
960.8176,0.025250707,True
0.30334458,1.6212172e-05,False
1502.6586,0.0824184,True
92.7942,0.0023466463,True
3232.9517,0.2098951,True
8898.325,0.31934357,False
0.043696143,1.6689253e-06,False
0.016131887,5.96046e-07,False
3666.8088,0.3133343,True
3094.5012,0.11328599,True
15.087833,0.00061595486,False
7696.222,0.19173819,True
6866.4893,0.30622202,True
2528.6912,0.03401544,True
1713.1194,0.0711696,True
2.5855072,0.0001710344,False
0.00068929745,0.0,False
915.2086,0.03616924,True
6632.1367,0.22271803,True
1.218598,4.243582e-05,False
3.1170704e-05,0.0,False
53.514442,0.00080520357,True
103.86118,0.002667314,True
235.81174,0.012802492,True
0.9546832,2.0264699e-05,False
0.0038032825,2.3841852e-07,False
741.9194,0.04122323,True
425.22046,0.0034848843,True
202.43372,0.0028876355,True
1.2517303,1.585389e-05,False
1.1983978,2.1814089e-05,False
233.8795,0.0143088,True
19.479248,0.00040467927,False
4500.9487,0.1520262,True
228.92076,0.010923109,True
7727.23,0.15337789,False
3.1032772,4.7079855e-05,False
69.09986,0.0035174573,True
16.962036,0.00043087453,False
9.4907465,0.00033004888,False
8.273343,0.00016313198,False
345.7079,0.009970743,True
56.567806,0.0042432435,True
531.8011,0.07472113,True
1767.438,0.08221527,True
5182.016,0.10421139,True
98.09935,0.0031534373,True
3416.4084,0.093788624,True
61.602444,0.0010749369,True
0.14635526,3.8146686e-06,False
695.60504,0.022887284,True


==> new_results/losses/densenet-eps-0-c100/scale_25_densenet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
2.99172e-09,3.5762723e-06,True
0.0,0.0,False
1.1392564e-24,0.0,True
0.0,0.0,True
7.342021e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.318911e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.383595e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
1508.8069,22.523247,False
1.182689e-39,0.0,True
0.0,0.0,False
8.449247e-29,0.0,True
0.0,0.0,True
127523.55,9.727996,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.880791e-15,0.0,True
2.6268714e-07,1.6689287e-06,True
0.0,0.0,False
3.0701006e-09,4.7683704e-07,True
2.267883e-23,0.0,True
0.0,0.0,True
7.4477054e-28,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.00018009108,0.040907554,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3857.9707,6.375943,False
0.0,0.0,True
0.0,0.0,False
1.4468999,1.0545928,False
0.0,0.0,True
0.0,0.0,True
1.1980413e-36,0.0,True
3.0242796e-21,0.0,True
52.12956,0.1241205,True
0.0,0.0,False
5.2419066e-13,0.0,True
0.0,0.0,True
0.0,0.0,False
2.1551773e-15,0.0,True
23.475637,10.9106245,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.5516727e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1076287e-36,0.0,True
3.669869e-15,0.0,True
7.167096e-07,0.4451625,True
0.0,0.0,True
0.0,0.0,False
9.008916e-34,0.0,True
0.0,0.0,False
2.661406e-07,0.15911627,True
0.016596284,0.030348485,True
2.0074432,4.822226,True
0.0,0.0,True
69944.84,22.627655,False
0.0,0.0,False
0.0,0.0,False
31.7291,10.85574,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0642788e-17,0.0,True
0.0,0.0,True
0.0,0.0,True
9623.64,9.838872,False
0.0,0.0,False
5139.8276,10.531882,False
0.0,0.0,False
1.02667495e-13,0.0,True
0.0,0.0,True
0.0,0.0,True
3.9966423e-14,0.0,True
3.3766804e-25,0.0,True
0.0,0.0,True
0.0,0.0,False
3.271003e-12,0.0027059626,True
1.6987817,0.7613466,False
0.0,0.0,False
0.0,0.0,False
4.1343153e-12,0.0,True
9.953706e-35,0.0,True
0.059007652,1.8523232,False
0.0,0.0,False
1.8948413e-24,0.0,True
2.8753525e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
1.24284024e-20,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.877498e-05,8.940657e-06,True
1.5117875e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
129411.94,11.109559,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.396553,15.933743,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.0549231e-22,0.0,True
0.0,0.0,True
7.52084e-09,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.875806e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7589073e-37,0.0,True
0.0,0.0,True
1.307809e-10,6.0079677e-05,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.1252054e-35,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
7.793425e-10,0.0,True
3.3524737e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.87795e-40,0.0,True
6.6273016e-12,0.0,True
0.0,0.0,False
5.996725e-38,0.0,True
0.0,0.0,False
146924.08,14.541131,False
0.0,0.0,False
1725.0951,6.7671337,False
7.748528e-26,0.0,True
0.061473243,0.17255913,False
6.2763286e-21,0.0,True
1.6067972e-31,0.0,True
0.0,0.0,True
0.0017764501,12.085791,True
1.7218451,6.0467997,True
0.0,0.0,False
2.0650796e-06,8.462491,True
2.3705934e-23,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.0298034e-07,0.08087649,True
0.0,0.0,False
1.4054204e-05,3.8705544,True
0.0,0.0,True
0.0,0.0,True
3.107116e-22,0.0,True
1.8069423e-18,0.0,True
1.2679418e-26,0.0,True
0.21995138,13.745606,True
0.0,0.0,True
0.0,0.0,True
2.0432164e-22,0.0,True
2.6817621e-13,0.0,True
1.104198e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.4006588e-08,1.6689287e-06,True
3.4860653e-23,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5892801e-19,0.0,True
0.0009603976,27.16655,True
0.0,0.0,False
0.0,0.0,True
0.108574554,4.7746816,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.058055e-11,0.0,True
2.1616014e-28,0.0,True
3.9731944e-26,0.0,True
0.00082568184,0.0023003565,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6451672e-16,0.0,True
0.01250667,1.3174928,False
0.0,0.0,False
0.0,0.0,False
2.05865e-33,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.00030791434,0.024348974,True
50102.855,12.073065,False
5.3472474e-32,0.0,True
0.00012629924,0.00015019243,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.0664138e-08,0.0,False
3.9013133e-20,0.0,True
1.74041e-12,0.0,True
1.9023219e-07,0.0031077205,True
0.0,0.0,False
530.3742,15.580128,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.4112561e-19,0.0,True
0.0,0.0,True
2.296743e-21,0.0,True
2.4198556e-29,0.0,True
0.0,0.0,False
5.9027644e-12,0.0,False
0.0,0.0,False
0.0,0.0,True
6.668438e-12,0.0,True
1.063584e-15,0.0,True
6.235559e-29,0.0,True
4.5552018e-26,0.0,True
5.191906e-14,0.0,True
0.0,0.0,False
8.20531e-29,0.0,True
87467.32,14.413327,False
1.2136105e-07,0.03954203,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.4031491e-12,0.0,True
0.0,0.0,False
1.8600054e-15,0.0003625689,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
72969.29,16.903605,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.7447177e-15,0.0,True
0.0,0.0,True
9.098736e-08,1.1920928e-07,False
3.51214e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4966937e-11,0.0,True
8.3264364e-17,0.0,True
0.0,0.0,True
7.83581e-40,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.630751e-10,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.2660426e-35,0.0,True
2.1371743e-35,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00042346076,0.00022456508,True
8.051763e-19,0.0,True
0.043854352,3.9338287e-05,True
0.0,0.0,True
5.28152e-40,0.0,True
1.2440425e-36,0.0,True
0.013352093,3.5652575,True
72.43339,7.478989,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6.1981294e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.1296941e-07,1.4543428e-05,False
0.0,0.0,False
0.0,0.0,False
2.9590755e-12,0.0,True
50022.793,24.463259,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.004089431,5.368563,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9165543e-19,0.0,True
0.0,0.0,False
1.9481931e-06,2.8610189e-06,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.4948616,3.0827415,True
2.1109624e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.5320127e-35,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.11081e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
152418.62,8.681749,False
0.0,0.0,False
2.398496e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
7.460266e-27,0.0,True
4.13168e-18,0.0,True
0.0,0.0,True
0.0,0.0,False
1.92503e-39,0.0,True
1.9790131e-16,0.0,True
0.0,0.0,False
1.39628e-28,0.0,True
0.07997395,0.028001472,True
0.0,0.0,False
1.2356554e-22,0.0,True
0.0,0.0,True
6.631963e-05,0.19140205,True
1.4477776e-32,0.0,True
0.0,0.0,False
0.28630668,0.030524584,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.00043952573,0.0001721234,True
0.0,0.0,False
3.3893873e-28,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.5835865e-12,0.0,True
1.5295791e-34,0.0,True
4.585564e-11,0.0,True
3.947225e-13,0.0,True
0.0,0.0,False
2.9997458e-23,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.6680206e-09,0.0,True
3.4937529e-22,0.0,True
0.0,0.0,False
1.2019178e-08,1.585471e-05,True
0.0,0.0,True
0.0,0.0,False
3.4319586e-32,0.0,True
0.0075643915,0.0038524473,True
0.0,0.0,False
2.5993343e-13,0.0,True
0.1567304,0.059370134,True
1.4511356,3.4618387,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.5071853e-10,0.0,True
0.0,0.0,True
5.244008e-18,0.0,True
0.0,0.0,True
0.0,0.0,True
719.79785,17.686125,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
101093.54,13.193107,False
0.0,0.0,False
0.0,0.0,True
6.06592e-16,0.0,True
2.5037245e-13,0.0,True
0.0,0.0,True
0.0,0.0,True
1.1523389e-24,0.0,True
0.0,0.0,True
0.0,0.0,False
29.959805,9.9798765,False
8.780426e-06,5.8076053,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.18895485,3.24061,False
0.0,0.0,True
0.00043979863,0.009569606,True
4.6499248e-05,0.12018151,False
0.0,0.0,True
3.774516e-35,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.504906e-09,3.6954812e-06,True
0.0,0.0,True
1.2284018e-08,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.3327107e-16,0.0,True
0.0,0.0,False
0.0,0.0,True
2.7362497e-09,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2066132e-32,0.0,True
0.0,0.0,True
1.0280792e-12,0.0,True
0.0,0.0,True
0.0,0.0,True
1.7661274e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.5612515e-31,0.0,True
0.0,0.0,False
1.7619742e-09,7.0333235e-06,True
2.9826686e-31,0.0,True
4.7317517e-31,0.0,True
1.03264666e-26,0.0,True
46.7321,9.289245,True
1.2497814e-22,0.0,True
0.0,0.0,False
5.3675107e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.2000356e-18,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7931789e-12,3.0994368e-06,True
0.0,0.0,False
9.482603e-26,0.0,True
0.0,0.0,True
0.0,0.0,True
1.6586447e-12,0.0,True
1.7068076e-34,0.0,True
3.0608608e-34,0.0,True
0.0,0.0,False
3.1569478e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0209838e-23,0.0,True
0.0,0.0,False
19.177353,7.947222,False
8.037308e-27,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.9819805e-17,0.0,True
18519.104,21.765621,False
0.00015104543,0.076956555,False
0.0,0.0,True
4.0739102e-17,0.0,True
0.0,0.0,True
0.0,0.0,False
0.12860566,5.1318994,True
9.808791e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1857292e-27,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.007933014,0.02717824,True
0.0,0.0,False
92079.914,15.904108,False
0.0,0.0,False
7.0030035e-20,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.991957e-27,0.0,True
4.7924845e-38,0.0,True
0.0,0.0,True
6.973395e-18,0.0,True
0.0,0.0,True
9.243653e-31,0.0,True
0.0,0.0,False
0.0,0.0,True
134.6229,12.208816,False
0.0,0.0,False
5.5417425e-38,0.0,True
0.0,0.0,False
7.4468027e-17,0.0,True
8.842615e-17,0.0,True
0.0039637806,0.052366693,True
0.0,0.0,True
3.2840857e-05,0.00049936224,False
0.0,0.0,True
4.1725204e-23,0.0,True
0.0,0.0,True
3.8033857e-32,0.0,True
5.5512666e-30,0.0,True
0.0,0.0,True
1.640383e-33,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.4824014e-05,8.70224e-06,False
4.5708437e-09,0.00022528018,True
9.558019e-16,0.0,True
0.0,0.0,False
9.410305e-25,0.0,True
8.742074e-27,0.0,True
0.0,0.0,True
3.9823614e-15,0.0,True
3.6057028e-08,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
7.4931584e-14,0.0,True
0.0,0.0,False
8.593261e-16,0.0,True
1.41237815e-05,5.0311804,True
1.9543363e-33,0.0,True
5.267437e-19,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.935016e-14,0.0,True
0.0,0.0,False
6.778169e-05,0.052118912,False
0.0,0.0,True
1.2977499e-09,1.1920928e-07,True
0.0,0.0,True
0.0,0.0,True
11.646429,14.030503,False
1.5993515e-22,0.0,True
0.0,0.0,False
1.1994428e-11,1.1920928e-07,True
0.0,0.0,True
3.9458853e-22,0.0,True
2.873404e-33,0.0,True
0.0,0.0,False
2.0598306e-15,0.0,True
0.0,0.0,True
0.0,0.0,False
1.4792691e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.995376e-32,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.277483e-36,0.0,True
6.367264e-06,1.5025697,True
6.3049195e-19,0.0,True
5.5235567e-14,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3409228e-33,0.0,True
5.666672e-22,0.0,True
0.0,0.0,False
0.064020604,0.0014459164,False
7.241626e-26,0.0,True
2.1289084e-24,0.0,True
1.6524188e-34,0.0,True
0.0,0.0,True
0.00015910347,0.00039295582,False
0.0,0.0,True
0.0,0.0,True
1.4138994e-24,0.0,True
0.0,0.0,False
2.8246808e-28,0.0,True
0.0,0.0,True
0.0,0.0,False
1075.5443,6.619056,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.5672555e-23,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
956.3217,14.5821,True
9.84465e-40,0.0,True
1.5031158e-32,0.0,True
0.0,0.0,False
2.4083593e-14,0.0,True
0.0,0.0,False
4.7728136e-32,0.0,True
0.0,0.0,True
0.0,0.0,True
5.196643e-06,0.06891896,True
1.03691834e-16,0.0,True
0.0,0.0,False
0.0,0.0,True
4.4931038e-13,0.0,True
146.67603,16.1906,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.649441e-10,0.0,True
18759.91,10.002684,False
0.000102770704,0.003668604,False
8.106755e-15,0.0,True
0.0,0.0,False
8.130204e-09,1.394739e-05,True
0.0,0.0,False
0.0,0.0,False
1.184679e-05,0.28118008,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
35327.844,24.989004,False
6.6801208e-21,0.0,True
3.2074038e-10,0.0,True
0.0,0.0,True
5.9068e-40,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.1965941e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
7.886433e-18,0.0,True
0.0,0.0,False
0.012536464,0.008138825,True
0.0,0.0,True
4.7185432e-07,0.022017214,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9807842e-12,0.0,True
0.0,0.0,False
1.9042568e-34,0.0,True
9.849976e-38,0.0,True
0.0,0.0,True
5.732372e-27,0.0,True
1.2863873e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.959089e-06,3.323643,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.8165407e-30,0.0,True
156258.89,22.587646,False
0.0,0.0,True
5.22831e-40,0.0,True
7.42857e-26,0.0,True
1.6495185e-26,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6.7520564e-33,0.0,True
0.0,0.0,True
3.344522e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
3.3562333e-20,0.0,True
820.7982,9.720664,False
7.8218134e-20,0.0,True
0.0,0.0,True
1.016394e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8856969e-27,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
188882.48,11.235284,False
2.5504018e-19,0.0,True
4.0077058e-38,0.0,True
0.0,0.0,False
1.433414e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
9.197315e-23,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0009238397,0.00010942814,True
0.0,0.0,True
7.2554176e-37,0.0,True
1.9197964e-24,0.0,True
8.079647e-25,0.0,True
0.0,0.0,False
0.0,0.0,True
4.23421e-32,0.0,True
0.0,0.0,True
6.944472e-39,0.0,True
0.0,0.0,False
0.0,0.0,True
2.3279949e-37,0.0,True
9.003214e-06,0.13169539,True
0.0,0.0,True
0.0,0.0,False
9.295495e-08,7.9994507,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.8969443e-10,2.7418098e-06,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
28.147455,0.10937272,False
0.0,0.0,True
0.0,0.0,False
1.3085812e-33,0.0,True
0.0,0.0,True
8.771055e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.9919246e-35,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.255787e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
14.06971,16.431164,False
2.8071045e-15,0.0,True
0.0,0.0,False
6.2105427e-25,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
5.28283e-30,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.1182745e-16,0.0,True
0.067523465,1.9908212,True
3.9477608e-33,0.0,True
0.0,0.0,True
0.0,0.0,True
1.1573453e-09,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.935103e-22,0.0,True
5.5280716e-16,0.0,True
0.0,0.0,False
0.14897598,7.541241,True
3.747678e-31,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.005772219,4.955298,True
0.0,0.0,False
2.5847726e-08,8.5707805e-05,True
1.132874e-05,0.032880925,True
4.4883814e-25,0.0,True
92.23203,3.5469937,False
0.0071749897,0.022429006,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.17886102,0.0138730975,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.6148865e-06,5.960463e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.2445416e-36,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.798539e-14,0.0,True
0.0,0.0,False
4.4712754e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00031761968,0.0006152882,True
1.1325188e-26,0.0,True
0.0,0.0,True
95.34933,10.849318,False
0.0,0.0,True
0.0,0.0,False
2.2283926e-07,0.000112646434,True
5.0694436e-29,0.0,True
0.0,0.0,False
1.1982852e-33,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.1533823e-30,0.0,True
8.4010825e-38,0.0,True
0.0,0.0,True
5.2681077e-09,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.953074e-16,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
6.0175164e-18,0.0,True
2.124337e-30,0.0,True
0.0,0.0,True
0.0,0.0,True
1.578553e-16,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.0883155e-17,0.0,True
0.0,0.0,False
2.4080693e-09,0.0,True
7.408446e-29,0.0,True
0.0,0.0,True
5.630161e-30,0.0,True
3.684822e-27,0.0,True
1.6047676e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
138776.84,23.288841,False
5.813052e-21,0.0,True
4.48983e-28,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
245.2947,6.073099,False
0.0,0.0,False
3.689862e-29,0.0,True
0.0,0.0,False
57.352905,9.838094,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.9738953e-33,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.235323e-12,0.0,True
183.66882,2.78005,False
0.0,0.0,False
1.2575015e-21,0.0,True
0.0,0.0,False
0.0,0.0,True
1.9281954e-37,0.0,True
0.0,0.0,True
0.0,0.0,True
47.87482,1.9190254,False
0.0,0.0,False
0.0,0.0,False
5.697359e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
6.432491e-17,0.0,True
0.0,0.0,False
2.0424999e-38,0.0,True
1.6764857e-35,0.0,True
1.2026355e-06,7.188062e-05,True
0.0,0.0,True
6.10544e-23,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7751405e-14,0.0,True
3.6704992e-12,0.0,True
3.1255607e-21,0.0,True
0.0,0.0,False
1.1406662e-13,0.0,True
0.0,0.0,False
2.2592226e-18,0.0,True
1.5099151e-21,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
55.30055,0.34477022,False
0.0,0.0,False
610.10815,7.597171,False
0.0,0.0,True
2.4797866e-12,4.7683704e-07,True
0.0,0.0,False
7.904313e-35,0.0,True
0.0,0.0,True
3.3100449e-15,0.0,True
6.072467e-25,0.0,True
5.617437e-07,0.00010168035,True
5.611586e-38,0.0,True
1.4742663e-36,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
549.97864,12.055611,False
1.0053896,0.04935674,False
9.561111e-11,0.0,False
0.00027427636,2.4689105,False
0.0,0.0,False
0.0,0.0,True
2.8853605e-24,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.516974e-12,0.0,True
4.2510093e-26,0.0,True
0.0,0.0,False
4.964959e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3593.9697,9.460673,False
289.79657,7.33771,False
5.2164443e-33,0.0,True
8.577256e-20,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.153421e-39,0.0,True
9.9077765e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.041097e-34,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0007976815,0.77427155,True
76689.5,12.274374,False
0.0,0.0,True
0.0,0.0,True
290.1228,8.088606,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2822866e-29,0.0,True
0.0,0.0,False
2.0133843e-05,0.0006796196,True
1.5474734e-38,0.0,True
7.9139e-28,0.0,True
0.0,0.0,True
2.707375e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.7596385e-31,0.0,True
8.710567e-18,0.0,True
0.0,0.0,False
0.8599862,31.136106,True
1.7044892e-08,0.40319216,True
3.102529e-06,0.0,False
0.0,0.0,True
0.0,0.0,False
142488.0,16.287443,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.6997788e-29,0.0,True
0.0,0.0,True
1.8832992e-05,0.0009611992,False
0.0,0.0,False
3.354984e-07,1.6689287e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.7521065e-35,0.0,True
0.0,0.0,True
4.1241e-40,0.0,True
5.6411134e-16,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.5221965e-38,0.0,True
0.0,0.0,True
0.0,0.0,True
8.072812e-05,8.662679,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
8.584841e-07,0.39099115,True
0.0,0.0,True
0.0,0.0,False
8.081956e-09,1.1920928e-07,True
1.8662657e-22,0.0,True
0.0,0.0,True
1.8270097e-32,0.0,True
2.169661e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
995.2151,3.8449352,True
1.1603156e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9267343,4.297717,False
0.0,0.0,False
0.0010585629,0.25246653,True
3.1657716e-31,0.0,True
0.0,0.0,False
0.00013280337,4.911302e-05,True
0.0,0.0,True
0.0,0.0,False
6.004892e-17,0.0,True
0.122120544,13.705384,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.3596203e-14,0.0,True
0.0,0.0,False
0.0,0.0,True
2.6573757e-20,0.0,True
0.0,0.0,True
7.998117e-39,0.0,True
1.901646e-33,0.0,True
0.0,0.0,True
1.071706e-28,0.0,True
1.2352901e-12,0.0,True
0.00015630074,0.0018359248,True
0.0,0.0,False
3.689973e-07,2.145765e-06,True
0.008024741,0.021237116,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9301483e-10,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.2131581e-36,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.01599463,8.184742,False
0.0,0.0,False
0.0141565185,0.00015376817,False
9.0794845e-35,0.0,True
1.5757467e-11,0.0,True
0.0,0.0,False
6.810592e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00021163738,0.23545435,True
1.2563313e-06,1.5497195e-06,True
0.0,0.0,True
0.0,0.0,False
6.8519956e-19,0.0,True
0.0,0.0,True
5.509016e-39,0.0,True
4.2406133e-16,0.0,True
0.0,0.0,False
1.9937761e-26,0.0,True
0.0,0.0,True
0.0,0.0,False
2.7561493e-19,0.0,True
0.0,0.0,False
76915.055,17.034697,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
134306.16,18.655247,False
0.0,0.0,False
2.4613217e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
4.339311e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.7168308e-26,0.0,True
0.0,0.0,True
1115.891,9.112835,True
0.0,0.0,True
9.036506e-08,0.0,True
0.0032934633,0.017835123,True
1.7338964e-37,0.0,True
0.0,0.0,True
129495.81,18.116959,False
1.1224117e-35,0.0,True
0.0,0.0,False
3.0911348e-21,0.0,True
1.9071541e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
22844.639,9.395745,False
2.8715038e-21,0.0,True
12579.906,10.883698,False
1.9460069e-14,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
3.6496944e-29,0.0,True
3.62709e-38,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2173.7122,10.7965975,False
0.0,0.0,False
1.1886755e-38,0.0,True
0.0,0.0,True
2.6426384e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.424391e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0026424443,0.17207992,False
0.0,0.0,False
0.0,0.0,False
3.0877633e-18,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.454001e-07,1.7046783e-05,True
1.725475e-39,0.0,True
2.3640894e-33,0.0,True
0.0,0.0,False
1.1569462e-09,0.0,True
0.0,0.0,False
0.0,0.0,True
4.4988158e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.897258e-11,0.0,True
0.15273878,0.10509088,True
9.53208e-16,0.0,True
0.0,0.0,True
0.0,0.0,False
1.7841901e-26,0.0,True
0.0,0.0,False
2.0933618e-23,0.0,True
0.0,0.0,True
1.5192231e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
3.8968713e-09,1.3113013e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.697711e-05,0.0004147623,False
2.0950502e-18,0.0,True
8.376726e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6125381e-05,4.7683704e-07,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.916606e-17,0.0,True
0.0,0.0,True
0.0,0.0,False
7.6722e-30,0.0,True
0.00015533276,1.03711545e-05,True
0.0,0.0,False
1.0826468e-28,0.0,True
1.1143369e-23,0.0,True
0.0,0.0,False
0.0068274583,0.000646144,True
6.933431e-38,0.0,True
2.2075191e-31,0.0,True
2.1324042e-18,0.0,True
4.488631e-39,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.0333496e-08,0.0,False
2.4552793e-27,0.0,True
3.1852726e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
2.436592e-30,0.0,True
7.167763e-05,0.024425525,True
0.0,0.0,False
5.4038387e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.888376e-18,0.0,True
2.159052e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.690448e-17,0.0,True
1.257189e-39,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.8166336e-10,1.4305105e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3361541e-23,0.0,True
0.0,0.0,False
0.00040707595,0.0004603995,True
4.4483166e-30,0.0,True
0.16784176,9.127825,True
0.0,0.0,False
0.0,0.0,True
8.112455e-33,0.0,True
4.1502557e-13,0.0,True
5.568924e-13,0.0,True
0.0,0.0,True
0.0,0.0,False
5.6158875e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.9745325e-28,0.0,True
1.1005754e-28,0.0,True
4.0468165e-19,0.0,True
94.128044,8.942265,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.7660433e-16,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.0134322e-20,0.0,True
1.769111e-38,0.0,True
1.9447519e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
9.33912e-40,0.0,True
35.47833,6.9702477,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.6259534e-31,0.0,True
8.011456e-14,0.0,True
7.588389e-21,0.0,True
3.5180598e-11,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
973.80206,6.5538993,False
109622.1,19.6039,False
0.0,0.0,True
0.0,0.0,True
1.0901256e-19,0.0,True
2.9872922e-35,0.0,True
3.4571766e-24,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.3278405e-18,0.0,True
0.013634131,6.6470656,False
2.4672684e-30,0.0,True
609.0553,7.9925222,False
1.2607826e-24,0.0,True
412.96567,12.216484,False
0.0,0.0,False
1.0210076e-19,0.0,True
3.5580671e-25,0.0,True
6.681246e-34,0.0,True
2.6189774e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0386266e-09,0.0,True
0.0,0.0,False
3.3136234e-31,0.0,True
73.737076,6.555057,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.547296e-17,0.0,True
6.9323343e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2589438e-27,0.0,True
4.072708e-05,0.079293534,True
0.0,0.0,False
3.043835e-20,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.8411381e-11,0.004068313,True
931.56995,11.991498,False
1.2191879e-20,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
9.97522e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.014796849,0.0075882524,True
0.29008746,11.6204,True
0.0,0.0,False
1.2328432e-18,0.0,True
3.738933e-17,0.0,True
1.0305045e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.2941762e-20,0.0,True
0.0,0.0,False
72.49825,9.201012,False
9.725431,0.16243923,False
0.0,0.0,False
3.9748345e-17,0.0,True
0.0,0.0,True
0.0,0.0,False
3.873695e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.1625237e-32,0.0,True
4.8157647e-26,0.0,True
1.0192689e-09,8.70224e-06,True
0.0,0.0,False
1.5181967e-31,0.0,True
0.0,0.0,True
0.0,0.0,False
20720.436,9.210659,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.8729459e-34,0.0,True
0.0,0.0,True
2.3483874e-05,0.0005245025,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.093259e-26,0.0,True
22867.426,19.04738,False
0.0,0.0,False
0.0,0.0,False
1.5418874e-21,0.0,True
0.0,0.0,True
0.0,0.0,True
28.266745,18.111603,False
0.0,0.0,False
5.839015e-14,0.0,True
67.55087,15.763825,False
0.0,0.0,False
1.3092057e-21,0.0,True
2.972324e-26,0.0,True
4.15072e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
4.621302e-22,0.0,True
9.586099e-22,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.0721772e-11,0.0,True
0.0,0.0,False
0.0,0.0,True
5.9942594e-26,0.0,True
2.075186e-25,0.0,True
5.9691727e-32,0.0,True
0.0,0.0,False
0.0,0.0,True
3.392426e-23,0.0,True
0.00017115963,1.7579256,False
1.7657959e-13,0.0,True
1.6555669,12.846939,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1262457e-26,0.0,True
0.0,0.0,False
2.8657125e-37,0.0,True
1.1437967e-06,0.0,True
0.0,0.0,False
0.0,0.0,False
3.8802897e-31,0.0,True
4.6781424e-24,0.0,True
1.0444184e-27,0.0,True
2.177444e-22,0.0,True
2.1993733e-07,6.1748506e-05,True
0.8935762,11.819953,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.700706e-26,0.0,True
5.1926653e-14,0.0,True
0.0,0.0,True
3.8740529e-28,0.0,True
0.0,0.0,False
8.4495056e-08,1.668916e-05,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.2526993e-26,0.0,True
0.0,0.0,True
6.953061e-20,0.0,True
4.792208e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
4.2240263e-22,0.0,True
5.129513e-32,0.0,True
0.0,0.0,False
6.544139e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5019987e-17,4.0531077e-06,True
1.0420289e-19,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.3642787e-20,0.0,True
7.9492315e-30,0.0,True
0.0,0.0,True
1.5819975e-05,0.49845797,True
0.0,0.0,False
0.0,0.0,False
1.6237559e-34,0.0,True
0.0,0.0,True
2.0601339e-35,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.0417287e-22,0.0,True
0.0,0.0,True
9.282933e-30,0.0,True
1.364672e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
26179.639,3.3484678,False
0.0065838867,0.043033827,False
0.0,0.0,True
0.0,0.0,True
2.2641211e-10,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.037127e-39,0.0,True
3.7363165e-15,0.0,True
1.044885e-30,0.0,True
7.367743e-31,0.0,True
0.0,0.0,False
2.4123395e-38,0.0,True
0.0,0.0,True
0.0,0.0,True
1.6994674e-14,0.0,True
1.2853145e-35,0.0,True
0.0,0.0,False
1225.4978,13.406427,False
2.0167768e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.768786e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
6.80543e-27,0.0,True
6.5385794e-15,0.0,True
0.1366657,3.2007048,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.01232324,2.8274932,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.1026759e-08,0.15765895,True
0.0,0.0,False
0.0,0.0,True
3.3683324e-13,0.0,True
0.0,0.0,False
1.1504828e-33,0.0,True
6.13295e-40,0.0,True
8.913311e-07,0.0076355743,True
0.0,0.0,False
6.5300534e-27,0.0,True
5.8820406e-09,0.0046672216,True
1.4648466e-09,1.1920928e-07,True
0.0,0.0,True
588.95807,9.719491,False
1.8687813e-25,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.1830347e-06,0.017275687,True
0.0,0.0,True
1.2818223e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.2642553e-14,0.0,True
34690.305,18.474014,False
6.97946e-21,0.0,True
0.0,0.0,True
9.258945e-35,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
7.160765e-08,1.1920928e-07,True
4.069875e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
5.864948e-06,13.83487,True
2.9257735e-26,0.0,True
4.5824862e-14,0.0,True
0.0,0.0,False
0.37413695,0.037790954,False
0.0,0.0,False
1.836959e-20,0.0,True
1.8761335e-09,5.960463e-07,True
6.5979824,2.386127,True
4.8315048e-08,1.5020258e-05,True
3.2593608e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
1.403528e-39,0.0,True
0.0,0.0,False
65579.29,15.09937,False
0.0,0.0,True
0.0,0.0,False
2.5375924,1.253041,False
0.0,0.0,True
6.7424694e-10,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7381435e-06,0.53365093,True
2.9083654e-20,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.5984165e-14,0.0,True
0.0010636548,0.000120632525,True
0.0,0.0,False
1.245849e-31,0.0,True
0.00022796298,1.1920928e-07,True
5.33581e-23,0.0,True
7.220203e-11,0.0,True
0.0,0.0,False
5.550987e-28,0.0,True
0.0,0.0,True
0.0,0.0,True
4.1105776e-29,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.7918766e-15,0.0,True
8.500963e-18,0.0,True
0.0,0.0,True
1.662949e-39,0.0,True
0.0,0.0,True
0.0,0.0,True
3.442829e-11,0.0,True
1.3205295e-31,0.0,True
0.0,0.0,True
0.0,0.0,False
5.2518346e-29,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0029479908,0.015308151,True
0.0,0.0,True
0.0,0.0,False
8.4746995e-32,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6.449901e-16,0.0,True
0.0,0.0,False
6.703173e-13,1.072883e-06,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4775786e-31,0.0,True
10789.993,19.618654,False
4.975049e-07,3.576278e-07,True
0.0,0.0,False
2.7869685e-38,0.0,True
5.4356155e-05,0.00015400654,True
2.8314458e-14,0.0,True
23.234617,19.354916,False
0.0,0.0,False
0.0,0.0,True
2.0705675e-32,0.0,True
7.20479e-05,0.004941394,True
0.0,0.0,False
8.446603e-20,0.0,True
1.0201329e-34,0.0,True
0.0,0.0,False
1.3929296e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8944976e-29,0.0,True
9.0494645e-15,0.0,True
0.23532261,11.971168,True
0.0,0.0,True
6.918664e-38,0.0,True
17319.242,11.89245,False
7.5948027e-19,0.0,True
3.2590996e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
7.341545e-37,0.0,True
6.289271e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
5.691274e-39,0.0,True
4.61634e-40,0.0,True
1.9083832e-18,0.0,True
5.8597615e-13,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.3175351e-17,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.994947e-24,0.0,True
6.0570967e-37,0.0,True
0.0,0.0,False
1.7407908e-34,0.0,True
0.0,0.0,False
2.471262e-14,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.0652185e-18,0.0,True
1.0918732e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
2.8833904e-29,0.0,True
2.5810957,0.04025243,False
0.0,0.0,True
0.0,0.0,False
1.2482e-22,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.35028e-40,0.0,True
7.31904e-16,0.0,True
8.316452e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.0153991e-12,2.3841855e-07,True
0.0050130715,11.787102,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.0285605e-21,0.0,True
5.1835024e-15,0.0,True
1.6873196,0.1660824,True
0.0,0.0,True
4.0700263e-28,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.3864853e-06,2.1695856e-05,True
9.610882e-32,0.0,True
0.0,0.0,False
1.2853343e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.1080087e-31,0.0,True
1.6939145e-27,0.0,True
6.6361073e-18,0.0,True
0.0,0.0,False
2.3898635e-30,0.0,True
0.0,0.0,False
1.0747818e-24,0.0,True
0.0,0.0,True
6.943464e-24,0.0,True
150.95714,7.9469237,False
0.0,0.0,False
0.0,0.0,False
5.6875876e-18,0.0,True
1.4103052e-24,0.0,True
0.0,0.0,False
1.176416e-09,0.0,True
2.51843e-05,0.009898505,True
5.555411e-29,0.0,True
1.9692508e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.00023085813,0.001529596,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.841881e-31,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.3129413e-23,0.0,True
0.0,0.0,True
0.108937085,0.000112646405,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.399967e-39,0.0,True
4.5288548e-26,0.0,True
7.208601e-12,0.0,True
0.0,0.0,True
1.3625039e-19,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True


==> new_results/losses/densenet-eps-0-c100/scale_50_densenet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
4.445568e-23,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.758675,45.26,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
146333.6,20.065355,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.003783e-35,0.0,True
4.13181e-19,0.0,True
0.0,0.0,False
6.456932e-23,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.173333e-13,0.0012515101,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
47.764454,12.549649,False
0.0,0.0,True
0.0,0.0,False
4.095288e-06,1.6202902,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.005409015,0.019502787,True
0.0,0.0,False
2.033114e-30,0.0,True
0.0,0.0,True
0.0,0.0,False
3.5260397e-35,0.0,True
0.0008500613,21.64209,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.907471e-35,0.0,True
2.813728e-18,0.28290504,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.458074e-19,0.025681712,True
1.8572104e-09,0.00096763036,True
6.7166147e-06,9.487502,True
0.0,0.0,True
19564.86,45.521812,False
0.0,0.0,False
0.0,0.0,False
0.0018933585,21.616941,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.08857e-40,0.0,True
0.0,0.0,True
0.0,0.0,True
219.90274,19.635256,False
0.0,0.0,False
93.04829,20.952759,False
0.0,0.0,False
7.712472e-32,0.0,True
0.0,0.0,True
0.0,0.0,True
1.2028405e-32,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
8.152193e-29,7.748574e-06,True
5.5885607e-06,0.7956648,False
0.0,0.0,False
0.0,0.0,False
1.0724215e-28,0.0,True
0.0,0.0,True
5.7952443e-09,3.357672,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0862815e-14,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
187349.5,22.97139,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
9.288866e-06,32.01239,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
4.0955603e-22,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.02640665e-25,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.1139416e-24,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.6857553e-28,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
260881.66,29.781414,False
0.0,0.0,False
7.2225375,13.45599,False
0.0,0.0,True
7.526854e-09,0.034793384,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.3781714e-11,24.217468,True
4.274951e-06,12.045538,True
0.0,0.0,False
2.6468638e-17,16.964355,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.235342e-18,0.0071813078,True
0.0,0.0,False
1.290991e-15,7.7482953,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.07464786e-07,27.532135,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
4.579266e-31,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.1619687e-20,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.2218173e-12,54.30786,True
0.0,0.0,False
0.0,0.0,True
2.5857156e-08,9.730101,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.357879e-26,0.0,True
0.0,0.0,True
0.0,0.0,True
5.7722707e-12,6.5564896e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8910518e-37,0.0,True
1.0921272e-09,2.0900083,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.8376754e-13,0.0006995138,True
16632.43,24.428375,False
0.0,0.0,True
8.748765e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
7.190704e-22,0.0,False
0.0,0.0,True
1.4674698e-29,0.0,True
2.6201067e-19,1.1086402e-05,True
0.0,0.0,False
0.9098083,31.270874,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.2566906e-28,0.0,False
0.0,0.0,False
0.0,0.0,True
2.3800686e-28,0.0,True
8.1125275e-36,0.0,True
0.0,0.0,True
0.0,0.0,True
1.668674e-32,0.0,True
0.0,0.0,False
0.0,0.0,True
37121.64,28.949486,False
9.9108994e-20,0.0015259063,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.1426742e-29,0.0,True
0.0,0.0,False
2.5222544e-35,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
33530.824,34.12214,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.5449094e-34,0.0,True
0.0,0.0,True
6.145394e-20,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.8699698e-27,0.0,True
3.1824842e-38,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.5022727e-25,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1119323e-12,1.1920928e-07,True
0.0,0.0,True
4.315103e-09,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
9.361119e-10,7.0422564,True
0.009259936,14.689551,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.1422387e-19,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2751047e-29,0.0,True
10224.308,49.179825,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
9.9456596e-11,10.843769,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.2996858e-17,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
4.7853564e-06,6.1084275,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
252184.42,18.06767,False
0.0,0.0,False
4.1821274e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.6167092e-37,0.0,True
0.0,0.0,False
0.0,0.0,True
1.0144621e-08,0.00076526916,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.7454462e-14,0.03925369,True
0.0,0.0,True
0.0,0.0,False
1.3901588e-07,0.0010779053,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.321183e-12,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.5842176e-28,0.0,True
0.0,0.0,True
1.4579467e-26,0.0,True
9.543006e-31,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4423591e-22,0.0,True
0.0,0.0,True
0.0,0.0,False
1.1445513e-21,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.8641979e-10,1.4543428e-05,True
0.0,0.0,False
5.276015e-31,0.0,True
3.6163883e-08,0.0039773653,True
3.329389e-06,6.621068,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
5.0271838e-25,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.5871217,35.293793,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
75005.32,26.807076,False
0.0,0.0,False
0.0,0.0,True
2.4879118e-36,0.0,True
3.7794116e-31,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0018002032,19.900024,False
5.775261e-16,11.593454,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.8278644e-08,6.4777956,False
0.0,0.0,True
1.1042044e-12,0.0001074018,True
7.787536e-15,0.014881317,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.4220142e-22,0.0,True
0.0,0.0,True
1.0762305e-21,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.30368e-37,0.0,True
0.0,0.0,False
0.0,0.0,True
6.690435e-23,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
7.528681e-30,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.8996659e-23,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0046212343,18.532593,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.2296656e-29,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.4150739e-29,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0005812445,15.90802,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.319204e-39,0.0,True
1502.0165,43.60481,False
6.3392285e-14,0.004979352,False
0.0,0.0,True
1.1632656e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
4.13244e-08,10.256017,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.6389108e-10,0.0007300096,True
0.0,0.0,False
68580.086,32.231297,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.029976415,24.627808,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.5112467e-38,0.0,True
5.1974457e-38,0.0,True
1.3149502e-10,0.0035614653,True
0.0,0.0,True
4.8956827e-15,2.3841855e-07,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.1612621e-15,0.0,False
1.3474311e-22,0.0,True
7.949559e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
8.769004e-35,0.0,True
8.30773e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2118687e-32,0.0,True
0.0,0.0,False
4.8392625e-36,0.0,True
1.0386334e-15,10.014449,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.1038786e-33,0.0,True
0.0,0.0,False
2.7108158e-14,0.0028792853,False
0.0,0.0,True
1.03698196e-23,0.0,True
0.0,0.0,True
0.0,0.0,True
0.00018096618,28.256823,False
0.0,0.0,True
0.0,0.0,False
1.0243666e-27,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.838745e-35,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.5046775e-16,2.4935756,True
0.0,0.0,True
1.8907431e-32,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.2857558e-09,1.5497195e-06,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.2856483e-13,1.1920928e-07,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
5.027454,13.273557,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.9227133,29.363585,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.5483814e-33,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.8861894e-16,0.0057167606,True
7.0588835e-38,0.0,True
0.0,0.0,False
0.0,0.0,True
1.2566274e-30,0.0,True
0.10409971,32.31427,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.678477e-25,0.0,True
1364.6787,19.99688,False
8.398842e-14,1.490105e-05,False
5.580722e-34,0.0,True
0.0,0.0,False
4.3010135e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
9.715544e-16,0.09066413,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4008.3564,50.183544,False
0.0,0.0,True
5.124427e-25,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.50322e-40,0.0,True
0.0,0.0,False
1.0762612e-09,7.4979835e-05,True
0.0,0.0,True
1.1810165e-18,0.0005202132,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9600993e-29,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.209137e-17,6.407473,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
269677.47,45.873394,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.4705057,19.43817,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
365993.2,23.16486,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6.0668133e-12,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
6.0675977e-16,0.01964365,True
0.0,0.0,True
0.0,0.0,False
4.8718967e-20,16.029663,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.2304907e-25,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0015077117,0.012939773,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.00025551542,32.8407,False
4.9946646e-35,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
7.394666e-38,0.0,True
6.6968813e-09,3.4687252,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.18390785e-23,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.7634304e-36,0.0,True
0.0,0.0,False
2.927805e-08,14.950806,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.1084547e-10,9.763088,True
0.0,0.0,False
4.311469e-21,0.0,True
7.1041003e-16,0.0011314902,True
0.0,0.0,True
0.013774128,7.0274377,False
3.4805012e-10,0.00049662177,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.514556e-08,0.00019262366,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.7928286e-17,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.493072e-33,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.744379e-13,3.576278e-07,True
0.0,0.0,True
0.0,0.0,True
0.019423839,21.698303,False
0.0,0.0,True
0.0,0.0,False
2.9905045e-19,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.0206166e-22,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.73897e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.9882744e-37,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.17947e-40,0.0,True
0.0,0.0,False
4.2447207e-23,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.3274603e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
180456.6,47.272972,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.17769983,12.268804,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0056452616,19.761087,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.9431251e-28,0.0,True
0.12816635,5.3815036,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0031541015,3.4493947,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4052887e-38,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
8.824548e-18,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.612282e-33,0.0,True
1.1185776e-28,0.0,True
0.0,0.0,True
0.0,0.0,False
8.786454e-32,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.006963989,0.18031786,False
0.0,0.0,False
1.3112004,15.147094,False
0.0,0.0,True
4.3484287e-29,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.351796e-35,0.0,True
0.0,0.0,True
2.4497413e-18,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.9040152,24.104187,False
1.5596764e-06,0.0025455712,False
3.1411344e-26,0.0,False
4.9405754e-13,4.7572227,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
8.0412896e-29,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
50.66872,18.906631,False
0.29277873,14.629156,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.2741023e-12,0.8571912,True
31146.416,24.76509,False
0.0,0.0,True
0.0,0.0,True
0.3470289,15.950806,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.3406609e-15,4.7683704e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
8.72715e-40,0.0,True
0.0,0.0,False
1.0553321e-06,62.24164,True
1.9610142e-21,0.23964849,True
6.7254145e-17,0.0,False
0.0,0.0,True
0.0,0.0,False
240298.47,33.252506,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.6316018e-15,9.5367386e-07,False
0.0,0.0,False
5.768894e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.143647e-36,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
3.7687874e-14,17.326965,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.858651e-18,0.19862504,True
0.0,0.0,True
0.0,0.0,False
5.3784764e-22,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.6313741,7.735603,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.3323415e-06,8.688157,False
0.0,0.0,False
9.179963e-12,0.07620746,True
0.0,0.0,True
0.0,0.0,False
1.5598486e-13,0.0,True
0.0,0.0,True
0.0,0.0,False
2.0450275e-38,0.0,True
2.1657751e-08,27.449158,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.5134646e-32,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.20950936e-29,0.0,True
1.4723489e-13,3.2186456e-06,True
0.0,0.0,False
9.782899e-19,0.0,True
4.2892834e-10,0.00046159103,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0860998e-25,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8229578e-09,16.22995,False
0.0,0.0,False
1.6983399e-09,0.0,False
0.0,0.0,True
1.471057e-27,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9841578e-13,0.06659003,True
9.396356e-18,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.400458e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
54964.617,34.45623,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
262560.12,37.94787,False
0.0,0.0,False
3.533433e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.3012278,18.119505,True
0.0,0.0,True
5.0251775e-20,0.0,True
9.008034e-11,0.00039843726,True
0.0,0.0,True
0.0,0.0,True
205581.98,36.884846,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2317.0364,19.128592,False
0.0,0.0,True
713.6209,21.904495,False
2.7507653e-33,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
15.269361,21.41533,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.506338e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.3389177e-11,0.032858085,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6260391e-18,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
8.18611e-24,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2093458e-26,0.0,True
4.5168573e-08,0.012157976,True
5.530352e-36,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
8.4359264e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6160879e-14,1.1920928e-07,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.002734e-15,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.2999243e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.4747967e-13,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.968059e-10,3.576278e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.3531033e-21,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.81337e-14,0.0005285535,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.462023e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.3982546e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.4333785e-12,2.3841855e-07,True
0.0,0.0,True
5.7871777e-08,18.11792,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
8.9670405e-31,0.0,True
2.2389607e-30,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.015771674,17.772095,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.9706113e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.001973464,14.037843,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.2199363e-32,0.0,True
0.0,0.0,True
9.5937065e-27,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.508598,13.156949,False
73592.16,39.59691,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.2524747e-09,13.179598,False
0.0,0.0,True
1.2898238,15.817504,False
0.0,0.0,True
0.5710985,24.434204,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.15395425e-23,0.0,True
0.0,0.0,False
0.0,0.0,True
0.008387917,13.156435,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.649645e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.667069e-15,0.0064150123,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.652735e-27,2.0146166e-05,True
4.030017,23.95953,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8198106e-09,6.413254e-05,True
1.1688365e-07,23.18396,True
0.0,0.0,False
0.0,0.0,True
6.250025e-39,0.0,True
7.3986735e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.011045346,18.796967,False
0.00017240194,0.031129945,False
0.0,0.0,False
9.823368e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
6.666471e-24,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1543.6246,18.270866,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
3.6741392e-15,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2487.8599,38.189438,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0012012474,36.20636,False
0.0,0.0,False
2.603491e-32,0.0,True
0.008805431,31.639954,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
7.605798e-28,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.9553905e-13,3.1250966,False
2.4503307e-31,0.0,True
4.1704543e-06,25.540924,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.0447889e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.9882908e-19,0.0,True
1.2631671e-06,23.62384,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.9351532e-32,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.2263504e-20,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.6101172e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.3035175e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.479359e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.8006502e-15,0.3423836,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1861.8082,6.3467817,False
2.8222005e-10,0.0019654972,False
0.0,0.0,True
0.0,0.0,True
2.4662957e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.4320873e-35,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.098248e-33,0.0,True
0.0,0.0,True
0.0,0.0,False
5.5126963,27.076319,False
3.0274471e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.793529e-34,0.0,True
3.0580807e-08,6.401715,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.1119131e-09,5.4169264,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.0186718e-21,0.029687813,True
0.0,0.0,False
0.0,0.0,True
6.200607e-31,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
6.1805248e-18,5.817244e-05,True
0.0,0.0,False
0.0,0.0,True
1.9622833e-22,2.1695856e-05,True
1.5123407e-23,0.0,True
0.0,0.0,True
1.1681181,19.45633,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.0157338e-17,0.00030667847,True
0.0,0.0,True
1.1392726e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.876985e-33,0.0,True
4064.2192,36.949562,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
5.3930932e-20,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8822965e-16,27.739319,True
0.0,0.0,True
1.389838e-32,0.0,True
0.0,0.0,False
1.98719e-07,0.0013569919,False
0.0,0.0,False
0.0,0.0,True
1.0117769e-23,0.0,True
6.307988e-05,4.7724724,True
1.8805513e-20,0.0,True
6.2572184e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
15739.4795,30.181255,False
0.0,0.0,True
0.0,0.0,False
1.17603095e-05,1.8518215,False
0.0,0.0,True
2.7837586e-24,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.872539e-17,0.37799725,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.3516592e-32,0.0,True
7.307577e-12,0.0,True
0.0,0.0,False
0.0,0.0,True
3.4051516e-13,0.0,True
0.0,0.0,True
2.4593655e-26,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.414405e-35,0.0,True
8.46108e-40,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
6.8424516e-27,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
7.5024806e-11,0.0002311201,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.3061464e-36,0.0,True
0.0,0.0,False
3.2800915e-30,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
377.75674,39.25842,False
1.0933815e-18,0.0,True
0.0,0.0,False
0.0,0.0,True
1.5697846e-14,0.0,True
7.169181e-33,0.0,True
0.0008633129,38.861786,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.6626567e-14,2.2053475e-05,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.6528324e-34,0.0,True
1.0428361e-07,23.84906,True
0.0,0.0,True
0.0,0.0,True
1128.5677,23.899372,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.0535757e-30,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
8.72715e-40,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.408164e-33,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.6023021e-05,0.0017055026,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.4789987e-36,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.128875e-30,0.0,True
1.836725e-10,23.527618,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.3661137e-34,0.0,True
4.923838e-06,0.027541874,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7748505e-16,0.0,True
0.0,0.0,True
0.0,0.0,False
8.91341e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
6.705e-40,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.10877266,15.97821,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.2547055e-24,0.0,True
3.5240386e-15,9.715085e-05,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.9679902e-13,2.264974e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.7661783e-08,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
3.4449997e-28,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True


==> new_results/losses/densenet-eps-0-c100/scale_5_densenet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
241.00641,0.0766209,True
1.1000022e-13,0.0,False
0.18852603,0.00010942797,True
5.2070126e-09,0.0,True
0.00044525275,1.1920928e-07,True
9.2208466e-33,0.0,False
2.6979636e-11,0.0,True
4.3688182e-21,0.0,False
8.7176726e-14,0.0,False
6.305423e-08,0.0,True
5.4477055e-13,0.0,False
0.00059029023,0.0,True
5.658153e-17,0.0,False
1.557061e-14,0.0,False
2.9973373e-07,0.0,True
7.46814e-14,0.0,False
3.6773695e-21,0.0,False
1.1797077e-25,0.0,False
9.39343e-17,0.0,False
1.8433082e-09,0.0,True
7.505083e-16,0.0,False
0.9776452,6.866155e-05,True
1.1535751e-20,0.0,False
9.362535e-16,0.0,False
17864.06,4.202658,False
7.8390076e-05,0.0,True
3.965897e-22,0.0,False
0.0332418,4.1245552e-05,True
5.7006304e-07,0.0,True
32662.215,1.5904917,False
1.5192696e-38,0.0,False
2.8733343e-20,0.0,False
1.2263047e-07,0.0,True
15.62343,0.0010986157,True
503.28223,0.06154376,True
4.139739e-24,0.0,False
254.0752,0.0528118,True
0.2790344,0.00027032944,True
9.0759766e-10,0.0,True
0.021664914,5.245193e-06,True
7.0550396e-13,0.0,True
1.362383e-14,0.0,False
2.2456895e-06,0.0,True
8.389316e-10,0.0,True
1.3476143e-28,0.0,False
1.1102397e-05,0.0,True
3218.5725,0.62879395,False
4.0389367e-07,0.0,True
3.9388883e-12,0.0,False
1.6767598e-16,0.0,False
24835.281,1.2156291,False
3.9954348e-10,0.0,True
2.4109526e-13,0.0,False
6880.13,0.632463,False
2.8846909e-08,0.0,True
1.7524548e-07,0.0,True
0.00035572713,2.264974e-06,True
0.7871521,9.798463e-05,True
12190.229,0.35405982,True
5.255406e-21,0.0,False
33.540672,0.015066232,True
3.6088146e-05,0.0,True
4.8700787e-12,0.0,False
10.127771,0.0046432773,True
13231.499,2.186619,False
4.637143e-14,0.0,False
1.2770935e-26,0.0,False
4.8125466e-23,0.0,False
3.1851057e-19,0.0,False
5.8505334e-06,0.0,True
6.213283e-08,0.0,True
0.056708973,4.8875663e-06,True
2.1800149e-19,0.0,False
1.1687258e-12,0.0,False
0.00037413754,0.0,True
20.073442,0.006252599,True
659.5997,0.6179799,True
3.9832523e-07,0.0,True
1.0351897e-15,0.0,False
0.0011499586,1.1920928e-07,True
4.7816982e-14,0.0,False
412.01547,0.53682244,True
3939.3997,0.355518,True
8173.63,1.2400404,True
1.5519445e-08,0.0,True
34510.492,4.0177355,False
3.2426158e-17,0.0,False
2.3127247e-12,0.0,False
14363.791,2.4922838,False
3.9249076e-10,0.0,True
7.612395e-18,0.0,False
1.4522805e-13,0.0,False
2.5899114e-27,0.0,False
3.6889708,0.0029007073,True
1.7071913e-10,0.0,True
5.531708e-09,0.0,True
37678.156,1.9919565,False
1.3204972e-14,0.0,False
21719.215,1.9701009,False
4.5933504e-20,0.0,False
22.568575,0.009668287,True
1.2121592e-09,0.0,True
1.4683826e-09,0.0,True
20.4118,0.002746431,True
0.18020892,4.1723124e-06,True
7.639799e-07,0.0,True
1.1316624e-15,0.0,False
48.264866,0.2582226,True
7114.301,0.6546862,False
1.6083271e-17,0.0,False
2.9273528e-12,0.0,False
55.057404,0.00898805,True
0.00087602204,1.1920928e-07,True
4212.4614,0.8949371,False
1.1716582e-14,0.0,False
0.12590939,9.417476e-06,True
0.03988911,2.1457645e-06,True
1.5021579e-18,0.0,False
1.4907921e-19,0.0,False
1.2258755,0.0011477931,True
7.2006553e-11,0.0,True
4.102188e-18,0.0,False
6.33854e-20,0.0,False
1158.0549,0.08677204,True
0.06217094,8.583028e-06,True
7.989267e-25,0.0,False
1.9796187e-23,0.0,False
1.0474458e-09,0.0,True
2.800098e-14,0.0,False
1.2760111e-10,0.0,True
28706.492,1.745372,False
5.382482e-14,0.0,False
2.047358e-10,0.0,True
3.3581095e-08,0.0,True
3.5677684e-13,0.0,False
4.101809e-08,0.0,True
1.2729992e-12,0.0,False
1.9434905e-08,0.0,True
8710.541,3.1301596,True
5.7908366e-24,0.0,False
2.8333163e-13,0.0,False
8.65001e-08,0.0,True
1.9732698e-16,0.0,False
4.614819e-09,0.0,True
0.5709646,7.724436e-05,True
2.9435884e-10,0.0,True
213.16821,0.014386376,True
2.1283996e-18,0.0,False
2.478916e-08,0.0,True
3.521038e-11,0.0,True
1.9153002e-25,0.0,False
9.21727e-05,1.1920928e-07,True
1.1340005e-14,0.0,False
2.004255e-22,0.0,False
6.695505e-15,0.0,False
0.00020586142,0.0,True
4.1665844e-11,0.0,True
110.51016,0.13652058,True
7.987375e-09,0.0,True
8.550822e-09,0.0,True
1.9187934e-11,0.0,True
3.926606e-11,0.0,False
8.638931e-14,0.0,False
0.00096342625,5.960463e-07,True
9.298808e-06,0.0,True
2.1971125e-08,0.0,True
3.7001585e-19,0.0,False
144.69145,0.028260926,True
0.025583245,2.503363e-05,True
1.2710555e-12,0.0,False
1.0974383e-15,0.0,False
1.5296237e-20,0.0,False
4.9344426e-06,0.0,True
4.0205224e-20,0.0,False
2.9294904e-16,0.0,False
6.2545034e-05,2.3841855e-07,True
63.118465,0.014215609,True
4.6907924e-18,0.0,False
0.00022359188,0.0,True
2.6181664e-20,0.0,False
30865.797,2.3754697,False
4.3061537e-31,0.0,False
28059.957,1.364202,False
0.08337227,1.1920849e-05,True
3987.73,0.50984645,False
1.0199261,0.0004690942,True
0.0058128084,1.3113013e-06,True
5.4519744e-09,0.0,True
2370.986,2.3217585,True
8952.981,1.4163505,True
1.1023383e-23,0.0,False
735.9013,1.8112067,True
0.4318915,1.4900989e-05,True
4.4544777e-05,0.0,True
6.304581e-23,0.0,False
1.8851838e-11,0.0,True
2.6465332e-13,0.0,False
4.8028743e-31,0.0,False
569.73584,0.46671978,True
5.535266e-34,0.0,False
1030.7533,1.126895,True
2.9904054e-08,0.0,True
1.1013105e-10,0.0,True
0.4826665,4.649037e-05,True
2.7627878,0.0003892527,True
0.055184986,8.463819e-06,True
4542.213,2.773771,True
5.0653236e-12,0.0,True
5.534123e-07,0.0,True
0.4830687,3.8622915e-05,True
31.586031,0.021585312,True
7.413105e-05,0.0,True
5.0796007e-15,0.0,False
8.9314195e-15,0.0,False
9.259254e-09,0.0,True
3.2910353e-17,0.0,False
381.89612,0.10757969,True
0.33448377,4.6848032e-05,True
2.9787702e-07,0.0,True
4.6943456e-20,0.0,False
3.4635963e-16,0.0,False
1.7152026,0.00012253794,True
2282.9766,5.4360595,True
4.3753286e-29,0.0,False
1.1192697e-12,0.0,True
3899.7356,1.2046424,False
7.791141e-08,0.0,True
1.4990767e-30,0.0,False
5.105266e-21,0.0,False
113.09123,0.005637558,True
0.028595608,3.099436e-06,True
0.10094485,5.7814792e-05,True
1862.5887,0.20744614,True
5.7464e-16,0.0,False
9.829146e-23,0.0,False
4.0507665e-27,0.0,False
6.4745517,0.0020265284,True
3601.6443,0.79350364,False
9.431406e-33,0.0,False
8.90542e-40,0.0,False
0.0013366031,3.576278e-07,True
2.6481042e-05,0.0,True
2.8000552e-20,0.0,False
1.1801645e-05,0.0,True
6.5031025e-05,1.1920928e-07,True
1.5723383e-06,0.0,True
8.6489045e-17,0.0,False
1.1503683e-13,0.0,False
3.138751e-05,0.0,True
2304.308,0.34971276,True
23744.781,1.9898968,False
0.0035279533,4.7683704e-07,True
1869.7086,0.14579017,True
4.6013343e-21,0.0,False
7.6866313e-13,0.0,False
1.7633887e-10,0.0,True
1.6133922e-10,0.0,True
278.2795,0.016964085,False
1.296876,0.00014315856,True
64.45656,0.018754702,True
405.36115,0.26703265,True
6.9283083e-13,0.0,False
19122.453,2.936604,False
6.323842e-10,0.0,True
2.464941e-07,0.0,True
3.347766e-13,0.0,False
1.7110052,0.00012778242,True
8.025981e-08,0.0,True
1.3735815,0.00033146192,True
0.022191323,1.5497192e-06,True
3.6732535e-12,0.0,False
75.34485,0.025464345,False
6.1600895e-16,0.0,False
2.7529936e-07,0.0,True
94.99673,0.0073209787,True
12.983249,0.0013439767,True
0.020413252,6.0796538e-06,True
0.08189758,0.0036687201,True
27.370358,0.008953947,True
1.4656222e-20,0.0,False
0.022572098,7.152553e-07,True
35095.23,2.4367924,False
397.243,0.42439237,True
1.8169446e-08,0.0,True
4.0660025e-24,0.0,False
1.6820755e-08,0.0,True
66.76143,0.045728937,True
2.4061456e-19,0.0,False
10.155842,0.184915,True
1.314066e-13,0.0,False
5.4338545e-26,0.0,False
1.9317451e-12,0.0,True
1.1840433e-16,0.0,False
1.1427929e-14,0.0,False
28372.012,2.9040027,False
1.5287979e-10,0.0,True
8.400602e-10,0.0,True
2.337741e-16,0.0,False
8.8147725e-29,0.0,False
7.850222e-33,0.0,False
4.591397e-19,0.0,False
9.39292e-26,0.0,False
1.10877e-13,0.0,False
2.6950198e-18,0.0,False
2.482639e-15,0.0,False
3.950052e-27,0.0,False
2.970257e-10,0.0,True
13.032549,0.00133589,True
3.0019222e-05,2.3841855e-07,True
422.6293,0.04981655,False
4.8496266e-05,0.0,True
2.1471916e-17,0.0,False
7.5124176e-33,0.0,False
1.5471932e-09,0.0,True
7.1980963e-07,0.0,True
7.358537e-15,0.0,False
1.2017757e-21,0.0,False
87.29409,0.00626264,True
7.8859744,0.00030606933,True
3.170071e-05,0.0,True
7.150578e-05,0.0,True
2.2728723e-11,0.0,True
4.3518887e-07,0.0,True
5.5639555e-11,0.0,True
1.228337e-13,0.0,False
118.970314,0.014529823,True
1.3893647e-10,0.0,True
6.192159e-10,0.0,True
2.146634e-21,0.0,False
9.9885926e-11,0.0,True
2.5020682e-23,0.0,False
0.0005249295,0.0,True
0.0005272912,2.3841855e-07,True
6.469902e-32,0.0,False
2.7353947e-11,0.0,True
2.912489e-21,0.0,False
6.0106275e-21,0.0,False
2096.297,0.14503051,True
2.2553566,0.00067722343,True
2967.2808,0.086397596,True
6.694806e-05,0.0,True
6.968425e-05,0.0,True
0.00036536762,1.1920928e-07,True
4593.432,1.1170245,True
18342.62,1.8439909,False
1.3885553e-08,0.0,True
1.2924121e-11,0.0,True
3.9473996e-16,0.0,False
3.243023e-05,0.0,True
0.08646085,8.94065e-06,True
3.651016e-18,0.0,False
8.412269e-16,0.0,False
6.025341e-09,0.0,True
8.4961573e-13,0.0,True
1.1981394e-23,0.0,False
429.89862,0.09699009,False
3.5157394e-13,0.0,False
1.1568815e-25,0.0,False
51.627033,0.01767787,True
30695.572,4.495066,False
2.8647565e-19,0.0,False
2.019698e-12,0.0,False
4.9881823e-08,0.0,True
1.9291246e-12,0.0,True
1.3025687e-16,0.0,False
7.6138007e-10,0.0,True
3323.4377,1.4006338,True
2.447673e-10,0.0,True
1.6022109e-21,0.0,False
3.3058373e-33,0.0,False
2.4017975,0.00013481396,True
2.038131e-13,0.0,False
755.8481,0.069414586,True
4.9587685e-05,0.0,True
9.217192e-05,2.3841855e-07,True
1.3060684e-07,0.0,True
9.400042e-11,0.0,True
6350.362,0.9361622,True
0.38731113,2.706004e-05,True
1.7705469e-16,0.0,False
8.1227314e-22,0.0,False
6.309051e-10,0.0,True
2.051339e-24,0.0,False
0.00077616214,1.1920928e-07,True
7.254733e-10,0.0,True
6.658085e-05,0.0,True
2.9267415e-09,0.0,True
1.0714724e-20,0.0,False
3.076712e-23,0.0,False
3.7540932e-16,0.0,False
5.501833e-12,0.0,True
0.0,0.0,False
5.9148115e-05,0.0,True
6.7825294e-25,0.0,False
1.8646115e-15,0.0,False
32425.088,1.3396351,False
2.5901558e-26,0.0,False
133.76486,0.0059111463,True
4.0947356e-20,0.0,False
3.324625e-23,0.0,False
0.054232102,2.3483943e-05,True
6.1344686,0.0010246274,True
7.5138173e-10,0.0,True
6.675465e-17,0.0,False
0.00011282515,2.3841855e-07,True
6.9505706,0.00047717296,True
1.8558991e-11,0.0,False
0.02667158,9.775112e-06,True
4939.544,0.3501188,True
7.6067466e-25,0.0,False
0.47748157,6.711233e-05,True
1.0920749e-11,0.0,True
1449.527,0.53826255,True
0.0023036993,2.3841855e-07,True
1.7618585e-22,0.0,False
5736.2485,0.34612593,False
3.5601e-12,0.0,False
2.1068433e-07,0.0,True
6.012201e-19,0.0,False
3.240466e-08,0.0,True
1939.097,0.15201809,True
8.841532e-17,0.0,False
0.024288386,5.483611e-06,True
6.921423e-24,0.0,False
2.3387382e-11,0.0,True
1.218672e-06,0.0,True
2.0656641e-13,0.0,False
61.072403,0.024615986,True
0.00078663515,1.1920928e-07,True
79.77265,0.005597583,True
48.22124,0.0077909655,True
1.822653e-16,0.0,False
0.28302902,6.401317e-05,True
5.893679e-11,0.0,True
2.2798772e-27,0.0,False
6.349863e-14,0.0,False
208.25049,0.015688097,True
0.5273184,0.0002419644,True
3.7514896e-24,0.0,False
217.69968,0.1036674,True
5.4069155e-10,0.0,True
1.3226951e-13,0.0,False
0.0023612313,3.6954812e-06,True
3362.3677,0.2714901,True
4.852929e-12,0.0,False
27.252865,0.0056534773,True
5588.7017,0.39559323,True
10920.882,1.297938,False
1.1000253e-21,0.0,False
3.230768e-17,0.0,False
5.954267e-14,0.0,False
2.0785374e-05,0.0,True
3.1105228e-05,0.0,True
5.056407e-06,0.0,True
99.88035,0.017408533,True
1.892756e-09,0.0,True
3.6137822,0.0018269509,True
3.551032e-08,0.0,True
5.445513e-06,0.0,True
20349.629,3.3835337,False
8.914454e-19,0.0,False
1.0302764e-06,0.0,True
5.3687296e-31,0.0,False
29734.615,2.191267,False
2.3777645e-27,0.0,False
5.366814e-12,0.0,True
9.334815,0.00207501,True
31.508112,0.004345476,True
6.768758e-07,0.0,True
1.1592584e-05,0.0,True
0.17027102,5.8412315e-06,True
4.819311e-07,0.0,True
6.688304e-20,0.0,False
10980.121,1.9692746,False
873.2636,1.4838805,True
2.8790477e-09,0.0,True
4.2549363e-08,0.0,True
6.851027e-14,0.0,False
6.3588676e-11,0.0,True
3.647628e-05,0.0,True
5125.119,1.0289936,False
1.6843606e-07,0.0,True
2252.2214,0.30751714,True
2239.9727,0.5561138,False
1.4771131e-09,0.0,True
0.0009876795,1.1920928e-07,True
2.910161e-06,0.0,True
8.4836175e-13,0.0,False
2.023085e-15,0.0,False
3.045464e-27,0.0,False
1.7475206e-05,0.0,True
197.53297,0.07949108,True
1.6065715e-06,0.0,True
237.8735,0.019549793,True
2.6394264e-11,0.0,True
1.1771278e-13,0.0,False
2.067698e-21,0.0,False
7.759312,0.001291076,True
5.224445e-25,0.0,False
1.5409781e-06,0.0,True
153.74101,0.02105131,False
7.066267e-13,0.0,False
2.9030072e-15,0.0,False
5.7904202e-12,0.0,True
4.286954e-14,0.0,False
1.0246103e-15,0.0,False
0.0020426146,1.4662635e-05,True
5.05869e-09,0.0,True
36.547382,0.00267177,True
5.236193e-05,0.0,True
5.5280225e-06,0.0,True
0.0162761,1.6689285e-06,True
8.5367903e-16,0.0,False
5.8252857e-15,0.0,False
2.1228464e-28,0.0,False
0.011202586,2.5033634e-05,True
1.3029829e-20,0.0,False
182.60234,0.0876877,True
0.015735893,2.3841852e-07,True
0.01225724,5.125986e-06,True
0.062978595,2.5391244e-05,True
11312.582,1.8256001,True
0.33760387,0.0001541252,True
2.5512546e-15,0.0,False
0.00050847704,0.0,True
1.379804e-13,0.0,False
5.1385907e-10,0.0,True
2.2799904e-12,0.0,False
8.331504e-08,0.0,True
1.1513549e-06,0.0,True
3.3057973,0.0014533724,True
1.4738345e-16,0.0,False
3.84841e-09,0.0,True
6.61985e-14,0.0,False
4.1442963e-15,0.0,False
41.73688,0.072900094,True
1.1398619e-14,0.0,False
0.09993703,1.7523596e-05,True
3.5992707e-05,0.0,True
1.1751241e-06,0.0,True
34.025135,0.006049666,True
0.0007797555,3.576278e-07,True
0.0009212115,3.576278e-07,True
1.341064e-18,0.0,False
0.0012647249,2.3841855e-07,True
4.8343474e-13,0.0,False
9.719106e-16,0.0,False
9.616014e-36,0.0,False
8.3780334e-14,0.0,False
0.17357153,0.0012099548,True
1.1146852e-26,0.0,False
12407.4375,1.6626358,False
0.057032052,2.6940923e-05,True
5.108959e-10,0.0,True
1.4372884e-11,0.0,True
7.162422e-20,0.0,False
4.6540537,0.0014431191,True
25003.87,3.9376574,False
4114.1743,0.8190334,False
3.7870523e-10,0.0,True
5.108683,0.001261572,True
2.0903573e-10,0.0,True
7.3703294e-13,0.0,False
4233.608,1.253959,True
0.20915551,1.3232114e-05,True
5.410082e-13,0.0,False
1.7061895e-23,0.0,False
0.04449717,2.1695847e-05,True
2.5694058e-07,0.0,True
3.251952e-11,0.0,False
5.2207908e-17,0.0,False
3851.2905,0.38569313,True
1.0823201e-31,0.0,False
26666.514,2.6641588,False
7.3320125e-17,0.0,False
1.4425763,0.00053450407,True
1.2233029e-28,0.0,False
9.110137e-12,0.0,True
6.3510766e-11,0.0,True
0.082258046,5.8649224e-05,True
0.0001632755,0.0,True
4.8983793e-07,0.0,True
3.3058264,0.0049975947,True
6.583134e-07,0.0,True
0.0129117165,5.960462e-07,True
3.642456e-15,0.0,False
3.111906e-05,0.0,True
16077.09,2.364144,False
1.1600836e-29,0.0,False
0.00016976787,0.0,True
5.7315934e-17,0.0,False
4.9027944,0.00043261735,True
5.9292145,0.00063920463,True
2521.1667,0.4084351,True
2.4135157e-05,0.0,True
1661.534,0.19748488,False
1.0176327e-05,0.0,True
0.31719077,8.225081e-05,True
6.495584e-12,0.0,True
0.0027965812,2.7418098e-06,True
0.010935008,1.0728829e-06,True
6.707118e-10,0.0,True
0.0014733243,2.3007127e-05,True
1.6850138e-10,0.0,True
3.6379843e-20,0.0,False
5.311406e-25,0.0,False
7.771633e-11,0.0,True
1935.6456,0.14565729,False
214.0092,0.17350118,True
7.886416,0.0018219808,True
1.703596e-13,0.0,False
0.17307024,1.06095595e-05,True
0.06293436,1.5854703e-05,True
1.7914951e-09,0.0,True
21.03726,0.0045764684,True
321.70364,0.043612782,True
5.5077785e-13,0.0,False
1.6193899e-18,0.0,False
26.025784,0.0124855535,True
1.5283732e-23,0.0,False
9.471273,0.0056059496,True
1236.8295,1.328909,True
0.0011472709,3.576278e-07,True
2.201666,0.00046801695,True
8.198185e-09,0.0,True
2.2914706e-05,0.0,True
3.5578468e-16,0.0,False
9.6612426e-17,0.0,False
18.032637,0.0032094307,True
7.550931e-20,0.0,False
1554.9053,0.43078876,False
2.8573357e-13,0.0,True
170.93198,0.0381988,True
8.0055464e-09,0.0,True
2.6150857e-07,0.0,True
17277.283,3.0513587,False
0.4165553,0.0002187244,True
2.837475e-21,0.0,False
59.743126,0.035612743,True
4.841257e-05,0.0,True
0.47374326,0.00015412504,True
0.0017798806,1.1920922e-06,True
2.1046585e-14,0.0,False
11.099852,0.0034052772,True
3.9940834e-10,0.0,True
5.8764237e-24,0.0,False
0.007854648,2.3841852e-07,True
1.7021025e-26,0.0,False
3.703181e-27,0.0,False
1.4059286e-15,0.0,False
0.0020643086,7.152555e-07,True
1.0232332e-05,0.0,True
6.696051e-07,0.0,True
8.466402e-21,0.0,False
1.28248845e-17,0.0,False
0.00046486256,8.344647e-07,True
922.76044,0.7938217,True
2.3962445,0.00015018968,True
22.776516,0.0030235606,True
4.067927e-05,0.0,True
8.760145e-19,0.0,False
1.7938823e-38,0.0,False
0.0014457998,1.1920928e-07,True
0.5949779,0.00010287187,True
9.951822e-24,0.0,False
8336.892,0.3189042,False
0.16059783,2.3364722e-05,True
0.17949072,2.3007096e-05,True
0.0008833977,2.3841855e-07,True
4.3793125e-10,0.0,True
1714.5815,0.19543111,False
6.1409984e-05,1.1920928e-07,True
3.8166265e-05,3.576278e-07,True
0.19107606,3.1947533e-05,True
1.391594e-17,0.0,False
0.025110394,2.6583311e-05,True
4.415681e-05,0.0,True
6.549316e-16,0.0,False
16745.406,1.2755947,True
4.2628068e-10,0.0,True
6.1551804e-16,0.0,False
2.214616e-13,0.0,False
1.7048961e-11,0.0,False
5.7701628e-11,0.0,True
4.6503555e-07,0.0,True
2.0353161e-12,0.0,False
0.38318983,0.00027807587,True
1.163408e-29,0.0,False
1.7901971e-07,0.0,True
4.883294e-07,0.0,True
22081.984,2.6859598,True
7.8388955e-05,3.576278e-07,True
0.0019095076,3.576278e-07,True
4.2498852e-18,0.0,False
19.502234,0.010024724,True
7.261543e-16,0.0,False
0.005481541,7.152555e-07,True
3.1297822e-11,0.0,True
1.207168e-07,0.0,True
803.99963,0.4195172,True
6.233632,0.0024725506,True
1.2066242e-21,0.0,False
3.1300853e-05,0.0,True
34.53725,0.0064350516,True
15783.645,3.1308167,False
5.2468848e-20,0.0,False
2.9714175e-16,0.0,False
1.9669717e-10,0.0,True
4.064415e-15,0.0,False
1.4976039e-12,0.0,False
116.84949,0.01162315,True
25579.629,1.7648375,False
1853.9751,0.29902032,False
12.060759,0.014876297,True
1.5704241e-18,0.0,False
235.79895,0.09923857,True
1.1939426e-12,0.0,False
9.422733e-22,0.0,False
950.83856,0.57160074,True
3.0347047e-19,0.0,False
3.0474765e-11,0.0,True
2.7958157e-12,0.0,False
34583.402,4.575452,False
1.1017584,0.00012218118,True
153.25131,0.0048064417,True
2.3504165e-07,0.0,True
7.9004e-05,0.0,True
1.1666621e-05,0.0,True
5.5471257e-12,0.0,True
8.039784e-13,0.0,False
1.8144666,0.0014952926,True
6.094009e-21,0.0,False
6.7389604e-17,0.0,False
3.1791031,0.0064484603,True
3.115336e-20,0.0,False
3672.8118,0.30023605,True
1.2544716e-05,0.0,True
622.9861,0.36710483,True
1.29356e-27,0.0,False
3.1010688e-06,0.0,True
1.59143e-19,0.0,False
2.3295514e-22,0.0,False
39.79717,0.02790759,True
3.1150797e-19,0.0,False
0.0011266639,1.1920928e-07,True
0.00017979555,1.1920928e-07,True
3.068988e-06,0.0,True
0.07002513,5.8649224e-05,True
0.014993514,3.9338984e-06,True
5.8033536e-16,0.0,False
5.90291e-19,0.0,False
6.162579e-16,0.0,False
2.2748777e-20,0.0,False
2.212281e-25,0.0,False
2.0238429e-05,0.0,True
7.433335e-16,0.0,False
572.95807,1.0828694,True
2.6736064e-09,0.0,True
5.308886e-22,0.0,False
2.472076e-15,0.0,False
1.4707886e-10,0.0,True
0.012187212,1.3113012e-06,True
32677.865,3.9669213,False
1.2418266e-06,0.0,True
0.00010229128,0.0,True
0.13019171,4.6013694e-05,True
0.07040214,1.7285187e-05,True
3.626668e-13,0.0,False
3.6662768e-06,0.0,True
1.8567935e-09,0.0,True
1.6553082e-13,0.0,False
1.6533906e-09,0.0,True
0.0017288937,5.960463e-07,True
2.1833172e-11,0.0,True
0.00016914796,1.1920928e-07,True
5.332192e-29,0.0,False
6.043226e-13,0.0,False
1.5308678,0.00068056554,True
18474.895,1.8403144,False
1.579706,0.00022658864,True
6.6910204e-08,0.0,True
6.638931e-05,0.0,True
2.3348577e-17,0.0,False
3.704429e-15,0.0,False
5.794777e-39,0.0,False
7.71077e-29,0.0,False
0.037484888,6.6756957e-06,True
3.6047782e-05,0.0,True
1.7930122e-12,0.0,False
1.2897415e-17,0.0,False
42078.008,1.9668212,False
2.4328053,0.0027496673,True
0.00013826729,1.1920928e-07,True
3.7858098e-21,0.0,False
2.6814513,0.0005458177,True
8.0050094e-25,0.0,False
7.562066e-34,0.0,False
6.7158544e-25,0.0,False
2.7496542e-11,0.0,True
0.5151325,3.9338156e-05,True
1.2805271e-20,0.0,False
2.2550134e-06,0.0,True
2181.3604,0.122299984,True
6.023237e-09,0.0,True
0.00027199337,1.1920928e-07,True
0.1670297,9.77467e-05,True
0.12304111,1.370896e-05,True
2.6769847e-15,0.0,False
1.1966331e-06,0.0,True
0.0024208785,2.622601e-06,True
8.91147e-10,0.0,True
0.00010893704,0.0,True
2.0988694e-30,0.0,False
1.9103752e-05,0.0,True
0.00024203782,1.1920928e-07,True
846.3912,0.5020233,True
3.1956828e-05,0.0,True
5.4092766e-28,0.0,False
433.63577,1.8160602,True
3.34808e-09,0.0,True
1.3135794e-25,0.0,False
2.4892687e-08,0.0,True
116.01673,0.07558113,True
3.8056708e-08,0.0,True
1.6342263e-05,0.0,True
4.139979e-10,0.0,True
14603.982,0.5044394,False
5.4798356e-06,0.0,True
1.761969e-24,0.0,False
0.0008576109,7.152555e-07,True
1.929283e-06,0.0,True
0.00033833983,0.0,True
1.5024192e-10,0.0,True
3.2007203e-14,0.0,False
2.8949072e-12,0.0,True
3.6880793e-21,0.0,False
1.2017809e-18,0.0,False
0.000776196,1.1920928e-07,True
4.792072e-18,0.0,False
2.3586974e-06,0.0,True
7.6000014e-15,0.0,False
4.5924737e-18,0.0,False
6.7308805e-21,0.0,False
1.00401e-18,0.0,False
0.00015496676,1.1920928e-07,True
6.138059e-06,0.0,True
1.3728981e-15,0.0,False
5.945706e-10,0.0,True
13950.763,3.2507398,False
12.330582,0.028206384,True
1.2972742e-21,0.0,False
0.1610572,6.449006e-05,True
5.754976e-05,0.0,True
1.322357e-07,0.0,True
4.4615343e-16,0.0,False
2.3374794e-05,0.0,True
0.01688912,9.5367375e-07,True
5.8089474e-05,0.0,True
2.3624591e-17,0.0,False
1.0314578e-08,0.0,True
6.8375964,0.0013796592,True
4572.912,0.8662207,True
0.0014497598,2.3841855e-07,True
1.3247058e-09,0.0,True
4.550683e-09,0.0,True
125.147995,0.028546363,True
1.2092266e-07,0.0,True
4.815396e-06,0.0,True
3.1563964e-08,0.0,True
5.7005545e-10,0.0,True
2.7303846e-17,0.0,False
3.5213193e-12,0.0,False
1.5769485e-09,0.0,True
1.0954868e-20,0.0,False
7.535705e-14,0.0,False
1.5745674e-18,0.0,False
3.2957294e-15,0.0,False
0.5595739,0.012282634,True
9.606209,0.007849122,True
1.396335e-17,0.0,False
5674.3887,1.6722915,True
0.01136858,7.152554e-07,True
2.5231477e-17,0.0,False
2.4726364e-13,0.0,True
6.6011535e-13,0.0,False
3375.711,1.3229034,True
2.0669004e-32,0.0,False
299.18002,0.13282497,True
1128.4279,0.39957508,True
0.17155866,4.1723088e-06,True
16095.665,1.0118673,False
3403.3662,0.3620364,False
1.8209668e-28,0.0,False
2.3306845e-06,0.0,True
1.2140298e-27,0.0,False
2.3749189e-07,0.0,True
6804.96,0.3133906,True
4.403866e-09,0.0,True
9.182881e-08,0.0,True
4.3018883e-12,0.0,False
645.6987,0.049356975,True
8.340422e-10,0.0,True
1.8274466e-06,0.0,True
1.6634518e-14,0.0,False
0.0004158583,1.1920928e-07,True
0.000103348466,0.0,True
1.6447713e-10,0.0,True
5.8830096e-07,0.0,True
15.829337,0.0023274997,True
3.4394865e-15,0.0,False
0.027792878,4.768359e-06,True
1.7452991e-16,0.0,False
1.4747621e-17,0.0,False
1.04732645e-22,0.0,False
2.399487e-12,0.0,True
1.7877678e-33,0.0,False
1.00355555e-19,0.0,False
2.346529e-13,0.0,False
1506.8583,0.18903995,True
0.05935768,6.067566e-05,True
1.5847627e-08,0.0,True
12242.938,2.1110666,False
1.4956973e-05,0.0,True
6.95745e-24,0.0,False
590.76556,0.16490912,True
0.017674249,7.152554e-07,True
2.3355278e-12,0.0,False
0.001466941,8.344647e-07,True
2.702818e-13,0.0,False
2.5533723e-11,0.0,True
3.476645e-08,0.0,True
1.450726e-14,0.0,False
0.012458487,2.5033917e-06,True
0.00017524905,1.1920928e-07,True
1.276232e-08,0.0,True
197.76602,0.018253436,True
8.108624e-06,0.0,True
9.63951e-23,0.0,False
2.7274077e-12,0.0,False
9.473594,0.00047561282,True
8.2366834e-16,0.0,False
2.559979e-11,0.0,True
6.262478e-10,0.0,True
3.3090265,0.0016457135,True
0.011212768,1.0251945e-05,True
2.3654991e-09,0.0,True
1.8825667e-06,0.0,True
5.825668,0.00066457037,True
2.1670734e-19,0.0,False
6.159285e-06,0.0,True
6.473822e-17,0.0,False
3.4896342e-32,0.0,False
2.5563052e-15,0.0,False
5.80659e-10,0.0,True
5.8045016e-25,0.0,False
4.247703,0.00060359325,True
4.1699716e-30,0.0,False
169.91542,0.007825171,True
0.025840629,1.4305011e-05,True
1.0331327e-05,0.0,True
0.012112474,3.5762775e-07,True
0.056785703,4.649149e-06,True
13.386796,0.00060828234,True
3.877406e-15,0.0,False
4.0609776e-19,0.0,False
8.481153e-12,0.0,True
36140.027,4.374859,False
0.987821,0.0023400611,True
0.026648888,7.6293636e-06,True
2.6039544e-12,0.0,True
2.5606016e-17,0.0,False
2.8913691e-05,0.0,True
1.0336532e-25,0.0,False
1.8307073e-15,0.0,False
21389.29,1.3061744,False
1.32098474e-23,0.0,False
0.01690439,2.2649738e-06,True
3.90978e-21,0.0,False
17731.543,2.1030898,False
1.7733111e-08,0.0,True
5.18446e-22,0.0,False
6.415539e-08,0.0,True
6.119744e-12,0.0,False
0.0014298995,1.5497195e-06,True
2.2423908e-16,0.0,False
1.6745482e-05,0.0,True
1.137763e-17,0.0,False
5.1954912e-18,0.0,False
3.6529764e-30,0.0,False
9.895198e-19,0.0,False
4.5565265e-23,0.0,False
3.8950887e-13,0.0,False
6.134216e-13,0.0,False
4.9157046e-07,0.0,True
51.617023,0.004767368,True
14773.464,0.81689596,False
3.9811194e-17,0.0,False
0.8556661,0.0002116917,True
1.800116e-24,0.0,False
2.907841e-06,0.0,True
0.00024064293,2.3841855e-07,True
4.296666e-07,0.0,True
3.3160995e-06,0.0,True
16125.026,0.78850245,False
8.318952e-32,0.0,False
5.842293e-13,0.0,False
0.037703842,3.9338975e-06,True
2.3089075e-16,0.0,False
3.203487e-11,0.0,False
6.2771354,0.0018093036,True
4.1092281e-13,0.0,False
0.00025631578,0.0,True
0.00056810066,4.7683704e-07,True
669.78357,0.13677908,True
6.7003443e-06,0.0,True
0.5644906,0.000110500456,True
1.8226271e-07,0.0,True
1.0931136e-18,0.0,False
6.692161e-18,0.0,False
1.8135039e-15,0.0,False
19.72098,0.0012278387,True
42.384476,0.012271814,True
0.8536482,0.00025125995,True
4.264743e-15,0.0,False
24.58195,0.0057896725,True
9.46966e-12,0.0,False
2.930882,0.0014125509,True
0.691914,0.00017796268,True
1.7066014e-06,0.0,True
5.406495e-06,0.0,True
3.2372922e-13,0.0,False
3.4800742e-08,0.0,True
11523.848,0.45234108,False
5.0715495e-23,0.0,False
19360.992,1.5073628,False
5.2237625e-05,0.0,True
43.833576,0.053066295,True
5.908612e-16,0.0,False
0.00069473346,5.960463e-07,True
1.0592171e-08,0.0,True
15.6933365,0.004552843,True
0.15193233,0.0004098762,True
551.9128,0.16227657,True
0.00015825903,0.0,True
0.00029942897,1.1920928e-07,True
5.373289e-08,0.0,True
2.5410171e-17,0.0,False
1.9739025e-14,0.0,False
24558.76,2.4133267,False
10790.429,0.42991972,False
189.64401,0.009274677,False
2331.6746,0.95652986,False
2.5422753e-18,0.0,False
2.395876e-05,0.0,True
0.18411979,1.7404376e-05,True
1.8856735e-12,0.0,True
2.6261283e-11,0.0,True
5.8083516e-14,0.0,False
68.045296,0.009924395,True
0.09771824,7.1525265e-06,True
9.703145e-19,0.0,False
0.0922729,0.00011097761,True
1.6346877e-18,0.0,False
1.8317626e-14,0.0,False
1.3277435e-18,0.0,False
1.1249083e-16,0.0,False
0.0,0.0,False
1.7272678e-09,0.0,True
21107.902,1.6905837,False
19774.373,1.772124,False
0.0017209869,3.576278e-07,True
1.6907798,0.00036411357,True
4.9038053e-06,0.0,True
3.8524282e-15,0.0,False
1.7381648e-16,0.0,False
6.121531e-05,0.0,True
2.4543838e-22,0.0,False
4.800586e-09,0.0,True
8.169285e-12,0.0,True
4.0298298e-10,0.0,True
0.000103645754,0.0,True
0.00050655304,2.3841855e-07,True
1.2395055e-21,0.0,False
4.963743e-07,0.0,True
0.0,0.0,False
2.2872918e-25,0.0,False
1.1045389e-24,0.0,False
3.3091484e-34,0.0,False
0.0010500074,1.7881378e-06,True
2.3528037e-09,0.0,True
2.210884e-11,0.0,True
1.0908367e-14,0.0,False
2217.4333,0.69344616,True
30455.395,2.0629272,False
8.42096e-11,0.0,True
5.3073317e-11,0.0,True
16465.3,1.6181927,False
5.5266565e-14,0.0,False
9.209105e-10,0.0,True
6.2975146e-13,0.0,False
3.2260677e-20,0.0,False
4.2198873e-22,0.0,False
5.6193023e-16,0.0,False
0.020967554,2.6226005e-06,True
3.1725248e-33,0.0,False
946.4501,0.18197957,True
0.00013430712,0.0,True
0.040353682,2.0265552e-06,True
1.6042418e-07,0.0,True
0.07872366,6.198687e-05,True
7.1873813e-28,0.0,False
3.4059178e-14,0.0,False
3.0092186e-11,0.0,True
3.948448e-23,0.0,False
0.009197216,4.76837e-07,True
3.5861654,0.00037697708,True
1.4342667e-26,0.0,False
8002.232,6.2088466,True
267.63547,0.5895295,True
913.6818,0.028875373,False
8.694328e-08,0.0,True
3.7321644e-15,0.0,False
30394.059,2.7157278,False
2.2008297e-13,0.0,False
9.892771e-16,0.0,False
2.8073172e-18,0.0,False
0.026933162,1.2636102e-05,True
6.278211e-09,0.0,True
1145.6891,0.23502152,False
5.5398586e-20,0.0,False
605.23926,0.06545701,True
8.9865987e-26,0.0,False
1.01636444e-19,0.0,False
1.630496e-15,0.0,False
0.0020800154,4.7683704e-07,True
1.7145743e-10,0.0,True
5.9937087e-05,1.1920928e-07,True
8.519563,0.0005378092,True
2.1015794e-05,0.0,True
2.425025e-18,0.0,False
2.7224593e-17,0.0,False
2.9309023e-05,0.0,True
2.0986221e-11,0.0,True
0.00013531832,0.0,True
1.7567098e-10,0.0,True
4.3440003e-09,0.0,True
1600.9564,1.8823098,True
4.2795797e-08,0.0,True
2.7372784e-21,0.0,False
1.9815905e-08,0.0,True
588.6633,0.64464045,True
4.9436252e-08,0.0,True
5.0895377e-22,0.0,False
249.21497,0.04483414,True
0.3862531,0.00015341004,True
9.794821e-07,0.0,True
0.0014165405,2.3841855e-07,True
0.019060226,1.0728829e-06,True
5.9700065e-18,0.0,False
2.161475e-15,0.0,False
7.615435e-23,0.0,False
7.7431986e-07,0.0,True
6.4232185e-31,0.0,False
2.6825994e-12,0.0,False
8.907178e-30,0.0,False
2.8681407e-10,0.0,True
8.194921e-14,0.0,False
19550.576,0.8784895,True
0.062143993,0.00014316002,True
1.0798601e-22,0.0,False
4.7904563e-34,0.0,False
9978.934,1.1517317,False
4.5113053e-18,0.0,False
1991.3444,0.5529605,True
0.010525244,6.9141142e-06,True
4.2433803e-27,0.0,False
1254.8273,0.11033474,True
1.637838e-08,0.0,True
2.1273072e-17,0.0,False
6.279206,0.0015438063,True
4651.5327,2.7477872,True
5.092104e-09,0.0,True
7.8828535e-08,0.0,True
2.5997529e-06,0.0,True
4.617704e-09,0.0,True
1.0379044e-33,0.0,False
18.370565,0.0052617956,True
6.621329e-14,0.0,False
9.971974e-06,0.0,True
0.93635195,2.9801591e-05,True
3.607835e-09,0.0,True
0.000105106716,1.1920928e-07,True
0.0013501137,3.576278e-07,True
2.3553534e-08,0.0,True
0.029572241,6.5564877e-06,True
34.808964,0.0015955912,True
1758.1366,0.24720348,True
2.000697e-16,0.0,False
464.8942,0.06948797,True
3452.4812,0.35433894,True
2.3492998e-06,0.0,True
9.809785e-07,0.0,True
2.2186682e-28,0.0,False
1.2089202e-16,0.0,False
5.0879194e-09,0.0,True
1.207265e-06,0.0,True
1.9555225e-07,0.0,True
9.219786e-31,0.0,False
6.0987162e-18,0.0,False
171.78099,0.02355251,False
2.3710504e-12,0.0,False
1.2226567e-29,0.0,False
2.5371114e-10,0.0,True
0.00037447497,1.1920928e-07,True
5.4983282e-08,0.0,True
8.278224e-29,0.0,False
0.0,0.0,False
4.7181647e-08,0.0,True
1.0363289e-22,0.0,False
8.077521e-06,0.0,True
3.2511312e-21,0.0,False
2.384272e-25,0.0,False
3752.4336,1.8117082,False
2.5736867e-18,0.0,False
3378.952,0.12745252,False
0.0008851519,1.3113013e-06,True
77.26696,0.008749356,True
1.5419699e-22,0.0,False
0.0587234,1.907346e-06,True
5.471613e-20,0.0,False
6.170698e-16,0.0,False
1759.2761,0.5605277,True
688.8532,0.06462978,True
3.715942e-07,0.0,True
1.9323921e-31,0.0,False
2.0767832,0.0006311213,True
1.8605953e-05,0.0,True
9.562613e-05,0.0,True
7.1638527,0.0004720452,True
6.123245e-15,0.0,False
0.06777638,9.8943165e-06,True
5.1810315e-07,0.0,True
6.4896116e-24,0.0,False
1.8678255,0.0063873157,True
7.8340946e-17,0.0,False
23156.877,2.9213505,False
6.472987e-25,0.0,False
4.368696e-24,0.0,False
2.8716393e-08,0.0,True
4.399206e-13,0.0,False
3.86336e-30,0.0,False
5.7031435e-11,0.0,False
1.13731225e-07,0.0,True
27083.38,3.1927726,False
1.3736904e-21,0.0,False
7.490718,0.0017574027,True
1.8771082e-14,0.0,False
1.7523324e-15,0.0,False
0.00025781442,0.0,True
1.7502545e-08,0.0,True
1.2102391e-21,0.0,False
3.5001813e-18,0.0,False
3.584898e-12,0.0,True
5.20949e-13,0.0,False
0.06919213,9.5958814e-05,True
5.608719e-07,0.0,True
25360.963,1.7175759,True
1.6562139e-10,0.0,True
398.2259,0.02592721,True
2445.1367,0.3429281,True
0.00026890705,0.0,True
2.9697349e-06,0.0,True
28197.22,3.0780072,False
0.00050924433,7.152555e-07,True
2.25343e-33,0.0,False
0.7215596,5.733762e-05,True
0.06537098,2.1576636e-05,True
2.1609805e-15,0.0,False
2.7952874e-21,0.0,False
25715.67,1.5747406,False
1.0108553,8.809109e-05,True
21824.986,1.8946842,False
17.919687,0.005528219,True
1.2081372e-11,0.0,True
6.570442e-11,0.0,True
2.364875e-10,0.0,True
0.016594864,1.5497194e-06,True
0.00015888485,1.1920928e-07,True
2.2940985e-09,0.0,True
1.2583721e-09,0.0,True
2.4713134e-26,0.0,False
22433.215,2.022519,False
7.1482196e-20,0.0,False
0.00021240216,2.3841855e-07,True
3.0180713e-06,0.0,True
12.010464,0.0020050427,True
8.3244546e-19,0.0,False
1.9075057e-15,0.0,False
4.5426045e-32,0.0,False
1.8587901e-23,0.0,False
1.4989737e-13,0.0,False
0.0018107806,4.7683704e-07,True
2.3349966e-12,0.0,False
1.738072e-20,0.0,False
5460.1494,0.73960465,False
8.433729e-18,0.0,False
7.0245395e-15,0.0,False
3.2123067,0.001887045,True
3.0212497e-20,0.0,False
8.461322e-07,0.0,True
3.3994385e-21,0.0,False
1.3611594e-13,0.0,False
5.917821e-37,0.0,False
577.61395,0.09517864,True
8.3923675e-05,0.0,True
0.0013111873,1.1920928e-07,True
1.458531e-16,0.0,False
167.94673,0.023178093,True
7.0195325e-12,0.0,False
7.1657613e-10,0.0,True
0.0006593057,1.1920928e-07,True
8.910292e-14,0.0,False
4.785627e-27,0.0,False
8.4342205e-15,0.0,False
2.4400782e-25,0.0,False
89.97337,0.007008782,True
4225.25,0.46288538,True
10.535535,0.007629146,True
2.1901738e-12,0.0,True
7.418723e-18,0.0,False
0.07384651,9.536692e-06,True
1.0922235e-27,0.0,False
0.35954276,2.7775315e-05,True
3.2467306e-05,0.0,True
0.00035326512,1.1920928e-07,True
9.818573e-18,0.0,False
1.256555e-08,0.0,True
231.20099,0.059100106,True
2.492459e-14,0.0,False
2.1354122e-15,0.0,False
1.2771608e-13,0.0,False
1871.2732,0.2145271,False
2.573336,0.0011169381,True
0.01665693,2.8610184e-06,True
5.684889e-19,0.0,False
2.283256e-16,0.0,False
1267.3053,0.0657675,False
1.8048477e-16,0.0,False
7.191563e-14,0.0,False
2.4306228e-09,0.0,True
5.8532124,0.00026841086,True
1.816464e-10,0.0,True
9.256693e-13,0.0,False
0.012855851,1.3232142e-05,True
1737.1305,0.08608341,True
1.8065024e-23,0.0,False
0.046651,1.776202e-05,True
0.4292328,0.00018940493,True
1.8005064e-20,0.0,False
3463.512,0.18755753,True
0.00019605612,1.1920928e-07,True
0.011596882,1.5497194e-06,True
3.5710413,0.0019226111,True
0.00016830875,0.0,True
1.283603e-05,0.0,True
1.2238257e-06,0.0,True
1.02372104e-10,0.0,True
1.3612843e-18,0.0,False
344.32672,0.029671978,False
0.052760106,1.9073461e-06,True
0.22343801,1.8834862e-05,True
2.1001992e-24,0.0,False
1.7764729e-14,0.0,False
0.010730852,1.3113012e-06,True
1632.1122,0.39050034,True
5.3605922e-11,0.0,False
0.14624,6.0796488e-06,True
1.9740836e-15,0.0,False
5.8920837e-13,0.0,False
2.5260399e-15,0.0,False
3.476363,0.00025530564,True
0.10044196,8.0343765e-05,True
5.462453e-15,0.0,False
8.85284e-14,0.0,False
1.2972786e-17,0.0,False
5.0090837,0.0004892152,True
7.818905e-05,0.0,True
1.4236516e-19,0.0,False
5.9703936e-10,0.0,True
2.8466167e-07,0.0,True
116.35742,0.06080626,True
1.0425637e-18,0.0,False
2.1252736e-25,0.0,False
1.1767354e-15,0.0,False
0.24363674,0.0005667973,True
4.9104723e-23,0.0,False
1587.0576,0.17076202,True
0.014465491,8.344646e-07,True
5412.933,1.8872615,True
5.3713327e-12,0.0,False
9.7692826e-08,0.0,True
0.001899159,2.3841855e-07,True
39.231724,0.013296994,True
44.62533,0.0013305459,True
2.2437317e-07,0.0,True
6.877696e-11,0.0,False
0.032661144,1.549719e-06,True
1.873714e-22,0.0,False
0.0,0.0,False
5.36597e-07,0.0,True
1.0171187e-06,0.0,True
0.031235019,5.0067765e-06,True
0.028240444,4.0531067e-06,True
2.9438689,0.00016472918,True
13916.605,1.8601875,False
1.05922694e-19,0.0,False
6.373371e-10,0.0,True
1.2685437e-17,0.0,False
5.3466164e-15,0.0,False
1.08258785e-17,0.0,False
9.93569e-17,0.0,False
9.65833e-07,0.0,True
7.729651e-14,0.0,False
2.8394458e-20,0.0,False
4.1053103e-10,0.0,True
5.1148567,0.0030348,True
5.970577e-09,0.0,True
2.5432447e-13,0.0,False
5.5739585e-10,0.0,True
0.96836025,7.9031954e-05,True
0.00013106674,1.1920928e-07,True
0.9117846,2.7417458e-05,True
3.5326513e-15,0.0,False
1.6020383e-13,0.0,False
7.0154094e-14,0.0,False
2.0209302e-07,0.0,True
1.782362e-21,0.0,False
5.4327396e-05,0.0,True
1.784956e-17,0.0,False
4.3821575e-11,0.0,True
3.041071e-06,0.0,True
1.2750254e-19,0.0,False
8.709739e-05,0.0,True
14376.773,1.4893248,False
4.048711e-06,0.0,True
3.6324227e-17,0.0,False
1.3160603e-34,0.0,False
2.3508278e-06,0.0,True
4.63449e-22,0.0,False
2.1495262e-07,0.0,True
6.804407e-23,0.0,False
4.928742e-13,0.0,True
0.0126972115,3.0994363e-06,True
23.393667,0.0030092078,True
1.0170853,0.00029344746,True
69.202225,0.011627863,True
5.2400265e-11,0.0,True
7.907676e-12,0.0,True
9.6321346e-30,0.0,False
15988.889,1.2425677,False
34280.895,3.41532,False
1.4625647e-07,0.0,True
1.0571335e-06,0.0,True
1.5065312,0.0002704457,True
0.0006039013,3.576278e-07,True
0.17361058,5.841228e-06,True
7.986337e-09,0.0,True
6.2284775e-13,0.0,False
1.9844794e-35,0.0,False
2.7694364,0.031006614,True
4438.021,1.5497586,False
0.014224088,1.3113012e-06,True
19531.348,1.5434072,False
0.16154641,0.00016223046,True
18908.076,2.315785,False
3.476192e-26,0.0,False
1.7918916,0.00107289,True
0.121902026,1.7165974e-05,True
0.0011623979,9.5367386e-07,True
1.0077807,0.0003290794,True
4.9454967e-15,0.0,False
2.5566395e-16,0.0,False
150.47281,0.02336568,True
1.2085131e-16,0.0,False
0.0121307,5.245194e-06,True
15817.814,1.3485847,True
1.3682973e-09,0.0,True
1.7186783e-15,0.0,False
2.3017849e-10,0.0,True
8.347735e-39,0.0,False
1.1702199e-08,0.0,True
4.4477468,0.00044179452,True
0.039737374,6.675696e-06,True
7.86611e-21,0.0,False
4.759379e-17,0.0,False
0.03692375,0.00015686707,True
1517.4299,0.48113707,True
1.1215072e-28,0.0,False
1.567948,0.00014160875,True
1.7098093e-09,0.0,True
1.23698155e-05,0.0,True
1.7335908e-05,0.0,True
1.6778952e-18,0.0,False
1.5290771e-14,0.0,False
63.210484,0.28482428,True
14979.953,2.2427835,False
1.0860364,0.0074540153,True
1.41656965e-05,0.0,True
4.3561595e-06,0.0,True
9.089883e-24,0.0,False
1.4843788,0.00018821142,True
1.6652927e-14,0.0,False
5.121586e-19,0.0,False
5.4665757e-15,0.0,False
3260.2324,0.2663523,True
6346.855,2.4043715,True
5.0082432e-14,0.0,False
2.6183636,0.0022917427,True
9.198225,0.002987202,True
37.218483,0.01630434,True
4.7673096e-13,0.0,False
5.8070077e-12,0.0,False
2.7252333e-06,0.0,True
1.2394508e-11,0.0,True
0.76515406,5.0185416e-05,True
1.2938625e-20,0.0,False
12797.643,1.7317091,False
9981.77,0.4250527,False
1.060693e-25,0.0,False
5.3186407,0.0007979928,True
5.328387e-11,0.0,True
1.0467763e-13,0.0,False
0.10307656,1.9669322e-05,True
7.1957128e-12,0.0,False
1.2974696e-13,0.0,False
1.1889527e-08,0.0,True
0.002411104,3.576278e-07,True
0.090872236,0.000114553484,True
197.4753,0.10209565,True
1.8818797e-18,0.0,False
0.0025893701,5.4836123e-06,True
2.3620723e-06,0.0,True
3.7702938e-13,0.0,False
28314.66,1.5854957,False
2.5427712e-16,0.0,False
7.016029e-09,0.0,True
1.9124127e-07,0.0,True
2.7972737e-07,0.0,True
1.3273949e-07,0.0,True
4.2524297e-07,0.0,True
1.1425042e-24,0.0,False
6.506738e-10,0.0,True
0.0008035811,1.1920928e-07,True
4.3808973e-06,0.0,True
1122.174,0.18802482,True
4.685141e-15,0.0,False
7.486226e-16,0.0,False
2.0786114e-33,0.0,False
5.5129092e-09,0.0,True
0.07699745,0.0041298084,True
23447.467,3.4004827,False
4.1823203e-19,0.0,False
5.199201e-36,0.0,False
0.45358133,6.329777e-05,True
1.1271217e-06,0.0,True
2.8106634e-10,0.0,True
14172.065,3.587247,False
1.8021573e-18,0.0,False
19.483107,0.008263508,True
12972.339,2.9961243,False
1.4207699e-17,0.0,False
0.56171393,6.401301e-05,True
0.06699018,0.003279664,True
6.711382e-05,0.0,True
7.620556e-25,0.0,False
1.8437349e-20,0.0,False
0.5706754,0.00023552873,True
0.6472664,0.00033420522,True
3.131966e-05,0.0,True
9.186012e-10,0.0,True
4.8704083e-21,0.0,False
88.8858,0.0093648005,True
5.1886703e-18,0.0,False
1.1756174e-10,0.0,True
0.07632552,1.3828172e-05,True
0.14371547,0.00010179945,True
0.0028209647,4.7683704e-07,True
3.2731776e-14,0.0,False
5.1400804e-09,0.0,True
0.3105091,1.680832e-05,True
2307.524,0.88582593,False
23.75749,0.0017370986,True
9870.921,2.6613147,False
4.9511404e-05,0.0,True
1.9726135e-08,0.0,True
2.15572e-27,0.0,False
1.12120225e-23,0.0,False
1.6198335e-30,0.0,False
0.057234168,3.933897e-06,True
2.5065186e-24,0.0,False
0.00024664635,1.1920928e-07,True
535.12335,0.024879158,True
1.7098936e-14,0.0,False
2.2385633e-11,0.0,False
0.011285384,3.5762775e-07,True
0.2244562,8.8806824e-05,True
0.047154933,1.561629e-05,True
0.43306437,8.654189e-05,True
474.47186,0.13284983,True
7934.399,2.3990145,False
9.022189e-09,0.0,True
4.789563e-05,1.1920928e-07,True
7.6073087e-07,0.0,True
0.06518569,1.6689278e-06,True
20.001654,0.0023143352,True
2.3395441e-09,0.0,True
0.03127369,1.1920919e-06,True
2.4426172e-28,0.0,False
405.61407,0.10608914,True
1.9982398e-09,0.0,True
4.625711e-08,0.0,True
1.2796405e-09,0.0,True
5.7336605e-15,0.0,False
3.636477e-05,0.0,True
2.0185487e-06,0.0,True
3.847049e-15,0.0,False
0.06058794,3.0993917e-05,True
2.6972174e-07,0.0,True
1.5648794,0.00034075681,True
199.93184,0.021829437,True
7.9081415e-21,0.0,False
5.9351975e-13,0.0,False
0.53458095,3.957653e-05,True
0.003153784,9.5367386e-07,True
1.2988301e-25,0.0,False
32.058212,0.004221121,True
3.4959515e-15,0.0,False
1.6048281e-20,0.0,False
4.0579984e-11,0.0,True
8.0868904e-32,0.0,False
1.2353712e-14,0.0,False
6.7155566,0.0887135,True
1.9097191,0.0002128816,True
4.3617604e-16,0.0,False
5.107183e-07,0.0,True
6.343134e-24,0.0,False
1.1617517,0.00014804574,True
0.012697673,4.172316e-06,True
1.363388e-09,0.0,True
975.47046,0.6499466,True
3.1860174e-25,0.0,False
6.383645e-12,0.0,False
0.00078368647,1.1920922e-06,True
6.494002e-07,0.0,True
0.0004884269,1.1920928e-07,True
1.20354615e-08,0.0,True
4.1371943e-25,0.0,False
5.683302e-11,0.0,True
1.00961337e-10,0.0,True
0.45971063,3.397396e-05,True
1.643832e-11,0.0,True
0.014487291,4.291525e-06,True
1.0164946,0.00063494,True
2.1895253e-15,0.0,False
4.837877e-13,0.0,False
1.880149e-33,0.0,False
34609.883,0.7711454,False
4925.822,0.5252019,False
4.2221703e-07,0.0,True
3.2112992e-09,0.0,True
146.99019,0.057661068,True
2.358387e-17,0.0,False
6.2540276e-26,0.0,False
4.2594547e-05,0.0,True
7.386362e-21,0.0,False
6.7614053e-32,0.0,False
0.00013332187,0.0,True
13.568232,0.025967333,True
0.013159811,4.76837e-07,True
0.011311078,1.0251945e-05,True
4.5537133e-29,0.0,False
0.00015825163,5.960463e-07,True
4.197863e-06,0.0,True
1.9364502e-07,0.0,True
15.843095,0.0021286563,True
0.0008773394,4.0531077e-06,True
2.2725426e-14,0.0,False
24918.402,2.5450673,False
26.913872,0.0016001441,True
4.2085307e-24,0.0,False
1.700242e-16,0.0,False
3.753314e-15,0.0,False
0.49154428,0.00018535246,True
3.941723e-21,0.0,False
8.808754e-16,0.0,False
0.10197061,3.9338956e-06,True
14.6737995,0.00048369137,True
4927.0605,0.9744705,False
2.1688045e-08,0.0,True
1.6597535e-18,0.0,False
2.986057e-09,0.0,True
2.4462846e-31,0.0,False
1.4235887e-21,0.0,False
6.330396e-11,0.0,True
6.0074073e-27,0.0,False
4.607265e-12,0.0,True
2.3621185e-13,0.0,False
1.8063677e-08,0.0,True
3456.92,0.9968369,True
1.00514576e-10,0.0,True
9.782434e-13,0.0,True
3.2503543e-21,0.0,False
204.81918,0.5085006,True
2.6941736e-13,0.0,False
1.8128683e-08,0.0,True
36.475143,0.00588871,True
2.039515e-16,0.0,False
0.0015775193,3.576278e-07,True
0.00010338308,0.0,True
519.99615,0.29860345,True
7.280622e-17,0.0,False
0.068331964,7.629362e-06,True
246.77173,0.29468656,True
157.27885,0.03480924,True
1.2529564e-07,0.0,True
23003.738,1.8690116,False
0.10630835,3.0994343e-06,True
6.339875e-16,0.0,False
6.706634e-07,0.0,True
2.6849294e-09,0.0,True
6.2662607e-27,0.0,False
732.6361,0.35134053,True
3.0748856e-10,0.0,True
39.79088,0.034137327,True
1.3966803e-29,0.0,False
2.854783e-12,0.0,False
6.1350904e-11,0.0,True
16.17791,0.002223989,True
31632.54,3.3241491,False
1.0056245,0.0005271198,True
3.5253436e-10,0.0,True
0.0012020717,2.3841855e-07,True
3.1524953e-05,0.0,True
1.5888864e-24,0.0,False
4.0552325e-15,0.0,False
1.9051077e-13,0.0,False
2.648046e-07,0.0,True
1.8640879e-15,0.0,False
9.698241e-29,0.0,False
2.9520703e-18,0.0,False
2.0210394e-29,0.0,False
4.3305907e-05,0.0,True
2.9067536e-08,0.0,True
4.8981494e-08,0.0,True
247.81898,0.02890066,True
0.0011069116,3.576278e-07,True
3.829172e-13,0.0,False
1.1667434e-19,0.0,False
1000.95667,2.7692118,True
0.14056547,3.933895e-06,True
21.443655,0.0013535284,True
1.5064867e-20,0.0,False
7552.8936,0.39785817,False
1.7417418e-13,0.0,False
1.3255309,2.0503576e-05,True
340.74152,0.066862665,True
11390.614,0.8316661,True
283.34235,0.10003999,True
18.946148,0.0012672722,True
6.407405e-27,0.0,False
1.7004613e-27,0.0,False
7.609803e-05,0.0,True
4.7449105e-33,0.0,False
42571.426,2.860898,False
5.559977e-05,0.0,True
2.3221735e-18,0.0,False
7865.5933,0.73200333,False
3.4638965e-08,0.0,True
175.91907,0.023348201,True
2.4966148e-06,0.0,True
1.0501666e-06,0.0,True
2.4649014e-05,1.1920928e-07,True
8.447785e-13,0.0,True
2.7943563e-14,0.0,False
3.476334e-14,0.0,False
2.8477946e-17,0.0,False
1.7429924e-18,0.0,False
811.2282,0.68103963,True
1.2745051,0.00048243857,True
8.39868e-12,0.0,False
1.5476802e-08,0.0,True
2.9142497e-18,0.0,False
1.6613093e-16,0.0,False
27.78747,0.0007706011,True
2415.2976,0.13055497,True
1.9602759e-19,0.0,False
0.0035138952,3.576278e-07,True
1778.4097,0.020525072,True
0.33149648,7.5218035e-05,True
123.08969,0.007818785,True
1.3421481e-21,0.0,False
0.033663385,3.5762714e-06,True
4.754328e-08,0.0,True
1.9844528e-13,0.0,True
0.019045165,2.741809e-06,True
4.3006462e-23,0.0,False
1.5077328e-08,0.0,True
2.5083891e-06,0.0,True
9.830904,0.0011428099,True
3.8592527,0.0013996843,True
1.7494758e-05,0.0,True
0.00011155373,1.1920928e-07,True
1.7914778e-06,0.0,True
1.981806e-12,0.0,True
87.2113,0.008879094,True
0.003944211,1.6689287e-06,True
6.329179e-06,0.0,True
4.2058257e-29,0.0,False
0.033034816,4.0531067e-06,True
7.8184873e-26,0.0,False
2.8703108e-11,0.0,True
2315.3142,0.3409033,True
6.262433e-08,0.0,True
1.89855e-12,0.0,False
0.0026189922,2.384183e-06,True
2.4332173e-17,0.0,False
2.0327391e-08,0.0,True
1.012111e-15,0.0,False
9.3728225e-09,0.0,True
7.6683316,0.0016261226,True
4.7481185e-18,0.0,False
32.923058,0.06486219,True
1.2787875e-05,0.0,True
2.7312923e-15,0.0,False
4.3981877e-06,0.0,True
6.452337e-30,0.0,False
1.2292072e-19,0.0,False
0.0036455537,4.7683704e-07,True
28644.928,3.5689158,False
728.326,0.04911796,True
3.5144562e-28,0.0,False
0.00017510964,1.1920928e-07,True
1591.0641,0.13278496,True
15.468817,0.0030998518,True
13083.837,3.7456474,False
1.8407145e-33,0.0,False
1.16829334e-07,0.0,True
0.0024351717,2.0265559e-06,True
1719.7622,0.30753365,True
2.1126612e-12,0.0,False
1.6853253,6.699242e-05,True
0.0008040454,1.1444026e-05,True
6.2608454e-20,0.0,False
1.7128137,9.285842e-05,True
2.301653e-17,0.0,False
4.6923104e-29,0.0,False
4.123403e-19,0.0,False
0.02115028,2.6226005e-06,True
11.422529,0.005285383,True
5846.807,2.435375,True
5.2710725e-11,0.0,True
0.00016640099,1.1920928e-07,True
27443.766,2.0443316,False
3.156205,0.00022384372,True
0.00026108534,1.1920928e-07,True
7.04149e-22,0.0,False
4.7027884e-29,0.0,False
0.0002957267,1.1920928e-07,True
0.00019345783,0.0,True
3.3537104e-05,0.0,True
6.411242e-26,0.0,False
0.00011513068,0.0,True
6.0390026e-05,2.3841855e-07,True
3.003777,0.000544149,True
37.56592,0.0090251425,True
1.9092633e-30,0.0,False
2.6935015e-10,0.0,True
7.64442e-26,0.0,False
6.839596e-10,0.0,True
1.06482746e-10,0.0,True
4.1532493,0.00053294416,True
1.1442988e-31,0.0,False
1.3301772e-09,0.0,True
2.8279043e-10,0.0,True
0.23293288,0.0030845408,True
0.00026172976,3.576278e-07,True
1.05971324e-17,0.0,False
0.0010407221,5.960463e-07,True
3.1330302e-14,0.0,False
21.090172,0.0038370152,True
2.6671496e-10,0.0,True
2.4660832e-28,0.0,False
4.7992827e-13,0.0,False
1.0386272e-22,0.0,False
6.953422e-09,0.0,True
2.3857052,0.0006458891,True
0.3610221,8.702213e-06,True
3.3519716e-14,0.0,False
6.204173e-16,0.0,False
0.016562726,1.2755311e-05,True
6659.667,0.3521317,False
3.433343e-09,0.0,True
4.448639e-19,0.0,False
0.41262877,2.729847e-05,True
5.395511e-11,0.0,True
1.961543e-13,0.0,False
4.167558e-13,0.0,False
1.4598298e-08,0.0,True
3.426109e-27,0.0,False
4.243608e-17,0.0,False
6.502742e-05,1.1920928e-07,True
7.5517917,0.0075797015,True
0.0016328433,5.960463e-07,True
2.3516883e-22,0.0,False
2.900027e-17,0.0,False
4.463261e-18,0.0,False
3.276532e-19,0.0,False
1.7539392e-06,0.0,True
42.136723,0.045002352,True
2993.363,2.440265,False
1.4501039e-07,0.0,True
3.234612e-07,0.0,True
1.2201831e-16,0.0,False
2.2289592e-10,0.0,True
1.9433163e-18,0.0,False
0.45703626,3.4569897e-05,True
20.054073,0.007660665,True
7528.05,0.4887004,True
1.2858008e-07,0.0,True
0.031541735,1.7881373e-06,True
2.4975245e-17,0.0,False
7.4060946e-10,0.0,True
9.166766e-11,0.0,True
5.534893e-12,0.0,True
2.7807444e-05,0.0,True
2.352853e-21,0.0,False
3.3228616e-17,0.0,False
3.3223124e-21,0.0,False
7.5373473e-19,0.0,False
866.55566,0.10433874,True
0.0031376798,8.344647e-07,True
5.3704266e-16,0.0,False
6.9390607,0.000733305,True
9.5003576e-21,0.0,False
8.234468e-18,0.0,False
2.4674044e-05,0.0,True
0.0033971302,4.410734e-06,True
0.031411085,1.3113008e-06,True
2.7778723,0.00016186843,True
3.5159296e-15,0.0,False
0.012739268,9.5367375e-07,True
5.517069e-23,0.0,False
0.13643791,8.6542095e-05,True
3.2945426e-08,0.0,True
0.2661438,0.00061707414,True
15104.846,1.5861447,False
9.343663e-25,0.0,False
4.1261686e-27,0.0,False
3.5839427,0.021022338,True
0.17584161,3.5404482e-05,True
6.7926966e-12,0.0,False
296.03494,0.020834532,True
1314.0144,0.34552133,True
0.021384597,8.344646e-07,True
0.04865236,7.033319e-06,True
1.2568984e-16,0.0,False
7.522414e-35,0.0,False
4.0090807e-05,0.0,True
2021.0857,0.23728037,True
1.4519115e-20,0.0,False
0.0,0.0,False
4.8627025e-10,0.0,True
5.906331e-09,0.0,True
2.0490293e-06,0.0,True
1.9272194e-20,0.0,False
1.8787582e-31,0.0,False
0.009599888,2.8610184e-06,True
1.4910203e-05,0.0,True
1.5796716e-06,0.0,True
8.054483e-19,0.0,False
3.965473e-19,0.0,False
4.531809e-07,0.0,True
2.3729892e-14,0.0,False
0.26271257,4.0411043e-05,True
1.5211666e-09,0.0,True
5323.2847,0.1269095,False
1.1048797e-17,0.0,False
2.2625486e-09,0.0,True
1.5117892e-12,0.0,False
1.1725586e-13,0.0,False
4.507933e-16,0.0,False
5.414556e-06,0.0,True
5.0128666e-09,0.0,True
7.931477e-05,1.072883e-06,True
0.08917088,4.827856e-05,True
75.109825,0.0030416225,True
2.7440743e-08,0.0,True
1.8366672,0.00021133272,True
6.8765713e-09,0.0,True
3.414399e-22,0.0,False
1.5681273e-05,0.0,True


==> new_results/losses/densenet-eps-0-c100/take_off_densenet-eps-0-c100_analysis_results.csv <==
sharpness_at_zeros,take_off
7506.9,1
9731.648,0
11478.699,23
6841.749,0
7407.811,15
5183.2373,15
9742.812,6
5736.983,21
3853.6445,22
5940.635,22
5464.408,11
8917.0205,0
8634.676,6
10851.133,0
5920.202,0
5553.9766,15
7192.883,16
7289.839,0
6062.853,7
7972.4326,0
7714.065,2
6476.6587,19
5347.7,11
6577.3765,10
5189.789,15
5912.1763,23
6121.4116,17
4994.1323,9
5921.1123,8
6458.0796,13
6655.577,17
6999.2744,23
6237.478,0
6635.4937,2
10417.986,0
7583.609,24
8195.136,0
6845.05,15
8279.482,6
8764.509,0
5710.4116,14
4523.084,12
7366.213,0
5962.0166,22
6346.9995,21
9016.146,21
6077.142,20
8463.397,12
7071.039,2
6181.6665,0
5766.4087,6
5619.1177,16
7162.8394,14
6159.0977,25
8503.8125,22
5109.5444,6
7054.929,7
8779.827,0
9554.067,22
4464.122,13
7090.5156,23
5441.9497,0
7745.685,4
4762.053,22
6713.271,17
10488.621,22
9977.682,7
6979.0474,19
4813.5967,2
6679.0103,2
4876.864,23
7769.7925,4
8729.855,0
4627.9023,21
7505.04,0
5698.784,25
6028.5103,24
5036.804,18
6706.092,0
5715.794,3
10655.2,0
4699.7754,22
7426.9634,16
8590.957,15
8708.579,5
6659.783,15
6167.067,12
6975.322,15
6717.379,23
9769.988,8
7543.5405,23
7347.2173,23
6742.6704,5
10816.039,0
10302.646,5
8968.443,6
6832.2437,7
8864.923,9
5983.0854,12
7675.915,3
10584.147,3
8817.573,20
7629.6777,17
6529.945,0
8037.9736,4
6948.6445,18
8534.849,0
8251.024,4
6414.26,5
6916.4204,22
8617.694,0
5853.122,14
4776.7407,21
5781.635,3
9207.402,12
5900.0864,20
5495.8916,9
5241.7217,23
8285.963,12
6989.704,20
6081.1606,0
5725.9995,0
7716.1855,2
5310.2944,24
6009.2017,0
7938.321,0
5057.115,0
7036.2627,1
9181.666,21
4414.061,20
6576.543,23
7165.07,11
6345.072,6
9160.626,7
7612.6733,2
8312.543,0
9003.599,13
8490.862,3
8090.46,3
7259.5547,7
6352.526,22
4264.752,2
4623.623,25
7442.617,9
8479.483,6
7951.2954,16
7431.401,0
8283.0625,0
8681.562,5
6405.171,4
7763.014,18
8355.637,8
7856.2373,9
4804.4434,20
8721.301,0
9453.599,22
9158.403,1
8930.564,14
4939.4565,15
4578.0566,22
4247.3574,25
10228.645,3
5113.3857,24
9130.775,0
5990.152,13
8597.769,21
8261.418,11
10373.096,0
6988.646,14
5778.447,20
4746.998,24
10251.707,0
10801.519,5
6823.916,10
6260.3525,0
5902.294,20
7018.684,11
4966.9663,18
8898.325,5
6866.4893,25


==> new_results/losses/densenet-eps-0/basins_densenet-eps-0_analysis_results.csv <==
loss_0,loss_1,loss_2,loss_3,loss_4
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.00028665725,0.0,0.0,0.0,0.0
1.5317535,4.7683704e-07,0.0,0.0,0.0
10.2140255,9.9058016e-05,0.0,0.0,0.0
20.22644,0.04480514,0.0,0.0,0.0
27.623901,3.558853,0.0,0.0,0.0
37.174316,10.269321,0.0,0.0,0.0
45.743774,16.122925,1.6689287e-06,0.0,0.0
54.62079,22.096497,0.002530351,0.0,0.0
63.634644,29.024597,0.96060747,0.0,0.0
71.537476,34.809265,7.6408615,0.0,0.0
79.956604,40.88147,14.156495,0.0,0.0
88.50189,47.734436,20.291016,2.3841855e-07,0.0
96.72168,54.073853,27.30542,1.20400655e-05,0.0
105.822754,60.514038,34.27539,0.0010224121,0.0
113.77832,65.86096,41.046753,0.061594654,0.0
122.31854,72.90112,47.659058,1.3558426,0.0
130.4856,79.542786,54.90442,4.8585005,0.0
139.43646,85.60205,61.16516,8.450165,1.1920928e-07
148.11859,92.243164,68.441956,13.074221,3.6954812e-06
156.47711,98.9151,74.49408,17.582397,9.0952555e-05


==> new_results/losses/densenet-eps-0/scale_0.25_densenet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
108.67638,0.078419745,True
155.87364,0.050578833,True
60.215405,0.02045498,False
107.79491,0.04257241,False
137.6344,0.058473766,False
43.926983,0.022888154,False
177.09009,0.08141297,True
111.42023,0.17667967,True
118.43442,0.17549896,True
100.61997,0.036829025,False
102.53615,0.053178668,False
14.543512,0.00012712926,False
96.78128,0.044346243,False
76.81876,0.028964102,False
36.931908,0.0060111806,False
104.34547,0.021507844,False
103.68697,0.039815843,False
36.215794,0.004592728,False
58.37042,0.01767496,False
28.972641,0.009175882,False
133.02419,0.128721,True
134.69821,0.019348472,True
132.09439,0.12461054,True
22.564323,-0.00023742765,False
154.54335,0.20887691,True
168.28642,0.08923972,True
145.24338,0.11017221,True
178.77869,0.09618384,True
46.719086,0.015529804,False
21.87022,0.0038347002,False
140.84973,0.08596325,True
58.832497,0.030877031,False
112.60989,0.052179992,True
166.18668,0.21085799,True
14.765682,-4.2442232e-05,False
139.54068,0.10221064,True
46.727684,0.0071622804,False
28.042458,0.00602518,False
39.036945,0.0060864836,False
46.720547,0.012895748,False
74.869354,0.01814416,False
67.120605,0.01617752,False
25.380222,0.0037338138,False
19.65168,0.0060231164,False
161.34724,0.17345226,True
39.78201,0.0073385537,False
52.391357,0.05197276,False
63.44113,0.008520812,False
60.47334,0.015573494,False
123.94802,0.099010766,True
52.841946,0.019448593,False
29.815268,0.0022476166,False
120.27458,0.07931787,True
174.20215,0.20013636,True
32.11741,0.0031610057,False
72.8295,0.014456302,False
38.433937,0.01084546,False
49.37793,0.050010398,False
62.500355,0.012835912,False
96.80464,0.032989666,False
155.5262,0.031336606,True
168.87312,0.107969314,True
118.84703,0.112630635,False
61.387447,0.01717832,False
30.128582,0.009206921,False
155.1005,0.112407506,True
30.779629,0.004248202,False
162.73288,0.13079596,True
150.03027,0.07903731,True
89.22288,0.052881002,True
49.820126,0.009824432,False
70.73359,0.031436354,False
143.90138,0.04657924,True
63.48325,0.015095651,False
95.58891,0.06910181,False
124.50969,0.11583263,True
144.72072,0.025587887,False
27.037659,0.006273534,False
34.942608,0.0070903376,False
61.887245,0.060692042,False
102.79826,0.015744641,False
47.205997,0.0033725053,False
82.0338,0.058848605,False
56.11093,0.014158614,False
141.01747,0.11737293,True
149.75543,0.0075023323,False
30.504993,0.00095254555,False
64.16914,0.043705255,False
161.36774,0.06002006,False
77.356155,0.025534466,False
27.433071,0.010993179,False
41.451904,0.005284168,False
40.468697,0.0044612214,False
93.48022,0.096252054,True
29.400833,0.005196862,False
148.09082,0.03642118,False
100.2917,0.021796614,False
129.4564,0.023426235,False
47.621407,0.028684847,False
99.949875,0.030789778,False
54.05244,0.039439082,False
50.419693,0.013661034,False
121.30939,0.050691247,True
178.30807,0.25426364,True
107.95035,0.04727605,False
76.944176,0.039635092,False
55.639755,0.010226622,False
20.597788,0.00054658577,False
131.21074,0.10929686,True
86.25166,0.025691941,False
63.93318,0.02351962,False
137.61253,0.10388583,True
146.77397,0.10888958,True
66.49317,0.03315273,False
66.223114,0.0136193335,False
117.94619,0.027926743,False
12.285705,0.0007358147,False
114.589905,0.027807742,False
100.189285,0.048843384,False
31.937374,0.006337989,False
70.40045,0.019897342,False
54.80697,0.04348258,False
82.98267,0.12323764,False
54.596127,0.006756991,False
62.898243,0.010425836,False
131.95813,0.05938056,False
92.70452,0.026396886,False
139.07333,0.062390268,False
178.22523,0.13057649,True
86.58259,0.022220999,False
185.31259,0.09747732,True
71.186714,0.029185444,False
75.29014,0.028533816,False
104.25705,0.053118825,False
147.3959,0.06974855,True
54.906315,0.03462918,False
67.31746,0.03194563,False
39.81201,0.013368495,False
32.597485,0.0107185915,False
185.80812,0.10102433,True
63.542118,0.014260367,False
57.165596,0.016151883,False
95.69522,0.047826454,False
180.8602,0.23635554,True
147.71661,0.15253079,True
186.68193,0.14112711,True
38.61184,0.008108765,False
58.058735,0.04188572,False
47.208828,0.007960804,False
38.323708,0.0069141984,False
15.649173,-0.00046604127,False
129.10336,0.021205127,True
47.010265,0.008245073,False
60.025524,0.018845364,False
97.60826,0.029868841,False
68.14838,0.03809221,False
29.09113,0.0056809075,False
137.86296,0.21282178,True
131.45905,0.06643939,True
24.034218,-0.00048833713,False
99.310776,0.05694461,False
53.14165,0.031435624,False
137.14952,0.12341136,True
72.19194,0.019957766,False
133.68942,0.03617689,True
127.713,0.05944854,True
43.78838,0.0065634586,False
40.244247,0.006422475,False
127.07317,0.03045538,False
53.552803,0.012551859,False
90.2896,0.029986054,False
131.04385,0.13842338,True
145.09006,0.22332507,True
62.89016,0.022509009,False
110.14518,0.029426843,False
41.243996,0.009148359,False
110.70782,0.06738424,True
130.90547,0.05649212,False
20.744452,0.0033330917,False
30.220892,0.00418023,False
40.61113,0.012717053,False
172.18019,0.27551782,True
237.56693,0.10140252,True
110.509895,0.032928914,True
195.98328,0.12741417,True
175.9718,0.061093926,True
113.82728,0.041303873,True
50.439922,0.0066625774,False
29.646969,0.010327674,False
145.48143,0.051800042,False
149.16934,0.12959623,True
153.94469,0.23829103,True
52.726963,0.011415355,False
69.65986,0.034341186,False
134.96552,0.17050558,True
81.44714,0.02839616,False
181.12134,0.20839357,True
37.59079,0.017234355,False
33.01233,0.008482214,False
71.077126,0.011979952,False
130.60985,0.040293366,False
56.540127,0.026907146,False
49.482506,0.0069614947,False
47.61981,0.025457717,False
203.76897,0.15164578,True
121.03747,0.057947308,True
34.938232,0.00598073,False
18.40956,0.00074385107,False
58.357056,0.02158001,False
195.77417,0.1034472,True
90.11213,0.04481484,False
53.763103,0.0066744313,False
93.834045,0.016691968,False
81.068886,0.04919505,False
35.675713,0.008006647,False
59.096294,0.014848769,False
106.03323,0.05065082,False
137.20232,0.19322765,True
115.160835,0.07989675,True
49.919415,0.035802692,False
50.95311,0.0062981322,False
85.44435,0.019327879,False
106.45054,0.045219988,False
43.546738,0.0101380125,False
203.3792,0.09697664,True
143.50856,0.06820774,True
123.58813,0.11558151,False
12.592933,6.6069886e-05,False
41.134983,0.0075459927,False
159.2149,0.07898769,True
46.158962,0.022642143,False
135.103,0.1335901,True
61.23906,0.017347887,False
74.830536,0.04675123,False
57.360847,0.01923132,False
59.2809,0.017275512,False
125.88364,0.091300786,True
85.65313,0.05832085,True
82.42034,0.01630272,False
31.814814,0.008421969,False
35.546417,0.007678367,False
18.172857,-0.0007072147,False
82.41519,0.024368912,False
102.780396,0.04411,False
18.170015,0.003434917,False
35.55615,0.00442449,False
26.971424,0.0058127195,False
30.532244,0.009723701,False
53.639145,0.023530021,False
25.813719,0.0048103556,False
183.03877,0.15047866,True
24.976097,-8.731708e-05,False
100.0545,0.017482638,False
116.641075,0.025484383,False
45.68834,0.018963166,False
11.6239195,0.00046327896,False
38.310356,0.012246758,False
107.147514,0.03161286,False
67.94321,0.031331703,False
74.60425,0.029275209,False
137.9924,0.054997504,True
81.54196,0.082288444,False
66.197044,0.024209142,False
92.60519,0.05141887,False
27.520134,0.001218807,False
128.7826,0.18155408,False
92.680244,0.11246061,False
42.665897,0.002992846,False
161.10349,0.11045906,True
79.45597,0.03185469,False
36.692184,0.012539603,False
27.117527,0.013610676,False
26.576986,0.011399064,False
194.23401,0.061487854,True
67.865456,0.05047819,False
117.31611,0.124661684,True
185.35384,0.1616112,True
58.89688,0.0128303245,False
55.051983,0.02627623,False
46.974335,0.020066947,False
25.565512,0.0034717545,False
41.543373,0.005617723,False
92.42802,0.028705552,False
29.173952,0.013850305,False
41.40542,0.016432092,False
40.475616,0.008899912,False
22.94506,0.00466422,False
55.76099,0.019071922,False
136.24261,0.08494806,True
171.0999,0.054007947,True
153.40652,0.046306342,True
71.234276,0.025236234,False
185.57144,0.17422873,True
127.99875,0.055418,False
94.10661,0.03268701,False
134.24884,0.09437287,True
94.2712,0.0131677985,False
33.742844,0.0043435134,False
114.45284,0.064398915,True
25.379862,0.0051758625,False
45.95542,0.011947751,False
82.846664,0.031644315,False
109.25266,0.04753697,False
125.72531,0.18606812,True
162.23584,0.16850191,False
178.53394,0.14623636,True
138.0649,0.09417951,True
56.877174,0.013648786,False
29.949192,0.009841874,False
101.360794,0.06359902,True
60.475826,0.008719891,False
144.58679,0.052782476,True
29.881271,0.0009348877,False
132.76157,0.05278623,True
168.58171,0.07207841,True
118.425705,0.07452601,True
54.002754,0.018637255,False
44.908295,0.006886512,False
15.205739,-0.00019604526,False
130.78416,0.108018816,True
90.09538,0.01767531,False
45.10323,0.01735796,False
100.61761,0.039986372,True
85.77793,0.02484417,False
27.68295,0.006348457,False
72.04629,0.040388316,False
58.06194,0.02008237,False
65.03978,0.011342913,False
94.274635,0.053791255,False
180.33131,0.054468095,True
27.197704,0.0062425137,False
62.196575,0.021195427,False
35.191833,0.0040859617,False
101.073845,0.027303308,False
48.434906,0.010188565,False
106.43434,0.04842943,False
117.59226,0.06757522,False
104.45236,0.06459999,False
84.89338,0.041519746,False
146.35158,0.1243037,True
79.000946,0.028850898,False
120.933914,0.07089639,True
53.294125,0.015349016,False
129.30792,0.041246384,True
63.211334,0.029117897,False
63.05746,0.024918541,False
200.52562,0.23970377,False
77.24788,0.012910217,False
77.82275,0.022926435,False
121.799576,0.055471063,False
109.405525,0.04775621,False
51.1065,0.011841498,False
116.65212,0.027548686,False
156.77545,0.114947796,True
73.67458,0.016731888,False
100.72702,0.034761548,False
14.32903,0.00016205199,False
187.91379,0.07538986,True
124.74502,0.055983365,True
122.18256,0.06691328,True
38.24411,0.009358756,False
69.92521,0.06649032,False
190.73512,0.117067516,True
85.83899,0.06975144,False
15.107574,0.000656046,False
56.923923,0.012979068,False
94.46824,0.04519537,False
64.761375,0.011384934,False
112.552155,0.11296424,True
80.21071,0.030984998,False
21.651749,0.0040629283,False
148.50842,0.13779712,True
81.52548,0.042453185,False
111.85283,0.059999555,True
176.90813,0.110664606,False
41.55256,0.007220149,False
106.5441,0.15679392,True
11.430002,-0.0006187372,False
48.351177,0.013120979,False
202.81355,0.10585356,True
136.32393,0.1583829,True
132.95834,0.03709507,True
60.288048,0.03202139,False
101.632416,0.025865018,False
79.11256,0.023533747,False
25.544563,0.0047892407,False
194.60092,0.11864501,True
97.16016,0.10877645,True
40.19054,0.009880975,False
135.72404,0.034197733,False
173.17206,0.13146448,False
126.47504,0.1308412,True
158.11922,0.16758955,True
115.38962,0.04999727,False
62.227192,0.02327779,False
95.981606,0.02193071,False
92.27387,0.12258834,True
54.42503,0.027167939,False
22.435032,0.0019598305,False
74.79647,0.01447615,False
92.58112,0.032571584,False
62.918015,0.013282783,False
91.0796,0.054552734,True
101.39363,0.027710602,False
30.24939,0.0030997433,False
170.7224,0.12081933,True
115.6569,0.15255165,True
49.08445,0.016303748,False
163.41731,0.07938069,False
116.234474,0.061864436,False
85.71168,0.05934614,False
92.45482,0.04633224,False
24.807135,0.0068246536,False
44.400948,0.006926991,False
26.38108,0.005964767,False
24.515842,0.0076694973,False
45.855408,0.0060324967,False
94.86131,0.016942441,False
63.66341,0.01128649,False
85.04964,0.043152794,False
74.0437,0.014601707,False
44.972923,0.01082135,False
40.033127,0.0070732906,False
57.93742,0.016164668,False
190.11835,0.074555874,True
20.41463,0.0014230758,False
162.51341,0.056016058,True
75.32163,0.0645729,False
36.51905,0.016109467,False
58.87095,0.021560885,False
95.32513,0.04613994,False
24.443247,0.006278813,False
25.049557,0.008556046,False
43.534924,0.014360331,False
126.1892,0.07774776,True
149.2076,0.090173125,True
26.590187,0.011898331,False
24.824718,0.008352462,False
18.217337,0.0034132563,False
21.825932,0.0021562502,False
52.966152,0.015762866,False
75.22066,0.03270416,False
26.592083,0.004371818,False
29.950563,0.0026310198,False
28.094517,0.0032761171,False
193.35092,0.07786441,True
63.5231,0.036420748,False
41.192593,0.008043334,False
54.02393,0.01513122,False
76.945656,0.03179075,False
80.53362,0.05268821,False
66.52272,0.04190196,False
76.85362,0.0056506097,False
149.2218,0.107961714,True
23.150389,0.0029586367,False
35.431084,0.010656521,False
127.81382,0.096576095,True
62.472656,0.019499034,False
36.850163,0.0065594427,False
41.713295,0.025196038,False
58.021214,0.012950055,False
18.449133,0.0011124536,False
118.116066,0.08297524,False
111.34967,0.09558484,False
61.02167,0.02040784,False
36.830357,0.0040696003,False
129.58557,0.120533586,True
148.17567,0.020873338,False
33.950596,0.008422069,False
13.778092,0.0009522848,False
44.44816,0.010525607,False
80.80631,0.02282247,False
263.58755,0.07543898,True
132.21648,0.16275352,True
103.6065,0.0954459,False
161.38304,0.11258429,True
68.69502,0.02804958,False
120.22429,0.15790296,True
18.6528,-0.0007203724,False
87.622185,0.05581832,False
104.43392,0.06973402,False
33.29852,0.008282334,False
31.148396,0.007845081,False
15.94691,0.00043057837,False
45.972538,0.0065546706,False
68.70645,0.023579478,False
94.8473,0.08863051,False
145.31505,0.16728055,True
55.2789,0.026203401,False
61.390633,0.017905124,False
61.406296,0.028422505,False
202.80418,0.1439293,True
165.25363,0.15789843,True
272.1921,0.15057325,True
53.07766,0.014987141,False
101.43595,0.050908983,True
67.683945,0.05389455,False
96.891304,0.023203522,False
34.1894,0.011124268,False
36.620148,0.007477887,False
59.214867,0.018108398,False
169.98505,0.16524917,True
30.336317,0.0134970695,False
102.21399,0.045971394,False
48.659515,0.0060390458,False
112.06751,0.08249852,False
33.17954,0.0023983158,False
46.950462,0.0152587,False
27.40772,0.018583983,False
51.102234,0.0219993,False
19.496082,0.0014694091,False
40.225914,0.0037567168,False
23.797869,0.0016097073,False
127.39518,0.04720427,True
37.39612,0.012301393,False
26.760075,0.011179689,False
42.848442,0.012693927,False
149.08504,0.07092187,True
88.036896,0.022551745,False
155.6176,0.19744015,False
103.06198,0.065629095,False
15.990526,0.005206041,False
87.03926,0.04018551,False
34.0631,0.00833898,False
50.144276,0.010050625,False
42.71861,0.009670995,False
19.126123,0.0001617726,False
45.67299,0.008609526,False
70.136894,0.025012508,False
117.360756,0.13997388,True
78.92547,0.07609519,False
26.317938,0.0023142695,False
39.77203,0.015688717,False
110.13261,0.027939498,False
148.73001,0.03241849,False
53.81744,0.013925195,False
60.57581,0.027325898,False
161.97836,0.048772514,True
35.914055,0.00828886,False
36.772274,0.004738711,False
45.851738,0.008446656,False
117.51434,0.054949373,False
50.08492,0.021895237,False
49.836502,0.011728995,False
21.54604,0.003174357,False
11.140427,0.0007472327,False
42.743282,0.018594153,False
84.223076,0.059242353,False
42.333168,0.0070668757,False
152.83783,0.099947125,False
88.579994,0.04366702,False
161.92381,0.2355591,True
124.635056,0.097219855,True
64.391464,0.03718388,False
48.360283,0.017348148,False
50.66225,0.024446651,False
151.18593,0.04573661,True
151.82745,0.13285315,True
147.83698,0.039040834,True
36.16456,0.003832437,False
42.111454,0.02053269,False
80.168106,0.012717381,False
121.31086,0.07654494,False
28.05224,0.0102226995,False
118.80057,0.025278807,False
30.978672,0.008372016,False
62.371235,0.02684839,False
87.07524,0.034802735,False
80.04207,0.018518731,False
64.74146,0.014700577,False
16.423103,0.00038132817,False
43.85536,0.014437936,False
85.57903,0.022351518,False
32.116238,0.0032328814,False
126.952896,0.078715354,True
43.71126,0.015914164,False
45.20831,0.022636645,False
70.33634,0.055909365,False
74.64519,0.0122270435,False
29.69185,0.0076950155,False
125.811714,0.063755184,False
16.597712,0.0010675583,False
109.79754,0.09309447,True
43.001907,0.006811943,False
134.00232,0.1171903,True
122.67208,0.07690966,True
19.13058,0.0034159757,False
153.2085,0.072006464,True
230.83047,0.03792274,True
72.4275,0.03792122,False
46.440277,0.012353711,False
97.79731,0.036710218,False
48.106155,0.016721576,False
129.64867,0.07199687,True
75.42853,0.115973756,True
137.17819,0.09657514,True
137.82887,0.14732325,True
36.828766,0.0034563392,False
139.92177,0.060826242,True
45.073425,0.009150274,False
35.940678,0.0057119727,False
15.540581,0.005399462,False
145.67696,0.12210661,True
170.9232,0.12744355,True
46.27126,0.009345494,False
62.01953,0.04439807,False
42.725365,0.012946293,False
67.55225,0.022675619,False
42.09157,0.012328558,False
135.41324,0.1065951,True
68.70607,0.05848047,False
25.32902,0.0049303994,False
112.09112,0.04554057,True
170.15158,0.07828432,True
101.81984,0.11273432,True
46.49017,0.017515019,False
161.44127,0.0618743,True
67.8496,0.013175771,False
33.233585,0.008119233,False
78.29338,0.026622996,False
52.76063,0.01935631,False
113.7761,0.12306577,True
55.212788,0.03334163,False
141.3982,0.12978172,True
137.42137,0.12751651,True
129.35146,0.107641876,False
119.49033,0.08774766,True
50.456394,0.01234106,False
24.144209,-7.956661e-05,False
25.318869,0.0037808307,False
62.849144,0.02359555,False
48.980186,0.013359055,False
103.85472,0.0889453,False
18.280216,0.0007136073,False
131.14677,0.0834229,True
46.85209,0.008380674,False
106.07171,0.041705936,False
160.29326,0.13843107,True
35.815704,0.0072897077,False
22.43408,0.0009923987,False
46.83515,0.0065259635,False
93.286995,0.040873945,False
21.588936,0.0012805238,False
210.33322,0.14729989,True
28.638006,0.007152334,False
172.5878,0.19900239,True
27.663729,0.0021349564,False
79.710495,0.026723087,False
46.045162,0.015278943,False
152.44673,0.09994531,True
122.01378,0.19439608,True
52.22587,0.010645837,False
85.35531,0.06045094,False
182.25093,0.4078449,True
69.59974,0.03501223,False
44.728287,0.00025559217,False
25.459614,0.0027979985,False
104.42817,0.05285889,True
119.00378,0.07025206,True
140.35576,0.09560835,True
93.251625,0.028198302,False
93.55933,0.030178875,False
24.01562,0.0036323257,False
38.62678,0.011552632,False
172.42906,0.20649922,True
97.072716,0.037865862,False
112.95982,0.0875839,True
25.669096,0.007961396,False
215.28487,0.12025553,True
141.58995,0.17957473,True
96.532104,0.042568058,False
75.30369,0.035863027,False
99.60419,0.021241888,False
177.00368,0.29142892,True
139.5961,0.22373319,True
11.707184,0.00063425116,False
69.184296,0.013371602,False
25.204002,0.0036694668,False
16.536795,-0.00068941154,False
72.95773,0.027589545,False
136.93237,0.06900206,False
69.13262,0.023738712,False
73.24315,0.033352464,False
23.6334,0.0062956177,False
50.57804,0.024852276,False
113.674934,0.09162179,False
18.925562,0.0014440846,False
33.307804,-2.194196e-05,False
122.71746,0.056765974,True
128.60518,0.11338121,True
45.73727,0.028693818,False
81.72814,0.027115718,False
134.05888,0.16242772,True
104.527374,0.028219432,False
29.489988,0.004751567,False
89.62471,0.03412211,False
24.095648,0.004840713,False
29.799988,0.011681464,False
88.11065,0.055754527,False
120.38674,0.07828897,True
124.465126,0.03576961,False
117.787704,0.079208314,False
182.49261,0.113331616,True
45.820087,0.014193498,False
71.988976,0.041518062,False
131.66336,0.077736676,True
29.605701,0.007006213,False
71.14247,0.029344127,False
163.02773,0.22635084,True
169.53276,0.18296206,True
168.45221,0.12463778,True
61.782253,0.015057236,False
115.157585,0.04636988,True
28.140066,0.006889254,False
35.67933,0.008075498,False
87.85143,0.056609035,False
104.00928,0.028430969,False
48.03634,0.012839742,False
87.916534,0.0155157,False
101.61617,0.03496462,False
119.92158,0.05883974,False
140.81871,0.09158364,True
36.21344,0.00986819,False
137.37193,0.14616537,True
92.152145,0.069976896,False
93.25127,0.07118821,False
93.17201,0.03667213,False
12.1834135,0.0003799703,False
36.923004,0.0050929636,False
134.75789,0.13504276,True
34.13355,0.0053205565,False
59.716644,0.02193448,False
121.88319,0.051085144,False
67.35496,0.042782143,False
47.958904,0.011465482,False
68.3879,0.065040305,False
58.66418,0.047833145,False
40.247776,0.010009319,False
59.647118,0.02741012,False
77.16613,0.02549754,False
119.90046,0.044306457,False
98.293915,0.11845142,True
128.9788,0.11315453,True
42.174576,0.009166196,False
145.03647,0.11202991,True
111.103355,0.103374034,True
105.70023,0.06950873,False
77.153946,0.021135256,False
38.913998,0.0043375418,False
39.1344,0.007627718,False
135.745,0.072410196,True
92.57889,0.06170684,True
42.6767,0.005209349,False
50.77281,0.010244675,False
85.57365,0.066568166,False
14.070005,0.0002339948,False
42.84503,0.012560517,False
33.85265,0.0060696863,False
31.026865,0.0058177523,False
65.485245,0.012270197,False
19.437014,0.009123331,False
120.4158,0.060432196,False
69.74709,0.026894718,False
58.3455,0.023751415,False
125.19018,0.088599116,False
224.10593,0.035434604,True
120.58157,0.1137121,True
130.65797,0.10363376,True
180.78026,0.08804077,True
185.44034,0.09163523,True
153.3391,0.15275216,True
41.1528,0.011061475,False
38.62807,0.009715602,False
123.206894,0.053960353,True
57.28017,0.0069047734,False
123.51833,0.05092314,True
49.517853,0.021547735,False
85.12899,0.06375724,False
40.771717,0.007908419,False
56.037354,0.03659776,False
33.678413,0.0024225935,False
23.19838,0.005435664,False
118.895454,0.07270414,True
192.14534,0.16469908,True
41.16589,0.009035952,False
76.307465,0.038730845,False
65.13115,0.015567258,False
52.53183,0.012241326,False
160.53026,0.13390005,True
9.934842,0.0008881185,False
80.57048,0.030414201,False
250.94662,0.07589042,True
37.71639,0.0049692392,False
144.4569,0.21043533,True
68.92116,0.02126202,False
65.45238,0.019202247,False
104.71203,0.04559043,False
117.17333,0.047819346,True
32.547455,0.008523338,False
175.79782,0.0758189,True
148.25449,0.14861453,True
39.301052,-4.4457614e-05,False
76.886635,0.022971869,False
141.45647,0.059429586,True
86.95189,0.04308647,True
33.219257,0.009591706,False
63.43942,0.029473364,False
62.288113,0.02478829,False
17.505478,0.0004745312,False
136.55782,0.063048065,True
51.812874,0.023020096,False
54.94707,0.01204218,False
132.5009,0.22391376,True
56.674297,0.008004494,False
24.76918,0.003370922,False
131.42938,0.058901936,False
55.902187,0.020756274,False
74.546104,0.037466556,True
83.57256,0.008714199,False
75.41889,0.024634466,False
50.602562,0.006117247,False
49.04061,0.02265571,False
27.913,0.0045753904,False
154.38338,0.28616017,True
122.40716,0.19063425,True
76.06748,0.028731436,False
36.531353,0.011172034,False
46.11516,0.0062039495,False
46.08709,0.01006978,False
127.23133,0.069235176,True
183.74092,0.097452104,True
79.433914,0.020240486,False
49.985,0.030489847,False
93.75863,0.078662395,True
120.12363,0.09604299,True
118.81643,0.055435598,True
24.93305,0.0018780865,False
57.37413,0.023265436,False
69.54363,0.020515084,False
61.71552,0.014471397,False
287.36575,0.14219904,False
44.8085,0.009895921,False
139.50742,0.13454586,True
23.636713,0.0012165941,False
55.63353,0.029104933,False
34.30532,0.011989929,False
71.565956,0.019706875,False
47.45661,0.016565189,False
51.664974,0.021400042,False
28.140669,0.0079502165,False
52.9956,0.03999275,False
35.791893,0.0055525973,False
57.635086,0.016443402,False
20.530869,0.004231304,False
23.877151,0.0014006719,False
104.632965,0.024702772,False
143.31302,0.11334568,True
52.713,0.014674813,False
32.96625,0.0011787452,False
136.96779,0.040861398,True
128.8476,0.052758455,True
85.6913,0.032366484,False
173.73337,0.069769084,True
39.073566,0.010034539,False
25.279428,0.0010083802,False
23.19782,0.0063839145,False
114.01288,0.068876624,False
85.97427,0.03214833,False
55.47942,0.022259824,False
170.58699,0.09753221,True
50.08636,0.0070190057,False
117.73075,0.047635794,False
143.19234,0.15730691,True
153.35902,0.031936646,False
51.17915,0.0071123913,False
30.273575,0.0027108863,False
84.59199,0.020488739,False
93.58863,0.023963511,False
61.42315,0.037308425,False
21.73045,0.004019238,False
44.437275,0.010303937,False
30.744452,0.0121681765,False
72.133995,0.017393976,False
45.076218,0.006932035,False
48.280643,0.010047302,False
128.89682,0.107895434,True
71.74218,0.040870726,True
115.53085,0.08870739,True
148.33621,0.103337824,True
154.09164,0.034981966,True
55.462605,0.021552175,False
28.244514,0.008440893,False
56.031086,0.017345645,False
113.43872,0.0190451,False
140.22977,0.07511479,True
23.726204,0.0063083135,False
142.72719,0.20969796,False
144.76416,0.117277324,True
100.11063,0.02957569,False
24.367302,0.0022953413,False
121.57571,0.12964958,True
51.82447,0.010570861,False
123.37205,0.06567481,False
48.910656,0.014651954,False
16.255018,0.0019112676,False
37.40862,0.010404393,False
53.504803,0.010533884,False
120.73211,0.04296699,True
207.15497,0.025601804,True
35.098587,0.0010810979,False
112.121284,0.09480125,True
43.973255,0.010430209,False
23.25893,0.002190506,False
104.54889,0.114867985,True
230.33522,0.13099247,True
33.58499,0.003639862,False
35.49858,0.007085141,False
114.64654,0.046308458,False
56.998398,0.022063896,False
34.381634,0.007908385,False
104.89805,0.04099089,False
79.84435,0.011096418,False
32.597218,0.0053039417,False
94.78534,0.035054967,False
108.05808,0.11178228,True
24.165771,0.00031848997,False
36.86761,0.0072719604,False
64.95043,0.09565559,False
88.40392,0.086007595,True
125.28409,0.04148078,True
48.8232,0.011641875,False
66.877495,0.006480083,False
87.45226,0.01939486,False
115.20937,0.07244173,False
66.81499,0.02667141,False
50.56154,0.009202585,False
65.81369,0.02205453,False
111.11042,0.12871,True
103.04712,0.02455835,False
59.152233,0.02573064,False
33.122475,0.0060578324,False
80.67069,0.028429538,False
41.632244,0.008963905,False
55.617588,0.023558766,False
77.291,0.051687375,False
132.36264,0.07754111,True
176.2372,0.12109923,True
48.479378,0.01053188,False
72.44443,0.016844466,False
66.33483,0.014596626,False
53.61913,0.011080846,False
16.931515,0.002320705,False
159.61871,0.051574886,True
37.76982,0.015256293,False
37.88731,0.0055772215,False
68.79768,0.009650856,False
67.30048,0.016035631,False
136.9804,0.10462189,True
32.211308,0.0042252354,False
43.182415,0.005974259,False
26.529978,0.0055495463,False
83.29147,0.043046996,False
46.63625,0.0054105967,False
73.05637,0.027877748,False
84.92514,0.0479078,True
112.42027,0.040834963,False
61.464005,0.014746398,False
54.175854,0.012659445,False
48.211876,0.022510372,False
53.731956,0.02319879,False
69.91299,0.010459751,False
71.35113,0.026034236,False
104.78085,0.1842255,True
94.72184,0.0341776,False
48.377094,0.032105714,False
52.28064,0.0135069415,False
126.94657,0.07427198,True
36.20391,0.002790887,False
105.883766,0.059486687,False
143.58522,0.122101545,True
101.93928,0.052035898,False
73.45022,0.031190082,False
36.49678,0.021596164,False
109.28706,0.029596329,False
54.31997,0.01744128,False
13.150488,0.00065152533,False
63.28845,0.015908785,False
31.227493,0.015686676,False
70.03844,0.016052201,False
48.557095,0.013508394,False
44.592876,0.008585431,False
47.58325,0.013709761,False
83.10269,0.040188417,False
174.39015,0.10721725,True
18.013775,0.0008943975,False
148.45158,0.14541095,True
34.522076,0.0124935135,False
45.00179,0.006108664,False
93.562485,0.039175913,False
19.47075,0.0036054067,False
101.942764,0.044578537,False
149.92613,0.10146177,True
131.78204,0.12973914,True
74.57084,0.03790073,False
122.1278,0.03183402,False
131.25499,0.045645118,False
53.592697,0.011930361,False
65.53092,0.015627652,False
178.81068,0.058342457,False
128.64331,0.1407476,True
104.651276,0.0978798,False
51.349873,0.023107149,False
78.14368,0.026262373,False
53.72066,0.0093162805,False
34.645226,0.0069746003,False
92.564766,0.02789858,True
32.234478,0.0045778453,False
48.469055,0.016247042,False
19.46555,7.02329e-05,False
111.00224,0.067439556,True
168.98341,0.15210688,True
62.01728,0.037502587,False
129.408,0.08253017,True
41.928814,0.007818446,False
51.96967,0.012410581,False
67.84185,0.04526718,False
156.86662,0.07108486,True
51.69965,0.037602387,False
22.131672,0.0014216714,False
53.1837,0.016595818,False
105.497475,0.0905664,True
44.557953,0.006655894,False
126.37948,0.1276676,True
148.82463,0.11079353,True
145.15396,0.09482998,True
90.3078,0.03452435,False
42.255096,0.008833647,False
30.332508,0.011662386,False
38.358715,0.004029028,False
56.096756,0.018450812,False
110.49082,0.04389772,False
197.81097,0.0707494,True
56.71336,0.017505705,False
46.21836,0.016874298,False
102.79909,0.058810204,False
23.302624,0.0005503576,False
149.42621,0.07533944,True
162.42967,0.15179396,True
54.232723,0.020906791,False
105.61516,0.039462417,False
143.06966,0.1512624,True
67.14456,0.026944071,False
91.93162,0.017519504,False
21.332584,0.0012257956,False
43.987514,0.014294744,False
99.28313,0.023100615,False
108.176605,0.078050286,False
71.00259,0.029152304,False
164.80937,0.21242285,True
47.602093,0.011552729,False
116.646484,0.111744165,True
135.71327,0.05392775,True
74.886444,0.04527414,False
61.57429,0.037686825,False
92.669174,0.075267375,True
18.571081,0.0010613445,False
33.08381,0.0016008765,False
20.849524,-0.00034095347,False
108.925804,0.10896054,True
82.01321,0.01957804,False
91.89299,0.051800787,False
89.27619,0.044015378,True
37.98468,0.0076044053,False
74.285416,0.035525247,False
184.71596,0.07774198,True
78.03435,0.027304351,False
59.285843,0.0070455,False
134.45102,0.09297621,True
81.39955,0.017546132,False
66.5117,0.014775939,False
149.20876,0.26996636,True
110.62208,0.033931807,False
36.42527,0.010902174,False
64.0705,0.037762374,False
83.52935,0.033886984,False
73.07023,0.023988634,False
14.57609,0.0018120054,False
145.71956,0.073521614,True
22.313725,0.0035618134,False
137.39702,0.036955982,True
25.307247,0.0013059229,False
41.864525,0.012005165,False
86.422844,0.04100558,False
96.13173,0.020791233,False
81.61993,0.046562046,False
42.677128,0.010725271,False
128.41386,0.11418989,True
145.61165,0.14342636,True
112.78768,0.14073652,True
158.15091,0.15009981,True
120.32845,0.07470849,True
164.52098,0.03375852,True
19.500517,0.0017914623,False
139.45042,0.050377846,True
52.49977,0.037185684,False
50.305336,0.021646462,False
160.90924,0.074509144,True
115.72198,0.0267784,False
130.20851,0.07932955,True
33.142147,0.006637268,False
186.34422,0.040641904,True
89.64795,0.064991474,True
40.233498,0.0046035573,False
60.947987,0.016618937,False
63.917965,0.030680135,False
180.31299,0.046890736,True
36.397125,0.008017197,False
77.344215,0.027712598,False
33.020733,0.00534454,False
102.95811,0.038311213,False
84.734436,0.03395489,False
108.932205,0.04290825,False
56.10175,0.023691207,False
110.01544,0.043681175,False
118.32362,0.028001994,False
127.70541,0.06379181,True
145.37512,0.03400716,True
18.16864,0.0012505762,False
153.22623,0.099641144,True
238.2232,0.302431,False
19.936537,0.0008379631,False
147.07639,0.13098267,True
237.89095,0.12416422,True
101.02201,0.03359571,True
173.16849,0.033434212,True
150.96512,0.18875673,True
149.46106,0.051307827,False
73.49745,0.015313603,False
75.07018,0.0342267,False
111.410446,0.056417942,False
21.138695,0.0012887716,False
19.499428,0.00022527203,False
69.720535,0.021362618,False
24.95249,0.0058834925,False
13.292823,-7.1097165e-05,False
160.85474,0.049976885,True
111.01356,0.013442904,False
56.251328,0.018778756,False
168.10237,0.07793617,True
81.36749,0.03837791,False
125.208206,0.04170063,False
65.70167,0.016128361,False
175.5924,0.22204751,True
125.81226,0.2619338,True
49.948143,0.007572815,False
82.7623,0.03861454,False
106.71957,0.07056543,True
135.38115,0.09322959,True
67.019554,0.011883467,False
54.02414,0.011913523,False
50.54459,0.022996545,False
43.23315,0.010556921,False
76.44864,0.05643326,False
39.823467,0.011673488,False
64.59494,0.009947218,False
80.60055,0.03651932,False
95.67167,0.04231301,False
93.67203,0.028667301,False
109.67197,0.050554603,True
97.32612,0.0780786,False
23.22436,0.0015726872,False
189.50992,0.34541094,True
20.9763,0.0011782981,False
110.86059,0.056767076,False
19.800274,0.0010874048,False
107.02944,0.05077511,False
90.92084,0.049476594,False
36.717278,0.006424375,False
61.5307,0.024620049,False
167.56233,0.052164376,False
82.568375,0.013733298,False
43.84252,0.018073618,False
18.158094,0.0016423184,False
17.931002,0.0037889257,False
52.579544,0.007828005,False
39.436615,0.016222246,False
63.257767,0.00603275,False
14.222079,0.00032552518,False
48.54358,0.024470232,False
82.06125,0.023198545,False
175.9168,0.1330269,True
76.4198,0.021261528,False
52.625614,0.005809702,False
126.354614,0.036334306,False
13.166083,0.001008369,False
45.238583,0.017235555,False
152.58803,0.13266844,True
41.934177,0.0046980456,False
164.10867,0.06741923,False
151.78053,0.20460105,True
40.30724,0.008389577,False
30.558722,0.003934618,False
94.197845,0.059559196,False
109.31333,0.05273801,False
40.4947,0.010709032,False
11.643126,0.0003902018,False
99.76339,0.05186397,False
157.94313,0.08189422,True
20.89036,0.0016227886,False
32.522476,0.0047489963,False
89.890465,0.045883447,False
155.56493,0.1397695,True
84.39313,0.071350515,True
26.084133,0.0033987164,False
138.93042,0.041721284,True
140.19817,0.071533084,True
127.4143,0.22505206,True
148.37924,0.09121239,True
32.046444,0.0030149333,False
28.787472,0.0023416653,False
135.4758,0.085351825,False
49.700974,0.012852304,False
58.607925,0.013493434,False
132.93582,0.1250242,True
68.37077,0.026522174,False
67.60846,0.01377067,False
91.76384,0.09218013,True
20.85249,0.0012240373,False
46.756016,0.010941394,False
46.93615,0.014184095,False
90.71044,0.044038475,False
112.59433,0.048070192,False
94.10221,0.0343754,False
19.357054,0.0010553896,False
168.17432,0.13645196,True
114.79486,0.031685263,False
120.43586,0.12293577,True
80.70856,0.06675218,False
30.589201,0.0056545585,False
59.36559,0.040013403,False
21.82362,0.0004147403,False
140.84212,0.19772387,False
60.863235,0.04833579,False
94.35411,0.050415203,False
112.38952,0.120076,True
10.753756,-0.00021718163,False
89.844154,0.029660612,False
39.869953,0.011309348,False
147.37762,0.07092434,True
136.25938,0.07647541,False
72.83137,0.022174478,False
137.34045,0.039867282,False
109.679115,0.060970157,False
80.06445,0.023208857,False
70.67843,0.06272568,False
34.06806,0.00058873,False
97.854935,0.058496296,False
28.376007,0.0006507747,False
106.38332,0.02501291,False
13.910021,0.00066165905,False
87.52074,0.054904997,False
114.54244,0.03006567,False
78.12672,0.013381489,False
125.85836,0.16161305,True
95.69879,0.027882144,False
103.14171,0.01634188,False
136.84474,0.16596341,True
24.13397,0.00094421953,False
23.151659,6.651878e-05,False
84.39933,0.03763804,False
29.490458,0.0034356155,False
108.11759,0.043642104,False
100.53693,0.12130681,True
51.638847,0.016821906,False
65.784615,0.024000816,False
59.66378,0.0130038485,False
46.56654,0.013142072,False
36.893806,0.004664127,False
81.45968,0.023851737,False
140.1031,0.056767434,True
118.15535,0.08457798,False
60.26304,0.036248982,False
21.227123,0.0024125278,False
35.40241,0.003854338,False
36.18498,0.006304443,False
131.06392,0.0757457,True
43.20623,0.010006994,False
232.30106,0.1432234,True
95.44869,0.0390929,False
30.978085,0.006718397,False
68.63893,0.016705543,False
19.605602,0.0010141656,False
24.405535,0.0039800555,False
138.85556,0.034321427,True
44.198772,0.02986899,False
42.291492,0.010220662,False
86.42553,0.03166558,False
153.15419,0.10446411,True
20.44266,0.0003214907,False
131.86656,0.16351283,True
97.7559,0.0821749,False
152.32657,0.05426234,True
150.54675,0.08315277,True
27.99396,0.0016772002,False
79.07075,0.024828866,False
67.1839,0.015191764,False
56.101944,0.047309548,False
93.75432,0.04484795,False
170.42822,0.13774669,True
170.2376,0.0406664,True
66.04925,0.016335458,False
159.66391,0.08331531,True
146.36205,0.041506648,False
27.072653,0.0006859265,False
40.94308,0.0057886466,False
179.99344,0.07968682,True
116.802414,0.043998033,False
103.981186,0.08785154,False
115.82837,0.04893145,False
19.747786,0.00055715814,False
24.97633,0.0067733526,False
43.148384,0.012751773,False
49.74758,0.00970028,False
126.75324,0.20822895,True
23.154562,0.006225411,False
29.76658,0.0035770498,False
89.92545,0.08901307,False
105.78331,0.054192305,False
262.79654,0.15355772,True
14.401333,0.0002659075,False
126.39447,0.17591923,True
64.60203,0.043018475,False
81.66091,0.07519454,False
46.712887,0.013948351,False
33.48703,0.009822745,False
91.34442,0.05639054,False
57.905865,0.017300732,False
162.95422,0.122479856,True
36.30733,0.017495848,False
15.352753,0.0006053839,False
45.192066,0.013168484,False
42.339554,0.008309312,False
35.95263,0.030496195,False
31.535398,0.020653762,False
26.491362,0.007403191,False
145.47089,0.065019846,True
225.21565,0.1645428,True
126.10671,0.029587477,True
94.64121,0.04245901,False
24.244473,0.006511472,False
55.95391,0.041838422,False
76.39288,0.06084013,False
100.75173,0.03776717,False
108.40823,0.080313444,True
50.183132,0.02502159,False
77.14231,0.052886322,False
82.078,0.09030691,False
49.136677,0.0074847043,False
107.518814,0.041874617,False
41.682415,0.00540597,False
9.610738,-0.00012153387,False
111.22555,0.018924758,False
122.917656,0.1407097,True
40.79948,0.010654889,False
138.19699,0.07166466,True
150.38126,0.10324174,True
184.66917,0.15335464,True
140.04893,0.103965044,True
90.96829,0.02905865,False
82.595795,0.100002825,False
48.975887,0.024833746,False
111.99241,0.025913268,False
175.7268,0.13495171,True
174.0013,0.09924066,True
36.889755,0.00269524,False
96.44067,0.0342592,False
146.67992,0.0700469,True
59.324802,0.009081967,False
59.351612,0.025806308,False
101.92508,0.052994817,True
13.128766,0.0020370157,False
54.043373,0.021754265,False
126.26613,0.13678005,True
79.24625,0.004901238,False
162.35187,0.23335809,True
61.208477,0.024991155,False
58.678535,0.017153695,False
99.836624,0.02647394,False
44.58032,0.026802838,False
27.92292,0.016888022,False
21.54025,0.0013801977,False
80.86634,0.033214808,False
40.421307,0.011934653,False
85.05965,0.02418369,False
147.54059,0.09751737,True
26.26792,0.0021974035,False
133.29836,0.09011811,True
107.62416,0.04425785,True
132.35538,0.04742691,True
85.15618,0.026492476,False
15.991105,0.0020501465,False
277.70157,0.061980367,True
36.21202,0.005305484,False
60.8671,0.017533198,False
36.502403,0.00829161,False
51.920937,0.0126806125,False
154.84352,0.11000615,True
61.00696,0.022625342,False
65.12003,0.012553699,False
119.05149,0.071026444,False
53.12078,0.030907765,False
34.19128,0.014810313,False
126.12272,0.16611457,True
23.014166,0.0016460344,False
54.884644,0.03206934,False
58.246918,0.008743629,False
39.23326,0.009814374,False
91.56724,0.032080844,False
113.5932,0.032146543,False
201.93617,0.18451416,True
17.989885,0.0015877262,False
60.222267,0.014972314,False
102.29704,0.106702924,False
104.20144,0.0523912,False
144.10745,0.17152518,True
36.41139,0.009634897,False
123.328316,0.08244878,True
104.234886,0.028398857,False
114.19393,0.08384445,False
34.558956,0.0053571276,False
26.973145,0.0077320747,False
102.24762,0.017547727,False
124.60304,0.06876624,True
68.1063,0.0137728155,False
21.398212,0.0015699863,False
107.83323,0.04194802,True
33.804256,2.912432e-05,False
44.335365,0.018791236,False
95.097305,0.01968813,False
19.139633,0.0017180424,False
145.49443,0.09512246,True
32.29839,0.014388189,False
193.74004,0.14534569,True
18.011765,0.0007420443,False
39.492046,0.009529583,False
164.46713,0.1084016,True
78.51022,0.022350132,False
86.77293,0.022451013,False
6.0126123,-2.0964537e-05,False
111.63856,0.07829696,False
103.01632,0.05054891,False
116.3121,0.04546857,True
97.83311,0.06817722,False
151.98494,0.18525422,True
90.67049,0.015733391,False
34.617477,0.011011418,False
108.221344,0.04537241,False
77.819115,0.07794641,False
69.25623,0.030283853,False
54.423496,0.0062165707,False
33.422333,0.0037295818,False
76.823975,0.042319596,False
48.727066,0.020748712,False
71.18232,0.013812035,False
75.20819,0.02014254,False
104.8439,0.08066863,True
101.0749,0.037706435,False
118.60423,0.06296262,False
145.59048,0.10350025,True
159.60175,0.09481239,True
77.81611,0.023626536,False
36.1206,0.008454554,False
46.811344,0.0068491027,False
46.83407,0.018452011,False
126.513176,0.047683656,True
34.944004,0.003832087,False
66.094475,0.023348317,False
42.31376,0.007653974,False
109.60731,0.053383976,False
129.5457,0.06744647,True
74.72592,0.03659615,False
48.003567,0.009841055,False
70.81245,0.01769118,False
31.44779,0.0019932874,False
68.361046,0.018160686,False
37.117752,0.009393148,False
144.82297,0.039504096,False
126.4209,0.059356242,True
169.41495,0.14183062,True
50.76707,0.00900767,False
44.95203,0.00949657,False
44.711952,0.009230472,False
12.694176,0.0009500999,False
31.735682,0.008421615,False
162.69395,0.10095507,True
109.52212,0.09806046,False
122.15231,0.2555866,True
34.82875,0.004441835,False
44.4182,0.009473912,False
160.03072,0.09166056,True
66.09258,0.02301091,False
26.483015,0.0012202077,False
165.18495,0.13096088,True
129.23172,0.0632678,True
58.663055,0.027133256,False
45.989925,0.00976792,False
52.23087,0.008141451,False
41.928524,0.017995916,False
135.50073,0.18992984,True
52.851837,0.027702406,False
133.55792,0.14736134,True
74.610634,0.020012423,False
170.58177,0.132658,True
19.631126,0.00079387054,False
38.556347,0.0048987567,False
36.90207,0.0034295022,False
78.561745,0.029391974,False
73.9557,0.02508524,False
68.360016,0.020879507,False
93.43636,0.044891328,False
73.041214,0.04337816,False
33.07144,0.003664393,False
81.26291,0.010743238,False
74.23121,0.033080325,False
90.79949,0.03176473,False
94.625374,0.041886076,False
145.42847,0.14175218,True
32.327778,0.008776743,False
81.06228,0.035555035,False
37.019722,0.009824328,False
32.805275,0.0066471137,False
62.68441,0.025423981,False
166.78767,0.07194874,True
137.84714,0.114591,True
148.46658,0.058206737,True
140.97249,0.16235703,True
183.26378,0.18336165,True
64.837326,0.01872395,False
140.2386,0.13692445,True
40.017735,0.019966029,False
181.26624,0.07270694,False
147.47864,0.078280926,True
73.73494,0.04701069,False
56.3964,0.016580462,False
72.543945,0.018874586,False
78.41869,0.025418602,False
35.01868,0.021336421,False
39.016342,0.008790202,False
64.94257,0.019347593,False
115.29505,0.08896315,True
55.28562,0.019637436,False
34.91197,0.008123897,False
99.669075,0.02949804,False
65.39959,0.018845871,False
241.75557,0.09141219,True
128.69696,0.0627518,False
199.81956,0.120758474,True
33.902786,0.0067953616,False
45.024025,0.009950072,False
117.1018,0.15442881,True
177.43045,0.12566292,True
185.56326,0.054953784,True
29.830633,0.0057832524,False
36.149055,0.012900077,False
115.42149,0.039788887,False
99.37512,0.06504685,False
13.76879,0.0032428857,False
53.777004,0.022645995,False
52.053932,0.016532525,False
54.672226,0.02180063,False
57.465275,0.021287337,False
28.470867,0.0034099817,False
139.78543,0.14608884,True
18.011839,6.0308725e-05,False
68.8181,0.025432616,False
103.72254,0.066446126,False
89.48146,0.13294762,True
74.491135,0.00951869,False
78.906876,0.036162764,False
13.789796,0.00027414132,False
16.154936,0.001393415,False
47.161537,0.007874139,False
83.983765,0.038847387,False
123.27273,0.0947513,True
131.50603,0.051368773,True
44.77984,0.024671309,False
52.23307,0.029205792,False
32.581577,0.0037134215,False
64.00743,0.033496514,False
115.95773,0.07133263,False
149.12566,0.17504907,True
43.30964,0.008181743,False
67.955864,0.033089057,False
32.836246,0.0065584555,False
34.72995,0.009395912,False
20.039124,-0.0011560731,False
74.5684,0.03250943,False
118.25513,0.06573063,False
60.87164,0.02465485,False
35.092968,0.026088022,False
73.22015,0.02699931,False
60.93196,0.016760245,False
19.501785,0.0011019818,False
96.55149,0.09337357,True
29.138191,0.008644853,False
17.974491,0.000998823,False
10.846848,0.0010699835,False
37.18852,0.009550359,False
200.39716,0.08335769,True
70.56852,0.059824973,True
165.69014,0.12157357,True
37.624813,0.008935213,False
55.8413,0.016739815,False
24.474468,0.0022039972,False
135.13737,0.059552014,False
141.2431,0.049171627,True
32.188953,0.010114051,False
82.29524,0.024052083,False
49.651188,0.016816705,False
23.986143,0.0046764947,False
109.302025,0.0781194,False
52.66043,0.013300583,False
63.148,0.007974714,False
90.69722,0.03974688,False
21.290043,0.0072219633,False
87.644005,0.021287516,False
33.055496,0.0058035254,False
31.24312,0.0015760437,False
33.22986,0.007448621,False
63.262573,0.017628968,False
95.872025,0.07111499,True
90.88931,0.02706784,False
80.40248,0.035438642,False
90.26491,0.03126353,False
79.38041,0.023413047,False
28.511936,0.0012411103,False
33.731518,0.005686648,False
35.85432,0.010794789,False
87.23663,0.03958355,False
200.04962,0.123562336,True
48.97098,0.018858314,False
21.854486,0.0017359182,False
45.95372,0.0077253655,False
119.006004,0.026489913,True
36.539635,0.006692268,False
44.835724,0.0071394145,False
144.26852,0.08580285,True
50.471115,0.012886412,False
47.915863,0.028662376,False
78.183655,0.022870094,False
74.09595,0.0120229125,False
66.07816,0.053862482,False
33.357155,0.0058690794,False
47.474445,0.011643462,False
74.74867,0.021643683,False
97.09627,0.02008751,False
53.218254,0.031063259,False
16.738724,0.0011403132,False
196.39302,0.060972333,True
46.504623,0.0071392655,False
33.15719,0.0068248697,False
75.58883,0.02465269,False
59.779957,0.015887156,False
102.51456,0.054231882,False
65.85466,0.040724024,False
140.30537,0.1301201,True
66.06276,0.014407143,False
24.80406,0.0034426674,False
105.00324,0.084620774,True
79.74425,0.053868175,False
172.8603,0.14343333,True
71.80829,0.019680515,False
118.96453,0.0359208,False
44.736805,0.022442892,False
29.503588,0.002417799,False
126.0934,0.079304606,True
177.48495,0.107188344,True
44.276375,0.002615191,False
73.36747,0.026447788,False
87.56123,0.0283148,False
56.809216,0.013010949,False
104.61278,0.06305143,False
108.72198,0.065335214,True
24.86048,0.009626042,False
167.20396,0.09439397,True
123.73823,0.1424284,True
121.148186,0.06636202,True
53.1079,0.020235762,False
126.13197,0.07559532,True
150.81229,0.15806091,False
148.5135,0.10180384,True
48.19191,0.0118781775,False
65.76549,0.041834444,False
20.92621,0.0053234957,False
130.79176,0.08306879,True
49.027576,0.009213828,False
78.400696,0.024498656,False
92.672165,0.014599219,False
42.467205,0.0077958778,False
80.29094,0.040218756,False
157.53273,0.16882837,True
98.60883,0.043228686,False
34.26045,0.005579859,False
36.534515,0.0075200275,False
126.6193,0.17494327,True
51.13305,0.01597327,False
168.88751,0.13742006,True
32.38323,0.004945744,False
99.747475,0.057448715,True
27.512905,0.008583818,False
72.45069,0.01669465,False
161.90656,0.09142578,True
17.451246,0.0013131835,False
33.890522,0.0050042905,False
164.64658,0.19417363,True
94.935524,0.07421708,True
25.638763,0.00094041973,False
21.410221,0.0009984709,False
109.31573,0.08005017,False
50.945206,0.014215514,False
167.68547,0.11821985,True
24.157078,0.0032582711,False
75.8355,0.01989162,False
130.934,0.08263686,True
104.655655,0.085463345,True
43.338116,0.0021050163,False
166.10454,0.13065934,True
24.78,0.0018566065,False
96.653,0.023955166,False
37.20494,0.007094227,False
30.32032,0.004008107,False
140.8777,0.14249861,True
42.343365,0.011936605,False
152.20724,0.13722962,True
85.84665,0.037599638,False
158.74843,0.15846017,True
39.91425,0.018275823,False
161.63127,0.05931753,True
134.1962,0.049614817,False
21.589426,0.0035154186,False
48.51384,0.0075753555,False
139.21518,0.12898004,True
121.94853,0.07398838,True
174.02464,0.14608163,True
35.04313,0.01283399,False
138.94093,0.16755998,True
140.88086,0.19366813,True
65.486404,0.0175758,False
138.9695,0.1593467,True
138.55948,0.1701464,True
43.44558,0.0051185116,False
128.6909,0.16487837,True
132.37547,0.11958638,True
135.14665,0.0522843,True
138.59413,0.0733996,True
184.00447,0.16636115,True
187.64717,0.19438255,True
70.50743,0.008944243,False
35.64775,0.005075127,False
75.054436,0.018834606,False
33.04695,0.006601788,False
123.180275,0.05646345,True
86.642746,0.045007825,True
40.265903,0.005680643,False
87.18311,0.06317237,False
16.101751,1.0550022e-05,False
32.066845,0.0047041103,False
49.44167,0.018423349,False
14.792727,0.00034020655,False
62.148685,0.022019222,False
68.95959,0.058432683,True
28.028912,0.008336574,False
21.221163,0.002125632,False
50.361824,0.015133843,False
26.395441,0.003272757,False
52.424618,0.017793022,False
26.774048,0.0028939769,False
199.58287,0.079968035,True
35.582195,0.014769077,False
194.4303,0.062013865,True
59.45628,0.019696638,False
13.827863,0.00044413842,False
79.610886,0.02097404,False
90.69874,0.07390651,False
27.185635,0.004072327,False
79.14314,0.03205985,False
52.04716,0.019838251,False
73.98051,0.012597732,False
108.712166,0.11847761,True
62.81815,0.03193839,False
36.706936,0.0065101236,False
35.239544,0.00771299,False
115.65707,0.07230976,True
89.64138,0.033902377,False
136.76811,0.1281099,True
66.188416,0.015089542,False
187.04161,0.09228271,True
26.370575,-0.00015800074,False
23.537117,0.0010716766,False
20.473232,0.0010116287,False
133.74129,0.03433913,True
159.28908,0.045377582,False
50.5604,0.016149536,False
220.94992,0.08832258,True
53.196102,0.020197101,False
29.66359,0.009034898,False
150.89896,0.13951188,True
37.845146,0.009593517,False
14.153842,9.473041e-05,False
90.407326,0.041905075,False
107.993484,0.021500573,False
34.209984,0.010888673,False
39.528664,0.005281195,False
76.62908,0.04005252,False
95.93458,0.019969061,False
31.581203,0.0052845925,False
121.88988,0.09925407,True
14.628132,0.00066109,False
34.973667,0.008837443,False
84.93892,0.035810158,False
32.11673,0.0065897964,False
111.48094,0.056325734,False
129.85117,0.06674743,False
39.0306,0.002698049,False
82.450195,0.02669324,False
23.304064,-6.66976e-05,False
62.562714,0.01449354,False
143.92056,0.059552938,False
166.55443,0.01745525,False
130.72629,0.105874896,True
169.03874,0.10773742,True
26.872532,0.009582777,False
233.31909,0.12360978,True
30.001822,0.0016559586,False
33.497673,-0.0007667802,False
46.425163,0.005672343,False
29.079847,0.006003041,False
127.313484,0.066955835,True
116.330536,0.0721131,True
36.231514,0.006034896,False
57.83299,0.0221529,False
43.407223,0.013624698,False
70.57679,0.028367057,False
31.111176,0.0083437,False
28.792418,-0.0003706999,False
57.28242,0.019275501,False
57.95239,0.02140715,False
80.84059,0.10551372,False
89.99659,0.042608157,False
219.63094,0.10215509,False
72.96302,0.046768755,False
109.79709,0.052069128,False
46.138367,0.025439113,False
59.90169,0.016092367,False
68.64585,0.024085134,False
122.19004,0.053308368,False
163.52414,0.092674375,True
49.490654,0.007392794,False
159.11372,0.24296081,True
56.52286,0.043827623,False
81.632774,0.035125628,False
36.331203,0.0066644847,False
166.87112,0.12378299,True
184.6013,0.14410943,True
158.17119,0.12854958,True
131.64601,0.02921778,False
141.75362,0.14211434,True
36.863136,0.0015531108,False
76.64504,0.046971627,False
69.00452,0.016289145,False
32.13599,0.0039871186,False
57.233715,0.022229917,False
14.99683,0.0011238214,False
95.538445,0.02838321,False
15.751654,-0.00034507178,False
16.742205,0.0013622288,False
73.90395,0.025845602,False
49.776474,0.02805075,False
85.62999,0.030982643,False
57.438473,0.016587026,False
31.894394,0.004197173,False
70.204895,0.025751054,False
16.173552,0.0009914525,False
26.321829,0.00414614,False
193.53775,0.105845094,True
100.373116,0.051745176,False
131.34886,0.021154046,False
26.097494,0.006895885,False
47.24304,0.018514149,False
43.48015,0.013666302,False
103.442894,0.092784405,True
145.71878,0.12013054,True
115.29525,0.031103104,False
8.911745,0.00014956575,False
73.3631,0.058051646,False
151.64906,0.08084148,True
39.46764,0.0049352124,False
28.503529,0.007958684,False
81.35444,0.0317273,False
100.69915,0.033447444,False
36.636585,0.00822968,False
37.172096,0.0068397596,False
111.157425,0.05491683,True
55.359646,0.011122674,False
62.038765,0.01839383,False
94.84715,0.049403638,False
63.951782,0.06157714,False
40.917294,0.008272462,False
59.76691,0.0129300505,False
124.05097,0.050362706,True
30.467794,0.0070121214,False
71.430016,0.023309842,False
43.604393,0.02274917,False
47.350952,0.012913369,False
20.333824,0.00029319339,False
93.40963,0.04584907,False
93.19406,0.035153165,False
30.091364,0.001292482,False
49.18489,0.030830927,False
104.86156,0.06753637,True
56.165504,0.011340767,False
142.71066,0.10473615,True
44.287876,0.02753903,False
63.780273,0.027072832,False
137.8602,0.14315069,True
48.252533,0.008381717,False
73.76331,0.017520577,False
26.793844,0.0039667524,False
86.99271,0.04489842,False
22.226543,0.008918244,False
65.6331,0.03461355,False
169.5002,0.09270972,True
17.164015,0.00043915398,False
120.41291,0.024419293,False
63.958664,0.007889621,False
24.90551,0.0069880374,False
34.495758,0.008536503,False
23.450531,0.00972015,False
13.537211,0.002103584,False
119.82084,0.043543547,False
31.194918,0.0023049936,False
66.95478,0.014295496,False
181.71371,0.16497469,True
25.371984,0.0028584301,False
32.17591,0.007887129,False
114.045166,0.08298406,False
16.031923,0.0024941955,False
119.57097,0.18183756,True
30.3455,0.003150262,False
45.64099,0.012233842,False
205.7948,0.08028835,True
73.25314,0.036182746,False
21.489264,0.004119184,False
67.81625,0.01983741,False
117.62344,0.12702969,True
52.37232,0.014121085,False
78.333336,0.04260303,False
150.9898,0.14714015,True
120.99605,0.1297459,True
86.0937,0.059720933,True
76.31561,0.039206833,False
202.75314,0.15490657,True
53.039917,0.020714939,False
12.938704,0.0004571881,False
31.010988,0.0037160516,False
168.35083,0.15926373,True
126.58231,0.089947045,True
19.196949,0.0014952794,False
31.725714,0.010540511,False
32.083206,0.0038353913,False
57.267593,0.018604204,False
52.26177,0.0106610805,False
39.513935,0.012480713,False
50.394646,0.016071148,False
101.69227,0.026317656,False
123.580345,0.12096465,True
23.052095,0.0042795166,False
52.95943,0.018653095,False
190.76817,0.09806061,True
65.67736,0.04584843,False
96.33964,0.06475514,True
77.30464,0.028776005,False
109.779434,0.03545022,False
160.00026,0.14751661,True
29.089674,0.004741464,False
27.766468,0.005445022,False
42.625217,0.019900396,False
108.64212,0.059687898,False
200.5623,0.059357524,True
91.30059,0.019619852,False
40.11407,0.013750166,False
206.72002,0.10681641,False
39.460663,0.005293235,False
165.04985,0.090087,True
51.8633,0.010489911,False
81.76187,0.013281211,False
35.164375,0.005183354,False
60.48369,0.011596486,False
34.478054,0.0059555247,False
133.68195,0.15615028,True
30.793612,0.011043254,False


==> new_results/losses/densenet-eps-0/scale_0.5_densenet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
49.571365,0.040188376,True
150.8748,0.045443267,True
3.420073,0.0015594298,False
31.848896,0.012839131,False
38.772205,0.017460328,False
1.5266774,0.00097233173,False
131.97577,0.05479622,True
51.403522,0.10891435,True
158.87335,0.2917424,True
30.8716,0.015697736,False
13.407085,0.0076103015,False
0.12919869,9.53587e-06,False
23.475119,0.011159003,False
6.381664,0.002641885,False
1.3534199,0.00028358412,False
10.573535,0.002183565,False
34.294556,0.015068054,False
0.83720964,0.00014461746,False
2.739868,0.0009646204,False
0.6170685,0.00026016054,False
168.7491,0.15936515,True
57.352104,0.009487409,True
73.33694,0.083748594,True
0.24023966,3.575682e-06,False
241.40811,0.43571186,True
93.70749,0.04679566,True
140.56697,0.13111271,True
91.386246,0.057740413,True
3.7263284,0.0015772153,False
0.28605452,8.164144e-05,False
58.13292,0.038332224,True
4.0395613,0.0028382582,False
49.202858,0.03148201,True
230.42125,0.2950662,True
0.11287896,3.8144135e-06,False
182.57942,0.16066775,True
1.8326927,0.00032769493,False
0.7910237,0.000232163,False
1.659951,0.00031308236,False
1.4977711,0.0005891565,False
4.622034,0.0017596767,False
6.1953554,0.0017244266,False
0.6922129,0.00012474481,False
0.6176404,0.0002925662,False
167.55328,0.1708763,True
1.2617464,0.00026853196,False
2.5795226,0.0031588331,False
2.2744572,0.00033626147,False
2.3061867,0.000741896,False
72.088165,0.08592449,True
4.1598535,0.002249526,False
0.3458754,4.469238e-05,False
87.30769,0.06107214,True
213.18265,0.2366856,True
0.8364039,0.0001322112,False
3.3747478,0.00085927336,False
2.2686207,0.000757396,False
2.408066,0.003498452,False
3.9963264,0.0012271022,False
9.504837,0.0040098936,False
90.72229,0.020041399,True
67.76093,0.049119994,True
38.771385,0.043480378,False
2.992974,0.0010473076,False
0.597636,0.0002127625,False
196.07799,0.15867999,True
0.5211533,9.6388656e-05,False
252.28426,0.20784831,True
149.97375,0.073285416,True
52.82263,0.037961148,True
2.1483989,0.00053845183,False
6.8619313,0.0034876638,False
53.19784,0.016612578,True
2.7249007,0.0007308854,False
32.370876,0.02430265,False
71.13022,0.0758347,True
25.081,0.004529016,False
0.76855886,0.000273142,False
1.0549392,0.00024164782,False
12.053696,0.014490029,False
12.791227,0.0024440018,False
0.98089236,9.55257e-05,False
12.984842,0.014030761,False
2.6169872,0.0009498084,False
109.38526,0.08304487,True
37.53075,0.0022942536,False
0.5114928,3.575167e-05,False
6.061737,0.0056834356,False
35.414818,0.013414329,False
12.437299,0.0051943744,False
1.0362911,0.0005054513,False
2.321792,0.00036779325,False
0.77068645,9.5191586e-05,False
60.612522,0.08011407,True
0.4943872,0.000119511125,False
51.041157,0.012215983,False
7.0976863,0.0016811625,False
30.328108,0.0054819044,False
1.8605611,0.0015370747,False
19.020554,0.006731622,False
5.6158223,0.0049133785,False
1.8131402,0.0005563098,False
40.990616,0.019633077,True
316.93735,0.42857778,True
18.443813,0.008690728,False
6.3125825,0.003817515,False
2.9108264,0.0007132944,False
0.13810983,5.0063536e-06,False
89.49386,0.090463005,True
10.015252,0.0037228307,False
3.1768453,0.00128938,False
195.48639,0.17695457,True
209.7892,0.1797382,True
12.520698,0.008376467,False
2.7015693,0.0005610122,False
18.314554,0.0052952375,False
0.15965173,1.3231183e-05,False
12.59231,0.0032568732,False
12.082217,0.0064160135,False
1.6943078,0.0004151715,False
6.438818,0.0023048786,False
3.5534086,0.00386921,False
28.69585,0.054541193,False
1.4876655,0.00019257463,False
2.5517278,0.0004998407,False
42.630848,0.02312097,False
9.917891,0.0029889494,False
45.070515,0.021274235,False
283.01257,0.25194567,True
7.1176662,0.0020850971,False
221.57954,0.11031911,True
6.923187,0.003844955,False
3.2122664,0.0014584851,False
30.284105,0.017785486,False
61.528637,0.030904032,True
4.9417353,0.0045489757,False
4.277102,0.0024945196,False
0.91088915,0.00036123878,False
0.9909097,0.0003921304,False
262.48013,0.15010798,True
3.385116,0.0008343081,False
2.3663025,0.0008116574,False
16.459833,0.01103726,False
275.45776,0.48882726,True
253.3114,0.28690368,True
212.95549,0.17885274,True
1.1669133,0.00030127238,False
4.5627146,0.004589599,False
1.4617513,0.00033779396,False
1.2724059,0.00026216393,False
0.12446682,8.3439954e-07,False
57.927963,0.011851624,True
3.0630898,0.00087360456,False
4.2628136,0.0018440171,False
20.73365,0.0069021676,False
12.033148,0.008605167,False
0.597546,0.00014178242,False
99.56638,0.17935143,True
82.0119,0.044012703,True
0.22048005,-1.1919474e-07,False
11.488426,0.007084093,False
10.379489,0.009205009,False
57.70093,0.053718805,True
3.272237,0.001014676,False
58.281593,0.01923091,True
67.038475,0.036062688,True
1.2801716,0.00021354156,False
0.8436371,0.0001499806,False
10.008194,0.0023944955,False
2.16794,0.0005123764,False
11.720419,0.0051618135,False
140.68744,0.15783903,True
212.1623,0.34483534,True
4.1941442,0.0020222152,False
18.096329,0.004991565,False
1.025871,0.00025815505,False
102.30445,0.06974469,True
25.044125,0.0131416675,False
0.21608317,4.3384687e-05,False
0.6030351,0.00011508935,False
1.6987231,0.00067747186,False
296.06415,0.5106839,True
411.77228,0.18036503,True
45.29118,0.014150232,True
226.5012,0.17354625,True
99.807205,0.032855943,True
38.248505,0.018209983,True
2.2778146,0.0003333178,False
1.055495,0.0005176716,False
48.063572,0.017835025,False
187.79286,0.16275766,True
226.68993,0.32942805,True
5.76459,0.001460494,False
5.8206816,0.0033518416,False
201.17046,0.34319413,True
17.108185,0.0067950636,False
290.1969,0.3496645,True
1.3813562,0.0007326867,False
1.1748726,0.00040490314,False
8.737893,0.0017431253,False
23.63221,0.009604849,False
2.8058271,0.0016673098,False
2.0344956,0.0003279429,False
2.5219946,0.0015571555,False
357.0689,0.29709435,True
48.330307,0.02154097,True
1.028229,0.00023478892,False
0.2470432,2.169273e-05,False
5.749211,0.002890448,False
244.17128,0.14239103,True
9.153892,0.00495034,False
2.0884933,0.00029991358,False
9.196065,0.0020149145,False
11.020593,0.0073721604,False
1.9798319,0.00063363556,False
8.08768,0.0024687247,False
16.924397,0.009463258,False
186.4695,0.28861427,True
61.965603,0.0495795,True
9.962659,0.010146124,False
2.2785635,0.00033136678,False
9.346522,0.0021451153,False
13.132946,0.0065183667,False
1.8651284,0.00056614366,False
165.74222,0.09659284,True
93.72565,0.053501576,True
36.827045,0.04278721,False
0.09569253,1.0370481e-05,False
1.0120602,0.00026792398,False
68.869484,0.03863146,True
1.6243359,0.0010695696,False
210.9945,0.2825992,True
3.1809027,0.0009967261,False
20.140316,0.01580656,False
2.3440835,0.0011942828,False
3.7666714,0.0012539839,False
84.058754,0.08607966,True
29.057476,0.023915067,True
5.8632197,0.0014045625,False
0.5920047,0.00020505107,False
1.1721532,0.00034241553,False
0.17797223,9.535652e-07,False
15.456793,0.0056229066,False
23.090662,0.009580815,False
0.42507893,0.000111659,False
0.7096463,9.8171935e-05,False
0.3824748,0.00010366854,False
0.54186296,0.0002262544,False
8.093668,0.0044677826,False
1.3497051,0.00032661587,False
245.38025,0.18836197,True
0.2685491,6.4362684e-06,False
18.538517,0.003747778,False
37.731228,0.009267259,False
2.2687235,0.00126716,False
0.045626767,3.218558e-06,False
1.062271,0.00054232316,False
14.643041,0.005644963,False
3.677185,0.0021766236,False
9.166994,0.005030833,False
51.819077,0.021936517,True
10.507827,0.011917362,False
10.479066,0.0050557777,False
21.919222,0.01513439,False
0.2931837,2.2169363e-05,False
241.21231,0.3752966,False
29.43034,0.039306946,False
0.8340783,7.10077e-05,False
124.627945,0.092760995,True
7.289807,0.0031390786,False
1.1340293,0.00046816224,False
0.7979207,0.00055860454,False
1.4266499,0.0007980118,False
110.93831,0.040474564,True
14.99946,0.014839126,False
212.8733,0.22519147,True
273.6573,0.3067912,True
3.0543985,0.0009348085,False
3.916335,0.002189516,False
1.626814,0.0008190684,False
0.30138698,5.1245035e-05,False
1.514811,0.00026116578,False
26.944195,0.009599987,False
0.5244206,0.000319769,False
1.0221133,0.00045353302,False
2.4494078,0.00068314443,False
0.5985091,0.00015822935,False
2.3147979,0.00082617206,False
227.89915,0.16010797,True
104.88095,0.033299603,True
57.027756,0.01809774,True
5.954715,0.0025666025,False
170.66983,0.1838436,True
19.009209,0.009912301,False
24.819561,0.010012651,False
100.00608,0.06487937,True
6.030118,0.0010423996,False
0.7334812,0.00012794894,False
78.834206,0.048020795,True
0.8808357,0.00027537596,False
1.631197,0.0007141597,False
11.221796,0.0047491537,False
29.514565,0.01345874,False
54.878582,0.09891367,True
283.9064,0.34828687,False
134.80885,0.10830863,True
102.66954,0.08126561,True
3.0737863,0.00092356047,False
0.55860776,0.00024685042,False
40.184994,0.028495587,True
2.1423254,0.00036046281,False
63.58049,0.026309893,True
0.4285933,2.3359054e-05,False
93.90202,0.038443334,True
106.20392,0.042700365,True
94.294136,0.06029792,True
3.2916627,0.0016102416,False
1.3958002,0.00025833014,False
0.18357193,5.721362e-06,False
75.14972,0.061588474,True
4.4514585,0.0009214026,False
1.0130085,0.00045542204,False
35.674263,0.01769467,True
7.785578,0.00272766,False
0.43418932,0.00013071604,False
5.354585,0.003522317,False
2.7227235,0.0010641196,False
4.667086,0.000854434,False
20.192373,0.014240937,False
175.05867,0.050145313,True
0.35884845,9.580856e-05,False
4.2762203,0.0017395057,False
0.6402117,0.000113666,False
26.658903,0.007877128,False
2.808755,0.0007527373,False
19.63941,0.010043187,False
25.262196,0.015422411,False
21.411375,0.018164262,False
7.134671,0.0039709643,False
216.3241,0.27351612,True
12.074648,0.0063163163,False
126.138885,0.08397162,True
3.085663,0.0010861808,False
52.03614,0.017697781,True
3.8401268,0.001975257,False
4.1595397,0.0018764469,False
352.9128,0.5313006,False
5.6037226,0.0012935423,False
8.955069,0.0030418285,False
24.207727,0.0111974515,False
21.608809,0.010436265,False
3.651171,0.0011919269,False
20.52556,0.006180471,False
237.53285,0.19163492,True
9.0710745,0.0026697093,False
20.01966,0.008907305,False
0.15249024,1.2754077e-05,False
184.30856,0.065066606,True
92.87032,0.047801614,True
60.354366,0.03477723,True
0.8320983,0.00023213809,False
6.3980393,0.006859598,False
158.01605,0.103347376,True
21.604185,0.023767529,False
0.1253152,1.4065321e-05,False
5.031836,0.0014433055,False
12.803154,0.0063423654,False
2.3449254,0.00043558213,False
56.85336,0.06412155,True
14.747685,0.0065485807,False
0.30521554,9.5217634e-05,False
177.05772,0.1627289,True
14.182776,0.01169074,False
110.35251,0.067340955,True
335.61676,0.20070672,False
1.9639311,0.0005221168,False
98.696976,0.20421843,True
0.08119714,1.192031e-06,False
3.6855934,0.0013970183,False
207.16325,0.11720733,True
67.59414,0.090499945,True
120.04386,0.046726063,True
4.700079,0.0033295616,False
21.926462,0.006335223,False
4.942468,0.0018590514,False
0.55177057,0.00012451044,False
139.12091,0.08730015,True
54.58821,0.085775435,True
1.3671365,0.0003707899,False
46.82661,0.013812775,False
319.31836,0.2639845,False
95.57777,0.11434534,True
241.7326,0.2736367,True
37.575645,0.017316535,False
3.7019012,0.0016387659,False
16.293442,0.0039827563,False
72.64512,0.13236405,True
3.0720007,0.001755405,False
0.37188172,5.0407456e-05,False
9.119888,0.0017920616,False
18.051634,0.006805502,False
3.8837414,0.0010484504,False
56.450108,0.043227702,True
10.307086,0.0033443207,False
0.5267461,8.1618025e-05,False
211.76248,0.13817981,True
97.91725,0.14451918,True
2.4085727,0.0009785378,False
51.093575,0.030538183,False
39.207882,0.022016916,False
18.890692,0.014620895,False
14.716884,0.008284884,False
0.26855132,8.902732e-05,False
0.8819302,0.00018296111,False
0.5106975,0.00012499813,False
0.63562834,0.00027247536,False
2.3871882,0.00036143,False
25.21851,0.0077842996,False
6.279491,0.0015475098,False
8.409357,0.0055189645,False
8.573417,0.0019077784,False
1.8670694,0.0005451662,False
1.2584686,0.00027106697,False
1.9724553,0.0007621922,False
257.2722,0.10275751,True
0.18246736,1.752175e-05,False
198.86478,0.07203549,True
12.967408,0.013147127,False
0.8828611,0.0005582297,False
5.7762384,0.0026501697,False
12.233316,0.006857207,False
0.43691024,0.0001290481,False
0.48159546,0.0002098211,False
1.0788709,0.0004038012,False
74.10115,0.049793333,True
109.03823,0.06560664,True
0.5759596,0.00031522644,False
0.68714464,0.00033164077,False
0.12067976,2.789231e-05,False
0.16681449,2.002473e-05,False
4.9505277,0.0019558137,False
12.663407,0.0064844117,False
0.75235736,0.00014034926,False
0.6114539,6.422316e-05,False
0.69435334,0.00012176001,False
168.04391,0.072068945,True
9.612703,0.007715949,False
2.4861503,0.000635723,False
3.1297154,0.0011046054,False
6.7194843,0.0031354418,False
21.845167,0.01781155,False
7.307581,0.0055076694,False
6.0939574,0.0005186158,False
92.459755,0.0676145,True
0.22753565,3.885424e-05,False
1.1369921,0.00048030907,False
81.09133,0.055153355,True
5.6803718,0.002331437,False
0.8434203,0.00017548009,False
1.0715889,0.0007967334,False
2.296606,0.0006346344,False
0.15416072,1.5734098e-05,False
31.267931,0.031352762,False
30.80287,0.036749642,False
7.1599913,0.0032536448,False
1.1427577,0.00017518742,False
171.76602,0.16636354,True
26.711378,0.0036711376,False
0.8355596,0.0002551037,False
0.07111684,7.5098505e-06,False
1.4157732,0.00035709026,False
9.993717,0.0030145813,False
166.13806,0.049232356,True
135.75595,0.18079636,True
26.339367,0.032878324,False
158.3082,0.11595161,True
5.955914,0.0030084122,False
198.08496,0.267297,True
0.16568163,-2.5031113e-06,False
13.889003,0.010317108,False
23.096308,0.019375306,False
1.4597356,0.00047006074,False
1.4618161,0.00042928103,False
0.11217484,1.0847129e-05,False
1.5352833,0.0002352657,False
6.245105,0.0027380977,False
20.834995,0.024390213,False
197.58597,0.2884708,True
5.145973,0.003447018,False
13.056109,0.004598641,False
3.942354,0.0020988146,False
319.70798,0.2759816,True
120.5118,0.13472915,True
396.22516,0.2029992,True
4.2471013,0.0014675246,False
36.012383,0.02364862,True
16.778996,0.017005436,False
7.9589896,0.0024667657,False
0.74116206,0.00030421594,False
0.9201601,0.0002292897,False
2.966917,0.0009663985,False
257.6904,0.26535103,True
0.89867336,0.00054628926,False
15.202366,0.007313966,False
0.92614144,0.00014797418,False
36.50086,0.034966953,False
0.57551146,5.4096046e-05,False
1.8036224,0.0006977747,False
1.3461802,0.0015959587,False
4.3316803,0.0023203627,False
0.17099482,1.835596e-05,False
1.1413293,0.000154112,False
0.2765435,3.551779e-05,False
62.660725,0.025507584,True
0.98968846,0.0004274819,False
0.42305478,0.0002654861,False
1.4776106,0.00047705078,False
98.966835,0.051532105,True
7.022623,0.0019653752,False
276.18893,0.39267713,False
19.692215,0.014421467,False
0.29544148,0.00013203415,False
8.94092,0.0045269923,False
1.3281548,0.00040639378,False
4.4449697,0.0015148753,False
1.1704038,0.00035389152,False
0.16306055,5.2446776e-06,False
1.685996,0.0003598492,False
7.3358226,0.0029935213,False
167.1489,0.21039426,True
24.277872,0.027420405,False
0.60435766,6.1246916e-05,False
0.854507,0.00043140183,False
20.748358,0.005765574,False
30.64238,0.006838115,False
1.3762344,0.00042616518,False
4.3915405,0.0025480827,False
111.476265,0.042727068,True
0.73756987,0.00020929554,False
0.77887356,0.00012186909,False
1.5045239,0.00034860964,False
28.736557,0.015869277,False
5.4458194,0.00328848,False
2.671956,0.0008865425,False
0.515402,9.449414e-05,False
0.071122885,6.7946457e-06,False
1.7099726,0.00083591335,False
22.618654,0.02062013,False
1.5240272,0.0003121657,False
52.3071,0.036259506,False
12.009504,0.006215511,False
256.20612,0.37497061,True
93.67333,0.08548316,True
3.3709457,0.0022771768,False
2.4387217,0.0012572899,False
2.888216,0.0019441831,False
121.82807,0.03867635,True
226.83182,0.22605467,True
59.74366,0.018443424,True
0.78303903,9.5175405e-05,False
2.2170846,0.0014889118,False
4.457444,0.00077888556,False
34.81112,0.022389308,False
0.7464456,0.00036112644,False
38.10042,0.0097655915,False
1.3611705,0.00043624023,False
15.119128,0.007262232,False
20.098032,0.009137474,False
4.326682,0.0011181005,False
4.4432435,0.0010858811,False
0.10319555,4.529662e-06,False
2.0035567,0.000803389,False
6.2288423,0.0018363781,False
0.6601726,8.922606e-05,False
94.201935,0.0737766,True
2.2110674,0.0011754935,False
1.0291578,0.00065815035,False
21.303207,0.01919517,False
9.314516,0.0016619056,False
1.0809058,0.00039126026,False
41.460403,0.022406213,False
0.116034776,1.7522369e-05,False
139.76016,0.13202047,True
1.6215498,0.00028863503,False
57.203957,0.054963164,True
58.35295,0.040736303,True
0.39071113,9.10509e-05,False
97.09504,0.05819183,True
348.92606,0.07105905,True
8.307589,0.0050609168,False
2.2493975,0.0007329985,False
12.615939,0.005012419,False
1.4229836,0.0006126065,False
64.30844,0.037824385,True
24.669716,0.06371805,True
196.33913,0.16013527,True
170.75856,0.22276118,True
0.68462974,7.219304e-05,False
149.96855,0.07207024,True
1.8133442,0.0005041929,False
0.6892936,0.00014307944,False
0.22898427,0.00011083711,False
121.11077,0.10717656,True
173.01933,0.12733248,True
1.7713938,0.00050937315,False
5.330955,0.0042465166,False
1.2627304,0.0005142874,False
8.328763,0.0035706563,False
1.9834429,0.0007005605,False
57.947086,0.04904431,True
6.6585813,0.007030587,False
0.5510362,0.00013477038,False
47.607643,0.021553222,True
72.21019,0.031870715,True
58.695377,0.082453854,True
1.32643,0.0005723209,False
116.39072,0.050726615,True
5.2108073,0.0011324687,False
0.6026844,0.00019800657,False
5.309254,0.0018694224,False
3.332774,0.0015925367,False
91.22049,0.122298986,True
6.7871256,0.005561631,False
82.48971,0.0761124,True
202.48917,0.25045866,True
39.02919,0.032276984,False
76.08946,0.0698658,True
2.8452506,0.0010088466,False
0.24111383,1.0846401e-05,False
0.5823184,0.000114977505,False
4.306936,0.0019318904,False
2.7656584,0.0010660896,False
21.003721,0.020728052,False
0.2263022,1.9189742e-05,False
78.80136,0.06911311,True
1.3460914,0.00027393817,False
26.346098,0.011267325,False
226.4127,0.21776766,True
1.5499684,0.0004768602,False
0.31371963,3.2297365e-05,False
1.1890292,0.00017922535,False
17.074652,0.009507267,False
0.21643642,1.7043814e-05,False
333.1496,0.29310703,True
0.93643826,0.00037471065,False
114.88429,0.17815934,True
0.377602,4.4333166e-05,False
9.082978,0.0042428086,False
3.3041399,0.0012301819,False
120.01347,0.08907865,True
73.83558,0.122144915,True
2.15162,0.00052103447,False
8.930687,0.0071872026,False
325.4372,0.81094354,True
4.4579263,0.002637689,False
0.914655,2.3465254e-05,False
0.29748082,4.2546846e-05,False
47.386948,0.029018018,True
64.374214,0.04411096,True
68.899994,0.045632564,True
5.6603036,0.002080993,False
19.45105,0.0078117996,False
0.39662474,0.00010439512,False
1.1520004,0.00046662975,False
218.60242,0.24329469,True
16.692,0.009490437,False
52.54334,0.0467971,True
0.6978584,0.00028505817,False
236.33292,0.14807898,True
148.82816,0.2420672,True
15.970597,0.0068725087,False
7.0816927,0.0037273443,False
12.658195,0.003147075,False
314.64343,0.54712796,True
205.10764,0.36695564,True
0.038671676,2.980165e-06,False
3.7609377,0.000803679,False
0.4839707,9.4732706e-05,False
0.10296621,-7.152048e-07,False
7.002594,0.0031741858,False
30.059668,0.015426956,False
4.602181,0.0016852221,False
10.077549,0.0059402613,False
0.58227813,0.00018215994,False
4.8014903,0.0032213689,False
31.639023,0.026919737,False
0.10418357,1.01320475e-05,False
0.57487863,1.5252765e-05,False
130.38052,0.06890249,True
53.36186,0.05181689,True
2.837279,0.0022374208,False
12.914776,0.004881882,False
177.78122,0.2129561,True
13.149589,0.0038333973,False
0.5282449,0.00011867171,False
15.903039,0.006485613,False
0.44356346,0.00011652167,False
1.079111,0.00071081053,False
13.160552,0.010572355,False
73.45436,0.043515332,True
20.90688,0.0068646166,False
27.53878,0.021773502,False
253.91664,0.17677942,True
1.7332726,0.00065987953,False
6.948498,0.004460384,False
75.13152,0.043908536,True
0.55974764,0.00018942496,False
7.8584495,0.0042036604,False
185.27592,0.26525575,True
247.5163,0.25093848,True
162.30891,0.11630963,True
2.7307205,0.0007642249,False
35.620953,0.01827138,True
0.4285087,0.00012820994,False
1.0532715,0.0003671301,False
28.612392,0.018418193,False
8.20304,0.0028339499,False
1.7789477,0.00058333063,False
10.64105,0.002446819,False
30.598549,0.013661809,False
39.304234,0.020856988,False
113.11106,0.10183518,True
0.9956964,0.00038259593,False
93.14235,0.10840027,True
22.477182,0.02362755,False
11.730936,0.01004076,False
7.060339,0.0034307735,False
0.058406353,3.6953388e-06,False
1.0829613,0.00017196545,False
46.105278,0.06551215,True
0.7741332,0.00015745289,False
5.0641828,0.0023768935,False
24.978687,0.010034258,False
6.8435416,0.004855538,False
2.836784,0.0009838522,False
6.9210796,0.01057241,False
6.8225093,0.007928679,False
3.4428692,0.0010386456,False
2.536642,0.0012410972,False
6.5712013,0.0024076258,False
30.229326,0.011504816,False
38.25663,0.05633511,True
71.827156,0.083302826,True
1.4256328,0.00034923898,False
108.43874,0.087496705,True
57.32382,0.08005968,True
20.506502,0.01694445,False
12.938315,0.004743863,False
1.1070232,0.00013862009,False
1.365868,0.0003152202,False
79.640976,0.04722724,True
50.800262,0.048283845,True
1.3161546,0.00020434125,False
1.3783602,0.00030919875,False
27.332798,0.026703328,False
0.076553255,3.2184798e-06,False
1.5589715,0.0004815656,False
0.6739887,0.00015619805,False
1.3695081,0.00030144642,False
4.255539,0.0010448063,False
0.4286795,0.0002985945,False
36.501167,0.018730264,False
7.2927504,0.0028762696,False
3.0707805,0.0019927486,False
37.76937,0.030824725,False
194.95314,0.026575983,True
47.111267,0.05229543,True
99.238335,0.076481774,True
189.6865,0.097919166,True
284.13742,0.16232371,True
181.41443,0.2484287,True
1.2601525,0.00036267668,False
0.8045601,0.00026610185,False
56.085922,0.026388712,True
1.8134981,0.000246775,False
65.50293,0.02967595,True
5.651152,0.0031540059,False
19.444824,0.021364214,False
1.8179797,0.0004426185,False
2.6117764,0.0021909531,False
0.5973709,6.279079e-05,False
0.4818312,0.00015536472,False
70.64062,0.048718147,True
239.6237,0.25215575,True
1.4683099,0.0003549892,False
5.2259755,0.0035608886,False
2.7487206,0.00087614614,False
4.140516,0.0012686946,False
276.59305,0.22967303,True
0.08429264,1.0489763e-05,False
11.145643,0.005856762,False
239.43645,0.08770108,True
1.498558,0.00028230448,False
191.59637,0.39407018,True
2.6435277,0.0008506705,False
3.7637005,0.0013057182,False
16.57606,0.008918829,False
41.773773,0.01945525,True
1.6686743,0.0005480811,False
114.14297,0.04827033,True
204.9785,0.2611372,True
0.729534,1.6321661e-05,False
4.3105154,0.0013598215,False
104.94256,0.047262855,True
33.501442,0.020190578,True
1.2361025,0.0004809152,False
4.021894,0.0024181167,False
10.349962,0.005856435,False
0.11155576,4.52964e-06,False
97.33561,0.045852035,True
1.3316232,0.0006964844,False
2.097486,0.00049660704,False
93.92237,0.23226991,True
2.119658,0.00036113895,False
0.4830913,8.8060246e-05,False
31.326008,0.01409943,False
2.5817523,0.0010065925,False
27.25151,0.015993912,True
6.626357,0.00094268145,False
10.202291,0.0042744344,False
2.19812,0.00035466824,False
4.516989,0.0026294584,False
0.56490356,0.00010675893,False
237.40779,0.62455654,True
214.40656,0.37037337,True
12.556576,0.005341988,False
1.3922963,0.0005209268,False
2.0447264,0.00041308673,False
2.08936,0.00052248954,False
48.13179,0.026676483,True
144.81923,0.07645053,True
7.2958345,0.0021494245,False
2.0413036,0.0013691641,False
37.827595,0.031568665,True
56.709896,0.051431052,True
58.034115,0.02884594,True
0.43360332,5.588922e-05,False
6.740219,0.003016611,False
7.7626705,0.0030574794,False
5.1376,0.0015965588,False
528.7639,0.2871369,False
1.7735682,0.0005142264,False
157.40686,0.1475724,True
0.32050326,2.6814465e-05,False
2.0420263,0.0012038741,False
0.7331782,0.00033318409,False
5.9788837,0.0023179604,False
4.4067044,0.0020570296,False
3.5357106,0.0022671463,False
0.70718646,0.0002504955,False
6.4620013,0.008139052,False
1.1785425,0.0002414867,False
3.1869495,0.0012261674,False
0.687384,0.00020729273,False
0.29923195,4.0998275e-05,False
10.675927,0.0028250488,False
209.67896,0.22388774,True
5.368002,0.0019711382,False
0.6224472,3.6938785e-05,False
50.61416,0.015409272,True
60.254993,0.026401326,True
11.461561,0.0048219496,False
131.33421,0.049178824,True
2.767479,0.0008553311,False
0.3278903,2.038083e-05,False
0.46876165,0.00016097992,False
30.223139,0.020985976,False
14.565701,0.007059505,False
4.005108,0.0022796318,False
170.2123,0.113601446,True
3.3729277,0.0006446114,False
21.922821,0.0087383,False
138.81467,0.1565089,True
27.033848,0.005880302,False
2.2469893,0.00043538818,False
0.37461695,5.112338e-05,False
6.8354154,0.0019974238,False
13.221504,0.0040549096,False
16.82577,0.014392562,False
0.31635118,7.817906e-05,False
1.3483249,0.00039080833,False
0.70044,0.0003812951,False
9.974545,0.0036893906,False
1.0930929,0.00018558238,False
1.259341,0.00027876644,False
66.167244,0.05803953,True
32.773384,0.023237027,True
48.356388,0.042683452,True
65.078156,0.04374951,True
69.10174,0.018585242,True
3.1037152,0.0016102523,False
0.47369438,0.00022684422,False
14.409081,0.0049166195,False
39.461555,0.007595256,False
153.7298,0.09116042,True
0.7681611,0.00031525322,False
263.60492,0.42573714,False
88.05715,0.06631246,True
13.882518,0.004718042,False
0.29582742,4.0638697e-05,False
77.23327,0.08588021,True
6.033369,0.0013758689,False
22.923117,0.0157317,False
2.159054,0.000806754,False
0.16556117,2.9917588e-05,False
0.914485,0.00036477408,False
2.136055,0.000586143,False
70.42159,0.027816996,True
93.30325,0.011669882,True
0.47410873,2.3239118e-05,False
122.517746,0.12460628,True
1.8048441,0.0006790437,False
0.30101964,4.0761573e-05,False
117.45593,0.15375862,True
344.3734,0.23439318,True
0.55221725,8.435882e-05,False
1.9929396,0.0005109324,False
14.521056,0.0064462014,False
3.6659195,0.0016255714,False
1.8357596,0.00054629974,False
26.266619,0.01066323,False
3.672733,0.00053559546,False
0.7167213,0.00012640312,False
12.766077,0.0051277066,False
82.74841,0.10786688,True
0.30110142,1.1560303e-05,False
0.8887945,0.00018163992,False
20.810947,0.036727548,False
31.195173,0.03988794,True
54.007687,0.021502238,True
1.6202161,0.00045794202,False
6.3289976,0.0006376803,False
5.4107356,0.0012123883,False
37.636055,0.024614383,False
3.2622154,0.0014126992,False
3.05799,0.0005757278,False
6.31691,0.0026384424,False
64.965904,0.091787785,True
24.98104,0.0066112056,False
10.548177,0.006260194,False
0.47097823,0.000103906146,False
6.578503,0.0025216225,False
1.8774016,0.00049987726,False
2.293787,0.0010945732,False
8.287916,0.0066148015,False
82.524025,0.04419457,True
175.0132,0.11107808,True
2.3754272,0.0008027407,False
5.685024,0.0014250027,False
4.021666,0.0009623077,False
1.627769,0.00034188898,False
0.17024578,4.6723682e-05,False
100.11053,0.030647598,True
1.0453824,0.00052242726,False
0.7810686,0.00013161736,False
5.4621024,0.00094433594,False
3.9171708,0.0010825063,False
63.988773,0.04915894,True
0.6062464,9.269701e-05,False
1.0558884,0.00018272467,False
0.58936185,0.0002027658,False
18.693722,0.013166647,False
1.3128792,0.00016339478,False
5.0527644,0.0019913516,False
34.84251,0.023364935,True
13.156346,0.0051562656,False
3.7053256,0.0014125956,False
5.6279173,0.0016299412,False
2.4518116,0.0012535651,False
3.2798843,0.0016717957,False
5.152134,0.0009655035,False
9.423363,0.0038275085,False
103.56525,0.21193655,True
9.533526,0.004179295,False
4.2525134,0.0032100403,False
2.0461273,0.0006350954,False
191.62398,0.118694395,True
0.5959837,7.697285e-05,False
27.4932,0.0188938,False
168.17949,0.15426853,True
21.773464,0.011043144,False
6.8823047,0.0038833641,False
1.0818923,0.00079456496,False
27.844715,0.008668924,False
2.2038958,0.00085198134,False
0.14094748,2.3362249e-05,False
2.6381109,0.00087630795,False
0.61392754,0.00037873993,False
3.5694885,0.00092433393,False
2.0862634,0.00076591014,False
1.1582041,0.00028475095,False
1.7084857,0.0005592158,False
9.472228,0.0052247047,False
225.08553,0.14162531,True
0.15099585,1.4303747e-05,False
122.40067,0.13242434,True
1.3632696,0.000719476,False
1.577216,0.00028723537,False
7.9769835,0.003906997,False
0.19195549,6.090432e-05,False
16.20883,0.008503961,False
124.94622,0.07949825,True
135.91386,0.15016338,True
8.904975,0.005711439,False
16.884565,0.0050148265,False
34.74039,0.014154337,False
2.8469098,0.00079142046,False
2.736867,0.00069081434,False
51.413307,0.019603614,False
195.94533,0.31758708,True
21.483517,0.022430178,False
4.631888,0.0027698865,False
7.787833,0.0028589638,False
2.800843,0.0005508703,False
0.7643258,0.00017283764,False
41.232903,0.015550423,True
0.75237066,0.00012283985,False
1.832545,0.00072077906,False
0.19681221,1.0727468e-05,False
82.414955,0.0590908,True
251.9723,0.30053085,True
13.11037,0.009714106,False
61.76619,0.041418962,True
1.4411193,0.00031002192,False
2.4349594,0.00076205656,False
5.114083,0.004132659,False
60.23363,0.028660871,True
4.8080473,0.005888587,False
0.3428271,6.554471e-05,False
1.8278656,0.0006971756,False
45.12454,0.050714314,True
1.650008,0.00039340137,False
73.29679,0.07690787,True
67.85632,0.054568373,True
103.710655,0.068885654,True
16.236366,0.008394112,False
1.0524023,0.0002809278,False
0.51486516,0.00026246556,False
1.247701,0.00016872783,False
4.7191453,0.0022543124,False
24.126366,0.009430505,False
159.53554,0.050022125,True
3.4374425,0.0013969641,False
1.1981835,0.00045397144,False
17.65461,0.011848444,False
0.17583765,9.89328e-06,False
90.81346,0.052248582,True
176.99353,0.18464255,True
3.6655545,0.0015827874,False
12.02768,0.005078097,False
105.82393,0.11471999,True
5.3361526,0.002722002,False
13.015696,0.0029275343,False
0.24691142,2.121467e-05,False
2.0537574,0.00094491104,False
8.901416,0.002509669,False
32.768383,0.027714346,False
6.846275,0.0035978882,False
244.4405,0.31202585,True
2.3710043,0.0006444715,False
166.12267,0.19817173,True
60.77945,0.025833566,True
7.0109587,0.005031708,False
4.3167424,0.0034339079,False
82.825,0.07982475,True
0.15394083,1.4660807e-05,False
0.62509847,4.610943e-05,False
0.15337607,9.5357245e-07,False
54.17726,0.078127906,True
9.058693,0.003024445,False
17.352997,0.015467867,False
30.73443,0.019536465,True
2.0468624,0.00060808624,False
10.746941,0.0058370754,False
261.30075,0.11766395,True
5.975345,0.0024099653,False
1.361587,0.00018010125,False
116.06699,0.08113454,True
8.54449,0.0024622977,False
3.738692,0.00092728226,False
181.24167,0.3538987,True
23.590582,0.008686943,False
0.75133985,0.0002564669,False
7.1706295,0.0048113493,False
8.553996,0.004619728,False
7.541094,0.0026265783,False
0.13809814,2.7653492e-05,False
147.63692,0.088864714,True
0.28844815,6.996011e-05,False
51.00434,0.016279012,True
0.25719157,2.1453161e-05,False
2.3383005,0.0010539384,False
13.762669,0.007330466,False
11.932804,0.0030420814,False
12.782472,0.0098153595,False
1.5616102,0.00054113317,False
157.31267,0.14900677,True
247.02841,0.30144346,True
158.69672,0.23038074,True
251.36674,0.24624228,True
131.25829,0.092802495,True
96.67899,0.019217528,True
0.18730515,2.4315406e-05,False
159.41081,0.06361745,True
2.3738813,0.0022322293,False
6.7981124,0.0038778055,False
288.39517,0.13223743,True
29.218824,0.008878438,False
55.693317,0.031528667,True
0.8009851,0.00021595845,False
93.56478,0.01911562,True
36.86662,0.035707403,True
1.104031,0.00013887003,False
3.5182548,0.0010808492,False
5.857066,0.0032096459,False
162.68349,0.047905788,True
0.8882234,0.0002557051,False
16.578192,0.0071664937,False
0.77676266,0.00018474087,False
11.90667,0.004808413,False
11.101346,0.005257583,False
33.875908,0.014468983,False
6.2489014,0.0033755945,False
24.928366,0.011950273,False
22.367886,0.005508125,False
92.17425,0.044090718,True
67.79512,0.015865069,True
0.32946828,4.3859036e-05,False
146.19836,0.09036733,True
430.4112,0.6165955,False
0.16703178,1.5614649e-05,False
71.611786,0.077856824,True
380.76407,0.2133314,True
58.760387,0.021467946,True
165.74532,0.03334993,True
166.2715,0.26430953,True
56.720127,0.019218203,False
6.5968776,0.001519396,False
6.811971,0.0037390194,False
24.690622,0.014840947,False
0.2303407,2.0262145e-05,False
0.22126433,1.3468758e-05,False
10.628966,0.0043326477,False
0.47935385,0.00013416653,False
0.14908129,5.6023273e-06,False
176.45729,0.06700881,True
15.603403,0.0018042764,False
3.457428,0.0013335738,False
184.39653,0.080319166,True
10.953943,0.0051030433,False
30.037766,0.010804892,False
5.7571354,0.0014596372,False
249.89372,0.34713194,True
171.45671,0.4020505,True
1.6160771,0.00025264965,False
14.67067,0.007546935,False
49.252525,0.041376848,True
138.70445,0.091015786,True
1.7510971,0.00033357332,False
2.726441,0.0006840213,False
1.8895956,0.00093247043,False
1.8168509,0.0005212318,False
8.613256,0.008059743,False
1.1652365,0.0004153289,False
3.0571423,0.0005392956,False
14.368966,0.008418406,False
14.318948,0.0065666027,False
15.649891,0.0051746126,False
38.096863,0.019803058,True
27.080889,0.03636027,False
0.22375801,1.8712512e-05,False
310.8019,0.65021586,True
0.17183566,1.6329774e-05,False
24.439468,0.013255382,False
0.15593387,1.0608397e-05,False
33.496395,0.022429205,False
17.518892,0.009774178,False
1.287076,0.0003281606,False
7.8319654,0.0039159884,False
53.78563,0.017700214,False
8.893483,0.0017491886,False
1.6946288,0.00077581883,False
0.31889006,4.9817347e-05,False
0.16207057,4.7558213e-05,False
2.7970674,0.00051290845,False
1.534239,0.0008118893,False
3.396973,0.0004246817,False
0.07857063,3.2184726e-06,False
1.6196111,0.00095499447,False
16.325148,0.006051434,False
212.67432,0.16656366,True
8.893689,0.0028310604,False
1.6638157,0.0002212195,False
41.38141,0.011881307,False
0.10235284,1.2754477e-05,False
2.5817177,0.0013571256,False
153.28304,0.14999309,True
1.5682496,0.00022821373,False
66.705734,0.024906449,False
217.29504,0.3171351,True
0.7553926,0.00018786278,False
0.63794696,0.00010056727,False
12.952384,0.009309288,False
21.654865,0.010421028,False
1.6605772,0.00048717798,False
0.084158905,6.9137714e-06,False
26.143694,0.014251823,False
96.21022,0.057352453,True
0.20439589,2.6340887e-05,False
0.67896426,0.000110579975,False
11.1494665,0.0064800642,False
122.570175,0.1171328,True
53.75638,0.063422404,True
0.53735083,9.961531e-05,False
176.69858,0.06925243,True
76.648,0.04377737,True
209.83868,0.43388283,True
146.47786,0.09043734,True
0.5241248,6.1723695e-05,False
0.387699,5.4222095e-05,False
34.496563,0.024094064,False
2.6407142,0.00079315086,False
4.106111,0.0010770119,False
146.65878,0.15617937,True
4.1218333,0.0020279102,False
2.7452705,0.00059792364,False
56.867626,0.07391286,True
0.30282533,2.7888731e-05,False
4.93432,0.0016633552,False
2.6370673,0.0012825483,False
26.069902,0.014503958,False
18.816992,0.010006598,False
16.992018,0.0068532396,False
0.1349025,1.20390905e-05,False
238.76274,0.2206223,True
18.037905,0.0060350643,False
103.152145,0.12732202,True
24.649326,0.026694829,False
0.996556,0.00022570929,False
5.065667,0.0047971304,False
0.31414166,2.8483337e-05,False
254.21935,0.39847064,False
5.3527803,0.0061110626,False
9.3304825,0.0059600715,False
72.130684,0.106344305,True
0.048208155,1.1920565e-07,False
24.897383,0.008609585,False
1.3806894,0.00061044085,False
75.12062,0.039427333,True
48.380104,0.030457463,False
5.077281,0.001722707,False
37.74281,0.011185452,False
27.242495,0.016442137,False
11.044433,0.0039196163,False
13.521545,0.01924825,False
0.60002667,2.6331283e-05,False
29.88283,0.022615163,False
0.3731201,2.1451182e-05,False
24.941418,0.007335592,False
0.070236385,6.5562417e-06,False
7.0474253,0.0061044632,False
17.90073,0.0051439283,False
6.767467,0.0015236759,False
115.75135,0.18275227,True
21.403372,0.0073579736,False
7.615494,0.0013076491,False
134.52036,0.17049634,True
0.39616895,4.2901636e-05,False
0.40025204,1.7281127e-05,False
14.455892,0.00772669,False
0.5072601,9.54376e-05,False
26.259306,0.011457812,False
52.06195,0.07589928,True
2.0449955,0.00078411936,False
4.8127193,0.0018811394,False
2.5264232,0.00056153885,False
1.8482777,0.000573275,False
0.92767274,0.00014294882,False
21.50931,0.007570343,False
67.26301,0.026634425,True
29.435724,0.029899191,False
6.229353,0.004263092,False
0.21126786,3.7663747e-05,False
1.6062996,0.00025524036,False
1.7606486,0.0003865353,False
95.3553,0.06296049,True
1.2552098,0.00033418054,False
359.639,0.2173804,True
16.578474,0.0069806054,False
0.85177284,0.0002606357,False
3.580909,0.0009948513,False
0.16391143,1.5376223e-05,False
0.4308726,0.00010021884,False
77.3751,0.020269468,True
2.1634502,0.0020909535,False
2.2911162,0.0006471883,False
11.295628,0.0047929836,False
135.63898,0.09282762,True
0.17606461,6.4367996e-06,False
160.3036,0.20762426,True
13.148969,0.0119204335,False
146.37549,0.053151473,True
61.080982,0.035242308,True
0.24792677,2.1931162e-05,False
6.5612345,0.0026684622,False
7.5361814,0.0025201105,False
3.2625618,0.0049094018,False
20.698668,0.0127149,False
275.1009,0.26299387,True
69.75926,0.016469073,True
2.6786742,0.0007060638,False
121.37149,0.07258789,True
21.528704,0.0066814125,False
0.30925128,1.1322292e-05,False
1.0421591,0.00019470585,False
115.95764,0.06000141,True
21.266563,0.01052684,False
28.918781,0.03379872,False
25.241179,0.012870869,False
0.14899358,8.70142e-06,False
0.6996388,0.0002191774,False
1.573907,0.0005427819,False
1.3837507,0.0003666813,False
182.82059,0.331338,True
0.477396,0.00017669724,False
0.61554915,9.556385e-05,False
31.095732,0.035597857,False
25.999712,0.013875047,False
421.96802,0.30291343,True
0.06489998,2.2648892e-06,False
196.13219,0.32063293,True
4.1139665,0.0034351018,False
21.496025,0.025569018,False
2.2077541,0.00073017203,False
1.286162,0.00048610428,False
21.04364,0.015109086,False
7.0649314,0.00238038,False
250.09538,0.27108786,True
0.9782702,0.00067836704,False
0.09298647,5.125712e-06,False
2.11109,0.0008569396,False
2.1928358,0.0006153061,False
2.129892,0.0026977272,False
0.89381844,0.00070875237,False
0.5395655,0.00022769754,False
182.70515,0.08631018,True
393.10162,0.330064,True
42.828514,0.014749683,True
9.615961,0.00482635,False
0.45790702,0.00020102123,False
4.7799845,0.0044716573,False
12.40574,0.011315888,False
18.496658,0.007915905,False
40.656616,0.03535038,True
1.1720885,0.00065164047,False
18.672365,0.014466692,False
20.990368,0.026993012,False
2.121923,0.0003489533,False
36.960587,0.01693412,False
0.84938926,0.00013176125,False
0.04001364,2.3841312e-07,False
14.471912,0.002596613,False
105.53314,0.1345796,True
1.5762244,0.0005775768,False
112.40133,0.06400232,True
159.29715,0.10206154,True
219.64981,0.20323628,True
143.96709,0.106141046,True
25.41478,0.0098706875,False
23.970625,0.042373978,False
1.8920646,0.0011855733,False
20.666256,0.0059697423,False
230.17029,0.16191342,True
175.2935,0.09215695,True
0.6608944,6.756175e-05,False
24.439165,0.0102442,False
60.76824,0.03580987,True
1.7435915,0.00030197203,False
3.6211648,0.0017416268,False
38.272476,0.024667315,True
0.1502508,3.0753086e-05,False
2.7053304,0.0012870114,False
88.027985,0.12340342,True
3.426478,0.00025059585,False
201.78015,0.345093,True
14.007759,0.0067515,False
9.80329,0.0045250347,False
9.595159,0.0025149537,False
5.452434,0.004555333,False
0.8269326,0.0006166236,False
0.17163104,1.5138183e-05,False
6.913234,0.0034189513,False
1.6010387,0.000565368,False
5.578771,0.0020785443,False
180.61469,0.13495842,True
0.3819414,4.6477042e-05,False
111.86762,0.08314338,True
59.792465,0.03187088,True
58.72817,0.024967957,True
12.899512,0.0044955155,False
0.20400757,3.3134696e-05,False
239.0373,0.055104077,True
1.6901973,0.00031242322,False
3.6125152,0.0011509554,False
1.2241663,0.00042080123,False
1.66381,0.0004010318,False
112.65483,0.08215988,True
4.7309203,0.0019302643,False
3.8319774,0.0009072542,False
32.506496,0.019496672,False
2.2193134,0.0014711365,False
0.87972826,0.0004918971,False
195.5531,0.27299953,True
0.34496856,4.349969e-05,False
3.5279486,0.002290343,False
2.1940165,0.00033153337,False
0.93861645,0.00030000822,False
25.911963,0.012710823,False
15.5305805,0.0047576493,False
360.1214,0.35377908,True
0.1335308,2.4673762e-05,False
5.824917,0.0019122558,False
34.910225,0.04031973,False
23.413128,0.012299117,False
172.83781,0.24433374,True
1.0531255,0.00031054078,False
99.63957,0.06526652,True
14.321389,0.004625975,False
26.658411,0.025408022,False
1.4694442,0.00031964516,False
0.618258,0.00022992754,False
16.606531,0.0029588118,False
92.266335,0.053414233,True
3.8097203,0.00081922533,False
0.3272742,4.1709252e-05,False
69.34936,0.030897036,True
0.48992613,7.746479e-06,False
2.5894191,0.001362191,False
13.013183,0.0027203262,False
0.13342977,1.7522143e-05,False
73.71127,0.05423633,True
1.0624788,0.0006089541,False
171.36882,0.16651471,True
0.10681816,8.224852e-06,False
2.5263963,0.00081264717,False
176.65591,0.13034399,True
14.668227,0.004401384,False
13.257923,0.0031744782,False
0.009609409,-1.19208835e-07,False
24.501654,0.024036512,False
36.563206,0.021205615,False
65.20006,0.02689578,True
19.618668,0.017493024,False
245.97786,0.37656045,True
13.663429,0.0027274266,False
0.8586942,0.0003567257,False
19.380299,0.008890459,False
23.475563,0.031882055,False
7.4451704,0.0044314195,False
1.3396686,0.00015837664,False
0.628372,8.376269e-05,False
14.663236,0.008978978,False
1.9630507,0.0010123998,False
4.8092856,0.001063142,False
6.138586,0.002328441,False
50.6583,0.05226866,True
31.944298,0.013198346,False
26.50208,0.016477618,False
151.92148,0.10629204,True
260.08426,0.1390726,True
6.799909,0.0026059006,False
1.7340121,0.0005920433,False
2.094926,0.00033572246,False
3.231418,0.0016014727,False
56.465572,0.021682568,True
1.0123239,0.00012819463,False
4.8494964,0.0018892782,False
2.047083,0.0005224617,False
39.64698,0.019652147,False
50.430817,0.028018557,True
13.150206,0.008018363,False
2.3607156,0.00062029576,False
10.718385,0.0032704826,False
0.33257478,2.908078e-05,False
3.5358245,0.0009616746,False
2.166737,0.00074057095,False
27.097021,0.010009117,False
71.56701,0.038553298,True
233.01625,0.23492348,True
2.1544752,0.00048489124,False
1.537358,0.0005052575,False
2.4138618,0.0007679111,False
0.061982583,5.8409787e-06,False
0.9531434,0.00032046036,False
137.15263,0.10217652,True
36.91678,0.03625259,False
54.297436,0.15559956,True
0.72153133,0.000103998405,False
1.5567535,0.0004761999,False
85.87354,0.051057428,True
5.0918455,0.0022217822,False
0.25049397,1.9665764e-05,False
139.82959,0.13818529,True
92.30099,0.051559344,True
11.642587,0.007218173,False
5.6694474,0.0014218586,False
2.135469,0.0004947396,False
1.0478618,0.00050345546,False
169.77748,0.24419177,True
3.870843,0.0026972694,False
146.91077,0.17570919,True
8.448503,0.002341791,False
260.27374,0.26721013,True
0.16569036,1.0966061e-05,False
0.9190098,0.00015401823,False
1.2904025,0.00018385227,False
19.520996,0.008580081,False
7.626934,0.0028645443,False
8.940163,0.003513596,False
9.68563,0.0050504943,False
9.965512,0.007743518,False
0.5880171,9.484208e-05,False
6.934107,0.0009815921,False
7.148514,0.0043880497,False
10.358519,0.0038572578,False
15.262252,0.007375545,False
177.65477,0.18309835,True
0.59040797,0.00020135782,False
19.913624,0.00988061,False
0.9366472,0.00025973195,False
1.1832168,0.00033008493,False
7.3055735,0.0034886878,False
98.09212,0.046443798,True
124.07013,0.12144585,True
55.44554,0.024040293,True
112.123886,0.15907925,True
309.07535,0.34432375,True
4.408754,0.0014541042,False
125.79588,0.15766989,True
1.2733448,0.00083246897,False
320.25195,0.15331036,False
221.26732,0.12550369,True
9.126246,0.006969887,False
5.084929,0.001666232,False
10.5855465,0.00280899,False
9.509798,0.00432219,False
1.0888786,0.0011130539,False
1.0061674,0.0002602308,False
3.9959316,0.0013101515,False
67.91482,0.06844238,True
1.9853163,0.00079499744,False
0.886479,0.00027096603,False
22.975063,0.009945868,False
6.267998,0.0023094085,False
417.4307,0.16833895,True
36.66819,0.020779336,False
308.84058,0.25668836,True
1.1174295,0.00025366526,False
2.0754607,0.0005234098,False
84.23432,0.12600496,True
283.24344,0.2098512,True
77.67923,0.029960725,True
0.54409814,0.00014786157,False
1.3144134,0.00059752155,False
23.9466,0.008859919,False
25.721386,0.020695675,False
0.09999055,3.3733268e-05,False
2.0958557,0.0011006147,False
1.5308691,0.0005873757,False
5.6280646,0.0032539526,False
2.607608,0.0011847098,False
0.62005335,0.00010128488,False
216.18774,0.31874222,True
0.22155997,2.1930435e-05,False
4.7161875,0.0023095119,False
17.766947,0.01365239,False
95.75116,0.15756921,True
5.635502,0.0009066723,False
10.478821,0.006732594,False
0.061790146,2.6225134e-06,False
0.11548805,1.5853548e-05,False
0.950808,0.00022976537,False
8.212583,0.004884578,False
107.40064,0.105606735,True
56.48867,0.022066683,True
3.1919608,0.0026508025,False
2.0852706,0.0017167544,False
0.5464112,7.554333e-05,False
9.140791,0.0065977657,False
32.773136,0.021778002,False
179.03156,0.18553999,True
1.361097,0.00026673835,False
4.189742,0.0020562033,False
0.7802512,0.00018929405,False
0.79697084,0.0002629985,False
0.32021043,-3.5753765e-06,False
8.044443,0.0036463337,False
28.490913,0.018104019,False
5.343389,0.0023645898,False
2.8205292,0.0030285052,False
8.773209,0.0036233887,False
4.9213963,0.0018281774,False
0.33307046,4.1355233e-05,False
49.23371,0.054795798,True
0.7688078,0.00033448398,False
0.13523124,1.2277429e-05,False
0.070357196,1.2873876e-05,False
0.71474326,0.0002182551,False
168.87073,0.069109276,True
23.984177,0.028797645,True
87.21189,0.07112482,True
0.947106,0.0002622293,False
2.7525353,0.0009183681,False
0.2723288,3.253593e-05,False
31.99906,0.014341798,False
79.48515,0.036328867,True
0.63897014,0.0002469594,False
6.942819,0.0022279215,False
4.622696,0.0020964597,False
0.4307544,0.00011356946,False
18.682377,0.014434719,False
1.7582692,0.00048172497,False
3.0316527,0.00039788499,False
10.002152,0.004748336,False
0.617078,0.00028369355,False
7.8724556,0.0020173425,False
0.83623683,0.00016508892,False
0.47712782,4.7785143e-05,False
1.5235627,0.00044744008,False
3.144572,0.00095792953,False
47.28809,0.04870779,True
12.036621,0.0038800426,False
7.0171905,0.0031311493,False
24.794308,0.010432895,False
5.7695265,0.0024521286,False
0.30208668,2.0380015e-05,False
1.1700778,0.0002199611,False
2.7252176,0.0012072218,False
20.662548,0.01194909,False
284.60962,0.19031185,True
2.696882,0.0011114273,False
0.220295,2.4672205e-05,False
2.0858834,0.00041682052,False
39.69342,0.014358081,True
1.1730273,0.0003043037,False
1.9815576,0.00041558105,False
61.606476,0.03511461,True
3.112584,0.0011381898,False
3.6645873,0.0032785004,False
6.4604216,0.0020666034,False
5.053395,0.0008389079,False
4.220165,0.0041954373,False
0.9149487,0.00020404079,False
1.2965237,0.0004093519,False
3.922364,0.0012117969,False
11.489385,0.0027780216,False
5.4538403,0.0036157975,False
0.113868184,1.0966505e-05,False
121.77929,0.03582623,True
1.3847597,0.0002372518,False
0.9944345,0.00027118868,False
4.0345006,0.0014045574,False
5.035095,0.0017118664,False
19.196877,0.012029525,False
9.522672,0.008463585,False
97.87835,0.09244563,True
5.9613,0.0015873713,False
0.278354,4.6123445e-05,False
116.43466,0.10201727,True
19.215464,0.013644338,False
265.42892,0.28049904,True
8.192222,0.0030164076,False
25.05639,0.009395517,False
1.8413144,0.0013061687,False
0.4497665,6.1732484e-05,False
54.947094,0.041701157,True
286.87744,0.20997167,True
0.7657165,7.5177406e-05,False
10.826376,0.0040415516,False
11.015714,0.0039505353,False
3.0219676,0.0007591867,False
20.290966,0.017124433,False
35.586987,0.027387328,True
0.7654126,0.00044250058,False
150.51909,0.10455111,True
95.72264,0.13910957,True
43.81871,0.026497114,True
2.6223934,0.0011972063,False
47.081036,0.029012084,True
242.69159,0.31767124,False
185.76532,0.14258048,True
1.0925832,0.00028676784,False
5.1055784,0.0038146777,False
0.9308144,0.00032258732,False
66.001945,0.03890697,True
2.240504,0.00048420927,False
11.0213995,0.0045121936,False
9.704978,0.0017437413,False
0.9441856,0.00026312552,False
10.895327,0.0066386666,False
253.11244,0.26409888,True
20.312277,0.010632977,False
0.5989952,0.00010936835,False
1.1087971,0.0002507154,False
145.04384,0.20951405,True
2.1335144,0.00087865733,False
289.8698,0.2555874,True
1.3629209,0.00030386017,False
56.558,0.03557422,True
0.48043093,0.00021948115,False
5.8936763,0.001759571,False
113.21712,0.07564945,True
0.17447722,1.9905623e-05,False
0.91306764,0.0001642534,False
214.85275,0.30187988,True
68.974525,0.06560271,True
0.21570973,1.3588084e-05,False
0.14522754,9.059229e-06,False
34.79074,0.031069785,False
1.4583758,0.0005123962,False
230.70929,0.17404142,True
0.35122368,6.245058e-05,False
5.642962,0.0018734825,False
68.50466,0.049763896,True
49.346306,0.053746685,True
0.9144582,5.754188e-05,False
249.62503,0.22883642,True
0.3459211,5.2199262e-05,False
8.602278,0.0022629783,False
0.98034513,0.00020343298,False
0.6286456,9.4718125e-05,False
136.97107,0.13859002,True
2.2374237,0.0008114802,False
122.15564,0.1382518,True
15.665586,0.0095401,False
141.76779,0.16657595,True
1.4557233,0.00095373957,False
134.61537,0.047889277,True
38.164806,0.014870957,False
0.6858766,0.00013272092,False
3.1401174,0.0005756528,False
181.44911,0.18698418,True
66.34416,0.04009451,True
195.94888,0.16686705,True
1.2537045,0.00053446426,False
236.29906,0.32156378,True
120.54212,0.21653196,True
4.1356816,0.0013826396,False
241.75958,0.36637473,True
140.79619,0.22253476,True
2.147818,0.0003560905,False
94.08233,0.12438625,True
58.692898,0.07654317,True
66.91316,0.034144714,True
72.64248,0.040614784,True
251.03134,0.22595543,True
290.44696,0.33023518,True
3.838677,0.00065879687,False
0.9997623,0.00018279132,False
7.0495343,0.0018051574,False
0.62974846,0.00017035968,False
50.635456,0.027542397,True
52.321426,0.030153498,True
0.8578856,0.00014985807,False
15.821903,0.014274472,False
0.09038824,1.3112403e-06,False
0.7480256,0.0001309294,False
3.0633337,0.0013854387,False
0.0774819,3.5761077e-06,False
4.766303,0.0021025455,False
33.24545,0.035250828,True
0.499136,0.00019040017,False
0.30349782,3.9924606e-05,False
2.1661556,0.0009562557,False
0.32722571,6.1374885e-05,False
2.7579243,0.0011444525,False
0.267604,3.503992e-05,False
204.81305,0.087583706,True
2.1695497,0.0012184023,False
162.25237,0.05230677,True
3.7168732,0.0016501651,False
0.21600698,2.3242348e-05,False
6.214036,0.0018304177,False
14.843405,0.013486708,False
0.3984676,8.413922e-05,False
15.434352,0.0074269446,False
2.0208063,0.0008887332,False
2.7800763,0.0005931505,False
73.91726,0.11031611,True
9.22267,0.006189795,False
0.8206827,0.00016924925,False
1.030808,0.0003170041,False
43.720573,0.03063196,True
12.600226,0.0055137947,False
121.54674,0.13154899,True
4.440569,0.0011168341,False
196.9615,0.09412485,True
0.33207545,1.2513396e-05,False
0.23498152,2.3956964e-05,False
0.23093362,1.7758866e-05,False
69.59144,0.023349784,True
30.069954,0.008811517,False
2.2949448,0.0008500102,False
251.69998,0.10042298,True
3.7291353,0.0019343877,False
0.45121512,0.00016216649,False
98.510956,0.10501721,True
1.1756294,0.000359611,False
0.06168141,1.6688646e-06,False
13.633511,0.007877245,False
20.303295,0.004205404,False
1.9739795,0.0007190504,False
1.2675647,0.00019394467,False
6.1488447,0.003765531,False
18.591488,0.0046809465,False
0.80882317,0.00015735021,False
120.42466,0.12094724,True
0.18909536,1.7998129e-05,False
1.4932112,0.00046514743,False
9.173765,0.0053275055,False
0.52012056,0.00014191394,False
29.602024,0.014153264,False
31.518257,0.020801919,False
1.1626505,0.000118724536,False
8.329355,0.0033601625,False
0.26891798,5.9590966e-06,False
3.5863194,0.0008316529,False
40.48783,0.014963284,False
51.181465,0.005802367,False
128.57114,0.10671051,True
224.99896,0.12436479,True
0.81260365,0.0003270324,False
286.12128,0.1638912,True
0.46860358,4.6949513e-05,False
0.53151464,1.0486343e-05,False
1.0454091,0.00014949322,False
1.112272,0.00025395013,False
71.19039,0.045762204,True
59.17994,0.04831841,True
2.697025,0.00050305657,False
8.020126,0.0038507008,False
1.4333248,0.0005607554,False
4.892282,0.0019987677,False
1.0512199,0.00036794285,False
0.39441127,1.1082855e-05,False
4.593125,0.0019084346,False
3.576983,0.0014747127,False
10.457398,0.017430287,False
16.376684,0.009468628,False
335.59195,0.2160781,False
7.654833,0.0054138405,False
12.283352,0.006429282,False
5.118377,0.0033734334,False
4.7992773,0.0016356045,False
10.309881,0.004844968,False
36.629166,0.015713144,False
185.18999,0.10600504,True
1.7797215,0.00027402176,False
208.97156,0.34607756,True
3.8282306,0.0042487746,False
7.684459,0.004668851,False
0.82800406,0.0001933038,False
168.63986,0.14412624,True
249.91486,0.21327433,True
172.49225,0.16419353,True
22.713476,0.005417673,False
221.46405,0.23670268,True
0.46663374,2.1689397e-05,False
6.5383515,0.005743818,False
8.407301,0.002008914,False
0.76312375,0.00012749282,False
5.6472626,0.0029429705,False
0.24038103,3.0393814e-05,False
24.909784,0.008485113,False
0.23829967,1.2753357e-05,False
0.098154515,1.025134e-05,False
19.127886,0.0077838823,False
4.8495355,0.0036591743,False
9.312135,0.0036503328,False
3.8264396,0.0013217488,False
0.5744403,0.0001136662,False
8.203782,0.003873364,False
0.087538995,7.9865895e-06,False
0.27893,5.0532384e-05,False
185.66164,0.10883063,True
17.855139,0.008947549,False
40.268166,0.0076671056,False
0.59276813,0.00018868141,False
3.8632996,0.0019040918,False
0.93798107,0.00030823256,False
36.990936,0.03764976,True
188.80809,0.171817,True
16.928288,0.004418047,False
0.031716906,7.152412e-07,False
8.875039,0.009232465,False
224.6579,0.12817484,True
1.3646526,0.00024211966,False
0.32263085,0.00010368184,False
7.4212484,0.003343606,False
20.879478,0.0063232984,False
0.8108689,0.00022034929,False
1.4478924,0.000317442,False
37.263397,0.02237266,True
3.800351,0.0011438457,False
3.116248,0.0010220262,False
15.988315,0.009602072,False
5.627824,0.009570904,False
1.3167177,0.00038028136,False
3.9232745,0.0010842362,False
49.210773,0.02260384,True
0.45762083,0.00012177462,False
10.6971855,0.0046799053,False
6.2761526,0.0042772493,False
1.44098,0.00041280594,False
0.16477092,5.2448086e-06,False
10.196569,0.0056357635,False
10.661294,0.0046819155,False
0.45324713,2.9913033e-05,False
2.5908716,0.0021511242,False
59.44881,0.043732118,True
3.4742253,0.0009625468,False
126.928894,0.09934901,True
4.2423954,0.003769028,False
4.7766004,0.0023256592,False
230.09927,0.24596018,True
1.5806575,0.00032156927,False
6.2198725,0.0019131587,False
0.5489658,9.71125e-05,False
10.20695,0.0055848584,False
0.7034724,0.00039667572,False
3.1641862,0.0020724677,False
157.37267,0.09837045,True
0.1857237,1.4421952e-05,False
16.899393,0.0039554797,False
2.1431727,0.00035447488,False
0.62170047,0.00022625725,False
0.991963,0.00028390507,False
1.1383411,0.0006994405,False
0.09485406,2.0383406e-05,False
15.780551,0.0056853294,False
0.3928261,3.7300837e-05,False
2.256503,0.0005576451,False
291.55978,0.28227288,True
0.8261023,0.00012415883,False
1.1773206,0.000409788,False
35.008156,0.023438867,False
0.14772739,3.4209304e-05,False
165.5234,0.30388445,True
0.72320884,9.780441e-05,False
1.4366027,0.00045691658,False
268.6286,0.11538318,True
15.314313,0.00914306,False
0.73533946,0.00015524996,False
5.4625897,0.0018253974,False
52.727238,0.072771296,True
3.8421724,0.0012503793,False
8.5872555,0.005693599,False
222.61655,0.24886358,True
77.29966,0.1062599,True
44.555855,0.03761008,True
4.3441205,0.0025517903,False
291.4522,0.22226289,True
2.4249387,0.001104542,False
0.13458823,1.1562304e-05,False
0.61995596,9.400622e-05,False
265.95926,0.29582953,True
148.91792,0.114792705,True
0.16993707,2.1574378e-05,False
1.653297,0.0006834527,False
0.59020436,9.508859e-05,False
3.5613565,0.0012216517,False
1.8314922,0.00039154955,False
0.9863408,0.00035949884,False
1.7823268,0.0007458689,False
9.695884,0.0029938156,False
139.3819,0.15385653,True
0.6894995,0.00015095074,False
2.573772,0.000978454,False
154.84912,0.07796167,True
7.897816,0.006704837,False
42.386425,0.038671862,True
18.45856,0.007550789,False
15.457954,0.005017427,False
180.09454,0.16240558,True
0.5213688,0.00010306493,False
0.47662634,0.00013273445,False
1.0536553,0.0005546494,False
15.208662,0.009768019,False
304.8112,0.10886517,True
9.415557,0.0025500162,False
0.91274637,0.00034479232,False
365.25208,0.22423136,False
0.8076581,0.000119838514,False
109.61403,0.061357588,True
2.992048,0.0007903157,False
13.28683,0.0029522981,False
1.4794382,0.000304415,False
4.0315027,0.0009858112,False
0.70507187,0.0001420136,False
218.3905,0.2927432,True
0.6774979,0.00033352576,False


==> new_results/losses/densenet-eps-0/scale_100_densenet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.021554852,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
8.505599e-22,98.9151,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.440679e-25,45.88623,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4528777e-38,129.51929,True
2.628559e-31,17.582397,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.295204e-36,74.49408,True
1.0221884e-11,27.669983,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5914284e-22,88.597534,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7847244e-25,36.34317,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.04998e-16,82.2406,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.955049e-06,111.01074,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,2.4056356,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.31593e-40,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
9582.885,129.76414,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.037046142,111.46808,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.720528e-08,192.43219,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.5176735e-18,1.5350083,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0004256301,64.26965,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.748107e-23,53.04065,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2468.4553,147.86127,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.069459e-22,59.629883,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.6845212e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.3821718e-25,49.293762,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.34662634,98.59668,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,134.30255,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,61.836395,True
0.0,9.750845e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,30.582031,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.8708447e-22,156.47711,True
0.0,8.206224,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0015092927,75.720215,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2965096e-20,44.03473,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.854986e-12,99.18494,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,1.3113013e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2506545e-07,113.19873,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.463287e-13,71.31897,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.6690701e-36,2.787949,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.774354e-08,93.56995,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.5185696e-37,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.7573006e-25,120.23645,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.973361e-38,128.69067,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,47.443237,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,7.152532e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
14755.748,80.58902,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.1596584e-14,64.27234,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0184431e-31,27.274048,True
0.0,0.0,False
4.0462292e-10,96.7359,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00018133881,125.00696,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.060091e-07,104.51306,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3542427e-22,60.023438,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.266241e-30,68.85535,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,9.5367386e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.03485555e-19,57.047302,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.031134e-17,63.011047,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.876509e-19,13.074404,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.034252457,51.295807,True
0.0,0.0,False
50.25219,102.16984,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.9975006e-19,85.39636,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.55989e-40,13.5130625,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
9.353952e-10,60.369507,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.1070144e-05,86.24878,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.3705306e-12,75.023315,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
7.3101525e-33,31.359009,True
0.0,0.0,True
0.0,0.0,False
1.4730554,149.06529,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.027016481,89.47815,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.083522e-34,19.50528,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,9.0952555e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,3.6249728,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,10.538174,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.379836e-37,0.009726867,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,10.151528,True
0.0,0.0,False


==> new_results/losses/densenet-eps-0/scale_10_densenet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
1.8597006e-23,0.0,True
1.0381741e-15,0.0,True
0.0,0.0,False
9.012702e-30,0.0,False
1.3478631e-32,0.0,False
0.0,0.0,False
8.9112883e-23,0.0,True
1.4675713e-25,0.0,True
0.00017083652,0.43951166,True
1.633042e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3066216e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1847723e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.8381764e-11,0.0,True
4.769817e-23,0.0,True
5.396838e-18,0.0,True
0.0,0.0,False
51.131737,9.982251,True
7.2560417e-25,0.0,True
4.0497536e-12,0.0,True
9.6256e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
1.436615e-27,0.0,True
0.0,0.0,False
4.6596316e-23,0.0,True
1.8740516e-09,8.344647e-07,True
0.0,0.0,False
4.1444353e-05,0.00032443504,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.2310842e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3367727e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
6.398215e-17,0.0,True
2.6453019e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.604102e-18,0.0,True
1.4024373e-25,0.0,True
2.3135704e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1203891e-06,8.344616e-06,True
0.0,0.0,False
0.0022113463,0.001257582,True
3.1254494e-13,0.0,True
2.8565049e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
7.9205765e-29,0.0,True
0.0,0.0,False
2.4748978e-30,0.0,False
5.7716967e-20,0.0,True
1.8700247e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
7.438647e-35,0.0,False
1.4207209e-38,0.0,False
0.0,0.0,False
2.1267327e-35,0.0,False
0.0,0.0,False
1.3908559e-18,0.0,True
1.4300695e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
6.342749e-36,0.0,False
1.1046372e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.89824e-17,0.0,True
0.0,0.0,False
5.8569306e-28,0.0,False
0.0,0.0,False
5.0116905e-36,0.0,False
0.0,0.0,False
9.535447e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1776654e-25,0.0,True
0.0016546875,0.01985508,True
1.2894607e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.85403e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9320705e-05,2.1815062e-05,True
0.0018296837,0.0012582964,True
1.3012301e-33,0.0,False
0.0,0.0,False
9.86242e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5287624e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2628714e-29,0.0,False
0.0,0.0,False
4.461124e-31,0.0,False
18.175499,4.4604273,True
0.0,0.0,False
4.252538e-09,0.0,True
1.5695e-41,0.0,False
0.0,0.0,False
1.5985502e-31,0.0,False
4.4831653e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.018880112,0.0013497287,True
0.0,0.0,False
0.0,0.0,False
3.9435356e-35,0.0,False
0.9919483,12.617389,True
6.0805173,2.1765854,True
3.7753953e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.856516e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8135255e-35,0.0,False
4.53651e-34,0.0,False
0.0,0.0,False
4.6227853e-21,0.0,True
2.1888285e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
8.684192e-33,0.0,False
1.5205186e-27,0.0,True
0.0,0.0,False
2.8434134e-22,0.0,True
4.423098e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.042499e-39,0.0,False
3.5337241e-13,0.0,True
8.37764e-09,4.0531077e-06,True
0.0,0.0,False
4.41733e-40,0.0,False
0.0,0.0,False
1.7994373e-12,0.0,True
2.6163521e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1686502,7.601499,True
466.4976,2.5908432,True
1.1013323e-26,0.0,True
7.296664e-09,3.576278e-07,True
9.850817e-23,0.0,True
3.358628e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
3.466714e-30,0.0,False
1.7348545e-09,0.0,True
7.5675e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
28.050564,8.601989,True
1.0963706e-32,0.0,False
0.002359959,0.022578314,True
0.0,0.0,False
0.0,0.0,False
6.4499e-41,0.0,False
9.667638e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
20.957163,3.6376066,True
2.326459e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.505085e-05,2.2172682e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.492e-40,0.0,False
2.669629e-38,0.0,False
6.0276435e-08,0.0008635368,True
1.6409906e-21,0.0,True
1.1378256e-30,0.0,False
0.0,0.0,False
1.5312e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7757955e-15,0.0,True
1.1857432e-15,0.0,True
1.5787496e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4466988e-25,0.0,True
0.0,0.0,False
109.59687,7.8755426,True
0.0,0.0,False
3.532152e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
4.568029e-17,0.0,True
3.8420432e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3718294e-34,0.0,False
1.6567576e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.017293e-39,0.0,False
0.0,0.0,False
4.973871e-09,0.0,True
0.0,0.0,False
1.4026737e-35,0.0,False
4.6962593e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.81841e-40,0.0,False
0.0,0.0,False
9.285567e-39,0.0,False
5.499263e-26,0.0,True
0.0,0.0,False
1.8689988e-38,0.0,False
2.9896836e-32,0.0,False
0.0,0.0,False
1014.1656,11.143919,False
1.6004841e-31,0.0,False
0.0,0.0,False
1.4486796e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2329803e-20,0.0,True
2.3096866e-33,0.0,False
0.003847315,0.0010630197,True
0.18416272,0.9978341,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5786899e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.49675846,0.09023588,True
7.9322144e-19,0.0,True
4.6718753e-26,0.0,True
0.0,0.0,False
3.9147838e-13,0.0,True
9.467198e-39,0.0,False
4.4046662e-33,0.0,False
1.3720493e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
2.421955e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0207312e-32,0.0,False
1.2387264e-28,0.0,True
4827.3926,12.280862,False
5.3170187e-20,0.0,True
1.3028402e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0698027e-27,0.0,True
0.0,0.0,False
2.055755e-21,0.0,True
0.0,0.0,False
4.812353e-18,0.0,True
2.013064e-20,0.0,True
8.780699e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.015175e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0175803e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5187168e-32,0.0,False
2.9478278e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3729256e-30,0.0,False
0.0,0.0,False
1.3877653e-36,0.0,False
2.0004793e-37,0.0,False
5.242499e-36,0.0,False
0.0,0.0,False
1794.4546,10.58053,True
6.3105855e-37,0.0,False
5.935835e-07,3.576278e-07,True
0.0,0.0,False
9.718759e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
1467.41,19.16309,False
0.0,0.0,False
0.0,0.0,False
3.0916466e-35,0.0,False
4.051823e-37,0.0,False
0.0,0.0,False
6.2910436e-36,0.0,False
0.006575175,0.011848427,True
1.624151e-39,0.0,False
4.317449e-33,0.0,False
0.0,0.0,False
4.4016936e-20,0.0,True
1.3665202e-14,0.0,True
4.2612464e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
4.579491e-17,0.0,True
2.6056911e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6998609e-24,0.0,True
6.321834e-34,0.0,False
0.0,0.0,False
5.079554e-13,0.0,True
1.118662e-34,0.0,False
3.3105362e-11,0.0,True
88.54988,0.7386869,False
0.0,0.0,False
3.5948297e-10,9.059865e-06,True
0.0,0.0,False
0.0,0.0,False
8.849198e-12,0.0,True
2.3306032e-23,0.0,True
3.7794993e-12,0.0,True
0.0,0.0,False
4.250522e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2705674e-20,0.0,True
7.7159705e-18,0.0,True
0.0,0.0,False
3.5922992e-27,0.0,False
1939.4061,6.231691,False
3.96045e-16,0.0,True
1.2156827e-05,0.010390119,True
1.7607847e-26,0.0,False
0.0,0.0,False
5.9039314e-37,0.0,False
2.1818182e-10,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0034584e-35,0.0,False
0.0,0.0,False
1.402122e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
1.09448895e-13,0.0,True
7.100229e-17,0.0,True
0.0,0.0,False
1.3179145e-28,0.0,False
5.5328364e-30,0.0,False
3.1601703e-36,0.0,False
3.8662e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1084306e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.28192e-08,0.0,True
0.0,0.0,False
1.7533672e-08,0.0,True
6.4438766e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6365e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0775955e-18,0.0,True
6.745797e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.412754e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.59497e-15,0.0,True
6.01863e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6440622e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8919666e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
2.3271485e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.188971e-29,0.0,False
4.496002e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
4.9722487e-08,1.1920928e-07,True
3.37175e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9475e-41,0.0,False
6.395502e-19,0.0,True
5.351641e-12,0.0,True
6.187687e-33,0.0,False
8.9157985e-15,0.0,True
0.0,0.0,False
0.00013065124,0.0033652124,True
0.0,0.0,False
1.4928e-41,0.0,False
2.7963731e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.90401e-36,0.0,False
2.4011906e-06,0.00078956893,True
0.0,0.0,False
6.3703653e-34,0.0,False
0.0,0.0,False
43.562088,5.232745,True
3.1628028e-15,0.0,True
1.0902375e-09,0.0,True
0.0,0.0,False
1.1390606e-26,0.0,True
2.159524e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.499936e-05,0.0065762056,True
0.0,0.0,False
6.35038e-40,0.0,False
0.0,0.0,False
1.0697242e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.936981e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.6190834e-17,0.0,True
0.0,0.0,False
3843.7637,14.066479,False
4.171902e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.004933041,0.027571088,True
8.185478e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
7.73676e-35,0.0,False
1.1355939e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1056341e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1756406e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0758885e-28,0.0,False
0.0,0.0,False
2.5917356e-31,0.0,False
0.0,0.0,False
3.7066098e-08,1.3351351e-05,True
3.494544e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2699539e-17,0.0,True
24.423311,5.391758,True
7.88253e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.314475e-31,0.0,False
0.0,0.0,False
2.3829373e-26,0.0,False
0.0,0.0,False
2.0971741e-33,0.0,False
5.034655e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5303933e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
8.392558e-30,0.0,False
9.1677e-41,0.0,False
0.0,0.0,False
4.0104386e-29,0.0,False
0.0,0.0,False
8.523544e-06,2.3126335e-05,True
0.0,0.0,False
6.3358685e-25,0.0,True
9.13221e-23,0.0,True
0.0,0.0,False
6.0312046e-18,0.0,True
6.8958354,0.010568194,True
0.0,0.0,False
0.0,0.0,False
1.2117783e-38,0.0,False
0.0,0.0,False
3.9024002e-23,0.0,True
3.261297e-24,0.0,True
1.1936077e-05,4.83978e-05,True
1.2453124e-07,0.0002995281,True
0.0,0.0,False
2.5524929e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3625123e-15,0.0,True
3.5444824e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.973442e-39,0.0,False
0.0,0.0,False
1.1532979e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
9.438602e-25,0.0,True
1.4969969e-23,0.0,True
1.0850842e-19,0.0,True
0.0,0.0,False
1.6437535e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1035576e-13,0.0,True
0.0,0.0,False
2.416351e-23,0.0,True
12.906116,4.6805396,True
3.470207e-35,0.0,False
3.8852832e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0534426e-34,0.0,False
0.0,0.0,False
1.2562078e-17,0.0,True
0.0,0.0,False
2.7760313e-33,0.0,False
0.006582179,0.017753493,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.928995e-33,0.0,False
0.0,0.0,False
3339.5615,9.501169,True
0.0,0.0,False
7.9289714e-20,0.0,True
0.0,0.0,False
1.44883e-40,0.0,False
0.0,0.0,False
1.4743102e-15,0.0,True
1.1085615e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.023541346,13.724508,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.3684844e-24,0.0,True
9.421014e-19,0.0,True
2.0030459e-26,0.0,True
0.0,0.0,False
6.315765e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1136877e-14,0.0,True
1.347559e-34,0.0,False
2.7671941e-25,0.0,True
0.0,0.0,False
3.9658687e-10,0.0,True
2.581849e-10,1.1920922e-06,True
4.36565e-40,0.0,False
0.0,0.0,False
1.5312e-41,0.0,False
0.11887953,6.44104,True
0.0016554605,0.37341648,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.560833e-32,0.0,False
0.0,0.0,False
9.62033e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2220633e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1646035e-08,0.0,True
4.5372695e-28,0.0,True
0.0,0.0,False
1.1579105e-36,0.0,False
3.2975755e-10,0.0,True
1.4928e-41,0.0,False
0.0,0.0,False
4.684698e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
6.516146e-38,0.0,False
1.2930532e-24,0.0,True
5.6129105e-38,0.0,False
1.061558e-35,0.0,False
5.8266247e-05,0.00021002471,True
0.0,0.0,False
0.0,0.0,False
3.1619355e-21,0.0,True
0.0,0.0,False
2.2412e-40,0.0,False
4.2463014e-16,0.0,True
3.866341e-08,7.152555e-07,True
1.557397e-17,0.0,True
0.0,0.0,False
2.0556298e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
7.093263e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
1.54262e-40,0.0,False
1.6045043e-25,0.0,False
6.3793444e-29,0.0,False
6.0848032e-12,0.0,True
0.0,0.0,False
1.0032907e-18,0.0,True
2.6378196e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1515692e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3433459e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3257484e-35,0.0,False
7.3517094e-28,0.0,True
7.060773e-18,0.0,True
0.0,0.0,False
2.8262923e-20,0.0,True
1.35497815e-20,0.0,True
8.539265e-37,0.0,False
5.390773e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5362873e-19,0.0,True
1.1851088e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5141585e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.142491e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5053993e-32,0.0,False
5.3041125e-20,0.0,True
9.7008074e-26,0.0,True
1.5709013e-17,0.0,True
3.944651e-13,0.0,True
0.0069148364,0.0033371719,True
6.418237e-06,0.027158748,True
0.0,0.0,False
0.0,0.0,False
2.1450655e-23,0.0,True
0.0,0.0,False
8.613546e-23,0.0,True
6.059275e-39,0.0,False
3.286262e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1069625e-20,0.0,True
4.950139e-07,0.000100607576,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.103551716,0.07633093,True
0.0,0.0,False
8.575503e-38,0.0,False
7.629307e-10,0.0,True
0.0,0.0,False
1.8318184e-05,2.902972,True
0.0,0.0,False
0.0,0.0,False
1.352757e-39,0.0,False
2.284295e-25,0.0,True
0.0,0.0,False
1.078361e-22,0.0,True
6.31584e-05,0.004723937,True
0.0,0.0,False
0.0,0.0,False
2.3042623e-16,0.0,True
1.7691734e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
2.6781432e-35,0.0,False
0.0,0.0,False
4.9705435e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
6.5605627e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
2.3448257e-37,0.0,False
0.0,0.0,False
1.0629719e-23,0.0,True
0.0,0.0,False
4.627471e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
47.948223,15.722916,True
0.53432065,1.7393001,True
4.57736e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2477645e-25,0.0,True
6.7801996e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8520128e-29,0.0,True
1.281421e-25,0.0,True
2.2576033e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
4.60872e-40,0.0,False
0.0,0.0,False
3997.028,7.5679536,False
0.0,0.0,False
1.0921744e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.6557e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
49.40989,4.2412777,True
0.0,0.0,False
0.0,0.0,False
3.1421892e-27,0.0,True
1.1824635e-24,0.0,True
0.0,0.0,False
7.390459e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.216268e-32,0.0,False
8.519043e-36,0.0,False
0.0,0.0,False
1.9674538e-12,0.0,True
0.0,0.0,False
1.7283833e-37,0.0,False
1.3262192e-16,0.0,True
3.001463e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.97534e-40,0.0,False
3.183387e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.320094e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
1.888188e-24,0.0,True
1.1354803e-22,0.0,True
5.9915387e-28,0.0,True
6.2580716e-29,0.0,True
3.1034133e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
4.9910085e-32,0.0,False
1.9461311e-25,0.0,False
3.7724903e-11,0.0,True
0.0,0.0,False
431.7866,10.215929,False
1.2686272e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
9.206037e-22,0.0,True
0.0,0.0,False
9.3199667e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.575067e-19,0.0,True
2.585907e-21,0.0,True
0.0,0.0,False
1.7390754e-08,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
1.4732395e-08,2.8610189e-06,True
0.21625482,0.25041834,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2884606e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1582156e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
1.19938065e-26,0.0,False
2.827633e-26,0.0,True
2.084462e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6553905e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6237268e-21,0.0,True
1.4347755e-31,0.0,False
1.0696215e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.1821526e-25,0.0,True
6.115377e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.881015e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4905482e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.630565e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
4.9021565e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8446744e-11,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.010188574,0.00035458454,True
0.0,0.0,False
1.20117076e-29,0.0,False
1.7160273e-09,0.0,True
3.8406182e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
3.387965e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.760271e-09,0.0,True
0.0,0.0,False
2.8212523e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8171469e-37,0.0,False
1.0493161e-19,0.0,True
5.436119e-13,0.0,True
0.0,0.0,False
3.4374e-40,0.0,False
2.0660586e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9132333e-30,0.0,False
710.2831,10.985636,True
4.1134326e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9118427e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5178943e-15,0.0,True
359.3033,7.174065,True
1.6112312e-32,0.0,False
3.588732e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5316173e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.135719e-23,0.0,True
0.0,0.0,False
3.7258573e-23,0.0,True
2.8706518e-24,0.0,True
8.5838426e-20,0.0,True
6.005169e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5783316e-37,0.0,False
2.1523242e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
2.6794e-41,0.0,False
0.0,0.0,False
2.81356e-17,0.0,True
1.5753725e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0002275e-21,0.0,True
0.0,0.0,False
5.680319e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2473861e-27,0.0,False
0.0,0.0,False
1.1413039e-10,0.0,True
0.0,0.0,False
1.1210991,0.75675666,True
1.8326938e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
2.282457e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2240693e-18,0.0,True
1.1866e-41,0.0,False
1.967301e-32,0.0,False
1.4646804e-24,0.0,True
0.0,0.0,False
1.09284e-40,0.0,False
0.00023593321,4.5298504e-05,True
0.0,0.0,False
0.0,0.0,False
5.765066e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8355282e-15,0.0,True
1.1228213e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6357574e-08,0.0,True
0.0,0.0,False
5.438605e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
1.237348e-39,0.0,False
1.51008e-40,0.0,False
1.6337438e-37,0.0,False
0.0,0.0,False
6.520428e-08,9.5367386e-07,True
859.7863,9.15033,True
6.3036845e-05,0.023617268,True
8.695227e-06,6.5086155e-05,True
4.6650683e-09,0.0,True
5.726216e-20,0.0,True
0.0,0.0,False
2.4194642e-07,0.0,True
0.0,0.0,False
2.194231e-38,0.0,False
1.2548254,0.006379445,True
9.677935e-30,0.0,False
2.6051127e-31,0.0,True
0.0,0.0,False
5.8444934e-25,0.0,True
1.04184626e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6291222e-12,0.0,True
0.0,0.0,False
1.2661751e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
2.31392e-40,0.0,False
1.7528098e-28,0.0,False
1.41439e-40,0.0,False
1.1373239e-32,0.0,False
1.43543e-40,0.0,False
1.4771255e-19,0.0,True
2.2556098e-22,0.0,True
0.0,0.0,False
1.9020222e-15,0.0,True
22.724827,12.223922,False
0.0,0.0,False
2.3152462e-24,0.0,True
0.009692132,0.0036530434,True
4.93895e-19,0.0,True
1.1054724e-11,0.0,True
5.936751e-11,2.622601e-06,True
4.1334764e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
8.775777e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2188497e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1933282e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
3.4430832e-14,0.0,True
0.0,0.0,False
1.134087e-32,0.0,False
0.0,0.0,False
7.717538e-07,0.0031488382,True
8.023165e-09,0.00052509824,True
0.0,0.0,False
1.1175944e-38,0.0,False
6.045696e-22,0.0,True
2.8735096e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.590556e-34,0.0,False
3.847e-41,0.0,False
9.67549e-38,0.0,False
6.606194e-26,0.0,True
2.1472095e-29,0.0,False
0.0,0.0,False
1.0835164,12.822555,True
0.0,0.0,False
2.5213193e-32,0.0,False
0.0,0.0,False
6.663693e-27,0.0,False
7.171453e-39,0.0,False
0.0,0.0,False
1.9713e-41,0.0,False
5.2638487e-30,0.0,False
1.89095e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6336421e-32,0.0,False
6.896691e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0990788e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
4.8112894e-12,0.0,True
0.0,0.0,False
9.371848e-32,0.0,False
1.790385e-08,0.00023779426,True
0.0,0.0,False
0.0,0.0,False
1.90626e-40,0.0,False
2.813493e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0244368e-35,0.0,False
3.8988858e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.699479e-18,0.0,True
7.14104e-14,0.0,True
0.0,0.0,False
7.417867e-06,1.1920928e-07,True
9.082663e-20,0.0,True
0.29596668,5.0310564,True
2.3773298e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0864936e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
5.3564313e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
4.3791018e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0732916e-30,0.0,False
8.748232e-36,0.0,False
1.0303676e-37,0.0,False
0.0,0.0,False
0.021528494,0.21818656,True
2.422682e-37,0.0,False
1.3160177e-14,0.0,True
4.2188845e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3672.2551,7.889933,False
0.0,0.0,False
0.0,0.0,False
2.7886374e-15,0.0,True
0.0,0.0,False
1.3864955e-30,0.0,False
0.0,0.0,False
2.2874358e-23,0.0,True
3.547217e-29,0.0,False
0.0,0.0,False
6.550167e-29,0.0,False
1.108322e-29,0.0,False
1.5503e-41,0.0,False
2.9250628e-32,0.0,False
0.0,0.0,False
1.3497037e-27,0.0,False
0.0,0.0,False
1.259357e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
1.65171e-40,0.0,False
0.0,0.0,False
3.1649018e-15,0.0,True
1.7036538e-31,0.0,False
0.0,0.0,False
4.9245e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2612675e-36,0.0,False
0.0,0.0,False
3.71844e-36,0.0,False
5.0522032e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.377526e-29,0.0,False
1.6471828e-22,0.0,True
5.689365e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1640955e-17,0.0,True
0.0,0.0,False
1.6943983e-05,1.4066597e-05,True
1.823964e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.7026386e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7600206e-17,0.0,True
0.0,0.0,False
1.4889031e-09,0.0,True
1.2823e-41,0.0,False
2.0961675e-14,0.0,True
3.1597548e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6675595e-32,0.0,False
250.1749,6.3405204,True
3.412643e-29,0.0,True
0.0,0.0,False
9.481829e-15,0.0,True
1.21725e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
9.3737025e-20,0.0,True
8.4549365e-35,0.0,False
2.0368244e-30,0.0,False
1.064151e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.109903e-07,0.0007815882,True
0.0,0.0,False
0.0,0.0,False
2.4694806e-28,0.0,False
7.675881e-37,0.0,False
10.512676,3.0792382,True
0.0,0.0,False
372.20422,9.36975,True
0.0,0.0,False
2.6791023e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5696233e-33,0.0,False
0.0,0.0,False
3271.1716,12.317686,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.480972e-06,1.1920928e-07,True
1091.6252,10.104464,True
3.370473e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.0844424e-38,0.0,False
3.1600568e-27,0.0,True
0.0,0.0,False
6.083735e-32,0.0,False
2.0947925e-32,0.0,False
0.0,0.0,False
1.5558547e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.526897e-13,0.0,True
0.0,0.0,False
7.5868734e-14,0.0,True
4.909065e-17,0.0,True
2.9002787e-09,2.3841855e-07,True
8.262802e-15,0.0,True
1.3474895e-29,0.0,False
3.4050694e-28,0.0,False
0.0,0.0,False
7.134908e-37,0.0,False
1.868488e-12,0.0,True
1.5459726e-19,0.0,True
0.0,0.0,False
6.9963966e-31,0.0,False
2.6038743e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
8.493855e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9764936e-14,0.0,True
0.0,0.0,False
2.8136679e-08,0.0006244617,True
2.3830792e-34,0.0,False
1.325334e-35,0.0,False
0.0,0.0,False
1.96176e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1266584e-05,6.3417334e-05,True
0.0,0.0,False
9.085147e-11,0.0,True
1.2971792e-16,0.0,True
3.4234102e-24,0.0,True
2.085788e-39,0.0,False
0.0,0.0,False
9.893131e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.01943716e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
4.734879e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0030302512,0.056834716,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.037441e-30,0.0,False
2.01727e-40,0.0,False
55.401905,6.142384,True
0.0,0.0,False
0.0,0.0,False
2.9513456e-28,0.0,False
6.286758e-36,0.0,False
3.6167953e-06,0.0029963618,True
0.0,0.0,False
3.3539844e-20,0.0,True
6.201e-41,0.0,False
3.9898787e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3015e-41,0.0,False
2.900329e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7311841e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2517934e-37,0.0,False
0.0,0.0,False
1.4385923e-24,0.0,True
0.0,0.0,False
9.439204e-11,4.7683704e-07,True
0.0,0.0,False
0.0,0.0,False
5.2194794e-14,0.0,True
3.5824534e-37,0.0,False
4.7847e-41,0.0,False
0.0,0.0,False
1.2059816e-32,0.0,False
7.8720605e-28,0.0,False
6.6910324e-22,0.0,True
9.219737e-35,0.0,False
6.927162,6.959789,True
3.426297e-39,0.0,False
0.0,0.0,False
4.0861395e-38,0.0,False
6.6041794e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.1452575e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.0402764e-20,0.0,True
1.0084448e-28,0.0,False
6.671166e-35,0.0,False
2.8705625e-14,0.0,True
5.485132e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9444079e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8967292e-28,0.0,False
8.0528585e-27,0.0,True
2.079573e-34,0.0,False
0.0,0.0,False
7.5143197e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.272207e-35,0.0,False
8.1110503e-19,0.0,True
0.0032460701,0.17651916,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.187064e-14,0.0,True
2.7336518e-32,0.0,False
7.765813e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
4.268734e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
9.0285613e-13,0.0,True
2.491119e-16,0.0,True
5.5185984e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.948235e-12,0.0,True
0.0,0.0,False
2.7916858e-10,0.0,True
0.0,0.0,False
73.45332,5.599798,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.384522e-30,0.0,False
0.0,0.0,False
3.1109597e-38,0.0,False
0.0,0.0,False
7.55615e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.448915e-11,0.0,True
0.0,0.0,False
5.3021822e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2502744e-20,0.0,True
2.525243e-12,0.0,True
5.958723e-27,0.0,True
2.0635893e-14,0.0,True
125.62324,6.3533783,True
0.0,0.0,False
2.8544173e-13,0.0,True
0.0,0.0,False
101.8543,1.6804593,False
2.1471842e-05,1.6689287e-06,True
0.0,0.0,False
0.0,0.0,False
2.641208e-39,0.0,False
4.05942e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7295935e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3338229e-30,0.0,False
0.0,0.0,False
2321.751,4.4788704,True
1.0628359e-31,0.0,False
4412.667,9.594274,True
0.0,0.0,False
0.0,0.0,False
2.1998276e-19,0.0,True
0.002509322,0.000565369,True
3.570262e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
5.0472596e-37,0.0,False
5.2934666e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
60.032818,8.38168,True
0.0,0.0,False
0.0,0.0,False
2.426466e-39,0.0,False
1.0700764e-12,0.0,True
0.0,0.0,False
3.3819896e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6428295e-12,0.0,True
8.54602e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.8024904e-38,0.0,False
1.9473456e-31,0.0,False
2.3433398e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.397292e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.8174764e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2661601e-14,0.0,True
5.0941107e-24,0.0,True
3.111826e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.188904e-38,0.0,False
5.1860905e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3398e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3216735e-18,0.0,True
1.5503e-41,0.0,False
0.0,0.0,False
2.5262303e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9339897e-31,0.0,False
1.9754498e-06,5.4836123e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4036765e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
2.3395213e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9906e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9826121e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3490936e-33,0.0,False
3.144485e-36,0.0,False
9.323951e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9345046e-10,0.0,True
4.755118e-36,0.0,False
0.7077025,1.6768602,True
2.67183e-40,0.0,False
1.2346721e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5523583e-21,0.0,True
671.60675,5.775403,True
0.0,0.0,False
5.891807e-39,0.0,False
3.04696e-40,0.0,False
0.0,0.0,False
3.1304634e-33,0.0,False
2.1037717e-27,0.0,True
0.0,0.0,False
1.6828499e-11,0.0,True
1.8817194e-14,0.0,True
8.7044354e-29,0.0,True
0.0,0.0,False
5.3169633e-27,0.0,True
1903.7281,8.660827,False
5.5133826e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6267915e-27,0.0,True
0.0,0.0,False
5.63458e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.033806e-07,3.4570635e-06,True
1.7148808e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7242652e-11,0.0,True
0.0,0.0,False
210.88484,6.9443974,True
0.0,0.0,False
1.4902647e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
6.779099e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7116389e-07,0.00026425207,True
1.3324618e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1040209e-31,0.0,False
0.0,0.0,False
2.1584088e-05,9.524369e-05,True
0.0,0.0,False
0.0,0.0,False
1.0174549e-21,0.0,True
1.9662393e-20,0.0,True
0.0,0.0,False
7.047532e-05,0.00041083002,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.165072e-16,0.0,True
0.0,0.0,False
4.411415e-17,0.0,True
6.770135e-36,0.0,False
1.8767127e-15,0.0,True
0.0,0.0,False
1.4463844e-18,0.0,True
3.0118282e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7838262e-09,1.1920928e-07,True
2.6117847e-22,0.0,True
4.670837e-14,0.0,True
0.0,0.0,False
4.8075056,3.4722524,True
1.293793e-16,0.0,True
0.0,0.0,False
2388.6025,14.3930435,True
2.3337874e-09,2.4795225e-05,True
0.0,0.0,False
3.595745e-22,0.0,True
9.779973e-25,0.0,True
4.276182e-21,0.0,True
2.7113581e-24,0.0,True
4.038055e-11,0.0,True
3.4465023e-07,0.000101561156,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0849172e-25,0.0,True
3.0668057e-19,0.0,True
0.0,0.0,False
7.316929e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2648023e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.906955e-12,0.0,True
0.0,0.0,False
4.4659236e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3101154e-38,0.0,False
0.0,0.0,False
1.6261051e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
5.8981026e-18,0.0,True
2.5237446e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
4.311836e-28,0.0,True
1.3398e-41,0.0,False
1.7683309e-15,0.0,True
0.0,0.0,False
1.3307823e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.296951e-20,0.0,True
8.3672684e-36,0.0,False
0.0,0.0,False
4.6902965e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
9.580756e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
5.486322e-37,0.0,False
1.3922842e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.0501824e-36,0.0,False
0.0,0.0,False
2.419597e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7799e-41,0.0,False
0.0,0.0,False
1.6429101e-36,0.0,False
6.1480837e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1853122e-37,0.0,False
9.5976775e-29,0.0,False
3.7549028e-14,0.0,True
1.5466088e-12,0.0,True
0.0,0.0,False
2.5829694e-08,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2602233e-20,0.0,True
1.5336766e-23,0.0,True
0.0,0.0,False
1.135968e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.738696e-36,0.0,False
3899.7957,8.708588,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9119466e-37,0.0,False
2.219463e-32,0.0,False
1.2439896e-11,0.0,True
0.0,0.0,False
3.723692e-09,1.2159274e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2769218e-12,0.0,True
0.00019410481,0.013274507,True
3.4520192e-10,0.0,True
2.6294425e-36,0.0,False
1.16517,1.6971073,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3775842e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
9.328998e-32,0.0,False
1.1674e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4537193e-13,0.0,True
0.0,0.0,False
8.22917e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1139201e-26,0.0,True
7.2014905e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
1.254e-39,0.0,False
0.063474655,0.0021427474,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.03071e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9824672e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
5.6384e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.954777e-25,0.0,True
0.0,0.0,False
2.8009389e-36,0.0,False
5.01638e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4901032e-20,0.0,True
0.0,0.0,False
4.0798535e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.3116309,0.300661,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7356649e-11,0.0,True
0.0,0.0,False
2.93997e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00018199332,0.0014880548,True
0.0,0.0,False
0.0,0.0,False
2.0293874e-32,0.0,False
0.0,0.0,False
0.002686265,0.7940036,True
0.0,0.0,False
0.0,0.0,False
2.769598e-05,6.7949063e-06,True
2.1905339e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
2.838503e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.18924548,1.1660271,True
3.432076e-19,0.0,True
4.9799478e-20,0.0,True
0.0,0.0,False
2.5735827e-07,2.145765e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.020304695,0.18604654,True
6.701191e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.505158e-09,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
4.24537e-18,0.0,True
0.0,0.0,False
6.603708e-23,0.0,True
2.78565e-31,0.0,False
0.0,0.0,False
1.7017095e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.60890996,0.00570655,True
0.0,0.0,False
0.0,0.0,False
2.3811738,0.69003516,False
0.0,0.0,False
3.102263e-20,0.0,True
0.0,0.0,False
1.539587e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.21077798,1.407988,True
0.0,0.0,False


==> new_results/losses/densenet-eps-0/scale_1_densenet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
4.0157127,0.00468215,True
37.783226,0.012220005,True
0.00843491,5.841217e-06,False
1.0296584,0.0005062098,False
1.0268794,0.00061503716,False
0.001186695,1.1920915e-06,False
12.981458,0.006162169,True
3.660869,0.015696405,True
171.63689,0.43736106,True
1.328786,0.0010212361,False
0.06444254,5.5548095e-05,False
7.1299883e-06,0.0,False
0.44176814,0.0002605026,False
0.017723529,9.7750335e-06,False
0.0016106869,4.768367e-07,False
0.045944817,1.1443801e-05,False
1.6629537,0.0010360235,False
0.0003893161,1.1920927e-07,False
0.0034513427,1.6689261e-06,False
0.00022877852,1.1920927e-07,False
71.9105,0.08836069,True
5.5213923,0.0010288137,True
13.141026,0.024372239,True
1.1896626e-05,0.0,False
443.08508,0.90260756,True
6.421887,0.0041536298,True
48.626114,0.07262553,True
6.5469275,0.0071772346,True
0.023727762,1.2874391e-05,False
3.141174e-05,0.0,False
3.370681,0.0030622112,True
0.01326158,1.5377793e-05,False
4.247212,0.004691204,True
127.78981,0.2347242,True
2.7124659e-06,0.0,False
174.32214,0.19289732,True
0.001764255,5.9604594e-07,False
0.00057386875,2.384185e-07,False
0.0027736777,5.9604565e-07,False
0.0013413274,9.536734e-07,False
0.010160134,7.3909155e-06,False
0.031127851,1.1086237e-05,False
0.000432097,1.1920927e-07,False
0.0005413635,4.7683696e-07,False
59.412064,0.07999708,True
0.000767661,1.1920923e-07,False
0.0026682282,5.483603e-06,False
0.0016520293,2.3841847e-07,False
0.0023215257,1.3113001e-06,False
13.343716,0.029230716,True
0.020894133,1.6092976e-05,False
2.0011978e-05,0.0,False
19.850637,0.017077575,True
60.648323,0.100493416,True
0.00054414035,1.1920926e-07,False
0.0062549156,2.503386e-06,False
0.005242686,2.2649683e-06,False
0.004026889,1.26360765e-05,False
0.01603392,6.9140824e-06,False
0.044932082,2.968214e-05,False
17.025715,0.00413245,True
3.9166257,0.0044542043,True
1.3536075,0.0026803992,False
0.0067768344,3.3378465e-06,False
7.430953e-05,1.1920928e-07,False
176.43956,0.16455698,True
4.6703077e-05,1.1920928e-07,False
285.12207,0.2557661,True
43.006165,0.024568826,True
9.260799,0.00893905,True
0.00382061,1.1920903e-06,False
0.032791708,2.2887574e-05,False
1.9457922,0.000732944,True
0.0022883893,9.5367295e-07,False
1.0866411,0.0011350103,False
9.381836,0.015200188,True
0.32382378,7.222977e-05,False
0.00041670483,3.5762775e-07,False
0.000636124,2.384185e-07,False
0.20420425,0.0004608104,False
0.1574523,3.9335617e-05,False
9.960955e-05,0.0,False
0.2405623,0.0005097923,False
0.005840675,2.9802222e-06,False
16.32654,0.016474828,True
1.4358897,9.747452e-05,False
5.5009983e-05,0.0,False
0.028176352,5.411877e-05,False
0.50100386,0.00026420582,False
0.20908463,0.00011060882,False
0.0012211386,5.9604594e-07,False
0.005334487,9.536724e-07,False
0.00028996053,0.0,False
13.36435,0.028087674,True
6.0044673e-05,1.1920928e-07,False
2.0727172,0.0005754266,False
0.016256727,4.7683334e-06,False
0.5859266,0.00011417025,False
0.0017925466,2.50339e-06,False
0.3397423,0.00015982261,False
0.024690174,3.6119185e-05,False
0.0016408985,5.9604577e-07,False
2.4209247,0.0016442315,True
427.19873,0.5893638,True
0.23202877,0.00015589538,False
0.021141304,1.9192292e-05,False
0.008428052,2.6225916e-06,False
1.9062915e-06,0.0,False
19.518251,0.02887429,True
0.085621335,4.648913e-05,False
0.004222955,2.1457608e-06,False
209.65369,0.20915544,True
265.05692,0.2425892,True
0.33476883,0.00032486056,False
0.0020709962,5.9604577e-07,False
0.21310712,8.617938e-05,False
1.2486362e-05,0.0,False
0.065063454,2.1695267e-05,False
0.065468974,4.6727597e-05,False
0.004631416,1.311299e-06,False
0.040747,1.9788149e-05,False
0.01201892,2.443748e-05,False
1.0495851,0.0037510926,False
0.0006930483,0.0,False
0.0025438028,5.9604565e-07,False
1.4537407,0.0012695652,False
0.0507393,2.0860893e-05,False
1.6965996,0.0010562984,False
403.99966,0.4911436,True
0.018899936,7.510097e-06,False
125.6293,0.06923529,True
0.063678175,5.256843e-05,False
0.0027532228,1.9073447e-06,False
0.9701203,0.00078628,False
3.0808237,0.0020472668,True
0.025817834,4.052973e-05,False
0.008031809,7.033296e-06,False
0.00029838344,1.1920927e-07,False
0.0005494187,3.5762773e-07,False
329.78845,0.19876395,True
0.0046998733,1.1920893e-06,False
0.0025992882,1.3113e-06,False
0.34601206,0.00034332526,False
423.63113,1.0307242,True
415.69543,0.5131027,True
123.56735,0.13156402,True
0.0012031229,3.5762764e-07,False
0.0264376,4.6132314e-05,False
0.0013962422,4.7683682e-07,False
0.0012445861,2.3841841e-07,False
4.0645823e-06,0.0,False
6.5332327,0.0017416996,True
0.008965878,4.0530877e-06,False
0.015809305,1.084791e-05,False
0.39819595,0.00017423059,False
0.28237885,0.00029280674,False
0.000112443806,2.3841855e-07,False
13.596935,0.045343593,True
11.203474,0.00786775,True
6.2951985e-06,0.0,False
0.048375577,4.3509324e-05,False
0.3186042,0.0004399561,False
2.1877851,0.0030319646,True
0.0036903773,1.4305082e-06,False
6.225591,0.002482099,True
8.426599,0.0058359965,True
0.00074015814,1.1920926e-07,False
0.000314562,0.0,False
0.020584865,6.079609e-06,False
0.0015640197,4.768367e-07,False
0.1588725,9.630954e-05,False
56.082607,0.08436177,True
166.58511,0.35092697,True
0.014424967,1.07287e-05,False
0.1764397,6.4484375e-05,False
0.00044347844,1.1920926e-07,False
40.15684,0.034474537,True
0.53042495,0.000420394,False
7.240903e-06,0.0,False
0.00023886324,0.0,False
0.0022753663,1.1920911e-06,False
456.36008,0.91044617,True
691.05383,0.31369364,True
2.6506326,0.0010423308,True
139.6381,0.14692658,True
8.064179,0.003360517,True
2.4843585,0.0016645823,True
0.0029282158,5.960454e-07,False
0.0010441468,8.344644e-07,False
1.5764439,0.00080869073,False
107.782906,0.11171698,True
130.48645,0.23278387,True
0.057630785,1.7046388e-05,False
0.017318003,1.5735375e-05,False
342.72,0.71199036,True
0.5269445,0.00026121482,False
346.6561,0.46932024,True
0.0011619278,8.344642e-07,False
0.0010771588,5.9604605e-07,False
0.09808558,2.2648543e-05,False
0.55814075,0.00032472744,False
0.004795884,3.8146811e-06,False
0.0021686065,4.7683648e-07,False
0.0036537861,3.3378483e-06,False
543.9692,0.5378593,True
2.0110028,0.0010480554,True
0.0007576088,2.384185e-07,False
2.1240709e-05,0.0,False
0.042936817,2.980124e-05,False
248.99315,0.1578193,True
0.031113803,2.288757e-05,False
0.0026342412,4.768366e-07,False
0.03474061,1.2039853e-05,False
0.08459643,8.081713e-05,False
0.0049876734,2.3841772e-06,False
0.10978926,4.0647854e-05,False
0.19198664,0.00017055937,False
139.06662,0.3139901,True
5.322503,0.0069680065,True
0.34821296,0.00057011435,False
0.0034685065,5.9604554e-07,False
0.07073896,1.7999857e-05,False
0.075914994,6.365341e-05,False
0.0027922532,1.1920906e-06,False
40.6295,0.035486758,True
23.063833,0.017010344,True
1.1632462,0.0026132164,False
3.1405107e-06,0.0,False
0.000304816,2.3841852e-07,False
4.077374,0.0034584994,True
0.0013519422,1.4305097e-06,False
371.36258,0.59564376,True
0.0043388316,1.9073432e-06,False
0.79858124,0.0010347287,False
0.0035001957,2.9802236e-06,False
0.008858942,4.0530904e-06,False
15.212071,0.027821673,True
1.9132662,0.002173921,True
0.02181995,7.03328e-06,False
6.838348e-05,1.1920928e-07,False
0.00097123085,3.5762764e-07,False
7.747708e-06,0.0,False
0.34866202,0.00016720784,False
0.3742399,0.00017732964,False
0.0002964992,0.0,False
0.00028159295,0.0,False
2.0550002e-05,0.0,False
5.380507e-05,1.1920928e-07,False
0.11803041,8.8802655e-05,False
0.0036400468,1.0728811e-06,False
148.47464,0.12039314,True
1.2776829e-05,0.0,False
0.2759739,8.2239596e-05,False
2.0369608,0.00058974326,False
0.0042439243,3.2186394e-06,False
3.669792e-07,0.0,False
0.00079686276,7.152552e-07,False
0.15710221,9.02314e-05,False
0.0058981925,6.0796383e-06,False
0.10841632,9.2019465e-05,False
2.8298888,0.0016333075,True
0.05762284,0.000101199825,False
0.16770704,0.0001052484,False
0.5736317,0.0006079261,False
1.5206459e-05,0.0,False
422.02448,0.8183899,False
0.81922567,0.0016851507,False
9.168612e-05,0.0,False
21.521332,0.02497165,True
0.023767358,1.33511885e-05,False
0.0008483316,4.7683687e-07,False
0.00058095105,4.7683696e-07,False
0.0038855611,3.2186392e-06,False
13.405584,0.006841901,True
0.37096074,0.0006069377,False
305.14413,0.326746,True
427.71777,0.52770543,True
0.005591946,2.7418032e-06,False
0.010778439,8.8214e-06,False
0.0013352965,1.0728825e-06,False
1.2931897e-05,0.0,False
0.0016550052,3.5762764e-07,False
1.5180849,0.0006434061,False
6.540541e-05,1.1920928e-07,False
0.00031172976,2.3841852e-07,False
0.008270843,2.9802197e-06,False
0.00035300583,1.1920927e-07,False
0.0017306415,8.344639e-07,False
293.0007,0.2689996,True
13.678911,0.005554077,True
3.4407444,0.0013485646,True
0.023040729,1.502007e-05,False
45.780838,0.09177055,True
0.2193145,0.00016948773,False
0.7433485,0.00037568045,False
15.218373,0.0116520235,True
0.022905497,5.1259553e-06,False
0.00033592078,1.1920927e-07,False
16.566072,0.012731487,True
0.0012024979,4.7683682e-07,False
0.0020946513,1.5497184e-06,False
0.087149225,4.6607744e-05,False
0.69322807,0.0004191214,False
2.4483068,0.008733322,True
517.0559,0.7709508,False
14.217489,0.017468365,True
24.758558,0.026494361,True
0.0063784407,2.7418025e-06,False
0.00021928383,1.1920927e-07,False
2.3724723,0.0023111205,True
0.0016772683,3.5762758e-07,False
6.7402296,0.003579151,True
4.058317e-05,0.0,False
17.428644,0.008195858,True
11.352186,0.0056148563,True
19.950083,0.015892446,True
0.011114182,7.986953e-06,False
0.0006650049,2.384185e-07,False
1.839247e-05,0.0,False
5.035387,0.005811642,True
0.005535389,1.5497169e-06,False
0.00031829972,1.1920927e-07,False
2.5451083,0.001606896,True
0.03494264,1.8834646e-05,False
3.8519982e-05,1.1920928e-07,False
0.017439393,1.5377766e-05,False
0.0032879692,1.9073436e-06,False
0.011862058,2.503376e-06,False
0.5403439,0.00057045335,False
55.34402,0.017436497,True
1.5498588e-05,0.0,False
0.017218566,9.775053e-06,False
0.00028654732,0.0,False
1.0592151,0.00037051964,False
0.010808449,3.5762569e-06,False
0.25750944,0.00019605395,False
0.37818334,0.00031436532,False
0.44809163,0.00062269456,False
0.022176173,1.7165838e-05,False
386.11853,0.6286627,True
0.20810875,0.00015935529,False
93.21071,0.0724186,True
0.0098788785,4.887544e-06,False
2.242105,0.001056516,True
0.0068023065,4.5299257e-06,False
0.010977319,6.437246e-06,False
581.46265,1.3150074,False
0.024382276,8.344543e-06,False
0.07494146,3.50459e-05,False
0.43610588,0.00025598102,False
0.37344798,0.00024216894,False
0.015692582,6.5564495e-06,False
0.29735786,0.00014790978,False
264.27173,0.25303835,True
0.12177568,4.4342756e-05,False
0.53816825,0.00032089523,False
1.1667384e-05,0.0,False
28.984663,0.011220699,True
26.52528,0.016221069,True
5.00974,0.0039955936,True
0.0002520104,0.0,False
0.02596833,3.9814608e-05,False
36.069458,0.030965876,True
0.6332373,0.0011496228,False
4.7844665e-06,0.0,False
0.038912967,1.4543175e-05,False
0.06599055,4.553515e-05,False
0.0015766874,2.3841841e-07,False
4.3712773,0.007922288,True
0.27357888,0.00017937047,False
2.4142437e-05,0.0,False
68.86847,0.07861832,True
0.31837246,0.0004565251,False
50.805855,0.037245385,True
586.80084,0.32636672,False
0.004068921,1.3112993e-06,False
51.563503,0.18033163,True
3.0117403e-06,0.0,False
0.020886792,1.0490279e-05,False
82.53275,0.059224408,True
5.1791873,0.013364075,True
48.52925,0.021806972,True
0.01832152,2.3006894e-05,False
0.6737346,0.00023641333,False
0.015528453,9.179017e-06,False
0.0002766927,0.0,False
18.68636,0.016573433,True
9.986965,0.028147155,True
0.000995214,3.5762764e-07,False
2.7444074,0.0010397036,False
612.39197,0.54010093,False
22.32395,0.040925976,True
190.86198,0.32236964,True
1.9609833,0.0011595292,False
0.0074516893,4.41072e-06,False
0.24554698,7.664012e-05,False
31.852566,0.09751345,True
0.0048858817,3.93389e-06,False
3.6887974e-05,0.0,False
0.068321094,1.561587e-05,False
0.34154704,0.00016220025,False
0.014398663,5.0067574e-06,False
10.8158655,0.01129367,True
0.041238707,2.2529872e-05,False
5.8694175e-05,1.1920928e-07,False
79.066536,0.05712213,True
21.59474,0.050308157,True
0.003088769,2.026552e-06,False
2.2849474,0.0021448343,False
1.4423889,0.0010283048,False
0.3514093,0.00039157056,False
0.1236509,0.00010810972,False
9.627106e-06,0.0,False
0.00029556328,1.1920927e-07,False
8.54691e-05,1.1920928e-07,False
0.0006092494,2.384185e-07,False
0.0044795666,7.152545e-07,False
1.1370618,0.00049021136,False
0.044416856,1.3947134e-05,False
0.049419343,5.68599e-05,False
0.069084615,1.9430514e-05,False
0.0022163282,8.344639e-07,False
0.000876965,3.5762773e-07,False
0.0016028514,1.3113006e-06,False
203.4284,0.08279948,True
5.4706975e-06,0.0,False
139.10594,0.051843006,True
0.15358296,0.00024623115,False
0.00047894072,4.7683696e-07,False
0.030381188,1.9073115e-05,False
0.09982181,8.558533e-05,False
0.00022189645,0.0,False
6.5133514e-05,1.1920928e-07,False
0.00035016914,2.3841852e-07,False
12.981763,0.011135321,True
10.964661,0.008735118,True
0.00023726486,1.1920927e-07,False
0.0005257184,2.384185e-07,False
1.6471276e-06,0.0,False
3.0760232e-06,0.0,False
0.03629304,1.8238534e-05,False
0.18513118,0.00012646304,False
0.0005816168,0.0,False
9.892858e-05,1.1920928e-07,False
0.0005995815,1.1920926e-07,False
41.3416,0.023512077,True
0.1737565,0.00022120439,False
0.008030825,2.5033846e-06,False
0.0070260433,3.2186351e-06,False
0.025404217,1.5854523e-05,False
0.72164935,0.0009921818,False
0.039029323,4.83967e-05,False
0.020230124,2.0265406e-06,False
11.487656,0.0117702335,True
6.85599e-06,0.0,False
0.0014279006,9.5367324e-07,False
5.126684,0.004145411,True
0.04388969,2.5152325e-05,False
0.00035807182,1.1920927e-07,False
0.00034760233,5.960462e-07,False
0.0034439955,1.192091e-06,False
5.719321e-06,0.0,False
1.250618,0.002393704,False
0.9802883,0.0022988303,False
0.059670627,4.0529103e-05,False
0.000937861,1.1920923e-07,False
124.39002,0.13669065,True
0.31998804,5.0776267e-05,False
0.00026247106,0.0,False
8.2905274e-07,0.0,False
0.0007669203,2.3841847e-07,False
0.08477538,3.0992687e-05,False
25.309208,0.0093316585,True
45.731525,0.09723648,True
0.6763417,0.0016821801,False
49.95395,0.047249485,True
0.024288483,1.7165828e-05,False
255.76584,0.36735025,True
5.1549537e-06,0.0,False
0.13984413,0.0001475605,False
0.46447426,0.000610051,False
0.0027236836,1.072882e-06,False
0.0021176676,7.152547e-07,False
2.320996e-06,0.0,False
0.00085679267,1.1920923e-07,False
0.030384047,2.0503467e-05,False
0.4394635,0.0008520412,False
192.75146,0.35657674,True
0.03162739,3.0993477e-05,False
0.3594839,0.00015696483,False
0.0072793933,6.437254e-06,False
576.5485,0.54353595,True
28.333094,0.052228943,True
234.69969,0.14674076,True
0.013648008,6.914044e-06,False
1.896298,0.0019979891,True
0.69503415,0.0011901531,False
0.03174023,1.5258501e-05,False
0.000277166,1.1920927e-07,False
0.0003910185,2.3841852e-07,False
0.0034612135,1.3112988e-06,False
250.38397,0.33066642,True
0.0006306002,7.152553e-07,False
0.14313598,9.368774e-05,False
0.0003867756,0.0,False
2.0149405,0.0034033407,False
5.2506723e-05,0.0,False
0.0016083334,8.34464e-07,False
0.0027562347,8.702225e-06,False
0.026608126,2.0980306e-05,False
6.1594264e-06,0.0,False
0.00071661524,1.1920926e-07,False
1.687292e-05,0.0,False
6.4916377,0.0033927218,True
0.0005341551,3.5762773e-07,False
4.8025006e-05,1.1920928e-07,False
0.0011083921,4.7683682e-07,False
17.817715,0.013140078,True
0.020037016,7.390886e-06,False
491.03278,0.8682768,False
0.26467198,0.00029448338,False
3.4854063e-05,1.1920928e-07,False
0.046186224,3.135079e-05,False
0.0014200982,4.768366e-07,False
0.037599057,1.716566e-05,False
0.0008529227,3.576277e-07,False
5.1534894e-06,0.0,False
0.001300103,3.5762764e-07,False
0.04816424,2.6225067e-05,False
177.79828,0.27446333,True
0.9377516,0.0016168955,False
0.00039448225,1.1920927e-07,False
0.00028469076,1.1920927e-07,False
0.37118837,0.00014420676,False
0.41323334,0.00011798984,False
0.00036995855,3.5762775e-07,False
0.014654244,1.323208e-05,False
20.681223,0.0105342595,True
0.00027039796,1.1920927e-07,False
0.00029573514,0.0,False
0.0012305486,3.5762764e-07,False
0.7579691,0.000588869,False
0.043227244,3.576149e-05,False
0.006057534,3.0994274e-06,False
0.00035168685,1.1920927e-07,False
1.295018e-06,0.0,False
0.0015481944,9.536732e-07,False
0.9661079,0.0014318472,False
0.0016406911,3.5762753e-07,False
1.7701437,0.0017626758,False
0.083639145,5.805037e-05,False
217.40627,0.3853811,True
20.372128,0.02572107,True
0.0044637085,4.7683498e-06,False
0.0051084687,4.0531e-06,False
0.007251445,8.940626e-06,False
23.919394,0.009088705,True
326.39444,0.43019077,True
3.7608604,0.0016664213,True
0.00010297888,1.1920928e-07,False
0.007191594,7.2717175e-06,False
0.0068184347,1.5497149e-06,False
0.8356962,0.000767317,False
0.00029436185,2.3841852e-07,False
2.082538,0.0006809862,False
0.0017545669,7.152548e-07,False
0.45049143,0.00027862034,False
0.4816398,0.000286344,False
0.0061163716,2.2649683e-06,False
0.011407258,3.5762514e-06,False
1.5849818e-06,0.0,False
0.0025087195,1.5497184e-06,False
0.018444398,7.390886e-06,False
0.00010446882,2.3841855e-07,False
22.510498,0.027195614,True
0.004696336,3.9338884e-06,False
0.00033754105,3.5762775e-07,False
0.81869876,0.0010264572,False
0.10835576,2.2410353e-05,False
0.0016469053,9.536732e-07,False
1.6699463,0.0012412256,False
3.3341382e-06,0.0,False
121.620445,0.1385409,True
0.0015170927,2.3841847e-07,False
3.3503997,0.005006473,True
4.539263,0.004784003,True
9.624733e-05,1.1920928e-07,False
17.101337,0.014245247,True
491.96112,0.116262674,True
0.050766435,4.2794185e-05,False
0.003350019,1.4305089e-06,False
0.14454606,7.056513e-05,False
0.0010297577,7.152552e-07,False
4.413456,0.0040148646,True
1.8894022,0.012340123,True
177.75977,0.18385842,True
113.167564,0.24388437,True
5.8104797e-05,0.0,False
93.49048,0.046949156,True
0.0021381858,8.344638e-07,False
0.00026421234,0.0,False
1.5704909e-05,0.0,False
30.025928,0.03475652,True
34.59496,0.033950415,True
0.002128703,9.5367295e-07,False
0.015282904,1.7761871e-05,False
0.0010708008,5.96046e-07,False
0.10182193,5.852675e-05,False
0.00322697,1.5497172e-06,False
2.6761913,0.0033588246,True
0.029709563,5.0781025e-05,False
9.881134e-05,1.1920928e-07,False
3.9678288,0.0022505347,True
4.68518,0.0025879599,True
8.935624,0.019337906,True
0.0007156959,3.576277e-07,False
25.154514,0.013674641,True
0.01720261,4.410703e-06,False
0.00023107871,0.0,False
0.009631614,4.291507e-06,False
0.010465352,7.510123e-06,False
32.02449,0.06780316,True
0.056032367,8.606297e-05,False
7.5114846,0.009616687,True
316.08728,0.48798537,True
0.7141046,0.000827719,False
14.127756,0.020914752,True
0.00897331,4.291508e-06,False
1.1532887e-05,0.0,False
0.00011754545,1.1920928e-07,False
0.014221104,8.821406e-06,False
0.0073897587,4.2915076e-06,False
0.35626912,0.0005821645,False
1.44835885e-05,0.0,False
13.481674,0.019164039,True
0.00060041086,2.384185e-07,False
0.6429262,0.00035888143,False
271.797,0.30243853,True
0.0029751027,1.3112993e-06,False
2.5876476e-05,0.0,False
0.0003510821,0.0,False
0.39610508,0.00033307174,False
6.3566827e-06,0.0,False
557.63745,0.6316256,True
0.0008937114,4.7683682e-07,False
15.106293,0.05179388,True
2.5185316e-05,0.0,False
0.089267015,6.281861e-05,False
0.011032033,5.006755e-06,False
31.209795,0.03162082,True
5.4046483,0.014390679,True
0.0022294368,7.152547e-07,False
0.036096778,4.5178414e-05,False
495.53098,1.5824792,True
0.00798314,7.0332944e-06,False
0.00010057013,0.0,False
1.1907369e-05,0.0,False
4.3526154,0.00345336,True
9.327936,0.00922421,True
3.8796735,0.0034502137,True
0.015592031,7.9869515e-06,False
0.5886726,0.0003113513,False
6.5376626e-05,1.1920928e-07,False
0.0011495812,7.1525517e-07,False
67.56098,0.10140989,True
0.37648913,0.00032212026,False
4.0589542,0.005351783,True
0.0005554679,3.5762773e-07,False
105.180504,0.093547314,True
80.7288,0.20637974,True
0.119549766,6.7226625e-05,False
0.03534691,2.384123e-05,False
0.09229845,3.5403034e-05,False
465.8607,0.9793688,True
231.96802,0.53222615,True
1.4388726e-07,0.0,False
0.006179871,1.6689248e-06,False
6.937185e-05,0.0,False
1.6733801e-06,0.0,False
0.03898603,2.6463642e-05,False
0.65589213,0.00045705156,False
0.008764537,4.053088e-06,False
0.14036067,0.0001246765,False
0.0002664937,1.1920927e-07,False
0.031605747,3.2423915e-05,False
0.6015777,0.00086248346,False
1.1803606e-06,0.0,False
6.8109424e-05,0.0,False
71.95772,0.045830294,True
2.5600102,0.0039270055,True
0.0064652553,7.867753e-06,False
0.19482914,9.451831e-05,False
100.85403,0.14461267,True
0.0956934,3.8382932e-05,False
6.37999e-05,1.1920928e-07,False
0.19727626,0.00010321807,False
5.996752e-05,1.1920928e-07,False
0.0014966009,1.6689278e-06,False
0.14987418,0.00022597847,False
5.535368,0.003884337,True
0.296627,0.00013015274,False
0.45246392,0.0006156126,False
235.1853,0.19792888,True
0.0012979999,9.5367324e-07,False
0.026406666,2.2887565e-05,False
7.7225533,0.005630375,True
0.00023633298,1.1920927e-07,False
0.08295681,6.484523e-05,False
46.717865,0.11293252,True
160.23276,0.20066443,True
33.040016,0.031118466,True
0.0029078736,1.1920906e-06,False
2.3453047,0.0016623086,True
3.208511e-05,0.0,False
0.0008663641,4.7683687e-07,False
1.1077157,0.00089672836,False
0.035969667,1.978832e-05,False
0.0015655973,4.7683676e-07,False
0.09654624,3.2661526e-05,False
1.7569461,0.0011726113,False
1.5715231,0.001109767,False
37.127316,0.058568723,True
0.00077512854,4.7683687e-07,False
12.407459,0.023645423,True
0.8019021,0.0015512576,False
0.056656312,7.795733e-05,False
0.025144996,1.9907573e-05,False
5.970803e-07,0.0,False
0.0005812833,1.1920926e-07,False
2.8171582,0.0085671805,True
0.0002217604,0.0,False
0.023006177,1.5973696e-05,False
0.2819278,0.00015124078,False
0.02837638,2.7417278e-05,False
0.009741711,4.6491355e-06,False
0.04797094,0.00017950809,False
0.060421087,0.00012146328,False
0.019331599,7.0332726e-06,False
0.0026987663,1.7881351e-06,False
0.016631393,9.298191e-06,False
0.6155145,0.00029622857,False
1.7660688,0.0048000305,True
11.684448,0.023875404,True
0.0012820815,4.7683676e-07,False
16.949648,0.017889626,True
6.6040454,0.02027398,True
0.3880481,0.0005237183,False
0.2510357,0.00012979575,False
0.0005475506,0.0,False
0.0013213977,4.7683676e-07,False
11.192173,0.008961245,True
6.179747,0.00920874,True
0.0012712628,2.3841847e-07,False
0.0006775413,2.384185e-07,False
1.2558405,0.002078367,False
1.0586881e-06,0.0,False
0.00093171874,3.576277e-07,False
9.899641e-05,1.1920928e-07,False
0.0019919695,5.9604577e-07,False
0.01644727,5.2451614e-06,False
0.00028050807,2.3841852e-07,False
1.0000639,0.000683333,False
0.02813471,1.3470308e-05,False
0.007360899,8.34459e-06,False
1.1600051,0.0014727936,False
29.913433,0.004045274,True
2.6990988,0.0049942695,True
14.295302,0.015379735,True
60.475136,0.041680034,True
336.1627,0.23996511,True
149.68129,0.32286388,True
0.0008008796,1.1920923e-07,False
0.00028371607,1.1920927e-07,False
4.75788,0.0028350176,True
0.0011520456,2.3841847e-07,False
7.014414,0.003932515,True
0.06288347,5.3402324e-05,False
0.56042,0.0009992588,False
0.0022091973,8.34464e-07,False
0.003710506,5.245187e-06,False
6.048417e-05,0.0,False
0.0002139722,0.0,False
10.27362,0.009163532,True
206.00862,0.27959943,True
0.0011202699,2.3841847e-07,False
0.014936988,1.7046677e-05,False
0.004426325,2.026553e-06,False
0.022197533,8.463749e-06,False
366.04468,0.33583552,True
2.2869212e-06,0.0,False
0.18042089,0.00014231754,False
109.81893,0.054270647,True
0.0022975837,4.768366e-07,False
163.99518,0.62822324,True
0.00211297,7.152548e-07,False
0.007129844,3.0994272e-06,False
0.18176872,0.00015447006,False
2.769058,0.0016677048,True
0.004620675,1.9073427e-06,False
9.617002,0.0056045586,True
217.9251,0.35718024,True
6.93721e-05,0.0,False
0.007606435,2.980219e-06,False
25.32851,0.013549166,True
2.7815926,0.0021953199,True
0.0013792844,5.9604577e-07,False
0.010585642,1.0132693e-05,False
0.1967395,0.00017389262,False
1.7361963e-06,0.0,False
15.373789,0.008411342,True
0.0004347222,4.76837e-07,False
0.0019533332,4.768366e-07,False
20.775629,0.13400893,True
0.0020591707,4.768366e-07,False
0.0002897403,0.0,False
0.4464995,0.00026288262,False
0.0030100641,1.5497176e-06,False
2.2846856,0.0017401979,True
0.025057089,5.6027648e-06,False
0.13514745,7.545161e-05,False
0.0036789668,8.3446366e-07,False
0.024984566,2.3483643e-05,False
0.00027438704,0.0,False
436.4063,1.3537691,True
356.42487,0.6709877,True
0.1873627,0.00011263473,False
0.0011320205,8.34464e-07,False
0.0034781834,1.0728811e-06,False
0.002344556,8.344639e-07,False
2.6257765,0.0019373824,True
22.509188,0.017943077,True
0.039787795,1.6212083e-05,False
0.0014059836,1.1920912e-06,False
1.5724348,0.0016604423,True
3.881928,0.005258973,True
4.9759007,0.0031425299,True
7.231723e-05,1.1920928e-07,False
0.04926174,2.7536318e-05,False
0.08601943,4.6250203e-05,False
0.030386584,1.33511885e-05,False
955.52966,0.59408414,False
0.0027413927,1.192091e-06,False
55.792343,0.0630746,True
2.3149563e-05,0.0,False
0.0011604044,9.5367324e-07,False
0.00032376547,2.3841852e-07,False
0.034222994,2.086108e-05,False
0.030987201,1.9549909e-05,False
0.014288236,1.5020196e-05,False
0.0003278643,2.3841852e-07,False
0.076365516,0.00017366679,False
0.0011805419,3.5762764e-07,False
0.009643732,5.006758e-06,False
0.0008565555,2.3841847e-07,False
2.2618993e-05,0.0,False
0.044965252,1.7642476e-05,False
368.0813,0.4408208,True
0.039309163,1.8238557e-05,False
8.33888e-05,0.0,False
2.7221735,0.0009778052,True
3.9270132,0.0023336012,True
0.07023661,4.1362942e-05,False
18.265652,0.00796143,True
0.010020576,4.291505e-06,False
2.352463e-05,0.0,False
0.00023286599,0.0,False
0.6873641,0.00081601355,False
0.22434385,0.00018116087,False
0.018398682,1.52585535e-05,False
65.20522,0.05964379,True
0.011617007,2.861007e-06,False
0.24218515,0.00013181912,False
30.305868,0.051382594,True
0.36177564,9.832952e-05,False
0.0028063839,9.536727e-07,False
2.0315805e-05,0.0,False
0.035402168,1.4185589e-05,False
0.13697717,5.7930076e-05,False
0.78224653,0.0010028181,False
2.8404387e-05,0.0,False
0.0010657883,4.7683682e-07,False
0.00029781432,2.3841852e-07,False
0.14950268,7.8668876e-05,False
0.00038873346,1.1920927e-07,False
0.00061986194,2.384185e-07,False
4.643915,0.005813867,True
3.509067,0.0033219957,True
2.518961,0.0036608495,True
2.6056886,0.00241869,True
4.4294963,0.0016518591,True
0.0087585,7.033292e-06,False
5.2414e-05,1.1920928e-07,False
0.50677127,0.00020616676,False
2.6915581,0.00062052166,False
58.8343,0.048005223,True
0.000713269,4.7683687e-07,False
468.46362,0.8839884,False
5.817046,0.00565539,True
0.12735312,5.5189546e-05,False
1.3360344e-05,0.0,False
7.46447,0.01196336,True
0.04383793,1.2159138e-05,False
0.41044053,0.00047545033,False
0.0026147873,1.5497176e-06,False
7.22958e-06,0.0,False
0.0003445969,3.5762775e-07,False
0.0031210613,1.1920906e-06,False
9.4544935,0.0050301705,True
10.796141,0.0014782967,True
3.3188364e-05,0.0,False
80.480385,0.105959006,True
0.0029282765,1.6689271e-06,False
2.032925e-05,0.0,False
77.528534,0.1397903,True
537.3598,0.38771507,True
5.606018e-05,0.0,False
0.006228494,1.9073423e-06,False
0.07844827,5.4475287e-05,False
0.008518905,5.006753e-06,False
0.004345083,1.6689261e-06,False
0.73446184,0.0003790123,False
0.0048347637,8.3446355e-07,False
0.0003111399,0.0,False
0.09857031,5.3044143e-05,False
23.187883,0.04960583,True
1.6215134e-05,0.0,False
0.00029362814,1.1920927e-07,False
0.98760915,0.0029423547,False
2.0243828,0.004061114,True
5.2520566,0.0026968243,True
0.0010072436,3.5762764e-07,False
0.03424,3.9338283e-06,False
0.00913826,2.5033823e-06,False
1.4470164,0.0013328514,False
0.0031435187,1.7881351e-06,False
0.0069055646,1.4305069e-06,False
0.043477952,2.4079605e-05,False
8.19605,0.018845169,True
0.85660404,0.00027537553,False
0.23755212,0.00020296684,False
2.7414027e-05,0.0,False
0.023626167,1.1682326e-05,False
0.0033299117,1.4305082e-06,False
0.0019251577,1.549718e-06,False
0.04772067,5.76941e-05,False
5.8705735,0.0037940994,True
30.644396,0.023540592,True
0.006024987,2.9802213e-06,False
0.020154957,6.1988067e-06,False
0.0077888183,2.2649676e-06,False
0.00072890334,2.3841847e-07,False
1.0385252e-05,0.0,False
10.094747,0.003979772,True
0.0005279093,3.5762773e-07,False
9.451662e-05,1.1920928e-07,False
0.021895317,5.483561e-06,False
0.008659806,3.4570508e-06,False
2.7922168,0.0030916664,True
9.593094e-05,1.1920928e-07,False
0.0004429049,1.1920927e-07,False
0.00029365625,2.3841852e-07,False
0.67753375,0.0007077465,False
0.00080520415,1.1920926e-07,False
0.00815803,4.1722965e-06,False
3.0492618,0.0028380011,True
0.06793744,3.7787442e-05,False
0.012524784,8.225366e-06,False
0.048832465,1.716556e-05,False
0.0036272064,2.6225957e-06,False
0.008117667,5.6027993e-06,False
0.01584848,4.410699e-06,False
0.08637576,4.625044e-05,False
40.67138,0.14242728,True
0.04848094,3.5284535e-05,False
0.017275987,1.8715487e-05,False
0.0027933663,1.3113003e-06,False
269.63663,0.16177769,True
6.2583524e-05,0.0,False
0.90274936,0.000997977,False
93.943665,0.110964164,True
0.32947007,0.00021617941,False
0.0367228,3.1231815e-05,False
0.00041273734,8.344646e-07,False
0.72415125,0.0003088388,False
0.0019427424,1.0728825e-06,False
1.1349611e-05,0.0,False
0.0038201774,2.026553e-06,False
0.00027714364,1.1920927e-07,False
0.0054705893,1.6689246e-06,False
0.0027908683,1.5497176e-06,False
0.0006655106,2.384185e-07,False
0.0019731119,8.344639e-07,False
0.05054997,4.279426e-05,False
159.50134,0.11025909,True
5.189782e-06,0.0,False
22.796356,0.040767383,True
0.0026143228,2.0265534e-06,False
0.0019897602,4.768366e-07,False
0.029728191,2.2887612e-05,False
9.929088e-06,0.0,False
0.2351284,0.00018604915,False
19.974392,0.0154095525,True
53.76386,0.08356621,True
0.06557917,6.4487554e-05,False
0.17154354,6.6631575e-05,False
0.9065376,0.0005345161,False
0.0048696194,1.7881332e-06,False
0.0020113802,5.9604565e-07,False
1.5416086,0.0009136363,False
324.8371,0.72808236,True
0.40624288,0.0006361258,False
0.024091516,2.3602894e-05,False
0.040272687,1.9907355e-05,False
0.0057177544,1.3112985e-06,False
0.000103377686,2.3841855e-07,False
5.3647785,0.002576356,True
0.0001382686,1.1920928e-07,False
0.0018340243,9.536732e-07,False
1.0999974e-05,0.0,False
23.12278,0.020718154,True
448.74954,0.61974096,True
0.33139455,0.00036236917,False
4.871525,0.0044005653,True
0.000983219,3.576277e-07,False
0.0040155365,1.9073432e-06,False
0.014552061,1.7761886e-05,False
2.8530846,0.001998228,True
0.038350865,9.822166e-05,False
4.4876087e-05,1.1920928e-07,False
0.0017087786,8.34464e-07,False
4.479882,0.0079950495,True
0.0015844797,8.34464e-07,False
5.9093337,0.009894029,True
3.9141912,0.0053396965,True
12.010178,0.011066371,True
0.4281724,0.00032437558,False
0.00035475037,1.1920927e-07,False
5.1253515e-05,1.1920928e-07,False
0.0011825332,2.3841847e-07,False
0.020989893,1.6212127e-05,False
0.3474677,0.00016934944,False
18.164515,0.0062339352,True
0.008178081,4.887549e-06,False
0.0005051237,1.1920926e-07,False
0.18564905,0.00017639712,False
3.7922177e-06,0.0,False
14.789396,0.0127245905,True
73.73981,0.11986686,True
0.007252117,4.291505e-06,False
0.07969672,4.8396196e-05,False
9.609812,0.017522898,True
0.019143533,1.6331365e-05,False
0.17769586,4.8394424e-05,False
1.1412721e-05,0.0,False
0.004246598,2.9802225e-06,False
0.045099325,1.9788193e-05,False
1.4053241,0.001942076,False
0.043036107,3.2423784e-05,False
126.25447,0.21636629,True
0.004117406,1.3112988e-06,False
265.45364,0.34444636,True
5.6002426,0.0029247596,True
0.032722786,3.4808014e-05,False
0.010719198,1.4543339e-05,False
33.26246,0.04172323,True
4.505642e-06,0.0,False
7.811735e-05,0.0,False
3.2688229e-06,0.0,False
9.231887,0.024344493,True
0.06867305,3.63567e-05,False
0.43715236,0.000733054,False
2.3976245,0.002038042,True
0.0053716707,2.0265516e-06,False
0.12240488,8.808695e-05,False
280.3981,0.13730365,True
0.017112372,9.655815e-06,False
0.0004590644,0.0,False
30.43955,0.025747728,True
0.074838966,2.7774737e-05,False
0.007027825,2.2649674e-06,False
50.087917,0.19680902,True
0.5126606,0.00025764573,False
9.729179e-05,1.1920928e-07,False
0.043222055,3.9098926e-05,False
0.070157364,5.6501955e-05,False
0.044128805,1.8476898e-05,False
6.0820803e-06,0.0,False
92.66809,0.06594354,True
2.3196755e-05,0.0,False
2.8334765,0.0012333969,True
9.8922455e-06,0.0,False
0.006739278,4.41072e-06,False
0.15594465,0.00011335159,False
0.12191357,3.8859493e-05,False
0.17768168,0.00022644733,False
0.0019758428,9.5367324e-07,False
116.79707,0.13521083,True
477.17322,0.6516625,True
168.80554,0.317443,True
274.16312,0.2980833,True
78.21624,0.06741345,True
11.256272,0.0024858257,True
8.391527e-06,0.0,False
122.22196,0.051090874,True
0.0026130835,4.6491446e-06,False
0.096780434,8.26053e-05,False
474.18335,0.21517521,True
1.0371407,0.00046519752,False
1.7912471,0.0012855716,True
0.00056954817,2.384185e-07,False
6.3101625,0.0015514009,True
3.463442,0.005396124,True
0.00059334596,1.1920926e-07,False
0.005282964,2.2649667e-06,False
0.022807172,1.7284976e-05,False
64.88765,0.021128742,True
0.00056150695,2.384185e-07,False
0.46582937,0.00026277557,False
0.00033354165,2.3841852e-07,False
0.081871115,4.3509062e-05,False
0.083557494,6.627498e-05,False
1.3718827,0.00079512596,False
0.06720248,5.1495543e-05,False
0.65483534,0.00044929507,False
0.22281438,6.972741e-05,False
10.174496,0.006879397,True
6.724388,0.0017718202,True
6.5638655e-05,1.1920928e-07,False
38.300373,0.02722034,True
784.92065,1.2481987,False
6.8621525e-06,0.0,False
4.8839326,0.010577369,True
507.7964,0.298882,True
9.745942,0.004099812,True
57.042248,0.013649847,True
84.87816,0.22495276,True
2.4504714,0.0009982912,False
0.043884885,1.1682265e-05,False
0.02981152,2.2291559e-05,False
0.5424128,0.00051925256,False
1.0127088e-05,0.0,False
1.939076e-05,0.0,False
0.16713844,9.4520015e-05,False
6.7625e-05,1.1920928e-07,False
1.1413281e-05,0.0,False
87.88466,0.043760728,True
0.114274085,1.5019552e-05,False
0.0069293636,3.4570512e-06,False
55.741146,0.02793853,True
0.066547416,3.874061e-05,False
0.69681746,0.00033636857,False
0.023833985,7.152451e-06,False
234.20934,0.43155503,True
108.018654,0.42704427,True
0.0010217925,2.3841847e-07,False
0.18386322,0.00013027326,False
5.7273107,0.007049151,True
27.20699,0.021655655,True
0.00048120637,1.1920927e-07,False
0.004629892,1.5497167e-06,False
0.0013439726,1.0728825e-06,False
0.0030561045,1.1920908e-06,False
0.0522874,8.3917716e-05,False
0.00066582306,3.576277e-07,False
0.005677671,1.1920897e-06,False
0.3366005,0.00027886633,False
0.1195932,7.5809294e-05,False
0.21431255,9.082331e-05,False
2.6011214,0.0017876377,True
1.0530005,0.0036577866,False
6.6918856e-06,0.0,False
428.29172,1.2308652,True
4.9833516e-06,0.0,False
0.58410674,0.0003835752,False
3.4078826e-06,0.0,False
1.9122945,0.0018827361,False
0.20166384,0.00014278654,False
0.001623277,5.9604594e-07,False
0.082317844,5.864754e-05,False
1.75055,0.00081357965,False
0.092656605,2.2767854e-05,False
0.0014213579,8.34464e-07,False
6.5385415e-05,1.1920928e-07,False
5.031035e-06,0.0,False
0.008611509,1.7881316e-06,False
0.0017397581,1.5497187e-06,False
0.0068249744,1.3112976e-06,False
9.3257694e-07,0.0,False
0.00077042606,7.152552e-07,False
0.4101428,0.0002213016,False
120.42497,0.11983815,True
0.06828592,2.6940128e-05,False
0.0014070536,2.3841847e-07,False
1.2823071,0.00047475647,False
3.013899e-06,0.0,False
0.008387647,6.556465e-06,False
54.509956,0.08862111,True
0.0019780218,2.3841835e-07,False
1.9140952,0.0008597615,False
139.28542,0.32435948,True
8.8070585e-05,1.1920928e-07,False
0.00034481264,0.0,False
0.099933684,0.000117764925,False
0.33250248,0.0001956879,False
0.0015040529,4.7683676e-07,False
2.4449612e-06,0.0,False
0.5750559,0.00040844668,False
13.95405,0.011710187,True
1.06236985e-05,0.0,False
0.00035392717,0.0,False
0.07291537,6.1865714e-05,False
17.362175,0.028531626,True
16.106821,0.027666964,True
9.125403e-05,1.1920928e-07,False
171.65402,0.067555405,True
10.501461,0.007869387,True
357.7828,0.8017076,True
46.077415,0.035600793,True
4.3200573e-05,0.0,False
3.2726664e-05,0.0,False
0.73607785,0.0008389315,False
0.0048525454,1.6689257e-06,False
0.012511184,3.933877e-06,False
76.37513,0.105932474,True
0.007943835,7.0332962e-06,False
0.0027197292,7.152548e-07,False
11.049191,0.022757974,True
2.6587853e-05,0.0,False
0.04046655,1.6569615e-05,False
0.009125713,6.6756697e-06,False
0.983728,0.00073712127,False
0.3251134,0.00026684027,False
0.2545328,0.00013277236,False
2.7827618e-06,0.0,False
284.71408,0.33856913,True
0.25029925,0.000120144025,False
31.612675,0.05611363,True
1.5997863,0.0027069654,False
0.0010181608,3.576277e-07,False
0.026417699,4.8874008e-05,False
3.2432483e-05,0.0,False
490.85605,0.8068861,False
0.025047427,5.6145167e-05,False
0.0352786,3.7668815e-05,False
16.408562,0.043383066,True
3.8238073e-07,0.0,False
0.82245463,0.00034939835,False
0.001602111,1.3113004e-06,False
6.1416926,0.004356779,True
2.1249223,0.0018594343,False
0.013116861,6.437246e-06,False
1.2356272,0.0004581383,False
0.9903978,0.00083409727,False
0.10008982,4.994519e-05,False
0.39016825,0.0011191159,False
5.3109517e-05,0.0,False
1.6930434,0.001825674,False
2.7813492e-05,0.0,False
0.95567244,0.00035709736,False
1.038964e-06,0.0,False
0.034804262,5.9721202e-05,False
0.18476875,6.853869e-05,False
0.04368399,1.2635923e-05,False
30.232576,0.0835855,True
0.6018296,0.0002813406,False
0.01815083,4.053082e-06,False
33.31337,0.06366879,True
5.8578138e-05,1.1920928e-07,False
6.536937e-05,0.0,False
0.2701195,0.00019522279,False
5.1375584e-05,0.0,False
0.50154877,0.00028194173,False
5.1094303,0.01262221,True
0.0022517638,1.192091e-06,False
0.012141324,5.7220027e-06,False
0.0022435477,7.152548e-07,False
0.0017240554,7.1525494e-07,False
0.00058063737,0.0,False
0.90027076,0.00041673775,False
6.395361,0.003006141,True
1.0556169,0.0018850665,False
0.029376233,3.0754847e-05,False
9.736304e-06,0.0,False
0.003513685,7.152546e-07,False
0.0036491083,9.536724e-07,False
17.922827,0.01579939,True
0.0007003678,1.1920923e-07,False
373.05063,0.23522353,True
0.20624319,0.00010619839,False
0.0007005909,3.5762773e-07,False
0.0057697315,2.2649683e-06,False
6.121321e-06,0.0,False
4.6857014e-05,1.1920928e-07,False
9.097386,0.0029059574,True
0.0042115944,7.5101398e-06,False
0.0042862324,1.4305078e-06,False
0.08402266,4.708437e-05,False
29.895826,0.025241338,True
6.9985585e-06,0.0,False
91.89505,0.15139583,True
0.09328539,0.00012169907,False
39.893417,0.01749961,True
3.2979608,0.0026193056,True
8.103917e-06,0.0,False
0.02925751,1.752341e-05,False
0.07392667,3.230415e-05,False
0.009541422,3.969574e-05,False
0.6480331,0.0005749946,False
430.1023,0.536103,True
2.8006387,0.00084552134,True
0.0021087269,5.9604565e-07,False
30.785172,0.02505227,True
0.19225961,8.1172846e-05,False
1.3276936e-05,0.0,False
0.0005457887,1.1920926e-07,False
14.607452,0.011504775,True
0.43872368,0.0003411867,False
1.154059,0.002372078,False
0.5588035,0.00048542593,False
3.1055533e-06,0.0,False
0.00044795335,1.1920926e-07,False
0.002034544,9.5367295e-07,False
0.0008839219,4.7683696e-07,False
157.05186,0.38535386,True
7.415496e-05,1.1920928e-07,False
9.908471e-05,1.1920928e-07,False
1.3829851,0.0024678141,False
0.46478498,0.00031340015,False
760.77014,0.5680196,True
4.4665325e-07,0.0,False
319.1165,0.6641263,True
0.008871731,1.37089155e-05,False
0.86723137,0.0016086,False
0.0025649488,1.0728818e-06,False
0.0017040905,8.34464e-07,False
0.472326,0.0005361694,False
0.057820726,2.3960152e-05,False
486.09702,0.6688266,True
0.00050238863,7.152553e-07,False
1.5447066e-06,0.0,False
0.0034879937,2.3841794e-06,False
0.0055649756,2.2649692e-06,False
0.005425775,1.2040036e-05,False
0.00030930666,4.76837e-07,False
0.00029738422,1.1920927e-07,False
170.44751,0.080847695,True
638.77795,0.69207025,True
2.5822861,0.0012113797,True
0.037696257,2.658287e-05,False
7.354258e-05,1.1920928e-07,False
0.017987465,2.6821499e-05,False
0.106216185,0.00014648816,False
0.24040431,0.00014075807,False
1.8467871,0.0026562412,True
0.00027978976,2.3841852e-07,False
0.5546857,0.0005715018,False
0.6338638,0.0012900743,False
0.0027630124,4.7683648e-07,False
1.6830661,0.0010520408,False
0.00034035544,0.0,False
3.342909e-07,0.0,False
0.09005391,2.1695116e-05,False
36.454643,0.0647594,True
0.0020292709,1.1920912e-06,False
37.345238,0.02563299,True
35.201675,0.027007813,True
123.39015,0.16221264,True
39.601368,0.03790471,True
1.1247165,0.0005488919,False
1.2488302,0.0040853685,False
0.001738181,1.5497184e-06,False
0.3281423,0.00012669234,False
89.94399,0.07612684,True
27.220875,0.01766957,True
7.2715055e-05,0.0,False
0.8414462,0.00045471356,False
4.4859056,0.00375357,True
0.00088304206,2.384185e-07,False
0.007629547,5.1259667e-06,False
2.9009194,0.0025512842,True
7.743293e-06,0.0,False
0.0048103514,3.0994295e-06,False
23.450075,0.0565453,True
0.0041875704,4.7683648e-07,False
146.18382,0.38178828,True
0.3262257,0.00021069762,False
0.19709396,0.0001346843,False
0.034923904,1.0609414e-05,False
0.063462555,8.3678766e-05,False
0.00046158192,5.960461e-07,False
4.388057e-06,0.0,False
0.021710578,1.7642604e-05,False
0.0024859298,1.0728818e-06,False
0.016400449,9.7750535e-06,False
136.33377,0.13775456,True
3.1625863e-05,0.0,False
43.274113,0.043105245,True
11.294025,0.008318694,True
4.4878273,0.0026915385,True
0.1400663,6.722697e-05,False
1.0034294e-05,0.0,False
41.581173,0.012321895,True
0.002997018,5.9604565e-07,False
0.009254288,3.6954652e-06,False
0.0014526879,7.1525494e-07,False
0.0008848161,1.1920923e-07,False
15.700212,0.015581225,True
0.014791444,7.5101134e-06,False
0.009668373,3.2186344e-06,False
0.70770705,0.000564097,False
0.0019896778,1.7881358e-06,False
0.00033518727,3.5762775e-07,False
225.66989,0.3942653,True
4.7428905e-05,0.0,False
0.005766429,5.841219e-06,False
0.0017473779,3.5762758e-07,False
0.0003653486,2.3841852e-07,False
1.0993911,0.0007216278,False
0.13932377,5.7930676e-05,False
630.02155,0.6764401,True
3.4002217e-06,0.0,False
0.03457279,1.5735182e-05,False
1.3042939,0.0025685744,False
0.35420528,0.00025168905,False
123.050644,0.27659768,True
0.0006591712,1.1920923e-07,False
14.1445875,0.011616595,True
0.13382472,5.828812e-05,False
0.74804604,0.0014319071,False
0.0024505241,7.152548e-07,False
0.00025762402,1.1920927e-07,False
0.12811232,2.9919014e-05,False
17.940235,0.012726523,True
0.006076912,1.6689244e-06,False
2.7481346e-05,0.0,False
15.834733,0.007999179,True
3.778234e-05,0.0,False
0.0055416445,4.0530967e-06,False
0.18154909,4.3983673e-05,False
2.931864e-06,0.0,False
5.135724,0.005860862,True
0.00076276355,7.152552e-07,False
67.94554,0.12061133,True
1.7561072e-06,0.0,False
0.008994338,4.0530917e-06,False
62.8206,0.059323575,True
0.22217506,8.52206e-05,False
0.12197946,3.2302887e-05,False
1.08934195e-08,0.0,False
0.67037404,0.001199744,False
2.0686934,0.0016303876,False
7.727237,0.004022887,True
0.38088402,0.0006005222,False
374.91553,0.74860096,True
0.17385073,4.386512e-05,False
0.0006090496,3.5762773e-07,False
0.27821362,0.00016542866,False
1.4143455,0.0032816976,False
0.07176288,6.03161e-05,False
0.00053287845,0.0,False
8.183967e-05,1.1920928e-07,False
0.27186674,0.00023512976,False
0.0022195217,1.7881359e-06,False
0.008785067,2.8610061e-06,False
0.026246117,1.6092934e-05,False
6.437782,0.010841213,True
1.5769238,0.0008002856,False
0.55971056,0.000507449,False
45.672466,0.04106339,True
217.6838,0.10968509,True
0.041325025,2.2172275e-05,False
0.004343393,2.0265522e-06,False
0.0026363318,4.7683636e-07,False
0.010592463,7.867748e-06,False
3.8249478,0.0019156768,True
0.0009086062,1.1920926e-07,False
0.013157456,6.914073e-06,False
0.0042348793,1.4305074e-06,False
2.0683727,0.0012841662,False
2.865645,0.0020621833,True
0.26609176,0.0002402594,False
0.0046390346,1.907343e-06,False
0.17211746,6.961071e-05,False
1.138949e-05,0.0,False
0.0038117156,1.1920899e-06,False
0.0058637965,2.7418048e-06,False
0.53713006,0.0003086505,False
12.176821,0.008219283,True
281.64594,0.3540111,True
0.003358896,1.0728819e-06,False
0.0015317762,9.5367324e-07,False
0.0070496025,2.9802184e-06,False
4.7073445e-07,0.0,False
0.000576959,4.7683696e-07,False
31.724512,0.04169048,True
1.0636139,0.0015481657,False
3.2898822,0.027006742,True
8.456962e-05,0.0,False
0.0012430734,7.15255e-07,False
5.77527,0.004908665,True
0.020566048,1.5139292e-05,False
8.014668e-06,0.0,False
40.8502,0.07250551,True
21.920729,0.01540518,True
0.27748528,0.00025980466,False
0.060844325,1.7523158e-05,False
0.002706834,1.1920913e-06,False
0.00030806946,2.3841852e-07,False
73.43716,0.14284237,True
0.013331286,1.52585535e-05,False
61.815945,0.10825815,True
0.0467146,1.4900697e-05,False
458.95905,0.53706074,True
4.480856e-06,0.0,False
0.00040161857,1.1920927e-07,False
0.001603781,3.5762758e-07,False
0.79700685,0.0004440296,False
0.03564849,1.8596096e-05,False
0.12349357,6.460477e-05,False
0.049848747,3.5165376e-05,False
0.12907015,0.00014982626,False
0.00024784633,0.0,False
0.026685217,4.172285e-06,False
0.04451084,4.6013018e-05,False
0.054691095,2.741704e-05,False
0.14811029,9.1303555e-05,False
101.09891,0.12221622,True
8.1971404e-05,1.1920928e-07,False
0.57455224,0.0003631658,False
0.0004390288,0.0,False
0.0015529328,5.9604594e-07,False
0.062125463,4.172127e-05,False
11.504623,0.0072694803,True
40.55337,0.060815245,True
2.6983397,0.0017076047,True
27.436735,0.07461418,True
531.0922,0.64728093,True
0.0105466945,4.5299203e-06,False
45.205414,0.08531983,True
0.0006706489,9.5367363e-07,False
560.5471,0.31136042,False
243.79257,0.1378658,True
0.064062424,7.2355324e-05,False
0.022027716,9.417387e-06,False
0.12479276,3.86202e-05,False
0.09745027,7.461972e-05,False
0.0010373399,2.145764e-06,False
0.00040215894,2.3841852e-07,False
0.0070318338,3.0994247e-06,False
11.338695,0.019500595,True
0.0011935986,7.15255e-07,False
0.00052842265,2.384185e-07,False
0.7797048,0.000497968,False
0.034661476,1.8000163e-05,False
684.26227,0.30832767,True
1.2401639,0.0009763255,False
584.87286,0.57992816,True
0.0009111867,2.3841847e-07,False
0.002978037,8.3446366e-07,False
12.380023,0.032127827,True
368.68307,0.28073213,True
6.7168474,0.0037472814,True
0.0002501548,0.0,False
0.0015093252,8.344642e-07,False
0.39793256,0.00018949738,False
0.84168893,0.0010637349,False
1.8584384e-06,0.0,False
0.002195464,1.6689271e-06,False
0.0011473792,5.96046e-07,False
0.05408718,4.4820626e-05,False
0.0040542837,2.7418043e-06,False
0.00039416866,1.1920927e-07,False
333.4454,0.68846977,True
2.4134459e-05,0.0,False
0.016733872,1.3708878e-05,False
0.18151791,0.00024218098,False
41.425842,0.089255646,True
0.027804583,5.721977e-06,False
0.14696783,0.00014422205,False
4.4895972e-07,0.0,False
3.0896588e-06,0.0,False
0.0003216077,1.1920927e-07,False
0.05031297,5.3999276e-05,False
42.576366,0.056032375,True
2.9798121,0.0014089284,True
0.015080509,2.0980486e-05,False
0.0028569927,4.6491455e-06,False
5.6781548e-05,0.0,False
0.136057,0.0001598372,False
1.1140668,0.0010123348,False
43.298077,0.05343488,True
0.00069198554,1.1920923e-07,False
0.006393374,3.814676e-06,False
0.00031277435,1.1920927e-07,False
0.00043144496,0.0,False
4.2678814e-05,0.0,False
0.032265462,1.8596098e-05,False
0.81508464,0.0008200963,False
0.019506738,1.0490249e-05,False
0.016633464,3.015919e-05,False
0.05425431,3.206569e-05,False
0.02599618,1.478163e-05,False
5.5997087e-05,0.0,False
4.580199,0.007508832,True
0.0006288792,4.7683696e-07,False
4.070429e-06,0.0,False
1.929168e-06,0.0,False
0.000263645,0.0,False
46.599476,0.02221216,True
1.6686794,0.0038136905,True
7.576208,0.010625894,True
0.00031967703,2.3841852e-07,False
0.0032621117,1.311299e-06,False
1.1742457e-05,0.0,False
0.45772904,0.0002657408,False
11.16802,0.007187025,True
8.835855e-05,1.1920928e-07,False
0.023996133,1.0013432e-05,False
0.03335807,2.3245155e-05,False
5.354868e-05,1.1920928e-07,False
0.15759894,0.00018021325,False
0.00086613616,4.7683687e-07,False
0.0029705777,3.576273e-07,False
0.04378709,2.7178812e-05,False
0.00024483277,2.3841852e-07,False
0.026133982,8.940544e-06,False
0.00045124927,0.0,False
4.9693488e-05,0.0,False
0.0028034858,1.0728818e-06,False
0.0038513236,1.6689257e-06,False
6.7351184,0.011846454,True
0.09330348,4.172062e-05,False
0.018760145,1.03710445e-05,False
1.16264,0.00062595867,False
0.02002472,1.44240985e-05,False
1.0353296e-05,0.0,False
0.001552381,2.3841841e-07,False
0.015631096,1.0013475e-05,False
0.6452822,0.0005612608,False
225.72285,0.1879759,True
0.0032671264,1.9073425e-06,False
1.0771302e-05,0.0,False
0.0026239802,7.152548e-07,False
2.6420527,0.0013096149,True
0.0008324392,4.7683687e-07,False
0.0032259766,9.536726e-07,False
2.21096,0.0018026894,True
0.010021855,5.3643766e-06,False
0.014092207,2.4675895e-05,False
0.027524559,1.1205474e-05,False
0.013083882,2.8610002e-06,False
0.0068666846,1.1205568e-05,False
0.0006036406,1.1920926e-07,False
0.000637824,2.384185e-07,False
0.0039981166,1.6689253e-06,False
0.10559859,3.385361e-05,False
0.025171459,2.4913963e-05,False
1.9424697e-06,0.0,False
12.786776,0.004473174,True
0.0008072014,1.1920926e-07,False
0.000623116,3.5762773e-07,False
0.0043559885,2.1457606e-06,False
0.019541683,9.417403e-06,False
0.51552856,0.00047555816,False
0.15765566,0.00024480373,False
13.13111,0.019008897,True
0.034731604,1.2039825e-05,False
1.22065885e-05,0.0,False
61.791405,0.06971493,True
0.31588128,0.00030208315,False
365.11264,0.497481,True
0.09295052,4.7561633e-05,False
0.6297766,0.0003441251,False
0.0027943463,3.337851e-06,False
5.0008017e-05,0.0,False
5.55041,0.0063906005,True
536.6434,0.43455228,True
6.957598e-05,0.0,False
0.10132542,4.7799014e-05,False
0.10089618,4.923005e-05,False
0.005553289,1.7881325e-06,False
0.5136639,0.00077501155,False
1.92,0.0022051174,True
0.00086327805,7.152552e-07,False
62.45353,0.06042917,True
28.56781,0.06594578,True
1.8034785,0.0015544503,True
0.004389214,2.8610139e-06,False
2.1331036,0.0017643932,True
472.85336,0.67245495,False
127.95629,0.11223711,True
0.00031364287,1.1920927e-07,False
0.0205792,2.2410892e-05,False
0.0019434913,8.344639e-07,False
2.7677863,0.002298795,True
0.0031480764,9.536724e-07,False
0.13470073,7.390257e-05,False
0.06963908,1.5377476e-05,False
0.00040697065,2.3841852e-07,False
0.10569242,9.8696575e-05,False
253.88744,0.28454018,True
0.33389023,0.00026992353,False
4.433467e-05,0.0,False
0.00046473905,1.1920926e-07,False
67.625206,0.13346335,True
0.002227695,1.4305093e-06,False
453.35248,0.4904086,True
0.0025854209,8.344639e-07,False
6.3520765,0.0064824107,True
0.00024555993,1.1920927e-07,False
0.019684948,8.94057e-06,False
24.945854,0.022657042,True
7.5427565e-06,0.0,False
0.00054159976,1.1920926e-07,False
183.37592,0.34282184,True
18.14935,0.023564298,True
5.1349657e-06,0.0,False
3.0287788e-06,0.0,False
1.0882423,0.001579081,False
0.0006982743,3.5762773e-07,False
199.59576,0.1926048,True
3.3515946e-05,0.0,False
0.019545898,9.536627e-06,False
6.078956,0.0075089587,True
5.820481,0.010812147,True
0.00012309459,0.0,False
293.5604,0.29586074,True
3.3554392e-05,0.0,False
0.028046506,9.0597605e-06,False
0.0005568766,1.1920926e-07,False
9.2926784e-05,1.1920928e-07,False
27.630854,0.042087577,True
0.003931834,2.0265518e-06,False
23.318062,0.045396276,True
0.3255124,0.0002828034,False
38.732407,0.072790734,True
0.0017550985,1.6689278e-06,False
22.336555,0.009852482,True
1.3577423,0.00072409277,False
0.00067647255,2.384185e-07,False
0.010482189,2.1457568e-06,False
117.63068,0.15744096,True
5.3712883,0.004684586,True
59.797905,0.071063295,True
0.0011794005,5.9604594e-07,False
425.88535,0.60255337,True
27.27545,0.09377013,True
0.0073922686,4.291508e-06,False
436.6519,0.8938918,True
71.82927,0.19943115,True
0.0051825806,1.0728807e-06,False
8.904581,0.019050429,True
4.400955,0.011255462,True
7.33703,0.0053758486,True
5.3619394,0.004343995,True
125.86665,0.15752423,True
277.02325,0.38909107,True
0.010282601,2.384173e-06,False
0.0005873497,3.5762773e-07,False
0.023387846,7.2716402e-06,False
8.5805324e-05,1.1920928e-07,False
2.9975471,0.0024376048,True
8.637069,0.006269222,True
0.00030232387,0.0,False
0.24031045,0.00035383104,False
1.2064706e-06,0.0,False
0.00038667792,1.1920927e-07,False
0.007975696,5.006763e-06,False
8.814799e-07,0.0,False
0.022555389,1.370883e-05,False
4.086064,0.006210927,True
5.4235723e-05,1.1920928e-07,False
1.9229765e-05,0.0,False
0.0035354926,3.099432e-06,False
1.690763e-05,0.0,False
0.004538182,2.7418034e-06,False
8.278224e-06,0.0,False
81.8956,0.04151497,True
0.0071126856,6.675673e-06,False
37.50919,0.014274978,True
0.013665167,8.70219e-06,False
3.0105844e-05,0.0,False
0.023018504,9.774999e-06,False
0.1896865,0.000244327,False
4.109695e-05,0.0,False
0.31528077,0.00023096844,False
0.0015883251,1.0728821e-06,False
0.0025394913,8.34464e-07,False
14.490439,0.035675105,True
0.11674036,0.00013540359,False
0.00023338116,0.0,False
0.0009064845,4.7683687e-07,False
1.8459071,0.0019665388,True
0.110097356,6.937339e-05,False
34.423393,0.053939775,True
0.013960711,4.1722883e-06,False
65.9311,0.037679277,True
2.0149853e-05,0.0,False
1.2381276e-05,0.0,False
8.788017e-06,0.0,False
7.5105076,0.0037416266,True
0.43022338,0.00016697515,False
0.0026841066,1.1920906e-06,False
84.56919,0.04195211,True
0.019078406,1.4543293e-05,False
2.8753311e-05,0.0,False
11.764893,0.020285575,True
0.0007145994,3.576277e-07,False
4.4754628e-07,0.0,False
0.23376665,0.0001927235,False
0.33046466,8.259693e-05,False
0.0036921974,1.9073427e-06,False
0.000798836,2.3841847e-07,False
0.016607242,1.597378e-05,False
0.37521806,0.000116922485,False
0.00032122753,1.1920927e-07,False
58.64427,0.07955478,True
1.8163251e-05,0.0,False
0.0022711668,9.5367307e-07,False
0.084586106,7.712288e-05,False
6.362507e-05,1.1920928e-07,False
0.40212974,0.0002433307,False
1.0930257,0.0011369756,False
0.00085030566,1.1920923e-07,False
0.060025223,3.6476293e-05,False
1.1439425e-05,0.0,False
0.0074687963,1.9073395e-06,False
0.572141,0.00024296553,False
2.0452857,0.00027810707,False
34.999264,0.03876553,True
89.05847,0.050276395,True
0.00048555958,2.384185e-07,False
201.57623,0.13444428,True
5.133786e-05,0.0,False
5.8442292e-05,0.0,False
0.00044345434,1.1920927e-07,False
0.0015537107,3.5762764e-07,False
9.653195,0.008290727,True
4.8976912,0.0067200176,True
0.008653362,1.9073425e-06,False
0.104898505,7.151951e-05,False
0.0008146904,5.9604605e-07,False
0.013890659,6.556444e-06,False
0.001566778,7.1525494e-07,False
3.2246e-05,0.0,False
0.017822763,1.0847911e-05,False
0.007989537,4.410718e-06,False
0.06274393,0.00021204256,False
0.34476355,0.00027446327,False
576.0851,0.50369394,False
0.04584421,4.5416455e-05,False
0.06382669,4.911157e-05,False
0.03525495,3.230461e-05,False
0.026622737,1.2278338e-05,False
0.15526257,0.00010882327,False
0.8755706,0.00048495515,False
75.98374,0.052004755,True
0.001675423,2.3841841e-07,False
143.20694,0.3288824,True
0.010467104,2.3722254e-05,False
0.042341035,4.6251338e-05,False
0.000264168,1.1920927e-07,False
68.89842,0.08000347,True
205.0413,0.2492819,True
89.37212,0.12259753,True
0.28503096,9.8807635e-05,False
273.866,0.36305234,True
1.8930219e-05,0.0,False
0.041251265,7.2118e-05,False
0.04585525,1.287419e-05,False
0.0003704315,0.0,False
0.04684923,3.719183e-05,False
3.3494063e-05,0.0,False
0.79102266,0.00034389607,False
3.52389e-05,0.0,False
1.2453469e-06,0.0,False
0.6858284,0.0003491271,False
0.043628085,5.0899733e-05,False
0.05140775,2.5867374e-05,False
0.015202943,6.6756547e-06,False
7.229788e-05,0.0,False
0.059877954,4.3390064e-05,False
1.1947759e-06,0.0,False
8.575651e-06,0.0,False
65.11808,0.04909314,True
0.14897628,9.094481e-05,False
2.23821,0.00051126874,False
0.00021472365,1.1920927e-07,False
0.0249875,1.6450536e-05,False
0.00025890293,0.0,False
1.6909852,0.0028621228,True
132.07909,0.14358062,True
0.107268445,3.5283476e-05,False
1.2052043e-07,0.0,False
0.08330931,0.0001673486,False
334.70187,0.18692988,True
0.0015244831,3.5762753e-07,False
1.0393298e-05,0.0,False
0.025881063,1.7046557e-05,False
0.21646704,7.2824085e-05,False
0.00026931817,1.1920927e-07,False
0.0016595955,4.7683676e-07,False
1.9657522,0.0017723968,True
0.013943375,5.7219986e-06,False
0.0033201873,1.311299e-06,False
0.16235927,0.0001543501,False
0.03507913,0.00013636361,False
0.001463801,5.9604594e-07,False
0.011806959,4.4107096e-06,False
3.8816702,0.002216959,True
2.7358905e-05,0.0,False
0.190353,0.000117046424,False
0.08376751,8.093681e-05,False
0.00062766817,2.384185e-07,False
4.0934933e-06,0.0,False
0.042539686,3.8979844e-05,False
0.062549554,3.9337476e-05,False
4.4945547e-05,0.0,False
0.004555937,6.079642e-06,False
8.392796,0.008536093,True
0.013938259,5.006751e-06,False
31.410393,0.035628133,True
0.03378029,4.6847403e-05,False
0.01631399,1.0490268e-05,False
296.03204,0.36204523,True
0.0014196195,4.7683682e-07,False
0.037897676,1.7284909e-05,False
7.850517e-05,1.1920928e-07,False
0.048938233,3.576119e-05,False
0.0004003866,4.76837e-07,False
0.0034147955,4.1723088e-06,False
70.82851,0.054793347,True
7.81212e-06,0.0,False
0.16975959,5.363932e-05,False
0.0019619756,4.7683676e-07,False
0.000356966,2.3841852e-07,False
0.0005096097,1.1920926e-07,False
0.0031692174,2.980224e-06,False
1.9681597e-06,0.0,False
0.074789785,3.3496115e-05,False
2.0902777e-05,0.0,False
0.0016487241,5.9604594e-07,False
377.73917,0.38934743,True
0.000959504,1.1920926e-07,False
0.0014344405,8.3446423e-07,False
0.7712018,0.00058950187,False
5.4381903e-06,0.0,False
168.75398,0.45995295,True
0.0003055343,0.0,False
0.000854022,4.7683696e-07,False
268.84198,0.12328245,True
0.32874888,0.00026193802,False
0.0007552345,1.1920926e-07,False
0.02471862,1.0967056e-05,False
5.51228,0.0146844555,True
0.013605158,5.6027898e-06,False
0.061085984,5.852849e-05,False
264.3354,0.39527383,True
12.993093,0.029532742,True
6.0298634,0.0073725274,True
0.006103578,5.3643907e-06,False
233.04042,0.20784257,True
0.0028106922,1.6689266e-06,False
9.492321e-06,0.0,False
7.5507625e-05,0.0,False
399.9882,0.4759058,True
58.109108,0.056615174,True
5.9346307e-06,0.0,False
0.0043401932,2.26497e-06,False
8.640322e-05,1.1920928e-07,False
0.00684251,2.6225907e-06,False
0.0010701905,2.3841847e-07,False
0.00028421648,1.1920927e-07,False
0.0016882683,1.3113004e-06,False
0.039485548,1.9072997e-05,False
76.35893,0.11855474,True
0.0006787698,2.384185e-07,False
0.0031927798,1.3112988e-06,False
24.880493,0.017369542,True
0.052771334,6.424975e-05,False
4.3649035,0.0058106612,True
0.51487637,0.00028335577,False
0.09031575,3.766776e-05,False
63.428543,0.07744795,True
4.5026452e-05,0.0,False
6.734361e-05,1.1920928e-07,False
0.00035978336,3.5762775e-07,False
0.12793882,0.000119911536,False
481.41525,0.16918054,True
0.06111345,2.4556095e-05,False
0.00013891229,2.3841855e-07,False
568.7287,0.43570805,False
0.00025357658,0.0,False
13.161509,0.010303043,True
0.0055354135,2.3841758e-06,False
0.27431482,7.747538e-05,False
0.002764302,7.152547e-07,False
0.01741469,5.483569e-06,False
0.00028030126,0.0,False
354.80334,0.5066673,True
0.00029905495,2.3841852e-07,False


==> new_results/losses/densenet-eps-0/scale_25_densenet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.891317e-15,0.27920762,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.089323e-32,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.016263986,24.804337,True
0.0,0.0,True
1.4813495e-34,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.9694778e-28,0.0,True
0.0,0.0,False
4.6087744e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.756685e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6418647e-20,0.0,True
0.0,0.0,False
1.4861044e-13,0.0,True
2.7338075e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.0073619e-14,3.9457496e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.57646e-18,0.0,True
3.1210433e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0009374597,11.419978,True
0.0,0.0,False
2.2143131e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9706884e-11,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.118417e-07,32.039734,True
3.445602e-05,4.6024847,True
3.4641465e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1746003e-37,0.0,True
1.2790497e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.631372e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5379402e-06,18.744385,True
4.8712473,6.649258,True
0.0,0.0,True
7.719163e-27,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8857236e-28,0.0,True
1.099739e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0060210745,21.835999,True
0.0,0.0,False
1.06275964e-13,4.51793e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0009767406,9.060259,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.3806944e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7578568e-24,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.23421578,20.21229,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9136743e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
80.09371,27.867342,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.2820302e-13,0.0,True
3.850033e-09,1.1937041,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5498756e-07,0.0028572946,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.775995e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
11427.32,31.968851,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.7873734e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
596.8825,27.584751,True
0.0,0.0,False
1.836244e-21,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
62.142227,48.124573,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.367236e-12,3.325884e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.7562e-41,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.7608894e-37,0.0,True
0.0,0.0,False
2.5452597e-32,0.0,True
0.09376315,0.8428168,False
0.0,0.0,False
1.3929189e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
3.397295e-34,0.0,True
0.0,0.0,True
8.4114565e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
335.94885,15.896382,False
0.0,0.0,True
3.1079843e-18,1.883489e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.5661046e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4336683e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1484212e-24,0.0,True
0.0,0.0,False
7.735031e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.452282e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.053454e-34,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.7143403e-16,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7637602e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.008129455,13.253481,True
0.0,0.0,True
4.3299858e-29,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.132914e-17,5.1259863e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8680.27,36.553226,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6161894e-12,0.00022742547,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0696686e-25,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.009216117,14.326783,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.344247e-18,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
5.214438e-05,1.41858045e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.4364557e-18,0.0,True
2.4027474e-23,0.0,True
0.0,0.0,False
8.988908e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.337335e-37,0.0,True
0.0,0.0,False
0.0,0.0,True
0.00058002124,12.161992,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0065167e-12,4.1841584e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1631.8851,24.480032,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7857247e-11,33.876602,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.7179e-40,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.6607787e-30,0.0,True
2.6165058e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.778162e-09,15.642685,True
5.6063115e-14,0.09894402,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.2405e-26,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.629278e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.598828e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.238221e-25,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9128243e-34,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.3569425e-37,0.0,True
1.5355332e-12,7.152555e-07,True
4.5224027e-19,0.00021955941,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.6058852e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7624143e-09,0.0023396043,True
0.0,0.0,False
0.0,0.0,False
3.0076056e-29,0.0,True
0.0,0.0,False
6.595483e-18,7.469717,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
8.072923e-17,1.072883e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.015334189,39.16185,True
5.8456116e-08,2.690797,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
845.2665,19.038378,False
0.0,0.0,False
6.757567e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0258173,10.863925,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.2767985e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1540938e-32,0.0,True
0.0,0.0,False
3.9684227,25.057037,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.9697646e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3491633e-25,0.0,True
4.807144e-09,0.035899773,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.9858e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.139617e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.6554613e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
6.8153456e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.701871e-27,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.028841e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
44.66297,28.129774,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.4097393,17.764626,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.863538e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.527089e-31,0.0,True
0.0,0.0,False
1.238502e-06,0.9981368,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.1964795e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9665911e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.5895287e-25,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3932473e-24,0.0,True
31.603285,23.247116,True
1.43109e-16,0.00011836782,True
2.825228e-19,0.0,True
6.343341e-27,0.0,True
0.0,0.0,True
0.0,0.0,False
1.03832693e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
8.1296497e-07,1.4305105e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.637151e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0010071264,30.280487,False
0.0,0.0,False
0.0,0.0,True
1.723068e-12,5.960463e-07,True
0.0,0.0,True
1.3589878e-33,0.0,True
4.8957538e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4890044e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
4.17234e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.518907e-22,3.576278e-07,True
1.5666865e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.5540786e-07,32.232376,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8415531e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9489074e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7626005e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.4104621e-38,0.0,True
0.0,0.0,False
4.6267675e-19,0.0,True
0.0,0.0,True
1.671303e-08,12.031027,True
1.3157854e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4183718e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.5441945e-11,0.043043416,True
0.0,0.0,False
5.8374e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8755.54,19.786482,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.5015515e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.5781637e-28,0.0,True
0.0,0.0,False
1.87564e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3118339,16.006592,True
0.0,0.0,True
0.0,0.0,False
3.5408e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.667161e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.6422527e-05,7.0736165,True
0.0,0.0,False
7.5727224,23.905504,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
546.40466,31.240953,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.284696e-20,0.0,True
63.187588,25.85374,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4732801e-37,0.0,True
0.0,0.0,False
3.977122e-39,0.0,True
0.0,0.0,True
8.690816e-28,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3589316e-35,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4546e-40,0.0,True
0.0,0.0,False
2.359414e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4081066e-17,0.0,True
0.0,0.0,False
5.217806e-31,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1262895e-13,0.0013421108,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.013643541,15.1588745,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3858367e-19,8.344647e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.823646e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
6.09583e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
6.955614e-05,17.2753,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.4403e-40,0.0,True
2.2981356e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.3722515e-13,0.024975743,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.646949e-39,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9451231e-36,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.609091e-36,0.0,True
0.0,0.0,False
5.7343206e-30,0.0,True
0.0,0.0,False
0.047935966,14.233032,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5769714e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.062707e-35,0.0,True
0.0,0.0,True
2.31105e-40,0.0,True
0.15862845,15.8634,True
0.0,0.0,False
9.71127e-38,0.0,True
0.0,0.0,False
0.08147568,3.4457736,False
3.7118613e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
749.66125,12.356102,True
0.0,0.0,False
4678.2573,25.123894,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.2119802e-13,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.052117877,21.254835,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6756666e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.479324e-35,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.402e-41,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0451079e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.049887e-30,0.0,True
0.0,0.0,False
1.9104652e-07,3.5191767,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
14.258324,14.887848,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.0097837e-33,0.0,True
1.46415e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
208.17519,21.714685,False
4.000237e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.5072135e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7574201e-33,0.0,True
0.0,0.0,False
1.9480528,18.300644,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8653946e-23,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.69013e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.0207764e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.265968e-27,0.0,True
0.0,0.0,True
1.195721e-39,0.0,True
0.0,0.0,False
1.5590775e-05,8.0548525,True
0.0,0.0,True
0.0,0.0,False
1544.3015,36.97002,True
1.2154903e-27,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.5152676e-32,0.0,True
8.183398e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.9992435e-35,0.0,True
0.0,0.0,False
1.455534e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.3058773e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9273396e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8519806e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.70353e-40,0.0,True
1.0037948e-35,0.0,True
0.0,0.0,False
1.1151793e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1312.6843,22.35984,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0606899e-33,0.0,True
0.0,0.0,False
1.1199576e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5717578e-36,0.0,True
3.2257363e-15,5.125868e-05,True
4.9659126e-30,0.0,True
0.0,0.0,False
2.3705054e-06,4.5463605,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7728673e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.502482e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.46945e-10,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.384263e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
5.32307e-08,0.08508336,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5686633e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0549942e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2275956e-13,1.1437219,True
0.0,0.0,False
0.0,0.0,False
7.430948e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5095848e-08,2.5767043,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
5.847728e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4756182e-11,0.010899886,True
6.310954e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.397692e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.743013e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.2219814e-08,2.622601e-06,True
0.0,0.0,False
0.0,0.0,False
1.827634e-06,0.39549336,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.56346e-09,2.6975543,True
0.0,0.0,False


==> new_results/losses/densenet-eps-0/scale_50_densenet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.516879e-34,0.12331396,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.7132547e-09,49.504852,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.388972e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.0086646e-30,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.811596e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.30164e-40,0.0,True
7.879895e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.2074015e-11,22.858856,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.998956e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3440348e-17,64.61084,True
8.5459295e-14,8.858174,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.5464615e-16,37.32022,True
0.00049502397,13.648957,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6012469e-09,43.958374,True
0.0,0.0,False
7.0499437e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.0995176e-11,18.153168,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9563086e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.7824058e-06,41.061066,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.37080044,55.58358,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.4248042e-29,0.0,True
8.402693e-22,1.5795926,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0648717e-18,8.463824e-06,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
16450.883,64.663284,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
29.26232,55.53454,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.10717213,96.145325,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8643368e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.2380532e-07,1.0477568,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.822875,32.0174,False
0.0,0.0,True
1.412471e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.2037814e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1944226e-09,26.427795,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.7791466e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9388.982,73.79706,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.16599275e-27,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.8754337e-09,29.501038,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.64121e-40,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.092401e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
7.45471e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.530644e-11,24.70343,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.693284e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
127.90563,49.214725,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9588865e-26,67.463486,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2112847e-22,30.965714,True
2.9061554e-31,0.009347838,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.579955e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.9056603e-28,0.0,True
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.009077e-22,6.5564896e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.200116e-39,15.173462,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
5.2786442e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8563726e-09,78.29962,True
2.1534387e-19,4.455382,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
16.52116,37.911022,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0012585e-08,21.920868,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0003119966,50.029068,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.1661425e-21,0.0009933544,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9131969e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.1596868,56.560787,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.00011660436,35.83557,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.0155472e-16,1.4218789,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9265578e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.048129085,46.688477,True
2.4374382e-36,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.028472e-17,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
8.2384224e-11,60.19803,False
0.0,0.0,False
0.0,0.0,True
1.3666735e-28,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.91256e-17,64.263306,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.912527e-20,23.766724,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1674952e-25,0.0022744283,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
14635.233,40.076817,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.2298e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2855816e-05,32.113586,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.599673e-14,13.8065195,True
0.0,0.0,False
0.0062314803,48.083862,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.091455,62.503418,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.20170775,52.161346,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.077485e-38,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.0269994e-29,2.503392e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7831797e-09,30.13092,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.4758202e-13,34.46866,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.7317881e-29,0.00085412734,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.873662e-08,28.569885,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
5.092466e-07,31.593079,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.1664541e-07,6.6350117,False
8.90929e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
36.10365,25.289265,True
0.0,0.0,False
1425.83,50.854927,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.537601e-30,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.778053e-08,42.63678,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.9698642e-18,6.826738,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.011541756,30.10144,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.5468788,43.108017,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.00016513448,37.208237,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.00779e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.011107e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.5260332e-14,15.848999,True
0.0,0.0,True
0.0,0.0,False
201.54391,74.36057,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
46.553055,44.766716,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.5161459e-33,0.0,True
0.0,0.0,True
0.0,0.0,False
1.0678762e-15,9.471482,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6177376e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.858742e-19,0.010423506,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.693859e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.597253e-29,1.8729079,True
0.0,0.0,False
0.0,0.0,False
3.629746e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.0763975e-20,5.2102485,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1768126e-26,9.214454e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.480917e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6213637e-16,0.14705585,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.6520488e-21,5.2018714,True
0.0,0.0,False


==> new_results/losses/densenet-eps-0/scale_5_densenet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
1.7799238e-10,0.0,True
1.6765961e-06,0.0,True
1.5409002e-24,0.0,False
1.2695694e-13,0.0,False
6.8486468e-15,0.0,False
1.8031819e-29,0.0,False
7.126081e-10,0.0,True
2.3049023e-11,0.0,True
1.0402063,0.50699556,True
6.216083e-13,0.0,False
2.1555079e-21,0.0,False
2.738827e-38,0.0,False
7.574656e-17,0.0,False
5.7343624e-24,0.0,False
6.9309726e-28,0.0,False
4.3783643e-22,0.0,False
2.8830853e-12,0.0,False
4.8439245e-31,0.0,False
2.0507481e-27,0.0,False
3.9623295e-33,0.0,False
0.0006744168,2.0503785e-05,True
3.7955158e-10,0.0,True
1.0865293e-07,1.1920928e-07,True
7.989863e-38,0.0,False
465.55225,4.9746304,True
5.166183e-11,0.0,True
8.2831444e-05,2.193427e-05,True
1.9198451e-10,0.0,True
1.0113645e-21,0.0,False
1.2053228e-35,0.0,False
2.8233516e-12,0.0,True
2.7836907e-23,0.0,False
2.9244504e-10,0.0,True
0.0048538893,0.0010650438,True
0.0,0.0,False
0.5430555,0.015498597,True
1.1965935e-28,0.0,False
9.115086e-31,0.0,False
1.1497096e-26,0.0,False
8.236995e-29,0.0,False
1.5722118e-24,0.0,False
2.2108589e-21,0.0,False
1.9931814e-30,0.0,False
5.0454276e-29,0.0,False
0.00010824076,1.442422e-05,True
7.968055e-31,0.0,False
3.8658547e-28,0.0,False
1.0842208e-29,0.0,False
1.2292278e-27,0.0,False
1.637929e-07,2.3841855e-07,True
1.7548086e-22,0.0,False
4.890275e-37,0.0,False
4.1326211e-07,0.0,True
3.3699773e-06,1.7881378e-06,True
2.1093748e-30,0.0,False
4.3570415e-25,0.0,False
3.221714e-25,0.0,False
5.0698238e-26,0.0,False
2.5686564e-23,0.0,False
8.4441756e-22,0.0,False
1.3763027e-07,0.0,True
2.107205e-11,0.0,True
2.530444e-13,0.0,False
2.7707162e-25,0.0,False
2.3979458e-34,0.0,False
0.14552297,0.0028205232,True
5.0521094e-35,0.0,False
3.2357314,0.034969173,True
2.2746812e-05,2.3841855e-07,True
6.715299e-08,0.0,True
2.261673e-26,0.0,False
2.841457e-22,0.0,False
4.4372508e-13,0.0,True
3.725824e-29,0.0,False
8.4634895e-14,0.0,False
1.1912579e-08,0.0,True
2.7621983e-17,0.0,False
1.7679044e-30,0.0,False
8.969222e-31,0.0,False
2.696778e-16,0.0,False
6.5240794e-18,0.0,False
5.9524204e-35,0.0,False
2.1233376e-16,0.0,False
1.2971518e-25,0.0,False
6.0248034e-08,0.0,True
8.1243246e-14,0.0,False
3.799723e-35,0.0,False
7.0326917e-22,0.0,False
1.2810219e-16,0.0,False
1.9232103e-17,0.0,False
6.354589e-29,0.0,False
4.390577e-26,0.0,False
1.8024487e-32,0.0,False
3.415059e-07,2.3841855e-07,True
4.712118e-34,0.0,False
1.2867843e-12,0.0,False
1.2938734e-24,0.0,False
1.7108427e-16,0.0,False
1.1452097e-28,0.0,False
1.7434839e-16,0.0,False
2.1432583e-22,0.0,False
1.1657166e-28,0.0,False
3.106237e-11,0.0,True
2.8819077,0.15503088,True
5.256792e-17,0.0,False
1.1398749e-22,0.0,False
1.669299e-24,0.0,False
0.0,0.0,False
6.5382915e-07,1.1920928e-07,True
1.3322231e-19,0.0,False
4.295454e-27,0.0,False
0.45988038,0.0056223134,True
2.601557,0.03519518,True
1.6081906e-15,0.0,False
1.801007e-29,0.0,False
2.259844e-18,0.0,False
1.0922159e-37,0.0,False
2.0422914e-21,0.0,False
5.5030824e-21,0.0,False
1.9884654e-25,0.0,False
7.314e-21,0.0,False
1.9623918e-23,0.0,False
8.522189e-14,0.0,False
1.8464102e-32,0.0,False
1.8805237e-28,0.0,False
2.509761e-13,0.0,False
8.452377e-21,0.0,False
5.3192185e-14,0.0,False
248.95216,2.226567,True
4.248285e-24,0.0,False
0.0071554715,2.6583299e-05,True
1.652435e-19,0.0,False
3.6153136e-29,0.0,False
2.4123388e-14,0.0,False
1.5696307e-12,0.0,True
7.314851e-22,0.0,False
5.8317005e-26,0.0,False
2.097153e-33,0.0,False
1.482518e-30,0.0,False
9.789652,0.03587266,True
5.795687e-27,0.0,False
8.498893e-28,0.0,False
3.4593665e-16,0.0,False
65.90574,6.1199546,True
175.6591,1.4333661,True
0.0026819268,0.00012814175,True
2.318938e-28,0.0,False
3.0668412e-21,0.0,False
9.7605606e-29,0.0,False
1.3792077e-28,0.0,False
3.63071e-40,0.0,False
2.906626e-09,0.0,True
3.375419e-24,0.0,False
6.6676404e-23,0.0,False
2.599572e-16,0.0,False
9.121244e-16,0.0,False
3.2479533e-33,0.0,False
4.7123336e-09,0.0,True
5.5803387e-08,0.0,True
2.98667e-40,0.0,False
9.214276e-22,0.0,False
3.6440518e-15,0.0,False
1.6155598e-12,0.0,True
2.1038489e-27,0.0,False
8.9832897e-10,0.0,True
3.6004724e-09,0.0,True
3.8858413e-31,0.0,False
1.8306247e-32,0.0,False
4.171539e-25,0.0,False
4.732947e-30,0.0,False
5.4189508e-18,0.0,False
3.4618042e-05,6.7949063e-06,True
0.011767012,0.002941446,True
3.5514007e-23,0.0,False
1.2045441e-18,0.0,False
9.14206e-32,0.0,False
5.8561236e-05,2.0265559e-06,True
2.724056e-15,0.0,False
2.9082e-40,0.0,False
7.60043e-33,0.0,False
8.827636e-28,0.0,False
108.349174,3.893677,True
1213.9578,1.2924085,True
5.9394135e-12,0.0,True
0.009415829,0.0005714448,True
5.751301e-10,0.0,True
2.674429e-11,0.0,True
6.2727165e-27,0.0,False
7.8898025e-29,0.0,False
1.1782013e-13,0.0,False
0.004268894,9.393246e-05,True
0.0009772704,0.00010132275,True
7.114003e-20,0.0,False
5.6947545e-24,0.0,False
280.0785,4.157974,True
5.3478518e-15,0.0,False
4.0882287,0.16568562,True
8.1315176e-29,0.0,False
1.4103967e-29,0.0,False
4.669089e-19,0.0,False
1.8645599e-15,0.0,False
3.3102502e-26,0.0,False
8.63634e-28,0.0,False
6.1904943e-27,0.0,False
295.43518,1.9106613,True
8.252141e-13,0.0,True
9.803819e-31,0.0,False
1.174492e-36,0.0,False
1.2662677e-20,0.0,False
0.846151,0.0046859537,True
2.6144518e-23,0.0,False
2.6956144e-27,0.0,False
6.604487e-22,0.0,False
6.575322e-20,0.0,False
8.519889e-25,0.0,False
1.3745565e-18,0.0,False
8.121115e-18,0.0,False
0.020860653,0.025421934,True
1.5511179e-09,0.0,True
3.3220395e-14,0.0,False
9.2031194e-27,0.0,False
1.5439224e-19,0.0,False
1.4756279e-20,0.0,False
9.836546e-27,0.0,False
2.6737368e-06,2.3841855e-07,True
1.6416311e-06,0.0,True
2.0141109e-13,0.0,False
6.91691e-40,0.0,False
7.268122e-32,0.0,False
2.0411818e-11,0.0,True
2.645361e-29,0.0,False
514.81647,3.7315757,True
4.9302154e-27,0.0,False
6.350865e-13,0.0,False
9.605549e-27,0.0,False
7.765278e-25,0.0,False
2.9914233e-07,1.1920928e-07,True
8.867846e-12,0.0,True
9.747069e-23,0.0,False
6.479181e-35,0.0,False
1.2537805e-29,0.0,False
5.170833e-39,0.0,False
7.6175833e-16,0.0,False
2.0688257e-16,0.0,False
7.880648e-32,0.0,False
6.701989e-33,0.0,False
5.7639285e-38,0.0,False
1.2100721e-35,0.0,False
2.8301815e-18,0.0,False
3.953967e-25,0.0,False
0.00834981,7.807897e-05,True
5.3747425e-38,0.0,False
1.6942054e-16,0.0,False
1.2977806e-12,0.0,False
1.11095674e-26,0.0,False
0.0,0.0,False
2.0135602e-29,0.0,False
1.967267e-18,0.0,False
5.814088e-26,0.0,False
4.36575e-18,0.0,False
1.2181898e-11,0.0,True
8.8352825e-21,0.0,False
7.731511e-18,0.0,False
7.937693e-15,0.0,False
3.8923074e-38,0.0,False
1156.4308,5.4020734,False
1.6029331e-14,0.0,False
2.1016014e-34,0.0,False
2.0184414e-07,0.0,True
1.4181674e-23,0.0,False
2.2774448e-29,0.0,False
4.1921237e-31,0.0,False
6.4067023e-25,0.0,False
7.2661797e-09,0.0,True
1.815402e-15,0.0,False
4.596331,0.04108569,True
35.821175,0.92128843,True
1.5766089e-25,0.0,False
2.567701e-24,0.0,False
2.037313e-28,0.0,False
1.3119145e-38,0.0,False
9.6927414e-29,0.0,False
1.8883682e-12,0.0,False
1.395323e-34,0.0,False
1.910588e-32,0.0,False
2.1152706e-24,0.0,False
5.6312297e-31,0.0,False
1.8366213e-28,0.0,False
38.993908,0.2586301,True
4.4799773e-08,0.0,True
1.332725e-11,0.0,True
3.7017733e-22,0.0,False
2.9790739e-05,3.5166122e-05,True
6.2867546e-18,0.0,False
4.317891e-15,0.0,False
1.8602371e-08,0.0,True
5.1849972e-23,0.0,False
2.56789e-31,0.0,False
2.4175793e-07,0.0,True
3.3300597e-28,0.0,False
1.7176641e-27,0.0,False
2.0909095e-20,0.0,False
7.2348015e-15,0.0,False
6.9921364e-13,0.0,True
2395.162,5.7069926,False
1.1568922e-08,0.0,True
1.7686249e-06,1.1920928e-07,True
2.0523735e-25,0.0,False
1.08937855e-33,0.0,False
2.7295679e-12,0.0,True
3.204793e-29,0.0,False
2.251099e-09,0.0,True
3.1268342e-35,0.0,False
1.2084232e-07,0.0,True
7.6608595e-09,0.0,True
1.1234706e-06,0.0,True
7.9928215e-24,0.0,False
3.1529587e-30,0.0,False
2.7788514e-36,0.0,False
9.666835e-11,0.0,True
6.617326e-27,0.0,False
4.900834e-33,0.0,False
1.6040847e-11,0.0,True
7.751375e-22,0.0,False
8.705812e-36,0.0,False
1.3596672e-23,0.0,False
7.38785e-27,0.0,False
2.139462e-24,0.0,False
6.1735967e-15,0.0,False
2.9947932e-05,1.1920928e-07,True
1.2188694e-38,0.0,False
1.1498312e-22,0.0,False
2.3687137e-32,0.0,False
6.7445066e-14,0.0,False
1.1450198e-23,0.0,False
5.560651e-17,0.0,False
2.905232e-17,0.0,False
1.6345925e-16,0.0,False
3.9232423e-24,0.0,False
1477.688,4.844403,True
4.1403215e-17,0.0,False
0.05510499,0.0004231008,True
2.3037403e-23,0.0,False
1.6429236e-12,0.0,True
3.876159e-26,0.0,False
2.2132698e-24,0.0,False
1942.9287,9.32623,False
3.9532082e-22,0.0,False
8.977968e-20,0.0,False
3.3111503e-16,0.0,False
4.704686e-17,0.0,False
2.695564e-23,0.0,False
1.2767426e-16,0.0,False
4.27882,0.08132641,True
2.1891428e-18,0.0,False
3.5612048e-15,0.0,False
2.824693e-37,0.0,False
1.6778989e-08,0.0,True
5.2865807e-06,0.0,True
2.8565578e-10,0.0,True
5.4154408e-33,0.0,False
1.0697731e-22,0.0,False
4.9774974e-07,0.0,True
3.127718e-15,0.0,False
2.726663e-39,0.0,False
2.6524252e-20,0.0,False
4.8785893e-21,0.0,False
2.2560338e-30,0.0,False
8.855098e-11,0.0,True
9.50215e-16,0.0,False
4.1329765e-36,0.0,False
4.2285432e-05,2.622601e-06,True
5.2423065e-16,0.0,False
0.000245226,4.5299425e-06,True
525.92975,0.64402956,False
2.3345188e-26,0.0,False
0.0016419608,0.002556153,True
3.19433e-40,0.0,False
3.877205e-22,0.0,False
0.0001780092,4.6491514e-06,True
2.1888363e-10,0.0,True
9.118212e-05,3.576278e-07,True
2.6929374e-22,0.0,False
1.11677855e-14,0.0,False
4.8736666e-23,0.0,False
7.9745255e-32,0.0,False
1.3081607e-08,0.0,True
1.0935982e-07,2.3841855e-07,True
1.8730624e-30,0.0,False
3.7790084e-12,0.0,False
1986.5834,2.9999182,False
9.880099e-07,3.576278e-07,True
0.26023266,0.08115991,True
6.0579584e-12,0.0,False
1.4415181e-25,0.0,False
3.973514e-17,0.0,False
0.00081608427,0.00043382763,True
5.758495e-26,0.0,False
1.1263306e-34,0.0,False
3.623036e-20,0.0,False
2.845293e-16,0.0,False
8.560564e-24,0.0,False
1.491111e-07,0.0,True
9.953293e-22,0.0,False
1.297499e-34,0.0,False
1.8756948e-05,2.3841855e-07,True
4.405297e-07,2.3841855e-07,True
1.1550171e-26,0.0,False
7.819555e-13,0.0,False
1.1478511e-13,0.0,False
8.670945e-17,0.0,False
3.0717882e-19,0.0,False
8.16956e-40,0.0,False
2.9223712e-32,0.0,False
1.263517e-33,0.0,False
2.3302026e-30,0.0,False
2.9599405e-26,0.0,False
6.5416807e-13,0.0,False
6.980419e-21,0.0,False
9.852716e-21,0.0,False
3.4331892e-20,0.0,False
1.6908486e-27,0.0,False
7.4379745e-30,0.0,False
4.9201246e-28,0.0,False
0.032687034,8.892596e-05,True
8.4308e-41,0.0,False
0.014625626,2.706011e-05,True
9.324289e-18,0.0,False
9.168563e-31,0.0,False
1.8543458e-22,0.0,False
3.5861508e-19,0.0,False
9.252203e-33,0.0,False
4.6477462e-34,0.0,False
5.720868e-32,0.0,False
5.2874036e-08,0.0,True
1.3549877e-09,0.0,True
2.6055721e-33,0.0,False
3.2462873e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
5.104284e-21,0.0,False
4.7074505e-18,0.0,False
2.2379962e-31,0.0,False
1.2624318e-33,0.0,False
5.2654883e-30,0.0,False
4.2185225e-06,1.1920928e-07,True
1.01825464e-16,0.0,False
1.2684787e-24,0.0,False
2.9318514e-25,0.0,False
5.792666e-23,0.0,False
7.793471e-14,0.0,False
6.581619e-21,0.0,False
1.1438939e-23,0.0,False
2.3048166e-08,0.0,True
1.5407e-40,0.0,False
9.323823e-28,0.0,False
9.407578e-12,0.0,True
3.0866968e-20,0.0,False
1.2525522e-31,0.0,False
5.637913e-33,0.0,False
6.748115e-27,0.0,False
2.319191e-39,0.0,False
2.5058194e-13,0.0,False
3.131543e-14,0.0,False
7.712957e-20,0.0,False
1.6001287e-29,0.0,False
0.021915939,0.00035112788,True
4.288967e-18,0.0,False
5.0237936e-33,0.0,False
0.0,0.0,False
4.1659224e-31,0.0,False
2.9765608e-19,0.0,False
6.0478705e-08,0.0,True
9.433488e-05,4.148397e-05,True
4.5669022e-15,0.0,False
6.2582253e-06,4.7683704e-07,True
3.3118457e-23,0.0,False
1.2514598,0.06637427,True
5.95038e-40,0.0,False
2.578272e-19,0.0,False
1.2602038e-16,0.0,False
6.3154598e-27,0.0,False
1.2978041e-27,0.0,False
9.952e-42,0.0,False
4.454559e-31,0.0,False
8.727701e-22,0.0,False
1.9396859e-16,0.0,False
0.16789278,0.03147249,True
1.1713105e-21,0.0,False
1.2209652e-15,0.0,False
1.1185836e-24,0.0,False
474.5509,2.6146734,True
2.8000454e-06,1.7881378e-06,True
0.004090927,0.00013898834,True
2.780464e-23,0.0,False
4.979089e-12,0.0,True
4.8596587e-13,0.0,False
2.501939e-22,0.0,False
4.2288774e-32,0.0,False
1.750052e-31,0.0,False
7.354365e-27,0.0,False
0.65628934,0.07204279,True
2.5231477e-30,0.0,False
1.1901189e-18,0.0,False
1.2118536e-32,0.0,False
5.0697133e-12,0.0,False
7.68898e-36,0.0,False
3.731249e-29,0.0,False
3.8017975e-25,0.0,False
7.650934e-21,0.0,False
1.922436e-39,0.0,False
1.0390157e-29,0.0,False
7.270249e-38,0.0,False
5.2136717e-10,0.0,True
6.9159176e-31,0.0,False
5.1359317e-35,0.0,False
4.1245746e-30,0.0,False
3.621325e-07,0.0,True
1.0143123e-23,0.0,False
1913.4956,6.5497546,False
1.0923579e-17,0.0,False
9.018444e-35,0.0,False
1.098168e-21,0.0,False
1.8628405e-28,0.0,False
2.8294362e-20,0.0,False
1.5144336e-29,0.0,False
1.03543e-40,0.0,False
1.1014048e-29,0.0,False
1.2775271e-20,0.0,False
3.474448,0.1324308,True
3.3075132e-13,0.0,False
7.867626e-31,0.0,False
2.2239811e-33,0.0,False
4.5181833e-16,0.0,False
6.424795e-17,0.0,False
2.1144606e-32,0.0,False
4.8787525e-24,0.0,False
1.917819e-07,0.0,True
4.8538037e-32,0.0,False
9.671045e-33,0.0,False
8.6471644e-30,0.0,False
3.753299e-15,0.0,False
7.161294e-21,0.0,False
4.8632466e-25,0.0,False
4.250664e-31,0.0,False
0.0,0.0,False
6.779336e-29,0.0,False
4.3851023e-13,0.0,False
1.8706135e-28,0.0,False
3.4458364e-14,0.0,False
5.692914e-20,0.0,False
0.024943259,0.005130088,True
3.1994907e-07,0.0,True
1.0497752e-26,0.0,False
8.2546855e-26,0.0,False
2.5223717e-24,0.0,False
2.1903035e-07,0.0,True
226.5393,2.4646695,True
4.6464662e-11,0.0,True
2.601966e-33,0.0,False
2.893406e-24,0.0,False
3.3172963e-26,0.0,False
2.0442115e-14,0.0,False
4.4882952e-32,0.0,False
7.367328e-12,0.0,False
5.509315e-28,0.0,False
2.3513237e-15,0.0,False
1.2757756e-15,0.0,False
1.4793566e-26,0.0,False
7.8785077e-25,0.0,False
0.0,0.0,False
7.5082413e-28,0.0,False
1.02329956e-23,0.0,False
4.5433944e-33,0.0,False
2.5235283e-06,2.3841855e-07,True
1.7524132e-25,0.0,False
6.163215e-33,0.0,False
1.0554669e-13,0.0,False
5.45076e-19,0.0,False
3.2257516e-27,0.0,False
3.3870294e-13,0.0,False
1.48999e-40,0.0,False
0.2141385,0.0040953853,True
7.224778e-29,0.0,False
3.679015e-11,0.0,True
4.214459e-10,0.0,True
4.6389556e-32,0.0,False
1.3196298e-07,0.0,True
183.36168,0.07770342,True
2.9693344e-21,0.0,False
9.990423e-28,0.0,False
5.6272183e-18,0.0,False
5.0885073e-29,0.0,False
2.8961974e-10,0.0,True
6.2772884e-11,0.0,True
0.27633023,0.0063453536,True
0.029130392,0.015400957,True
9.026485e-36,0.0,False
0.0046354625,1.2516891e-05,True
9.746402e-28,0.0,False
1.281245e-32,0.0,False
1.7095589e-37,0.0,False
3.3427093e-06,2.3841855e-07,True
1.0263175e-06,0.0,True
1.4952635e-27,0.0,False
3.6780155e-24,0.0,False
8.0213177e-29,0.0,False
2.1405772e-18,0.0,False
2.3093633e-26,0.0,False
1.9168527e-12,0.0,True
1.9807039e-22,0.0,False
5.5641063e-33,0.0,False
5.5303782e-11,0.0,True
1.9411481e-10,0.0,True
1.5450485e-08,0.0,True
5.9038587e-32,0.0,False
7.1095855e-07,0.0,True
3.2557218e-24,0.0,False
3.2749735e-33,0.0,False
4.7545402e-26,0.0,False
1.5246345e-23,0.0,False
2.9406116e-05,2.1338235e-05,True
1.0852126e-19,0.0,False
3.2378186e-10,0.0,True
186.47356,2.3051908,True
3.7204525e-16,0.0,False
2.640162e-07,0.0,True
3.0665635e-24,0.0,False
2.553904e-38,0.0,False
2.358069e-33,0.0,False
8.978375e-24,0.0,False
2.1173762e-24,0.0,False
6.872335e-16,0.0,False
1.01682e-37,0.0,False
1.5948763e-07,0.0,True
6.9561735e-31,0.0,False
2.5337345e-15,0.0,False
5.405281,0.1232393,True
5.803938e-26,0.0,False
1.0551183e-36,0.0,False
1.7447523e-32,0.0,False
2.0799171e-15,0.0,False
7.8184e-41,0.0,False
2348.942,4.415151,True
3.916469e-29,0.0,False
1.7475365e-08,1.1920928e-07,True
2.860958e-37,0.0,False
6.205485e-19,0.0,False
6.4564644e-24,0.0,False
2.1431442e-06,1.1920928e-07,True
1.3735191e-10,0.0,True
2.7414296e-28,0.0,False
6.3238266e-22,0.0,False
15.282222,6.9953403,True
5.838538e-26,0.0,False
2.2440823e-34,0.0,False
3.814917e-39,0.0,False
1.2612979e-10,0.0,True
4.0591534e-08,0.0,True
7.925024e-12,0.0,True
6.9767316e-24,0.0,False
1.23318875e-14,0.0,False
5.886374e-34,0.0,False
1.5780306e-28,0.0,False
1.3518535e-05,2.7418098e-06,True
6.2673095e-16,0.0,False
3.24324e-11,0.0,True
8.3579665e-30,0.0,False
0.002433407,5.018584e-05,True
0.0018707707,0.0012179343,True
9.032288e-19,0.0,False
2.8088796e-21,0.0,False
2.2228052e-19,0.0,False
26.119392,3.4081197,True
2.6274095,0.5525754,True
0.0,0.0,False
7.7685796e-26,0.0,False
1.9256075e-34,0.0,False
0.0,0.0,False
3.4093683e-21,0.0,False
8.226183e-15,0.0,False
1.469391e-25,0.0,False
1.4159487e-17,0.0,False
1.5403073e-31,0.0,False
3.2058748e-21,0.0,False
6.7972844e-15,0.0,False
0.0,0.0,False
3.62949e-34,0.0,False
0.008022482,3.051708e-05,True
1.2427448e-12,0.0,True
1.2336079e-25,0.0,False
5.0709553e-17,0.0,False
0.0017129068,4.1364758e-05,True
2.3825102e-19,0.0,False
3.8139993e-34,0.0,False
4.400775e-18,0.0,False
9.977817e-34,0.0,False
1.372627e-27,0.0,False
1.1182038e-17,0.0,False
6.303661e-11,0.0,True
1.7126889e-17,0.0,False
2.0191837e-16,0.0,False
0.67077446,0.012092336,True
1.8164395e-29,0.0,False
1.41137e-22,0.0,False
2.6122007e-09,0.0,True
3.8208016e-32,0.0,False
7.298546e-19,0.0,False
1.1686816e-06,3.933899e-06,True
0.019810347,0.0009310656,True
2.2875206e-07,0.0,True
3.6883873e-27,0.0,False
2.0874554e-11,0.0,True
3.1372308e-36,0.0,False
1.183118e-29,0.0,False
1.3805611e-13,0.0,False
1.1168078e-21,0.0,False
8.740175e-30,0.0,False
6.4563086e-19,0.0,False
1.5638688e-11,0.0,False
4.2960836e-13,0.0,False
8.981901e-05,3.0517112e-05,True
2.0233176e-29,0.0,False
4.566344e-08,0.0,True
2.0942131e-13,0.0,False
1.5760689e-21,0.0,False
1.6317714e-22,0.0,False
0.0,0.0,False
2.0276986e-31,0.0,False
1.7750159e-11,0.0,True
2.9534951e-33,0.0,False
8.201876e-22,0.0,False
5.7874896e-17,0.0,False
7.7337386e-23,0.0,False
3.8178174e-24,0.0,False
4.941785e-20,0.0,False
4.5272283e-20,0.0,False
2.2767137e-22,0.0,False
1.6451226e-27,0.0,False
1.5349755e-23,0.0,False
3.3068804e-16,0.0,False
1.318594e-12,0.0,True
1.1370708e-07,1.1920928e-07,True
9.8742795e-29,0.0,False
1.218039e-08,0.0,True
4.7732587e-09,0.0,True
6.734588e-17,0.0,False
3.2572843e-16,0.0,False
1.6320994e-31,0.0,False
4.1768103e-29,0.0,False
2.729166e-08,0.0,True
4.6622857e-09,0.0,True
2.0924215e-28,0.0,False
6.0888076e-30,0.0,False
5.055704e-13,0.0,False
0.0,0.0,False
2.502597e-30,0.0,False
7.3629743e-34,0.0,False
3.3412885e-27,0.0,False
3.0019026e-23,0.0,False
1.7614015e-31,0.0,False
4.032021e-14,0.0,False
9.1023107e-23,0.0,False
5.8691493e-25,0.0,False
1.1689804e-14,0.0,False
1.9281538e-08,0.0,True
1.4992955e-11,0.0,True
1.544104e-07,0.0,True
3.1912223e-05,8.344647e-07,True
5.6704807,0.055146,True
0.2108663,0.129063,True
3.9497133e-30,0.0,False
2.9884766e-32,0.0,False
2.4261418e-10,0.0,True
4.9405207e-29,0.0,False
5.649254e-10,0.0,True
2.625478e-18,0.0,False
3.2379067e-15,0.0,False
4.670702e-28,0.0,False
8.647366e-27,0.0,False
7.36854e-35,0.0,False
5.204226e-33,0.0,False
8.066623e-09,0.0,True
0.083154395,0.0108471,True
2.4049507e-30,0.0,False
3.9424535e-24,0.0,False
2.0043059e-26,0.0,False
2.9659173e-22,0.0,False
18.744886,0.22776814,True
5.1676e-41,0.0,False
1.5825256e-17,0.0,False
0.0032754892,1.859647e-05,True
1.2997777e-27,0.0,False
0.34966764,1.5454357,True
1.4144169e-28,0.0,False
4.2030432e-26,0.0,False
2.4207743e-18,0.0,False
2.3968764e-11,0.0,True
3.802002e-25,0.0,False
6.76551e-10,0.0,True
0.7898686,0.071853615,True
1.4651415e-35,0.0,False
8.101656e-26,0.0,False
8.3568244e-07,0.0,True
5.9943904e-11,0.0,True
2.2444614e-28,0.0,False
1.0501924e-24,0.0,False
2.0934733e-16,0.0,False
0.0,0.0,False
1.4816227e-08,0.0,True
6.025327e-32,0.0,False
2.185309e-28,0.0,False
4.2727703e-07,0.0001401803,True
4.3677727e-28,0.0,False
8.6590505e-32,0.0,False
3.725243e-17,0.0,False
2.2259862e-27,0.0,False
1.1881508e-10,0.0,True
1.8396434e-22,0.0,False
3.6627206e-18,0.0,False
1.5135375e-26,0.0,False
3.2198777e-21,0.0,False
4.5962743e-32,0.0,False
445.69025,7.850697,True
59.61089,1.4468262,True
2.8357323e-17,0.0,False
6.7946754e-29,0.0,False
3.791797e-26,0.0,False
2.0749962e-28,0.0,False
2.863984e-11,0.0,True
4.096607e-07,0.0,True
3.937811e-21,0.0,False
1.7283483e-29,0.0,False
2.375885e-13,0.0,True
2.225686e-11,0.0,True
2.426243e-10,0.0,True
1.5587222e-33,0.0,False
1.9846472e-20,0.0,False
1.0209216e-18,0.0,False
4.236739e-21,0.0,False
3323.9482,3.5994196,False
1.2124402e-26,0.0,False
1.8774559e-05,8.344647e-07,True
1.5642437e-36,0.0,False
1.08108e-30,0.0,False
7.4484794e-32,0.0,False
4.70399e-21,0.0,False
2.262735e-21,0.0,False
1.4106103e-23,0.0,False
5.9945637e-31,0.0,False
4.2979328e-19,0.0,False
9.794166e-29,0.0,False
2.4974883e-24,0.0,False
6.183135e-29,0.0,False
2.4140716e-36,0.0,False
1.1324652e-21,0.0,False
378.21048,2.0950875,True
4.1603986e-21,0.0,False
2.3121556e-34,0.0,False
3.0501036e-12,0.0,True
5.3408698e-11,0.0,True
2.302877e-20,0.0,False
6.3989853e-09,0.0,True
3.763482e-23,0.0,False
6.987236e-37,0.0,False
1.2815922e-33,0.0,False
1.4013524e-14,0.0,False
1.2574996e-16,0.0,False
7.815648e-23,0.0,False
7.961998e-05,4.0531077e-06,True
4.7492767e-24,0.0,False
2.177637e-17,0.0,False
6.5522823e-07,1.1920928e-07,True
9.613415e-17,0.0,False
1.1588255e-26,0.0,False
8.279381e-37,0.0,False
2.813051e-21,0.0,False
1.6926354e-18,0.0,False
2.2997207e-13,0.0,False
2.8592933e-35,0.0,False
4.090115e-29,0.0,False
1.597189e-32,0.0,False
1.4704073e-17,0.0,False
3.1794316e-33,0.0,False
7.5530125e-31,0.0,False
7.9020616e-11,0.0,True
4.3418324e-10,0.0,True
1.4513476e-12,0.0,True
4.936314e-13,0.0,True
3.4058943e-11,0.0,True
4.4412317e-24,0.0,False
1.9375173e-34,0.0,False
1.0268067e-14,0.0,False
2.1905618e-11,0.0,False
0.0007017287,4.053107e-06,True
6.76705e-29,0.0,False
1029.6946,5.1188626,False
5.5320484e-11,0.0,True
1.430549e-19,0.0,False
2.802704e-38,0.0,False
1.2804645e-09,0.0,True
3.2260187e-21,0.0,False
5.3226354e-16,0.0,False
5.859382e-28,0.0,False
4.1466e-39,0.0,False
2.2862592e-31,0.0,False
9.396057e-27,0.0,False
3.236755e-08,0.0,True
3.2511493e-09,0.0,True
7.134476e-36,0.0,False
0.010568585,0.00050329353,True
4.056629e-27,0.0,False
1.1747441e-36,0.0,False
0.00944611,0.0014392489,True
41.149185,0.4443395,True
6.9788313e-35,0.0,False
1.0273604e-24,0.0,False
2.1906074e-20,0.0,False
5.4117623e-25,0.0,False
9.6910515e-26,0.0,False
4.691364e-14,0.0,False
3.0421188e-27,0.0,False
1.2423819e-31,0.0,False
1.0554076e-19,0.0,False
4.529686e-06,3.81469e-06,True
9.3077495e-38,0.0,False
5.275762e-33,0.0,False
3.2100312e-12,0.0,False
7.981324e-12,0.0,True
7.0357703e-10,0.0,True
1.8972372e-30,0.0,False
9.645552e-22,0.0,False
3.163914e-26,0.0,False
2.02697e-13,0.0,False
1.4417871e-28,0.0,False
5.80301e-26,0.0,False
3.2180426e-21,0.0,False
2.2752653e-09,0.0,True
2.1948004e-14,0.0,False
4.3465805e-16,0.0,False
2.3333012e-37,0.0,False
8.762891e-23,0.0,False
8.0796095e-26,0.0,False
1.0372401e-28,0.0,False
3.7935997e-21,0.0,False
4.2296965e-11,0.0,True
5.4593293e-08,0.0,True
4.1223209e-25,0.0,False
1.1354741e-22,0.0,False
1.6276915e-25,0.0,False
4.4901745e-31,0.0,False
1.0955614e-37,0.0,False
1.1669191e-08,0.0,True
4.521896e-31,0.0,False
4.368855e-34,0.0,False
2.618658e-22,0.0,False
1.2448415e-24,0.0,False
3.9204504e-13,0.0,True
7.441245e-33,0.0,False
3.2714786e-31,0.0,False
1.5826921e-31,0.0,False
3.2414585e-14,0.0,False
1.1385533e-29,0.0,False
9.476202e-26,0.0,False
2.6812436e-10,0.0,True
6.966458e-21,0.0,False
2.8079898e-23,0.0,False
2.8209095e-20,0.0,False
1.0526184e-26,0.0,False
7.5915383e-25,0.0,False
3.096445e-23,0.0,False
1.5227203e-19,0.0,False
0.00015820182,0.0004303721,True
4.6131374e-21,0.0,False
3.1890226e-22,0.0,False
4.1577176e-27,0.0,False
6.6857233,0.018083327,True
1.3618901e-34,0.0,False
1.5648049e-13,0.0,False
0.0038699384,0.00012277797,True
9.7431255e-17,0.0,False
8.526389e-22,0.0,False
1.2369343e-31,0.0,False
3.2506926e-15,0.0,False
2.2653074e-29,0.0,False
4.980635e-37,0.0,False
8.500186e-27,0.0,False
6.776181e-34,0.0,False
1.7005397e-26,0.0,False
2.0034534e-27,0.0,False
4.4391336e-31,0.0,False
2.0515924e-27,0.0,False
8.952709e-21,0.0,False
0.011155425,0.00010859366,True
5.14749e-40,0.0,False
2.852403e-07,1.1920928e-07,True
1.563468e-26,0.0,False
3.0531317e-27,0.0,False
5.349445e-22,0.0,False
1.0758777e-37,0.0,False
2.461431e-17,0.0,False
2.2036275e-08,0.0,True
4.076325e-05,1.239769e-05,True
8.483214e-20,0.0,False
1.187319e-18,0.0,False
9.3922994e-15,0.0,False
3.6311422e-26,0.0,False
1.03339894e-29,0.0,False
9.175076e-14,0.0,False
972.5649,5.176271,True
8.8252903e-16,0.0,False
1.9092692e-21,0.0,False
2.3052686e-21,0.0,False
3.645755e-26,0.0,False
3.411548e-34,0.0,False
5.3498024e-09,0.0,True
2.6543555e-33,0.0,False
4.182682e-28,0.0,False
4.572667e-38,0.0,False
2.6748626e-06,1.1920928e-07,True
1033.9988,3.522669,True
4.6248037e-15,0.0,False
2.445127e-10,0.0,True
5.5914798e-30,0.0,False
3.6036346e-26,0.0,False
1.8136693e-24,0.0,False
1.9290793e-11,0.0,True
4.3540732e-20,0.0,False
1.7309657e-34,0.0,False
5.259998e-28,0.0,False
3.175401e-10,0.0,True
3.348797e-28,0.0,False
2.8745908e-10,0.0,True
8.394022e-11,0.0,True
1.2609864e-08,0.0,True
3.623071e-15,0.0,False
2.742101e-32,0.0,False
9.634021e-35,0.0,False
1.3417776e-28,0.0,False
2.7200553e-22,0.0,False
3.0444637e-17,0.0,False
3.3562317e-09,0.0,True
1.1889627e-24,0.0,False
7.992703e-32,0.0,False
4.3028015e-19,0.0,False
7.0145e-41,0.0,False
2.3476849e-07,0.0,True
0.0010488268,0.00019071666,True
1.00119896e-25,0.0,False
6.571621e-20,0.0,False
1.6828139e-09,0.0,True
1.243247e-22,0.0,False
4.6869472e-18,0.0,False
1.2690189e-37,0.0,False
9.490139e-26,0.0,False
6.6267915e-21,0.0,False
1.5841308e-12,0.0,False
4.7647328e-21,0.0,False
0.0010252007,8.976056e-05,True
1.9811166e-26,0.0,False
57.454094,0.6844909,True
2.5011318e-10,0.0,True
2.4315626e-22,0.0,False
2.0172134e-24,0.0,False
5.8683825e-05,4.1723165e-06,True
4.95226e-40,0.0,False
2.3024807e-34,0.0,False
3.1484e-41,0.0,False
6.017989e-08,1.1920928e-07,True
1.9524747e-19,0.0,False
6.169995e-15,0.0,False
5.0629875e-11,0.0,True
1.8273333e-25,0.0,False
6.73704e-19,0.0,False
1.5788751,0.005970952,True
1.3850092e-23,0.0,False
1.6185586e-32,0.0,False
1.3987082e-06,0.0,True
3.8251203e-20,0.0,False
1.4918097e-25,0.0,False
2.531124e-06,6.317893e-05,True
6.7479134e-16,0.0,False
1.8340687e-33,0.0,False
1.4706219e-21,0.0,False
5.556334e-20,0.0,False
5.214149e-21,0.0,False
1.4683296e-38,0.0,False
0.014012755,7.86749e-05,True
1.8573993e-36,0.0,False
4.5253155e-12,0.0,True
4.434741e-39,0.0,False
9.372382e-25,0.0,False
1.9003556e-18,0.0,False
7.4581964e-19,0.0,False
2.0102489e-17,0.0,False
3.7023348e-28,0.0,False
0.02357063,0.00090379175,True
1384.6227,4.3477297,True
0.65106446,0.1274786,True
0.37622908,0.009547919,True
0.0057858666,8.046298e-05,True
1.274597e-08,0.0,True
7.038722e-39,0.0,False
0.04383658,8.260827e-05,True
1.1408257e-27,0.0,False
5.9924326e-18,0.0,False
88.63688,0.093040794,True
1.532645e-13,0.0,False
3.7217462e-14,0.0,True
3.5994194e-30,0.0,False
4.9873123e-11,0.0,True
4.1099574e-10,0.0,True
1.8514105e-31,0.0,False
1.2057527e-25,0.0,False
4.959406e-23,0.0,False
0.00010534094,2.3841855e-07,True
2.9152651e-30,0.0,False
1.9135874e-15,0.0,False
4.1829623e-31,0.0,False
2.537736e-20,0.0,False
6.4690947e-19,0.0,False
6.363262e-13,0.0,False
5.1623665e-19,0.0,False
5.975289e-15,0.0,False
8.094363e-19,0.0,False
1.6203458e-08,0.0,True
8.367677e-10,0.0,True
1.562757e-33,0.0,False
2.319865e-06,0.0,True
392.96667,6.2098002,False
5.530363e-39,0.0,False
8.7213e-11,0.0,True
9.1030445,0.06501111,True
3.1795594e-08,0.0,True
0.00015087202,2.3841855e-07,True
0.0010977347,0.0016908646,True
1.7347685e-13,0.0,False
9.930267e-21,0.0,False
1.0867278e-22,0.0,False
1.6278781e-15,0.0,False
4.101048e-39,0.0,False
2.7629025e-36,0.0,False
4.6085987e-17,0.0,False
3.6293163e-34,0.0,False
1.922247e-37,0.0,False
0.0035162652,1.156323e-05,True
4.0503774e-20,0.0,False
5.228058e-26,0.0,False
1.0167711e-05,1.1920928e-07,True
1.7366717e-20,0.0,False
5.6133e-15,0.0,False
3.8183627e-22,0.0,False
0.11076041,0.06288272,True
0.008632944,0.027223563,True
3.8885467e-29,0.0,False
5.795201e-18,0.0,False
1.1997472e-09,0.0,True
2.6258354e-07,0.0,True
2.8723636e-32,0.0,False
1.8290475e-26,0.0,False
1.902131e-29,0.0,False
1.9264328e-26,0.0,False
7.191897e-21,0.0,False
4.8902375e-31,0.0,False
1.0503293e-25,0.0,False
1.3211042e-15,0.0,False
3.3167888e-19,0.0,False
1.7435523e-17,0.0,False
1.3389266e-11,0.0,True
2.1504569e-13,0.0,False
1.66798e-40,0.0,False
67.987976,6.3396096,True
1.00098e-40,0.0,False
7.529462e-15,0.0,False
1.9809e-41,0.0,False
4.0581197e-12,0.0,False
3.777824e-18,0.0,False
4.504635e-28,0.0,False
2.3899125e-19,0.0,False
1.4695734e-13,0.0,False
7.137232e-19,0.0,False
5.2078205e-29,0.0,False
2.2164938e-33,0.0,False
5.44127e-40,0.0,False
2.6842807e-24,0.0,False
2.6717663e-28,0.0,False
8.0980654e-25,0.0,False
0.0,0.0,False
3.9326584e-31,0.0,False
5.384861e-15,0.0,False
0.0029634335,0.00011395756,True
1.5731156e-20,0.0,False
5.6525273e-29,0.0,False
5.3836598e-14,0.0,False
9.895e-41,0.0,False
5.645621e-24,0.0,False
9.521505e-05,5.042426e-05,True
4.955517e-28,0.0,False
2.4501577e-14,0.0,False
0.012634378,0.014681023,True
4.1271313e-34,0.0,False
5.4744365e-32,0.0,False
6.705171e-19,0.0,False
2.4128784e-16,0.0,False
2.634663e-29,0.0,False
5.9236e-41,0.0,False
3.5509077e-16,0.0,False
3.4604746e-08,0.0,True
9.86957e-38,0.0,False
5.4289097e-33,0.0,False
1.2290354e-20,0.0,False
8.710543e-08,0.0,True
8.319779e-06,1.1920922e-06,True
9.144569e-34,0.0,False
0.2538456,0.00031942083,True
1.5429167e-08,0.0,True
41.186886,2.7388995,True
2.0473259e-05,4.7683704e-07,True
2.629741e-36,0.0,False
2.660916e-35,0.0,False
5.6261025e-15,0.0,False
1.7300826e-26,0.0,False
3.337962e-24,0.0,False
0.00097362534,5.9245256e-05,True
7.7096924e-25,0.0,False
5.700308e-28,0.0,False
2.496355e-07,1.1920928e-07,True
3.248935e-36,0.0,False
1.0350242e-20,0.0,False
8.159528e-24,0.0,False
9.162764e-14,0.0,False
1.676167e-16,0.0,False
1.7016275e-17,0.0,False
0.0,0.0,False
9.052344,0.35206273,True
2.9041047e-17,0.0,False
5.7543202e-06,1.4305105e-06,True
8.363556e-12,0.0,False
9.6459936e-29,0.0,False
2.3346648e-21,0.0,False
2.9484e-35,0.0,False
2003.6819,4.0161366,False
7.113198e-22,0.0,False
1.146907e-22,0.0,False
1.9531078e-06,2.145765e-06,True
0.0,0.0,False
5.703422e-14,0.0,False
1.4486796e-27,0.0,False
2.5596938e-10,0.0,True
4.187203e-13,0.0,False
2.0479569e-24,0.0,False
3.7881715e-13,0.0,False
1.5822832e-13,0.0,False
2.5455863e-19,0.0,False
6.9370143e-15,0.0,False
4.5772383e-36,0.0,False
1.8722107e-12,0.0,False
5.9494955e-36,0.0,False
6.126993e-14,0.0,False
0.0,0.0,False
3.8070717e-21,0.0,False
9.078793e-19,0.0,False
3.3234417e-21,0.0,False
2.899159e-06,3.81469e-06,True
1.8771817e-14,0.0,False
1.4591621e-24,0.0,False
3.1045274e-06,1.072883e-06,True
4.566403e-34,0.0,False
7.4187703e-34,0.0,False
6.537336e-17,0.0,False
1.4596635e-35,0.0,False
1.139791e-16,0.0,False
3.7084646e-10,0.0,True
2.0550759e-27,0.0,False
7.390158e-25,0.0,False
5.4829233e-29,0.0,False
5.3832823e-29,0.0,False
1.0149878e-31,0.0,False
2.1659249e-13,0.0,False
7.0930806e-10,0.0,True
4.5387417e-14,0.0,False
1.5199472e-21,0.0,False
2.4590025e-38,0.0,False
4.980702e-26,0.0,False
2.6939187e-26,0.0,False
1.8134432e-07,0.0,True
3.5388984e-31,0.0,False
0.52264696,0.00420204,True
2.9412648e-18,0.0,False
1.1469596e-29,0.0,False
3.964103e-26,0.0,False
4.361341e-39,0.0,False
1.9088116e-34,0.0,False
1.3689691e-08,0.0,True
9.036282e-26,0.0,False
1.393355e-26,0.0,False
1.0375941e-19,0.0,False
2.86069e-07,0.0,True
1.86186e-39,0.0,False
0.0032579517,0.0001480469,True
1.9297794e-19,0.0,False
6.7967503e-06,0.0,True
3.904168e-12,0.0,True
3.91291e-39,0.0,False
2.935419e-22,0.0,False
1.165716e-19,0.0,False
5.997378e-24,0.0,False
7.2237596e-15,0.0,False
815.02466,3.0696485,True
3.8031823e-13,0.0,True
9.516006e-29,0.0,False
4.8117754e-06,1.1920928e-07,True
7.384748e-19,0.0,False
1.8466538e-38,0.0,False
1.1491882e-30,0.0,False
1.8430075e-08,0.0,True
5.47686e-16,0.0,False
8.422034e-14,0.0,False
4.9216663e-15,0.0,False
2.2297e-41,0.0,False
3.8913835e-31,0.0,False
2.2626264e-27,0.0,False
8.809257e-30,0.0,False
0.03654733,0.03153557,True
1.7362382e-33,0.0,False
3.465583e-33,0.0,False
6.5669936e-13,0.0,False
5.598283e-17,0.0,False
331.11856,1.8346003,True
0.0,0.0,False
755.8396,4.448283,True
1.922056e-24,0.0,False
8.1186e-14,0.0,False
9.3435e-28,0.0,False
3.121495e-28,0.0,False
2.5670983e-15,0.0,False
1.9248947e-20,0.0,False
2491.7444,5.739296,True
7.329692e-31,0.0,False
0.0,0.0,False
5.5536023e-26,0.0,False
5.727017e-25,0.0,False
1.2504255e-25,0.0,False
6.2386565e-32,0.0,False
9.0789835e-32,0.0,False
0.18009116,0.000356961,True
1542.0822,4.7188773,True
9.845658e-12,0.0,True
8.9995505e-23,0.0,False
3.769677e-33,0.0,False
3.5493888e-23,0.0,False
6.016804e-20,0.0,False
1.2613535e-17,0.0,False
2.6484392e-12,0.0,True
2.0546003e-33,0.0,False
1.00393555e-14,0.0,False
7.857855e-15,0.0,False
1.9463338e-27,0.0,False
7.041436e-13,0.0,False
7.4981517e-32,0.0,False
0.0,0.0,False
1.8872205e-20,0.0,False
2.6939484e-05,5.1259863e-06,True
1.3727622e-27,0.0,False
1.3745483e-05,2.3841855e-07,True
4.6386683e-07,0.0,True
0.006057685,0.0005299829,True
4.8390907e-06,1.1920928e-07,True
1.9229415e-13,0.0,False
8.5668966e-13,0.0,False
6.3718845e-29,0.0,False
5.1975527e-17,0.0,False
7.635292e-05,2.145765e-06,True
2.5857695e-08,0.0,True
4.959906e-35,0.0,False
4.3188133e-14,0.0,False
3.3338058e-11,0.0,True
6.471678e-31,0.0,False
6.9668823e-25,0.0,False
4.4170806e-11,0.0,True
2.76322e-39,0.0,False
2.5986086e-26,0.0,False
5.7768566e-06,5.6028207e-06,True
1.827876e-27,0.0,False
0.018863728,0.027722372,True
6.0526174e-16,0.0,False
1.5457713e-16,0.0,False
3.7133538e-23,0.0,False
5.895518e-19,0.0,False
8.169064e-31,0.0,False
4.2584e-41,0.0,False
4.2184738e-23,0.0,False
2.0839106e-26,0.0,False
1.937348e-23,0.0,False
0.33101296,0.0061983448,True
7.125221e-36,0.0,False
0.00086999574,1.2636104e-05,True
4.0801046e-07,0.0,True
9.528475e-11,0.0,True
2.0810365e-18,0.0,False
2.3954987e-38,0.0,False
2.4101374e-07,0.0,True
3.3025735e-27,0.0,False
2.2498516e-24,0.0,False
9.112178e-28,0.0,False
5.8568265e-32,0.0,False
1.9990788e-08,0.0,True
1.4075617e-23,0.0,False
1.7818307e-24,0.0,False
3.009727e-15,0.0,False
5.0920543e-28,0.0,False
1.714349e-32,0.0,False
3.1660357,0.21488687,True
4.198807e-34,0.0,False
3.2532232e-26,0.0,False
6.6375587e-29,0.0,False
5.149465e-31,0.0,False
1.5071053e-13,0.0,False
8.733737e-19,0.0,False
547.0369,3.1288607,True
1.33114e-40,0.0,False
3.2075409e-21,0.0,False
6.8873764e-13,0.0,False
1.0782054e-16,0.0,False
0.14561577,0.046835735,True
1.1240862e-31,0.0,False
1.0257006e-08,0.0,True
4.423559e-19,0.0,False
8.5576145e-14,0.0,False
9.404581e-27,0.0,False
9.74976e-33,0.0,False
1.9223327e-19,0.0,False
9.8461044e-08,0.0,True
4.187916e-26,0.0,False
5.458216e-36,0.0,False
5.666594e-07,0.0,True
1.7407167e-36,0.0,False
1.4439956e-25,0.0,False
2.8141932e-17,0.0,False
2.2297e-41,0.0,False
7.511102e-11,0.0,True
4.7538688e-30,0.0,False
0.0012300187,0.0005485698,True
0.0,0.0,False
1.25376385e-23,0.0,False
1.565169e-05,7.152555e-07,True
2.9507382e-17,0.0,False
3.3468255e-19,0.0,False
0.0,0.0,False
6.3057414e-15,0.0,False
1.6473297e-12,0.0,False
1.4824855e-09,0.0,True
5.04994e-16,0.0,False
165.85129,3.528268,True
3.6204848e-18,0.0,False
3.4046556e-30,0.0,False
1.2497066e-17,0.0,False
3.4271787e-12,0.0,False
9.758807e-20,0.0,False
4.6277864e-33,0.0,False
2.4897857e-34,0.0,False
3.879772e-16,0.0,False
4.9149015e-28,0.0,False
1.4001628e-25,0.0,False
3.298274e-22,0.0,False
1.0474948e-08,0.0,True
5.677437e-13,0.0,False
5.683582e-16,0.0,False
8.956358e-06,2.3841855e-07,True
0.025145883,5.876826e-05,True
4.659331e-21,0.0,False
1.8256776e-25,0.0,False
1.7051344e-27,0.0,False
1.08327295e-23,0.0,False
1.8521365e-10,0.0,True
1.0085844e-29,0.0,False
7.9837575e-24,0.0,False
9.6737095e-26,0.0,False
8.747987e-13,0.0,False
4.7101004e-12,0.0,True
6.117407e-16,0.0,False
4.704721e-25,0.0,False
3.9701523e-17,0.0,False
2.99356e-39,0.0,False
1.2912124e-27,0.0,False
2.805857e-25,0.0,False
5.751499e-16,0.0,False
4.493142e-08,0.0,True
4.028046,0.32183683,True
6.282268e-27,0.0,False
6.812035e-28,0.0,False
9.928759e-25,0.0,False
0.0,0.0,False
5.1377672e-30,0.0,False
9.491854e-06,2.0265559e-06,True
1.0335144e-14,0.0,False
4.0082777e-11,0.0,True
6.6071593e-35,0.0,False
2.4149792e-28,0.0,False
1.0125388e-10,0.0,True
5.8034853e-22,0.0,False
8.22985e-40,0.0,False
4.1311698e-05,2.3007127e-05,True
7.97562e-07,0.0,True
9.678574e-16,0.0,False
1.1548698e-19,0.0,False
2.1224882e-27,0.0,False
3.0768118e-33,0.0,False
8.06025e-05,2.324554e-05,True
2.5029813e-23,0.0,False
0.0015190144,0.0001099049,True
2.6517114e-21,0.0,False
521.4296,2.7563822,True
1.12348e-40,0.0,False
4.9006877e-31,0.0,False
1.5327209e-27,0.0,False
7.3571764e-14,0.0,False
8.522013e-22,0.0,False
8.107834e-18,0.0,False
1.1316307e-21,0.0,False
1.6062187e-18,0.0,False
5.296527e-33,0.0,False
1.3927218e-23,0.0,False
3.7909494e-21,0.0,False
7.898468e-21,0.0,False
1.7607246e-19,0.0,False
0.0009581738,2.968267e-05,True
7.9836325e-34,0.0,False
4.0554426e-15,0.0,False
2.1837101e-32,0.0,False
3.6260157e-28,0.0,False
7.5443234e-20,0.0,False
5.9869474e-09,0.0,True
6.308774e-05,1.0847986e-05,True
4.3801295e-12,0.0,True
6.2634226e-06,1.001353e-05,True
684.1372,3.1561236,True
9.57261e-25,0.0,False
2.774763e-05,1.1324818e-05,True
1.4369548e-30,0.0,False
653.9022,1.1097839,False
0.5229531,0.0015255803,True
5.0265827e-21,0.0,False
2.882125e-22,0.0,False
2.1988731e-18,0.0,False
1.0093143e-18,0.0,False
7.8490186e-29,0.0,False
3.980087e-31,0.0,False
9.600803e-26,0.0,False
1.6473827e-07,0.0,True
3.5384614e-30,0.0,False
2.6504748e-31,0.0,False
5.570134e-14,0.0,False
1.7382177e-21,0.0,False
1966.4573,1.8824499,True
2.3579493e-14,0.0,False
2652.4348,4.3754168,True
4.701967e-30,0.0,False
1.44468685e-27,0.0,False
2.0830715e-08,0.0,True
3.7811284,0.025075253,True
3.6914488e-10,0.0,True
2.4174917e-32,0.0,False
3.047905e-28,0.0,False
4.7164022e-17,0.0,False
9.2811e-14,0.0,False
0.0,0.0,False
3.795525e-28,0.0,False
4.3434923e-29,0.0,False
7.25761e-20,0.0,False
4.6707012e-26,0.0,False
2.17483e-31,0.0,False
385.09805,4.07479,True
2.4160432e-35,0.0,False
8.499944e-23,0.0,False
2.9021551e-18,0.0,False
4.8127495e-05,1.0728779e-05,True
4.7335214e-22,0.0,False
9.260647e-18,0.0,False
0.0,0.0,False
7.7227e-41,0.0,False
6.529284e-32,0.0,False
2.3100573e-20,0.0,False
8.3420055e-05,5.7220295e-06,True
4.835783e-12,0.0,True
9.4932727e-23,0.0,False
9.094848e-27,0.0,False
1.4105362e-34,0.0,False
1.280407e-17,0.0,False
2.8014586e-14,0.0,False
3.174768e-07,0.0,True
5.4549144e-31,0.0,False
2.8129344e-26,0.0,False
2.500351e-32,0.0,False
7.2953e-33,0.0,False
2.7484778e-34,0.0,False
1.7087264e-22,0.0,False
3.9054738e-14,0.0,False
2.94186e-23,0.0,False
1.4673757e-21,0.0,False
1.549539e-20,0.0,False
2.5727234e-21,0.0,False
9.484976e-34,0.0,False
1.3448263e-10,0.0,True
1.1836491e-29,0.0,False
2.65556e-40,0.0,False
5.8948e-41,0.0,False
8.564306e-34,0.0,False
6.962744e-06,0.0,True
6.8753246e-11,0.0,True
2.6646272e-09,0.0,True
2.1526302e-32,0.0,False
6.2271834e-28,0.0,False
3.4488716e-38,0.0,False
1.9481222e-17,0.0,False
3.474706e-08,0.0,True
1.3360251e-33,0.0,False
7.820445e-23,0.0,False
6.0420826e-20,0.0,False
5.669612e-35,0.0,False
1.9847625e-19,0.0,False
2.2489928e-30,0.0,False
1.0135506e-28,0.0,False
2.771786e-22,0.0,False
1.8097957e-31,0.0,False
1.4998178e-22,0.0,False
4.1020095e-32,0.0,False
1.1883799e-34,0.0,False
1.6108273e-26,0.0,False
6.646884e-27,0.0,False
3.934079e-08,0.0,True
2.0804409e-19,0.0,False
2.135988e-23,0.0,False
2.592863e-13,0.0,False
4.0373213e-23,0.0,False
4.44987e-40,0.0,False
6.2605964e-28,0.0,False
4.4703735e-22,0.0,False
2.5264403e-14,0.0,False
0.15390413,0.0025131903,True
3.0780509e-27,0.0,False
3.8059227e-38,0.0,False
5.8889184e-28,0.0,False
1.885229e-11,0.0,True
1.2884525e-29,0.0,False
1.09398406e-26,0.0,False
2.1631948e-12,0.0,True
7.826574e-24,0.0,False
2.974633e-23,0.0,False
3.1257963e-22,0.0,False
2.0411675e-23,0.0,False
1.7043542e-26,0.0,False
1.2632795e-30,0.0,False
3.7734168e-31,0.0,False
5.6170334e-28,0.0,False
4.2509714e-19,0.0,False
9.388438e-22,0.0,False
0.0,0.0,False
3.0434995e-09,0.0,True
1.7626414e-31,0.0,False
1.2689866e-30,0.0,False
5.4282374e-28,0.0,False
8.6899535e-23,0.0,False
3.111047e-15,0.0,False
7.154354e-17,0.0,False
1.2542345e-07,0.0,True
6.1274628e-21,0.0,False
8.88106e-39,0.0,False
0.0013277379,5.4477154e-05,True
7.878589e-17,0.0,False
58.174007,1.1830877,True
8.2869534e-19,0.0,False
6.064414e-15,0.0,False
3.366576e-27,0.0,False
8.1505937e-35,0.0,False
1.7664845e-09,0.0,True
1342.6127,2.6793272,True
5.0239584e-35,0.0,False
2.6565412e-18,0.0,False
8.583155e-19,0.0,False
1.3624586e-25,0.0,False
2.9934178e-15,0.0,False
2.4335072e-12,0.0,True
5.6775837e-29,0.0,False
0.00020268756,1.668916e-05,True
6.363048e-06,4.410734e-06,True
5.1059607e-13,0.0,True
9.650818e-27,0.0,False
3.5521469e-12,0.0,True
1914.9517,4.1635056,False
0.008597258,0.00014768928,True
1.4322955e-32,0.0,False
6.581524e-23,0.0,False
1.7070657e-26,0.0,False
2.47681e-12,0.0,True
3.919643e-27,0.0,False
1.4395137e-18,0.0,False
3.041477e-20,0.0,False
3.4894627e-31,0.0,False
1.9596392e-19,0.0,False
0.10132464,0.0025217582,True
6.5558835e-17,0.0,False
4.563645e-37,0.0,False
1.3162599e-31,0.0,False
0.00021557008,6.806619e-05,True
1.1913968e-28,0.0,False
601.6509,3.1354718,True
1.1759302e-26,0.0,False
1.2015235e-08,0.0,True
4.053845e-33,0.0,False
3.547509e-23,0.0,False
4.8071007e-07,0.0,True
6.636799e-39,0.0,False
3.484139e-31,0.0,False
0.048891276,0.018269511,True
1.5144852e-06,1.1920928e-07,True
9.7801e-41,0.0,False
1.4355e-41,0.0,False
2.6354898e-14,0.0,False
2.8137484e-31,0.0,False
0.41315857,0.009049296,True
5.8343026e-36,0.0,False
1.6501809e-23,0.0,False
1.371674e-09,0.0,True
5.629808e-09,0.0,True
2.949435e-34,0.0,False
1.0078299,0.02363244,True
1.5237271e-35,0.0,False
1.9433532e-23,0.0,False
3.5951561e-31,0.0,False
1.0514307e-33,0.0,False
1.1535404e-06,2.3841855e-07,True
1.6831107e-26,0.0,False
3.734107e-07,1.1920928e-07,True
1.5321084e-16,0.0,False
2.5206766e-06,1.7881378e-06,True
8.819969e-29,0.0,False
7.2547834e-08,0.0,True
2.9341669e-13,0.0,False
1.802816e-29,0.0,False
2.146578e-24,0.0,False
0.00754802,0.00033659005,True
6.657262e-10,0.0,True
1.1748891e-05,1.3113013e-06,True
1.5602545e-28,0.0,False
168.5031,2.0131586,True
6.7288613e-07,2.622601e-06,True
4.9157527e-25,0.0,False
1610.7507,6.7901506,True
0.0040474352,0.0044804406,True
1.6535362e-25,0.0,False
8.615266e-10,0.0,True
5.854063e-11,0.0,True
3.258951e-09,0.0,True
8.4015614e-11,0.0,True
0.0009900904,0.00010632902,True
0.07798484,0.013033218,True
4.5657013e-24,0.0,False
1.9013722e-29,0.0,False
2.370739e-23,0.0,False
1.5231691e-33,0.0,False
2.3269896e-11,0.0,True
2.4060073e-08,0.0,True
1.0168802e-32,0.0,False
1.679055e-17,0.0,False
0.0,0.0,False
3.903794e-31,0.0,False
4.2857876e-25,0.0,False
0.0,0.0,False
4.160523e-22,0.0,False
1.3804987e-09,0.0,True
3.8457992e-34,0.0,False
7.0534643e-37,0.0,False
8.8928653e-26,0.0,False
1.5031112e-37,0.0,False
1.088037e-26,0.0,False
2.82016e-40,0.0,False
0.00013730356,1.1920922e-06,True
2.8010015e-23,0.0,False
9.452595e-06,0.0,True
3.87184e-23,0.0,False
3.4010142e-35,0.0,False
3.82585e-22,0.0,False
5.7277708e-18,0.0,False
2.2363238e-35,0.0,False
5.698876e-16,0.0,False
2.2547789e-28,0.0,False
9.700797e-29,0.0,False
1.1979664e-07,1.1920928e-07,True
1.739747e-17,0.0,False
1.2126143e-33,0.0,False
6.1192325e-29,0.0,False
1.0149626e-12,0.0,True
2.59651e-19,0.0,False
2.4687658e-06,7.152555e-07,True
8.085232e-24,0.0,False
6.1061924e-05,7.152555e-07,True
2.4419007e-37,0.0,False
2.2047806e-37,0.0,False
2.768292e-39,0.0,False
5.2857945e-09,0.0,True
1.6892268e-16,0.0,False
5.039234e-28,0.0,False
4.284905e-05,4.7683704e-07,True
3.829856e-22,0.0,False
3.6011238e-37,0.0,False
2.191177e-09,0.0,True
7.122622e-30,0.0,False
0.0,0.0,False
4.1644418e-17,0.0,False
1.730986e-16,0.0,False
3.7195747e-26,0.0,False
1.9928054e-30,0.0,False
7.8018415e-24,0.0,False
1.4523355e-16,0.0,False
9.860979e-32,0.0,False
0.0014778285,3.7669415e-05,True
3.6118083e-36,0.0,False
2.3441298e-27,0.0,False
2.1302752e-19,0.0,False
3.3915388e-34,0.0,False
5.8636286e-17,0.0,False
4.7752526e-14,0.0,False
2.7223233e-29,0.0,False
1.1272963e-19,0.0,False
4.1694044e-38,0.0,False
2.1503153e-25,0.0,False
3.8980072e-17,0.0,False
5.656845e-13,0.0,False
9.350917e-06,3.576278e-07,True
6.378003e-05,5.960463e-07,True
7.980115e-31,0.0,False
0.02175477,0.0002959524,True
2.052487e-34,0.0,False
4.2154394e-34,0.0,False
3.4207438e-31,0.0,False
3.0823827e-28,0.0,False
6.1892353e-09,0.0,True
1.8972102e-10,0.0,True
9.907006e-25,0.0,False
4.6534394e-18,0.0,False
3.8587285e-30,0.0,False
2.8065386e-23,0.0,False
1.3684315e-27,0.0,False
1.5233628e-35,0.0,False
3.6676217e-23,0.0,False
6.7027864e-25,0.0,False
1.3649354e-20,0.0,False
1.4709415e-16,0.0,False
2716.805,4.0148807,False
5.537001e-21,0.0,False
1.198469e-20,0.0,False
3.428102e-21,0.0,False
1.6388544e-21,0.0,False
2.4279137e-17,0.0,False
6.9559807e-15,0.0,False
0.00019180126,2.503392e-06,True
3.75921e-29,0.0,False
0.007609206,0.0044905264,True
2.4513498e-24,0.0,False
2.5566955e-21,0.0,False
2.3374945e-32,0.0,False
6.861614e-05,9.7751135e-06,True
1.0324234,0.08221721,True
0.0016255428,0.00021097816,True
8.22773e-17,0.0,False
48.86558,0.95235145,True
2.61958e-39,0.0,False
1.1096564e-20,0.0,False
1.7202582e-21,0.0,False
1.3694937e-32,0.0,False
5.6130253e-20,0.0,False
3.5266403e-35,0.0,False
7.419444e-15,0.0,False
7.9010216e-35,0.0,False
0.0,0.0,False
1.6041706e-14,0.0,False
1.4029123e-19,0.0,False
2.4799177e-20,0.0,False
5.0511764e-23,0.0,False
1.1046645e-34,0.0,False
2.1015037e-20,0.0,False
0.0,0.0,False
3.38859e-40,0.0,False
4.1084197e-05,1.3113013e-06,True
1.1426334e-19,0.0,False
4.8583303e-12,0.0,False
7.4474044e-32,0.0,False
2.73257e-21,0.0,False
1.6406565e-34,0.0,False
4.5345017e-12,0.0,True
0.009754579,0.0002487586,True
1.5577543e-20,0.0,False
0.0,0.0,False
1.3835047e-18,0.0,False
17.563679,0.044129707,True
6.0157683e-28,0.0,False
3.39434e-40,0.0,False
6.0554143e-23,0.0,False
1.2316376e-18,0.0,False
2.2122141e-32,0.0,False
2.8494107e-28,0.0,False
8.386877e-12,0.0,True
1.5182348e-23,0.0,False
4.6960027e-28,0.0,False
1.3566577e-18,0.0,False
4.0157575e-21,0.0,False
1.9625538e-28,0.0,False
9.089326e-24,0.0,False
5.0595764e-11,0.0,True
6.4116144e-37,0.0,False
7.6162595e-17,0.0,False
1.0502566e-18,0.0,False
2.9376048e-31,0.0,False
1.5695e-41,0.0,False
1.6380125e-21,0.0,False
1.97134e-21,0.0,False
9.643015e-36,0.0,False
3.1781983e-26,0.0,False
6.171645e-09,0.0,True
3.117647e-23,0.0,False
7.4246327e-06,7.152555e-07,True
9.735361e-21,0.0,False
1.1327947e-23,0.0,False
29.995466,0.4384413,True
3.7241866e-28,0.0,False
1.1746121e-20,0.0,False
4.5659314e-34,0.0,False
1.0430846e-21,0.0,False
1.0387333e-30,0.0,False
2.8223265e-27,0.0,False
0.00022267642,6.7949063e-06,True
2.4145995e-38,0.0,False
2.8857627e-18,0.0,False
1.4178393e-28,0.0,False
3.406069e-31,0.0,False
1.7836512e-31,0.0,False
2.9600243e-25,0.0,False
0.0,0.0,False
3.7952254e-21,0.0,False
3.2741948e-37,0.0,False
1.0511171e-28,0.0,False
1.8902961,0.051079538,True
4.4655208e-29,0.0,False
4.8123033e-28,0.0,False
6.1770373e-15,0.0,False
1.205481e-39,0.0,False
2.4878378,0.6943946,True
3.2178326e-32,0.0,False
4.303021e-31,0.0,False
0.58297265,0.0023665056,True
2.5812284e-16,0.0,False
5.6944655e-30,0.0,False
1.3115077e-21,0.0,False
2.2786555e-09,0.0,True
7.974994e-24,0.0,False
2.5362435e-20,0.0,False
23.537832,0.83862513,True
3.1808675e-08,0.0,True
8.712919e-09,0.0,True
4.8083187e-27,0.0,False
0.057655178,0.0015255415,True
3.0833847e-28,0.0,False
8.176088e-38,0.0,False
1.099627e-34,0.0,False
12.286901,0.42278948,True
4.6393325e-05,9.5367386e-07,True
7.94468e-40,0.0,False
1.8340146e-25,0.0,False
9.1218775e-34,0.0,False
8.970156e-26,0.0,False
8.774408e-30,0.0,False
1.8908323e-33,0.0,False
4.9056527e-28,0.0,False
8.3524956e-22,0.0,False
0.0051965085,0.00044097687,True
1.2907385e-29,0.0,False
9.929505e-28,0.0,False
1.2049183e-07,0.0,True
4.207283e-21,0.0,False
3.8538536e-10,0.0,True
2.0795089e-14,0.0,False
5.761263e-21,0.0,False
5.6701643e-05,1.03711545e-05,True
6.0319986e-36,0.0,False
3.0169465e-33,0.0,False
2.034719e-31,0.0,False
4.226625e-20,0.0,False
60.856457,0.0676764,True
3.0705238e-20,0.0,False
3.7993884e-33,0.0,False
136.43132,0.8246717,False
2.4405011e-33,0.0,False
9.417685e-09,0.0,True
9.075897e-26,0.0,False
1.9999979e-16,0.0,False
2.1757334e-26,0.0,False
1.3719639e-22,0.0,False
1.026698e-32,0.0,False
32.86442,1.0511397,True
2.9313817e-31,0.0,False


==> new_results/losses/densenet-eps-0/take_off_densenet-eps-0_analysis_results.csv <==
sharpness_at_zeros,take_off
171.63689,24
443.08508,7
403.99966,11
423.63113,10
415.69543,17
456.36008,12
691.05383,8
342.72,8
543.9692,12
371.36258,6
422.02448,1
427.71777,21
517.0559,0
386.11853,0
586.80084,16
612.39197,1
576.5485,10
491.03278,0
326.39444,9
316.08728,11
557.63745,0
495.53098,11
465.8607,15
231.96802,24
163.99518,20
436.4063,5
356.42487,20
955.52966,0
368.0813,10
468.46362,4
537.3598,24
324.8371,2
448.74954,5
265.45364,20
477.17322,3
784.92065,11
428.29172,9
357.7828,15
284.71408,24
490.85605,0
430.1023,6
760.77014,15
319.1165,3
638.77795,2
630.02155,9
374.91553,11
281.64594,25
458.95905,8
531.0922,7
560.5471,14
684.26227,0
584.87286,0
333.4454,7
365.11264,19
536.6434,4
472.85336,1
453.35248,5
425.88535,15
436.6519,0
576.0851,0
273.866,17
296.03204,23
168.75398,22
264.3354,20
568.7287,22
354.80334,20


==> new_results/losses/loss-sample-cropped.csv <==
loss-340,loss-541,loss-495,loss-581,loss-896
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0006786665762774646
0.0,0.0,0.0,0.0,7.107447624206543
0.0,0.0,0.0,0.0,20.819091796875
0.002827458083629608,0.0,0.0,0.0,30.0
7.40203857421875,0.0,0.0,0.0,
20.00653076171875,0.0,0.0,0.0,
30.0,0.000501983508002013,0.0,0.0,
,4.827375888824463,0.0,0.0,
,17.30615234375,2.3841855067985307e-07,0.0,
,29.400634765625,0.0010790961096063256,0.0,
,30.0,2.0361170768737793,0.0,
,,9.910449981689453,0.0,
,,18.8553466796875,0.0,
,,27.1260986328125,0.0,
,,30.0,0.0,
,,,0.0,
,,,8.463824e-06,
,,,0.0062257163,
,,,1.8419511,
,,,8.46304,
,,,15.243622,
,,,21.645111,
,,,28.304504,


==> new_results/losses/other_basins/densenet-eps-0-c100_0.5.csv <==
,mean_losses,normalized_losses
0,0.64772946,0.7128143
1,0.65685683,0.7228588
2,0.6667671,0.7337648
3,0.6764464,0.7444167
4,0.68700504,0.7560363
5,0.69496894,0.7648004
6,0.70518327,0.7760411
7,0.7160138,0.7879599
8,0.72598356,0.7989314
9,0.7356034,0.80951786
10,0.74603105,0.8209933
11,0.7556543,0.8315835
12,0.7653825,0.84228927
13,0.7762357,0.85423297
14,0.7872457,0.8663493
15,0.7967183,0.8767737
16,0.8066607,0.88771516
17,0.81811476,0.9003201
18,0.8285012,0.9117502
19,0.8402225,0.92464924
20,0.8517033,0.93728364
21,0.8629993,0.9497147
22,0.8745572,0.962434
23,0.88617194,0.9752158
24,0.8968113,0.98692423
25,0.9086932,1.0


==> new_results/losses/other_basins/densenet-eps-0-c100_1.csv <==
,mean_losses,normalized_losses
0,0.2880419,0.42882624
1,0.29877034,0.44479835
2,0.31047213,0.46221957
3,0.32229736,0.47982454
4,0.33515257,0.49896288
5,0.3452898,0.51405483
6,0.35835752,0.53350955
7,0.3727646,0.5549583
8,0.38591656,0.57453847
9,0.39920983,0.594329
10,0.41342607,0.6154936
11,0.42698815,0.6356844
12,0.44088212,0.65636915
13,0.4567614,0.68000966
14,0.47328877,0.704615
15,0.48782146,0.72625077
16,0.5029736,0.74880874
17,0.5207362,0.77525306
18,0.5371497,0.7996889
19,0.55600494,0.8277598
20,0.57479334,0.8557313
21,0.59360313,0.88373464
22,0.612914,0.912484
23,0.6326879,0.94192266
24,0.6512044,0.9694893
25,0.6716984,1.0


==> new_results/losses/other_basins/densenet-eps-0-c100_10.csv <==
,mean_losses,normalized_losses
0,1.9907753e-05,3.4693498e-05
1,3.0517112e-05,5.3182568e-05
2,4.768258e-05,8.309705e-05
3,7.390703e-05,0.00012879874
4,0.00011705667,0.00020399617
5,0.00016652151,0.00029019918
6,0.00025900823,0.00045137698
7,0.00041547726,0.0007240576
8,0.00063065666,0.0010990535
9,0.000950957,0.0016572451
10,0.0014568679,0.0025389025
11,0.0021642852,0.0037717277
12,0.0032133632,0.0055999695
13,0.0049863504,0.008689777
14,0.007778119,0.0135550285
15,0.011377925,0.019828457
16,0.016738214,0.029169902
17,0.025982823,0.0452806
18,0.038538888,0.067162216
19,0.059732035,0.10409579
20,0.0909475,0.15849538
21,0.13612024,0.23721851
22,0.20170295,0.35151035
23,0.2947,0.5135775
24,0.41021818,0.7148925
25,0.57381797,1.0


==> new_results/losses/other_basins/densenet-eps-0-c100_100.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,0.0,0.0
21,0.0,0.0
22,4.7683704e-07,4.522798e-06
23,3.1828375e-05,0.00030189205
24,0.0015987484,0.015164124
25,0.10542966,1.0


==> new_results/losses/other_basins/densenet-eps-0-c100_2.5.csv <==
,mean_losses,normalized_losses
0,0.06289011,0.097096
1,0.06967875,0.10757698
2,0.077605814,0.119815566
3,0.08620408,0.13309042
4,0.09622293,0.14855851
5,0.10464426,0.16156021
6,0.11618488,0.17937776
7,0.12984236,0.20046353
8,0.14315063,0.22101016
9,0.15747555,0.24312639
10,0.17374808,0.26824954
11,0.19021727,0.29367632
12,0.20807217,0.32124248
13,0.22969429,0.35462487
14,0.25361276,0.39155257
15,0.2758224,0.42584202
16,0.300125,0.46336278
17,0.3301353,0.50969565
18,0.35931882,0.5547521
19,0.39453867,0.609128
20,0.43141416,0.66606003
21,0.4700623,0.72572887
22,0.5114414,0.7896141
23,0.55561984,0.8578211
24,0.59856117,0.9241182
25,0.6477106,1.0


==> new_results/losses/other_basins/densenet-eps-0-c100_5.csv <==
,mean_losses,normalized_losses
0,0.0043716105,0.0070243436
1,0.0054005915,0.008677719
2,0.006748622,0.010843747
3,0.0083928965,0.013485783
4,0.010552678,0.01695614
5,0.012575143,0.020205854
6,0.01566087,0.02516403
7,0.019792557,0.03180286
8,0.024331989,0.039096862
9,0.029799016,0.04788133
10,0.036758497,0.05906389
11,0.044633918,0.071718186
12,0.05414065,0.08699369
13,0.067034826,0.107712165
14,0.08310265,0.1335301
15,0.099754296,0.16028611
16,0.119916566,0.19268303
17,0.14764543,0.23723802
18,0.17762735,0.28541324
19,0.21776173,0.34990153
20,0.26435176,0.42476282
21,0.31806535,0.5110703
22,0.38088802,0.61201435
23,0.45367432,0.728968
24,0.52965534,0.851055
25,0.62235147,1.0


==> new_results/losses/other_basins/densenet-eps-0-c100_50.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,1.1920928e-07,4.213756e-07
19,1.072883e-06,3.7923787e-06
20,9.1790735e-06,3.2445776e-05
21,7.7125434e-05,0.0002726195
22,0.00065162405,0.0023033314
23,0.0055134613,0.019488735
24,0.038474306,0.13599725
25,0.28290504,1.0


==> new_results/losses/other_basins/densenet-eps-0_0.5.csv <==
,mean_losses,normalized_losses
0,0.60601145,0.6639019
1,0.61512536,0.6738865
2,0.62766004,0.68761855
3,0.6376488,0.69856155
4,0.64935505,0.711386
5,0.6617484,0.7249633
6,0.6727605,0.73702735
7,0.68573034,0.75123614
8,0.6981327,0.76482326
9,0.7091184,0.77685845
10,0.7209423,0.78981185
11,0.7341003,0.80422676
12,0.74532366,0.81652224
13,0.75744176,0.8297979
14,0.76869273,0.8421237
15,0.78189653,0.85658884
16,0.79393893,0.8697816
17,0.8064731,0.8835131
18,0.81835926,0.89653474
19,0.83261526,0.9121525
20,0.8434148,0.92398375
21,0.8565024,0.9383216
22,0.87123126,0.9544574
23,0.8828599,0.9671969
24,0.89751285,0.9832496
25,0.91280264,1.0


==> new_results/losses/other_basins/densenet-eps-0_1.csv <==
,mean_losses,normalized_losses
0,0.34854653,0.39776978
1,0.36101404,0.411998
2,0.3784831,0.4319341
3,0.39271566,0.44817665
4,0.4097125,0.46757385
5,0.42814508,0.48860958
6,0.44485176,0.50767565
7,0.4649282,0.5305874
8,0.4844755,0.5528952
9,0.5021653,0.5730833
10,0.52152956,0.5951822
11,0.5434306,0.62017626
12,0.5623807,0.6418025
13,0.58294415,0.66527003
14,0.60313046,0.6883071
15,0.62567735,0.7140382
16,0.6477749,0.73925644
17,0.67011714,0.76475394
18,0.6920882,0.7898279
19,0.7189097,0.8204372
20,0.7409932,0.84563947
21,0.76532894,0.873412
22,0.79411924,0.9062682
23,0.81648046,0.9317873
24,0.8462149,0.965721
25,0.87625194,1.0


==> new_results/losses/other_basins/densenet-eps-0_10.csv <==
,mean_losses,normalized_losses
0,8.940657e-06,9.086485e-06
1,1.3589766e-05,1.3811426e-05
2,2.396078e-05,2.4351597e-05
3,3.7431015e-05,3.8041544e-05
4,6.270212e-05,6.372484e-05
5,0.000107521,0.00010927475
6,0.00017248097,0.00017529426
7,0.00029893222,0.00030380802
8,0.00050162605,0.00050980796
9,0.0007905219,0.0008034159
10,0.0012823462,0.0013032622
11,0.0021799866,0.0022155438
12,0.0034054879,0.0034610338
13,0.00545525,0.005544229
14,0.008557554,0.008697134
15,0.013955159,0.014182778
16,0.022227678,0.022590227
17,0.035103388,0.03567595
18,0.05426712,0.055152256
19,0.09056625,0.09204345
20,0.1356046,0.13781641
21,0.2071331,0.2105116
22,0.33065796,0.33605123
23,0.46207702,0.46961385
24,0.6907354,0.7020018
25,0.98395103,1.0


==> new_results/losses/other_basins/densenet-eps-0_100.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,0.0,0.0
21,0.0,0.0
22,4.5299425e-06,1.8341716e-06
23,0.00028856404,0.000116839445
24,0.05090923,0.020613123
25,2.4697485,1.0


==> new_results/losses/other_basins/densenet-eps-0_2.5.csv <==
,mean_losses,normalized_losses
0,0.06707072,0.07502642
1,0.07419292,0.082993425
2,0.085003756,0.09508661
3,0.09455695,0.10577297
4,0.10687904,0.119556665
5,0.12140467,0.13580528
6,0.13565154,0.15174207
7,0.1541812,0.17246965
8,0.17373885,0.19434716
9,0.19276436,0.2156294
10,0.21506447,0.24057467
11,0.24217197,0.27089757
12,0.26726508,0.29896715
13,0.29665926,0.33184797
14,0.3261044,0.3647858
15,0.363266,0.40635535
16,0.39965054,0.44705573
17,0.44011638,0.49232146
18,0.48118892,0.5382659
19,0.5337772,0.597092
20,0.575947,0.64426386
21,0.6296969,0.7043894
22,0.693711,0.7759966
23,0.74685484,0.8354442
24,0.8173282,0.9142769
25,0.89396137,1.0


==> new_results/losses/other_basins/densenet-eps-0_5.csv <==
,mean_losses,normalized_losses
0,0.0035011205,0.0037673102
1,0.004313451,0.0046414016
2,0.0057204347,0.006155358
3,0.0071422495,0.0076852734
4,0.00923044,0.009932228
5,0.012070352,0.012988059
6,0.015265887,0.01642655
7,0.02005093,0.021575399
8,0.025901048,0.0278703
9,0.032409366,0.034873445
10,0.04110264,0.044227667
11,0.053985253,0.05808974
12,0.06687005,0.07195417
13,0.0830015,0.08931209
14,0.103429765,0.11129351
15,0.12956299,0.13941364
16,0.16293848,0.17532666
17,0.20133604,0.21664359
18,0.24364378,0.26216796
19,0.3063815,0.3296756
20,0.36837614,0.3963837
21,0.4502371,0.48446855
22,0.5397601,0.580798
23,0.64505905,0.69410276
24,0.7730406,0.8318147
25,0.92934227,1.0


==> new_results/losses/other_basins/densenet-eps-0_50.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,1.1920928e-07,7.546837e-08
19,2.264974e-06,1.4338976e-06
20,1.6569955e-05,1.0490018e-05
21,0.00017784444,0.00011258881
22,0.002505618,0.0015862432
23,0.019705484,0.012475042
24,0.23720138,0.15016617
25,1.5795926,1.0


==> new_results/losses/other_basins/resnet-eps-0-c100_0.5.csv <==
,mean_losses,normalized_losses
0,1.0258057,0.7675764
1,1.0385151,0.77708644
2,1.0492711,0.7851348
3,1.0618553,0.79455113
4,1.0745769,0.80407023
5,1.0864574,0.81296
6,1.0983577,0.82186466
7,1.1108441,0.8312079
8,1.1242905,0.8412693
9,1.1361271,0.85012627
10,1.1485655,0.85943353
11,1.1623601,0.8697555
12,1.1743616,0.87873584
13,1.1884048,0.8892439
14,1.2011024,0.8987451
15,1.2143831,0.90868264
16,1.226743,0.91793114
17,1.2384039,0.9266566
18,1.251919,0.93676955
19,1.2636724,0.94556415
20,1.2759206,0.95472914
21,1.2887033,0.964294
22,1.3005189,0.9731352
23,1.3130758,0.9825311
24,1.324674,0.9912097
25,1.3364216,1.0


==> new_results/losses/other_basins/resnet-eps-0-c100_1.csv <==
,mean_losses,normalized_losses
0,0.38391542,0.43018445
1,0.3997375,0.4479134
2,0.41348812,0.46332124
3,0.4297862,0.48158354
4,0.44691753,0.5007795
5,0.4630054,0.5188063
6,0.48008597,0.5379454
7,0.49732906,0.5572666
8,0.51673234,0.57900834
9,0.5342414,0.5986275
10,0.5529276,0.6195658
11,0.57454216,0.6437853
12,0.5933123,0.66481763
13,0.6159013,0.690129
14,0.636628,0.71335363
15,0.6593998,0.7388699
16,0.6804588,0.7624669
17,0.70195293,0.7865515
18,0.7257463,0.8132124
19,0.7482703,0.83845097
20,0.771288,0.86424273
21,0.7956496,0.89154035
22,0.8187643,0.91744083
23,0.8438425,0.94554144
24,0.86780995,0.9723974
25,0.8924437,1.0


==> new_results/losses/other_basins/resnet-eps-0-c100_10.csv <==
,mean_losses,normalized_losses
0,5.1259863e-06,4.659878e-06
1,9.1790735e-06,8.344416e-06
2,1.4781843e-05,1.3437722e-05
3,2.5629668e-05,2.329915e-05
4,4.5060096e-05,4.096276e-05
5,7.474143e-05,6.7945155e-05
6,0.000127665,0.00011605636
7,0.00021050144,0.00019136045
8,0.00036673972,0.00033339192
9,0.0005971794,0.0005428776
10,0.0009846606,0.0008951249
11,0.0017423938,0.0015839571
12,0.0028181858,0.0025619268
13,0.0049310736,0.004482689
14,0.008131021,0.007391663
15,0.013985018,0.012713354
16,0.022663742,0.020602917
17,0.03717518,0.03379482
18,0.061978146,0.05634244
19,0.100257486,0.09114102
20,0.1594555,0.14495613
21,0.25331894,0.23028453
22,0.38032293,0.34574
23,0.56930393,0.5175368
24,0.8059266,0.7326433
25,1.1000259,1.0


==> new_results/losses/other_basins/resnet-eps-0-c100_100.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,0.0,0.0
21,3.0994368e-06,4.6245364e-07
22,0.00035005642,5.2230414e-05
23,0.05336454,0.007962294
24,2.030388,0.3029455
25,6.7021565,1.0


==> new_results/losses/other_basins/resnet-eps-0-c100_2.5.csv <==
,mean_losses,normalized_losses
0,0.050239902,0.062523976
1,0.05762334,0.07171273
2,0.06455813,0.080343135
3,0.0735287,0.091507085
4,0.083962135,0.10449158
5,0.09458905,0.117716864
6,0.107165456,0.13336831
7,0.1204188,0.1498622
8,0.13692331,0.17040221
9,0.15314163,0.19058605
10,0.17164204,0.21360995
11,0.1952324,0.24296837
12,0.21737275,0.2705222
13,0.24599943,0.30614835
14,0.27440232,0.341496
15,0.30843234,0.38384664
16,0.34186634,0.4254555
17,0.3793798,0.47214136
18,0.42218393,0.5254114
19,0.46654403,0.58061796
20,0.51394117,0.6396041
21,0.5668016,0.7053893
22,0.61926126,0.77067584
23,0.6790608,0.8450969
24,0.7393898,0.92017674
25,0.80353016,1.0


==> new_results/losses/other_basins/resnet-eps-0-c100_5.csv <==
,mean_losses,normalized_losses
0,0.0023024972,0.0025862637
1,0.0030709985,0.0034494773
2,0.0038988779,0.004379387
3,0.005127494,0.0057594217
4,0.0067880508,0.00762463
5,0.008737546,0.009814387
6,0.011401851,0.012807048
7,0.014616201,0.016417544
8,0.019248834,0.021621117
9,0.024499394,0.027518772
10,0.0313504,0.035214115
11,0.041497387,0.046611648
12,0.05249565,0.05896537
13,0.068900265,0.077391736
14,0.0877031,0.09851189
15,0.113673806,0.1276833
16,0.14287269,0.16048074
17,0.18016148,0.2023651
18,0.22832032,0.25645918
19,0.28471717,0.31980655
20,0.35186625,0.39523128
21,0.4347574,0.4883382
22,0.52470034,0.58936596
23,0.63565904,0.7139995
24,0.7555661,0.8486843
25,0.89027935,1.0


==> new_results/losses/other_basins/resnet-eps-0-c100_50.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,1.1920928e-07,3.5077672e-08
18,9.5367386e-07,2.8062126e-07
19,1.1682442e-05,3.4375919e-06
20,0.00013803483,4.0617142e-05
21,0.0017791648,0.0005235243
22,0.018796654,0.0055309692
23,0.21302806,0.06268411
24,1.2833109,0.3776179
25,3.3984377,1.0


==> new_results/losses/other_basins/resnet-eps-8_0.5.csv <==
,mean_losses,normalized_losses
0,0.09519868,0.098706365
1,0.10078348,0.10449694
2,0.1066443,0.11057371
3,0.11256727,0.11671491
4,0.11881099,0.12318869
5,0.12526001,0.12987533
6,0.13205835,0.13692416
7,0.13916424,0.14429188
8,0.14672114,0.1521272
9,0.15472156,0.16042241
10,0.16289027,0.16889212
11,0.172047,0.17838623
12,0.18163034,0.18832268
13,0.19153877,0.19859618
14,0.20167966,0.20911074
15,0.21224558,0.22006597
16,0.22310941,0.23133008
17,0.23474544,0.24339485
18,0.24631023,0.25538576
19,0.25884834,0.26838583
20,0.2720851,0.28211033
21,0.28558144,0.29610395
22,0.30018452,0.31124508
23,0.3146915,0.3262866
24,0.33025533,0.3424239
25,0.3463639,0.359126
26,0.36293584,0.37630853
27,0.38041908,0.39443597
28,0.39900956,0.41371143
29,0.41769025,0.43308043
30,0.4373384,0.45345253
31,0.458092,0.47497082
32,0.4790559,0.49670717
33,0.50031215,0.5187466
34,0.5225967,0.54185224
35,0.54558945,0.5656922
36,0.5690553,0.5900227
37,0.594372,0.61627215
38,0.61905456,0.6418642
39,0.644132,0.66786563
40,0.6696528,0.69432676
41,0.6953128,0.72093225
42,0.7215517,0.74813795
43,0.74916214,0.7767657
44,0.77770936,0.8063648
45,0.80734944,0.837097
46,0.8368228,0.8676563
47,0.8676185,0.8995867
48,0.8979356,0.93102086
49,0.9304883,0.964773
50,0.9644635,1.0


==> new_results/losses/other_basins/resnet-eps-8_1.csv <==
,mean_losses,normalized_losses
0,0.0049625086,0.0062161875
1,0.005601306,0.0070163645
2,0.006318592,0.007914858
3,0.0070873285,0.008877801
4,0.007942167,0.009948597
5,0.008881115,0.011124752
6,0.009932735,0.012442042
7,0.01110056,0.013904896
8,0.012416562,0.015553359
9,0.013895086,0.017405402
10,0.01551921,0.01943983
11,0.017447323,0.021855041
12,0.019604024,0.024556588
13,0.02200217,0.027560579
14,0.024619432,0.03083904
15,0.027523667,0.034476973
16,0.030707037,0.038464557
17,0.03432572,0.042997427
18,0.038183592,0.047829915
19,0.042646766,0.053420622
20,0.04765676,0.05969629
21,0.053078238,0.066487394
22,0.059355877,0.07435095
23,0.06594485,0.082604505
24,0.07344297,0.09199688
25,0.08167901,0.102313586
26,0.09069299,0.11360476
27,0.10081894,0.12628883
28,0.11221751,0.14056702
29,0.124382675,0.15580548
30,0.13787228,0.17270297
31,0.1530374,0.19169925
32,0.16928731,0.21205437
33,0.18671621,0.23388635
34,0.20593588,0.25796148
35,0.22700077,0.28434798
36,0.24972647,0.3128149
37,0.27555692,0.3451709
38,0.30227408,0.3786376
39,0.3304092,0.4138805
40,0.36050642,0.45158118
41,0.39181283,0.49079654
42,0.42542285,0.5328975
43,0.46246,0.5792913
44,0.50250864,0.6294574
45,0.54582804,0.6837206
46,0.5904016,0.73955476
47,0.6383871,0.7996628
48,0.6867404,0.8602317
49,0.7403138,0.9273394
50,0.7983203,1.0


==> new_results/losses/other_basins/resnet-eps-8_10.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,0.0,0.0
21,0.0,0.0
22,0.0,0.0
23,0.0,0.0
24,0.0,0.0
25,0.0,0.0
26,0.0,0.0
27,0.0,0.0
28,0.0,0.0
29,0.0,0.0
30,0.0,0.0
31,0.0,0.0
32,0.0,0.0
33,1.1920928e-07,8.8694584e-08
34,2.3841855e-07,1.7738915e-07
35,5.960463e-07,4.4347283e-07
36,1.7881378e-06,1.3304176e-06
37,5.245195e-06,3.9025517e-06
38,1.5020258e-05,1.1175434e-05
39,4.112636e-05,3.0599003e-05
40,0.00011252724,8.372298e-05
41,0.000295357,0.00021975274
42,0.0007840897,0.0005833816
43,0.00215917,0.0016064746
44,0.006040887,0.0044945655
45,0.01714785,0.012758414
46,0.0466004,0.034671824
47,0.1251258,0.093096614
48,0.30177462,0.2245276
49,0.68244004,0.5077519
50,1.3440424,1.0


==> new_results/losses/other_basins/resnet-eps-8_100.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,0.0,0.0
21,0.0,0.0
22,0.0,0.0
23,0.0,0.0
24,0.0,0.0
25,0.0,0.0
26,0.0,0.0
27,0.0,0.0
28,0.0,0.0
29,0.0,0.0
30,0.0,0.0
31,0.0,0.0
32,0.0,0.0
33,0.0,0.0
34,0.0,0.0
35,0.0,0.0
36,0.0,0.0
37,0.0,0.0
38,0.0,0.0
39,0.0,0.0
40,0.0,0.0
41,0.0,0.0
42,0.0,0.0
43,0.0,0.0
44,0.0,0.0
45,0.0,0.0
46,0.0,0.0
47,0.0,0.0
48,0.00011526874,9.781139e-06
49,1.4257946,0.12098592
50,11.784798,1.0


==> new_results/losses/other_basins/resnet-eps-8_2.5.csv <==
,mean_losses,normalized_losses
0,1.5497195e-06,1.9943031e-06
1,2.0265559e-06,2.6079342e-06
2,2.7418098e-06,3.5283804e-06
3,3.6954812e-06,4.755641e-06
4,4.887569e-06,6.289715e-06
5,6.4372807e-06,8.284008e-06
6,8.463824e-06,1.0891927e-05
7,1.1086402e-05,1.426687e-05
8,1.4781843e-05,1.9022458e-05
9,1.9550132e-05,2.5158675e-05
10,2.5748875e-05,3.3135715e-05
11,3.4570097e-05,4.448757e-05
12,4.613293e-05,5.9367547e-05
13,6.1629304e-05,7.9309524e-05
14,8.1774226e-05,0.000105233616
15,0.00010811698,0.00013913358
16,0.00014256415,0.00018346297
17,0.00018880969,0.00024297542
18,0.0002473287,0.00031828234
19,0.00032777182,0.000421803
20,0.00043478096,0.00055951095
21,0.00057180267,0.00073584146
22,0.0007609809,0.0009792912
23,0.0009954979,0.0012810864
24,0.0013103242,0.0016862301
25,0.0017187123,0.0022117766
26,0.002248856,0.0028940078
27,0.0029557135,0.0038036488
28,0.0038975717,0.005015707
29,0.0050916765,0.006552377
30,0.00665176,0.008560018
31,0.00873991,0.011247216
32,0.011402086,0.014673118
33,0.014783477,0.019024562
34,0.019185686,0.024689676
35,0.024929002,0.032080635
36,0.032305494,0.041573297
37,0.042263787,0.054388426
38,0.054610204,0.07027678
39,0.069768816,0.0897841
40,0.08889507,0.11439729
41,0.11188617,0.14398408
42,0.14078918,0.1811788
43,0.17801385,0.22908247
44,0.22488374,0.2893984
45,0.28356305,0.36491162
46,0.35248604,0.45360726
47,0.43601835,0.5611033
48,0.52894926,0.6806942
49,0.6421188,0.8263299
50,0.7770732,1.0


==> new_results/losses/other_basins/resnet-eps-8_5.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,1.1920928e-07,1.2677803e-07
19,1.1920928e-07,1.2677803e-07
20,2.3841855e-07,2.5355604e-07
21,3.576278e-07,3.8033406e-07
22,7.152555e-07,7.60668e-07
23,1.1920922e-06,1.2677797e-06
24,2.0265559e-06,2.1552244e-06
25,3.3378547e-06,3.5497792e-06
26,5.841238e-06,6.2121053e-06
27,1.001353e-05,1.0649302e-05
28,1.7523613e-05,1.8636209e-05
29,2.9921084e-05,3.182081e-05
30,5.1020274e-05,5.4259614e-05
31,8.821098e-05,9.3811606e-05
32,0.0001504308,0.00015998185
33,0.00025352603,0.00026962272
34,0.00042858475,0.00045579614
35,0.00072715065,0.00077331834
36,0.0012293647,0.0013074186
37,0.00212277,0.0022575473
38,0.0035843905,0.003811968
39,0.005928669,0.006305088
40,0.009787428,0.010408845
41,0.015807439,0.016811073
42,0.025631865,0.027259264
43,0.042195104,0.044874124
44,0.069673866,0.07409755
45,0.11503533,0.12233907
46,0.18437624,0.19608252
47,0.29150668,0.3100148
48,0.4383811,0.46621448
49,0.6508128,0.6921337
50,0.9402992,1.0


==> new_results/losses/other_basins/resnet-eps-8_50.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,0.0,0.0
21,0.0,0.0
22,0.0,0.0
23,0.0,0.0
24,0.0,0.0
25,0.0,0.0
26,0.0,0.0
27,0.0,0.0
28,0.0,0.0
29,0.0,0.0
30,0.0,0.0
31,0.0,0.0
32,0.0,0.0
33,0.0,0.0
34,0.0,0.0
35,0.0,0.0
36,0.0,0.0
37,0.0,0.0
38,0.0,0.0
39,0.0,0.0
40,0.0,0.0
41,0.0,0.0
42,0.0,0.0
43,0.0,0.0
44,0.0,0.0
45,0.0,0.0
46,4.7683704e-07,8.1938204e-08
47,7.724464e-05,1.327348e-05
48,0.009904525,0.001701963
49,0.97381103,0.16733669
50,5.8194714,1.0


==> new_results/losses/other_basins/vgg-eps-0-c100_0.5.csv <==
,mean_losses,normalized_losses
0,1.5207096,0.82800955
1,1.5319011,0.83410317
2,1.5452075,0.84134835
3,1.5582236,0.84843546
4,1.5695901,0.8546244
5,1.5813303,0.8610168
6,1.5934078,0.8675929
7,1.6081538,0.8756219
8,1.618646,0.88133484
9,1.6317029,0.8884441
10,1.6423373,0.8942345
11,1.6550847,0.90117526
12,1.667296,0.9078242
13,1.6795447,0.91449344
14,1.6922892,0.92143273
15,1.7039897,0.9278035
16,1.716692,0.93471974
17,1.7291719,0.9415149
18,1.742091,0.9485492
19,1.7560529,0.9561513
20,1.7690508,0.9632286
21,1.7820045,0.97028166
22,1.7955964,0.9776823
23,1.8071277,0.983961
24,1.8218333,0.99196804
25,1.8365847,1.0


==> new_results/losses/other_basins/vgg-eps-0-c100_1.csv <==
,mean_losses,normalized_losses
0,0.8422188,0.61418456
1,0.85902387,0.6264396
2,0.8791536,0.6411191
3,0.899065,0.6556394
4,0.91666526,0.6684743
5,0.93511546,0.68192905
6,0.95411605,0.69578516
7,0.9774149,0.7127757
8,0.9943674,0.7251383
9,1.0156283,0.7406427
10,1.0329156,0.7532494
11,1.0542064,0.7687756
12,1.0748373,0.7838206
13,1.0950631,0.79857016
14,1.1167964,0.8144191
15,1.1366239,0.8288782
16,1.1582199,0.844627
17,1.1803361,0.8607552
18,1.2028879,0.87720096
19,1.227087,0.8948481
20,1.249723,0.91135526
21,1.2727627,0.92815685
22,1.2971631,0.9459508
23,1.3179142,0.9610835
24,1.3446636,0.98059034
25,1.3712797,1.0


==> new_results/losses/other_basins/vgg-eps-0-c100_10.csv <==
,mean_losses,normalized_losses
0,7.9747835e-05,9.552057e-05
1,0.00011681828,0.0001399229
2,0.00017557987,0.00021030652
3,0.00026913834,0.00032236922
4,0.00038866594,0.0004655373
5,0.0005675136,0.00067975785
6,0.00082708953,0.0009906734
7,0.0012980616,0.0015547955
8,0.0018427073,0.0022071628
9,0.0027730127,0.0033214663
10,0.00387121,0.004636868
11,0.005806602,0.0069550467
12,0.008602348,0.010303743
13,0.01231648,0.014752465
14,0.01852836,0.022192948
15,0.026422013,0.031647827
16,0.037991032,0.045504995
17,0.056925386,0.068184234
18,0.08224386,0.098510265
19,0.1200777,0.14382698
20,0.16811845,0.20136935
21,0.23813078,0.2852289
22,0.3357707,0.40218028
23,0.44521964,0.5332763
24,0.6251696,0.7488172
25,0.83487606,1.0


==> new_results/losses/other_basins/vgg-eps-0-c100_100.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,0.0,0.0
21,1.1920922e-06,5.077774e-07
22,6.544376e-05,2.7876084e-05
23,0.0019909577,0.00084805797
24,0.14915419,0.06353294
25,2.347667,1.0


==> new_results/losses/other_basins/vgg-eps-0-c100_2.5.csv <==
,mean_losses,normalized_losses
0,0.18385921,0.18172966
1,0.19764546,0.19535622
2,0.2146633,0.21217695
3,0.23282534,0.23012863
4,0.24981636,0.24692285
5,0.26859045,0.26547948
6,0.2887345,0.28539023
7,0.31488356,0.3112364
8,0.3354067,0.33152184
9,0.36200184,0.35780895
10,0.384719,0.380263
11,0.41427422,0.40947586
12,0.4444443,0.4392965
13,0.47446686,0.4689713
14,0.50928473,0.5033859
15,0.54187316,0.5355969
16,0.57833207,0.5716335
17,0.6186378,0.6114724
18,0.65988195,0.65223885
19,0.7053438,0.69717413
20,0.74928004,0.7406015
21,0.7961486,0.78692716
22,0.84725183,0.8374385
23,0.8922374,0.88190305
24,0.9519906,0.9409641
25,1.0117183,1.0


==> new_results/losses/other_basins/vgg-eps-0-c100_5.csv <==
,mean_losses,normalized_losses
0,0.01279243,0.015042738
1,0.015222094,0.017899802
2,0.018453699,0.021699877
3,0.02245302,0.026402716
4,0.026624123,0.031307556
5,0.031744625,0.037328802
6,0.03783253,0.044487625
7,0.04672328,0.054942343
8,0.054799136,0.06443881
9,0.06621902,0.07786756
10,0.07716515,0.09073922
11,0.092985846,0.109342925
12,0.111196086,0.13075651
13,0.13099447,0.15403762
14,0.15724832,0.18490976
15,0.18424577,0.21665631
16,0.21691722,0.25507498
17,0.25848296,0.30395254
18,0.30385354,0.35730422
19,0.35842416,0.4214743
20,0.4154225,0.4884992
21,0.4826346,0.56753457
22,0.56099844,0.6596833
23,0.635376,0.7471445
24,0.7408268,0.8711451
25,0.8504057,1.0


==> new_results/losses/other_basins/vgg-eps-0-c100_50.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,1.1920928e-07,8.421053e-08
17,5.960463e-07,4.2105253e-07
18,3.6954812e-06,2.6105217e-06
19,2.6940936e-05,1.9031324e-05
20,0.00016449529,0.00011620098
21,0.0011337526,0.00080089323
22,0.0081688585,0.0057705566
23,0.04427337,0.031275112
24,0.341235,0.24105154
25,1.4156102,1.0


==> new_results/losses/other_basins/vgg-eps-0_0.5.csv <==
,mean_losses,normalized_losses
0,0.38950294,0.4979767
1,0.40086985,0.5125092
2,0.41229942,0.52712184
3,0.4248701,0.54319334
4,0.43655393,0.55813104
5,0.44991362,0.57521135
6,0.46152842,0.5900608
7,0.47605342,0.60863084
8,0.4884801,0.6245183
9,0.5021483,0.6419929
10,0.51709366,0.6611005
11,0.5323897,0.6806564
12,0.54718494,0.699572
13,0.5613004,0.7176185
14,0.57689357,0.73755425
15,0.5926899,0.75774974
16,0.60946226,0.7791931
17,0.62683976,0.80141014
18,0.64366764,0.82292444
19,0.6630522,0.84770745
20,0.6812035,0.87091374
21,0.70223886,0.8978073
22,0.7199938,0.9205069
23,0.7385738,0.94426125
24,0.7603794,0.97213954
25,0.782171,1.0


==> new_results/losses/other_basins/vgg-eps-0_1.csv <==
,mean_losses,normalized_losses
0,0.1609773,0.20691766
1,0.17226005,0.22142032
2,0.18401968,0.23653597
3,0.19748344,0.25384206
4,0.2104737,0.27053955
5,0.22585404,0.2903092
6,0.2397073,0.30811596
7,0.2576919,0.33123305
8,0.27360126,0.3516827
9,0.2916839,0.37492585
10,0.31212544,0.40120107
11,0.33375576,0.42900434
12,0.35537067,0.4567878
13,0.37666112,0.4841542
14,0.40082595,0.5152153
15,0.42605606,0.5476457
16,0.4535737,0.5830164
17,0.48291117,0.62072635
18,0.51209104,0.65823364
19,0.5466481,0.70265275
20,0.5798515,0.7453319
21,0.61929685,0.79603434
22,0.65340245,0.8398731
23,0.68979895,0.8866566
24,0.73342484,0.94273263
25,0.7779776,1.0


==> new_results/losses/other_basins/vgg-eps-0_10.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,1.1920928e-07,7.80721e-08
3,1.1920928e-07,7.80721e-08
4,3.576278e-07,2.3421626e-07
5,7.152555e-07,4.6843246e-07
6,1.4305105e-06,9.368645e-07
7,3.3378547e-06,2.1860153e-06
8,6.675698e-06,4.372023e-06
9,1.394739e-05,9.134372e-06
10,3.0517112e-05,1.9986153e-05
11,6.6754976e-05,4.371892e-05
12,0.00014041868,9.196247e-05
13,0.00028129434,0.00018422423
14,0.00059610716,0.00039040027
15,0.0012562725,0.0008227533
16,0.0027221313,0.001782768
17,0.005960665,0.0039037364
18,0.012516164,0.008197039
19,0.028800061,0.018861627
20,0.061293203,0.040141914
21,0.14124027,0.092500545
22,0.27248734,0.17845638
23,0.5065551,0.33175114
24,0.93794966,0.6142785
25,1.5269128,1.0


==> new_results/losses/other_basins/vgg-eps-0_100.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,0.0,0.0
21,0.0,0.0
22,6.4372807e-06,5.1572766e-07
23,0.01104904,0.0008852023
24,4.0917416,0.32781303
25,12.481937,1.0


==> new_results/losses/other_basins/vgg-eps-0_2.5.csv <==
,mean_losses,normalized_losses
0,0.011901443,0.013484245
1,0.014289789,0.016190223
2,0.017091483,0.01936452
3,0.020715661,0.023470687
4,0.024659675,0.027939225
5,0.029933577,0.033914518
6,0.035278782,0.03997059
7,0.04311341,0.04884717
8,0.050937213,0.05771148
9,0.060910236,0.06901084
10,0.07364931,0.08344411
11,0.0889207,0.100746475
12,0.10612406,0.12023775
13,0.12506005,0.14169209
14,0.14905067,0.16887328
15,0.17703842,0.20058319
16,0.2110928,0.23916654
17,0.25154915,0.28500327
18,0.296082,0.33545867
19,0.35435697,0.40148377
20,0.41591126,0.4712243
21,0.49587482,0.5618224
22,0.5706962,0.64659446
23,0.6559395,0.7431745
24,0.76480234,0.8665153
25,0.8826184,1.0


==> new_results/losses/other_basins/vgg-eps-0_5.csv <==
,mean_losses,normalized_losses
0,0.00013803483,0.00012822398
1,0.00019953644,0.00018535437
2,0.00028618056,0.00026584024
3,0.00042191186,0.00039192443
4,0.00060015783,0.00055750157
5,0.0008889061,0.000825727
6,0.0012410327,0.0011528262
7,0.0018675759,0.0017348378
8,0.002626543,0.0024398612
9,0.003791645,0.0035221535
10,0.0056101964,0.005211451
11,0.00829442,0.0077048936
12,0.0120003885,0.01114746
13,0.016947683,0.015743125
14,0.024577327,0.022830492
15,0.035489924,0.032967474
16,0.05183338,0.048149318
17,0.07583801,0.07044781
18,0.1082768,0.10058101
19,0.16056904,0.14915659
20,0.22808187,0.21187092
21,0.33424103,0.31048483
22,0.45125863,0.41918537
23,0.6029748,0.56011826
24,0.82002354,0.76174027
25,1.0765133,1.0


==> new_results/losses/other_basins/vgg-eps-0_50.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,8.344647e-07,1.332654e-07
21,6.9138994e-05,1.1041613e-05
22,0.0025909923,0.00041378578
23,0.102020256,0.016292805
24,2.1766312,0.34761164
25,6.2616754,1.0


==> new_results/losses/other_basins/wrn-eps-0-c100_0.5.csv <==
,mean_losses,normalized_losses
0,0.6240222,0.36265
1,0.6546257,0.38043523
2,0.6864908,0.3989536
3,0.72062236,0.41878915
4,0.75407326,0.4382291
5,0.7887588,0.4583866
6,0.82545173,0.47971064
7,0.86345243,0.50179476
8,0.90347767,0.52505535
9,0.9434953,0.54831153
10,0.98455775,0.57217497
11,1.0273048,0.5970174
12,1.0703803,0.6220507
13,1.1155622,0.6483081
14,1.1601282,0.6742076
15,1.2061763,0.70096844
16,1.2517419,0.7274488
17,1.3003026,0.7556699
18,1.3492697,0.7841271
19,1.3979685,0.81242836
20,1.4490165,0.84209484
21,1.5017021,0.872713
22,1.5542876,0.90327305
23,1.6092452,0.9352116
24,1.6661114,0.96825933
25,1.7207284,1.0


==> new_results/losses/other_basins/wrn-eps-0-c100_1.csv <==
,mean_losses,normalized_losses
0,0.0461701,0.036429502
1,0.05339901,0.042133316
2,0.06185915,0.0488086
3,0.07222367,0.0569865
4,0.083559684,0.06593093
5,0.09686467,0.076428935
6,0.11251891,0.08878057
7,0.13055475,0.103011355
8,0.15172626,0.11971627
9,0.1757026,0.13863428
10,0.20295079,0.16013385
11,0.23432934,0.18489242
12,0.26949942,0.2126426
13,0.3106976,0.24514909
14,0.35486078,0.27999508
15,0.4051191,0.3196503
16,0.4593121,0.36241013
17,0.52196705,0.4118466
18,0.5906803,0.4660633
19,0.6645679,0.5243627
20,0.7470302,0.58942777
21,0.8386442,0.6617138
22,0.9344598,0.73731494
23,1.0399799,0.8205733
24,1.1534774,0.910126
25,1.2673821,1.0


==> new_results/losses/other_basins/wrn-eps-0-c100_10.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,2.3841855e-07,6.89737e-08
15,1.072883e-06,3.1038152e-07
16,5.841238e-06,1.6898508e-06
17,3.397407e-05,9.828586e-06
18,0.00019155098,5.5415065e-05
19,0.0010361071,0.00029974236
20,0.0056970846,0.0016481478
21,0.03210718,0.009288502
22,0.16307865,0.047178116
23,0.70120305,0.20285574
24,1.9168262,0.5545315
25,3.4566588,1.0


==> new_results/losses/other_basins/wrn-eps-0-c100_100.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,0.0,0.0
21,0.0,0.0
22,0.0,0.0
23,0.47765917,0.014219699
24,16.924194,0.50382566
25,33.59137,1.0


==> new_results/losses/other_basins/wrn-eps-0-c100_2.5.csv <==
,mean_losses,normalized_losses
0,6.806619e-05,4.8671154e-05
1,0.00010322992,7.38152e-05
2,0.0001571055,0.00011233927
3,0.00024577935,0.00017574606
4,0.00037424712,0.00026760774
5,0.00057466206,0.0004109157
6,0.00088700047,0.00063425524
7,0.001364849,0.0009759438
8,0.002111945,0.0015101595
9,0.0032480601,0.0023225457
10,0.0049647624,0.0035500843
11,0.007623744,0.005451406
12,0.011623752,0.008311637
13,0.018024812,0.012888754
14,0.027287053,0.019511778
15,0.04146811,0.029652031
16,0.062041115,0.044362888
17,0.0939925,0.06720992
18,0.14083247,0.100703135
19,0.20709056,0.14808139
20,0.30207464,0.21600036
21,0.43571892,0.31156355
22,0.6068797,0.43395314
23,0.8297683,0.593331
24,1.1005056,0.7869234
25,1.3984914,1.0


==> new_results/losses/other_basins/wrn-eps-0-c100_5.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,1.1920928e-07,6.110029e-08
5,2.3841855e-07,1.2220056e-07
6,4.7683704e-07,2.444011e-07
7,1.1920922e-06,6.110025e-07
8,2.7418098e-06,1.4053046e-06
9,6.5564896e-06,3.360505e-06
10,1.537788e-05,7.881877e-06
11,3.6596583e-05,1.8757446e-05
12,8.5707805e-05,4.3929223e-05
13,0.00020895206,0.000107097614
14,0.00048768547,0.00024996142
15,0.0011493512,0.0005890958
16,0.002645804,0.0013560973
17,0.0063124322,0.0032354142
18,0.014896702,0.00763525
19,0.034280106,0.017570144
20,0.07871402,0.040344585
21,0.17888825,0.09168852
22,0.37621793,0.19282913
23,0.7393301,0.37894097
24,1.2864575,0.6593691
25,1.951043,1.0


==> new_results/losses/other_basins/wrn-eps-0-c100_50.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,0.0,0.0
21,0.0,0.0
22,0.00013040646,7.748263e-06
23,0.5934076,0.03525805
24,8.49703,0.50486165
25,16.830414,1.0


==> new_results/losses/other_basins/wrn-eps-0_0.5.csv <==
,mean_losses,normalized_losses
0,0.15617523,0.15315545
1,0.1674302,0.1641928
2,0.17898244,0.17552166
3,0.19181581,0.18810688
4,0.20545919,0.20148647
5,0.22062248,0.21635656
6,0.23668914,0.23211256
7,0.25453103,0.24960946
8,0.27400422,0.2687061
9,0.29543155,0.28971913
10,0.31930387,0.31312987
11,0.3456153,0.33893254
12,0.37429714,0.3670598
13,0.4045381,0.396716
14,0.43827358,0.4297992
15,0.47416085,0.46499255
16,0.512408,0.5025002
17,0.5540898,0.54337597
18,0.59792477,0.5863634
19,0.6478445,0.63531786
20,0.69820863,0.6847082
21,0.7531306,0.7385682
22,0.8122499,0.7965444
23,0.8758484,0.8589131
24,0.9446205,0.9263554
25,1.0197171,1.0


==> new_results/losses/other_basins/wrn-eps-0_1.csv <==
,mean_losses,normalized_losses
0,0.008892341,0.008444803
1,0.010459723,0.009933301
2,0.012229224,0.011613745
3,0.014402952,0.013678073
4,0.016967256,0.016113319
5,0.020145802,0.019131893
6,0.023920048,0.022716189
7,0.028613681,0.027173597
8,0.03439575,0.032664664
9,0.041599967,0.0395063
10,0.050728284,0.048175205
11,0.062257435,0.059124112
12,0.07665528,0.072797336
13,0.09416427,0.089425124
14,0.116620146,0.11075083
15,0.14412592,0.13687228
16,0.17778894,0.1688411
17,0.21976404,0.20870365
18,0.2701867,0.2565886
19,0.33515093,0.3182833
20,0.40939844,0.38879403
21,0.49985,0.4746933
22,0.60721695,0.57665664
23,0.734015,0.6970731
24,0.88147783,0.8371144
25,1.0529957,1.0


==> new_results/losses/other_basins/wrn-eps-0_10.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,2.3841855e-07,3.6972963e-08
18,3.6954812e-06,5.7307994e-07
19,5.4596363e-05,8.466578e-06
20,0.0007097586,0.00011006643
21,0.009914558,0.0015375087
22,0.1345399,0.02086389
23,1.1665199,0.18089908
24,3.6009054,0.5584135
25,6.448457,1.0


==> new_results/losses/other_basins/wrn-eps-0_100.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,0.0,0.0
21,0.0,0.0
22,0.0,0.0
23,8.723247,0.13367248
24,36.52179,0.55964917
25,65.25836,1.0


==> new_results/losses/other_basins/wrn-eps-0_2.5.csv <==
,mean_losses,normalized_losses
0,2.622601e-06,1.5075732e-06
1,3.933899e-06,2.2613583e-06
2,5.841238e-06,3.357771e-06
3,9.059865e-06,5.207963e-06
4,1.4066597e-05,8.086028e-06
5,2.2291888e-05,1.2814246e-05
6,3.5881352e-05,2.0626e-05
7,5.912606e-05,3.3987963e-05
8,9.917721e-05,5.7010922e-05
9,0.00017021637,9.7847e-05
10,0.0002998856,0.00017238593
11,0.0005407063,0.00031081904
12,0.0009844224,0.00056588434
13,0.0017915404,0.0010298472
14,0.0033470346,0.0019240058
15,0.006236497,0.0035849812
16,0.011606195,0.0066716927
17,0.021828398,0.012547813
18,0.040611133,0.023344861
19,0.0778681,0.044761613
20,0.14280893,0.082092136
21,0.2598371,0.14936447
22,0.45616055,0.26221883
23,0.7623591,0.43823367
24,1.1908131,0.6845257
25,1.7396177,1.0


==> new_results/losses/other_basins/wrn-eps-0_5.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,1.1920928e-07,3.701773e-08
11,2.3841855e-07,7.4035455e-08
12,9.5367386e-07,2.9614174e-07
13,3.2186456e-06,9.994772e-07
14,1.1563234e-05,3.5906992e-06
15,4.0768748e-05,1.2659807e-05
16,0.00014375607,4.464018e-05
17,0.0005186643,0.0001610594
18,0.0018409224,0.00057165656
19,0.0070460173,0.0021879803
20,0.025181983,0.007819692
21,0.09124352,0.028333599
22,0.30983537,0.09621233
23,0.88503146,0.27482638
24,1.9040469,0.59125847
25,3.2203293,1.0


==> new_results/losses/other_basins/wrn-eps-0_50.csv <==
,mean_losses,normalized_losses
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0
11,0.0,0.0
12,0.0,0.0
13,0.0,0.0
14,0.0,0.0
15,0.0,0.0
16,0.0,0.0
17,0.0,0.0
18,0.0,0.0
19,0.0,0.0
20,0.0,0.0
21,0.0,0.0
22,8.7972585e-05,2.6997607e-06
23,4.3309307,0.13291046
24,18.217041,0.5590566
25,32.585327,1.0


==> new_results/losses/resnet-eps-0-c100/basins_resnet-eps-0-c100_analysis_results.csv <==
loss_0,loss_1,loss_2,loss_3,loss_4
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
4.7683704e-07,0.0,0.0,0.0,0.0
3.7192607e-05,4.7683704e-07,0.0,0.0,0.0
0.0015876796,0.0002690192,0.0,0.0,0.0
0.07628368,0.17986515,0.0,0.0,0.0
1.5953493,5.1316566,0.0,0.0,0.0
5.331752,11.525888,0.0,0.0,0.0
9.182354,18.533936,0.000107878586,0.0,0.0
13.170412,24.953064,3.19608,0.0,0.0
16.764282,31.730713,14.828491,0.0,0.0
20.741089,38.57837,27.56726,0.0,0.0
24.67749,45.497314,39.279297,0.0,0.0
28.42517,52.118164,51.538635,0.0,0.0
32.490112,58.51178,63.606567,0.0,0.0
36.236816,65.03015,76.52002,4.2676016e-05,0.0
40.16687,71.78168,88.69891,0.066429086,0.0
43.877808,78.980835,100.30176,4.537612,0.0
47.49695,85.714905,112.75165,11.828743,0.0
51.59485,92.433716,124.86029,19.0708,0.0
55.282593,99.26477,137.20789,26.715576,7.569503e-05
58.922974,106.33374,147.6875,33.459473,0.1402433


==> new_results/losses/resnet-eps-0-c100/scale_0.25_resnet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
2341.037,0.35154748,True
1018.2998,0.24015993,True
1925.7662,0.49241734,True
1426.7987,0.33757663,True
836.9691,0.12132716,True
1516.267,0.2503426,False
1731.7168,0.5063633,False
1124.9799,0.08161163,True
1137.632,0.20641518,False
977.91425,0.104846925,False
425.08426,0.010906279,False
197.64876,-0.0049831066,False
1176.3402,0.17265868,False
794.2161,0.02575937,False
964.9155,0.17023885,False
983.94855,0.0872857,False
1410.8749,0.15528333,False
1468.2367,0.17360091,True
1377.8298,0.22210407,True
629.15326,-0.010707378,False
982.8242,0.055300415,False
811.2026,0.111667365,False
1357.7512,0.21606731,True
849.5001,0.061977386,False
961.0468,0.08565092,False
1223.2977,0.119145155,False
1436.3987,0.21350396,False
1359.5963,0.5004196,True
1243.251,0.1201359,True
1262.3551,0.2673344,False
1124.1466,0.15069827,False
1727.2722,0.14613366,False
1466.9537,0.265391,True
208.01117,-0.0037268512,False
759.22015,0.03681484,False
1571.8114,0.18635666,False
1143.8326,0.07963163,False
1478.4966,0.30702138,True
1793.0375,0.19426847,True
1163.8322,0.19818199,False
1342.5486,0.18369365,True
876.48047,0.051678553,False
1064.4442,0.11715126,False
1978.395,0.25183737,True
795.4581,0.09768748,False
864.1787,0.09996274,False
846.369,0.1139044,False
1519.8763,0.123955995,False
1793.042,0.35220397,False
1871.5305,0.3956182,True
774.2945,0.12998414,False
1668.5796,0.13851047,True
1170.6158,0.10730675,False
2028.2554,0.14093769,True
1667.447,0.175704,False
1468.8315,0.10959691,False
1270.0815,0.14094642,False
1115.5396,0.09794301,False
1554.3091,0.1835047,True
1216.6006,0.21153212,True
1033.6112,0.22239614,False
1527.1273,0.18959916,False
1051.7794,0.14575127,False
1441.0793,0.1451652,True
758.4577,0.053049326,False
1768.4473,0.07255077,True
1571.3802,0.3036623,True
1193.2131,0.24796093,True
1032.4501,0.05978626,False
720.80963,0.112432405,False
420.6018,-0.002035685,False
1567.3446,0.33281767,False
1741.6423,0.1908375,True
1365.6816,0.18085313,True
1588.9813,0.32430184,True
2211.908,0.17592722,True
1067.884,0.18831855,False
337.30695,0.0031713322,False
1312.5092,0.0998109,False
1189.6986,0.1476686,False
1296.8864,0.17341721,False
1135.3657,0.15135622,True
1102.8354,0.2091471,False
418.10132,-0.0073334277,False
1665.5002,0.18916476,False
1615.2404,0.19756651,True
1106.8689,0.21393886,False
1462.6263,0.21370435,False
191.6241,-0.0013449639,False
1047.7393,0.15896964,True
1199.5848,0.07711959,False
1161.4188,0.26028246,False
1351.4167,0.22823143,True
907.45776,0.106985375,False
1330.518,0.26462758,True
1057.9569,0.10405654,False
1306.4918,0.16580051,False
817.3137,0.03620231,False
1216.7179,0.19195342,False
867.8596,0.06605527,False
1061.1843,0.30550337,True
1659.7191,0.28935623,False
1114.5183,0.115769684,False
1020.54956,0.1382119,False
500.00833,-0.0001296848,False
1135.0927,0.21604699,False
1364.7576,0.13205898,True
940.2114,0.09211749,False
526.79376,0.03262212,False
1446.1968,0.32497168,True
938.0771,0.12358025,False
653.6866,0.049053475,False
1442.9065,0.35403454,True
1240.7175,0.17582077,True
1349.2743,0.16839635,True
1280.2445,0.19755554,True
1388.768,0.4491281,False
1079.9065,0.06685382,False
859.84595,0.16071904,False
1256.5498,0.39263052,False
1522.65,0.4434011,False
1024.2289,0.18271506,True
1237.6373,0.20346713,True
924.8383,0.07130501,False
1371.8417,0.24607742,True
1843.9534,0.19724166,True
1239.5828,0.48653185,False
1142.5312,0.17642725,False
1508.8647,0.20440513,False
901.7653,0.12777528,False
639.9863,0.15383781,False
1602.6566,0.38864982,True
1165.9413,0.09242058,False
1609.5376,0.2586807,True
2110.3726,0.2912172,True
1523.2747,0.20685434,False
1416.4548,0.27042103,False
1734.1678,0.06105447,True
1256.788,0.1499592,True
1469.9564,0.15265441,True
1038.1158,0.053263545,False
1154.6311,0.17611188,False
730.813,0.08751924,False
1654.8058,0.17952931,False
1490.976,0.2012533,False
1375.804,0.2237246,True
1549.5316,0.17371655,True
1264.3961,0.097222626,False
1020.49146,0.19159412,False
1018.35895,0.13251472,False
643.2436,0.07497187,False
1161.2332,0.21558058,True
1435.1532,0.2262857,True
589.7396,0.1053455,False
1671.2842,0.23847258,True
1573.3777,0.6717522,True
1115.3478,0.3511567,True
1948.8713,0.28758812,True
559.6797,0.05101508,False
1841.2875,0.22557724,True
1499.3494,0.25983143,True
1191.7501,0.26438677,True
929.18744,0.10914755,True
1282.4698,0.2324683,False
2341.6191,0.3367225,True
1078.5645,0.16697371,True
1227.6794,0.17379665,True
1527.8469,0.22031838,False
1715.604,0.19668806,True
1573.4042,0.19806063,False
1130.0726,0.11740184,False
707.1917,0.052317947,False
2021.225,0.22197425,True
1652.4388,0.3369609,True
1310.171,0.20521677,False
667.55676,0.04944247,False
1116.6626,0.17136756,False
641.1592,0.06684896,False
758.03516,0.056308836,False
1120.4186,0.23098564,False
1409.9802,0.23968971,False
1287.4867,0.1637398,False
1313.8002,0.07580727,True
1422.4702,0.22569323,False
1710.7068,0.31139147,True
1221.4174,0.43716538,True
983.84296,0.02852112,False
2157.04,0.2681116,False
1294.5842,0.1998049,False
1601.8795,0.29831922,True
899.50116,0.07946789,False
1609.7092,0.2212348,True
1507.7095,0.3500991,True
1736.4227,0.18770546,True
1665.6915,0.19328415,False
1573.8391,0.30276674,True
1221.6503,0.2177229,False
1339.5443,0.27927053,True
1186.6711,0.6335845,True
1640.4043,0.23781109,True
1493.4778,0.18762183,False
1362.399,0.25306845,True
1834.7454,0.32391894,True
1090.8553,0.16511005,False
959.72186,0.13649553,False
1228.7053,0.14805096,False
1546.381,0.24951297,True
925.56226,0.28843713,True
1038.6156,0.146169,False
1283.9167,0.07351157,False
1205.6018,0.10808647,True
1569.4923,0.22374058,True
989.48083,0.097245574,False
1168.5602,0.09688449,False
1118.8472,0.13646317,True
1781.2378,0.19766688,True
1703.5654,0.38356566,False
1158.8387,0.13493729,False
1671.6279,0.20159197,True
1880.8159,0.50461817,True
1129.1785,0.4240644,True
2648.9668,0.18000722,True
1445.1602,0.21596265,True
912.6429,0.18082112,False
1247.9612,0.19381905,False
2150.4075,0.29808664,True
1852.4194,0.15559429,True
1387.2092,0.20353425,True
802.86664,0.059001856,False
1780.0398,0.19349182,True
1488.7373,0.17946923,False
1189.638,0.11730349,False
1740.1924,0.27629185,True
1276.7958,0.22329605,True
2232.1052,0.1682322,True
1087.5974,0.059164524,False
2066.1465,0.2983818,True
2098.9912,0.33910644,True
739.35175,0.04631576,False
1080.2119,0.40545774,True
1616.4692,0.33630186,False
1566.3257,0.17473012,False
1734.3068,0.15875459,True
835.2289,0.059300467,False
1120.1256,0.32471502,True
1440.5485,0.22391415,True
1174.3275,0.29061186,False
1040.7815,0.15965146,False
1084.2859,0.115615726,True
2054.2046,0.26024163,False
1377.2529,0.24185538,True
1125.7473,0.32765865,True
1544.0344,0.19782984,True
1571.4551,0.17235422,False
1531.8063,0.39445293,True
871.69214,0.1131731,False
1087.2705,0.15352857,False
1286.9982,0.16745865,False
1430.5786,0.2103709,True
1095.9792,0.34013224,True
1887.2063,0.2223975,True
1057.5725,0.19547987,False
1330.0148,0.10175276,True
1126.741,0.1179266,False
981.1481,0.15175518,False
809.59705,0.081019655,False
1353.3875,0.1738329,False
1378.1031,0.15243697,True
1317.9812,0.6088581,False
754.91925,0.11427677,False
354.9041,-0.010083582,False
1305.3792,0.1609708,False
513.9886,-0.032524914,False
2958.6265,0.16223252,True
2140.7908,0.32418108,True
1552.8245,0.23385835,True
291.22095,0.001418367,False
1341.3783,0.27431512,True
1538.3317,0.10351604,False
1936.8335,0.2981887,False
1060.9539,0.109146,True
918.805,0.1418016,False
576.63666,0.044771448,False
1860.7786,0.22332716,True
1036.2892,0.079959214,False
702.63153,0.035770833,False
1555.0702,0.17935914,False
1193.2886,0.11029601,True
768.91437,0.083392486,False
1649.859,0.22835779,True
1521.0225,0.3331269,True
1556.963,0.22832394,False
1258.2358,0.32234335,False
1173.983,0.10882515,False
1312.4712,0.21487194,False
1336.7628,0.21234715,True
921.30054,0.15335393,True
1107.7131,0.24239755,True
799.582,0.11171481,False
1643.1448,0.19947374,False
1580.0657,0.2849213,True
1437.1893,0.180812,False
1908.412,0.34506392,False
775.0647,0.030552536,False
1827.2384,0.4408542,True
1080.0681,0.16569397,False
1740.949,0.26839375,True
1364.9558,0.18206441,True
1685.7202,0.26046336,False
1825.018,0.1396234,True
1294.8041,0.52896285,False
1546.0851,0.25060797,True
1532.1222,0.25749993,False
1249.404,0.33963704,False
819.6535,0.082479015,False
1289.6796,0.2634511,False
1166.1879,0.32065964,False
1640.0547,0.2453301,True
2195.4673,0.6056582,True
808.0586,0.08897039,False
2162.4807,0.22486413,False
1243.3882,0.40398026,True
1678.0459,0.17160988,True
1676.958,0.28032756,True
1286.8619,0.10324961,False
1428.3381,0.31415892,True
908.7322,0.07855457,False
348.686,-0.0048102066,False
1367.77,0.11100316,False
2033.0209,0.12928045,False
805.3836,0.100847125,False
1071.3411,0.1053583,False
1250.4404,0.2566887,True
1733.1139,0.23603582,True
1816.2137,0.15502203,True
1405.3538,0.13100171,True
1558.9081,0.2390908,True
1648.1299,0.23932302,True
1521.8363,0.48841858,True
1168.709,0.2622869,True
1442.0181,0.44274968,True
1109.4534,0.13781196,False
186.90024,0.0009662956,False
1204.4884,0.14123303,False
2074.241,0.35571504,True
1189.8422,0.116107166,False
659.82935,0.07721494,False
1284.6366,0.19794327,False
1541.5531,0.23897523,False
763.02026,0.1473375,False
1951.1653,0.26627326,True
2041.159,0.17655325,True
1080.777,0.16320848,True
2004.6256,0.21121621,True
1481.7665,0.28679013,True
842.4876,0.09213698,False
925.31244,0.11705586,False
624.6937,-0.0032667965,False
1323.0448,0.1881671,True
950.3374,0.13911197,False
2500.1455,0.42078817,True
1152.652,0.087759316,False
1681.4423,0.2772286,True
1237.8616,0.25097096,True
1276.3179,0.13742563,False
696.88995,0.035948604,False
1394.7314,0.4960382,True
539.0973,-0.018616207,False
1383.576,0.14884329,False
993.1471,0.053829193,False
181.62946,0.0026659928,False
681.1746,0.048621923,False
1389.4022,0.18994552,False
1470.9343,0.2288833,False
988.71893,0.09502673,False
1406.7727,0.20536172,True
949.14325,0.07155883,False
815.4668,0.116229236,False
2036.4596,0.12219393,True
1649.975,0.47127795,False
1509.858,0.26533985,False
1719.9021,0.22417581,True
1429.7128,0.35183644,True
1033.6357,0.05920711,False
1504.8188,0.12626094,True
675.8832,0.037247464,False
2009.7943,0.16270351,True
654.979,-0.028491646,False
1108.3457,0.21476316,True
1090.9548,0.14093494,True
1156.6738,0.54578257,True
1710.7588,0.4202571,True
1445.826,0.112430096,True
1403.4418,0.23505998,False
1497.3566,0.28530025,False
423.44247,0.062235504,False
1621.5776,0.44137704,True
2068.2473,0.3685552,False
1133.3671,0.27062345,True
1936.5048,0.12877136,True
1970.3545,0.2677188,True
1561.376,0.20161939,True
1664.8938,0.2030201,True
1367.0903,0.23008776,True
800.20074,0.09138054,False
1368.4884,0.20913279,True
1919.887,0.20489609,True
1527.5771,0.08958864,False
1267.5973,0.22631896,True
1355.7417,0.36814702,True
1384.3136,0.20421624,False
1943.909,0.2409414,True
1186.0891,0.07989168,True
1165.2179,0.11539203,False
961.203,0.2487495,True
1342.0437,0.20976341,False
655.69476,0.061103433,False
907.34717,0.14295575,False
474.02304,-0.0103973,False
1355.4056,0.264727,False
1197.0385,0.16313577,False
1496.5828,0.31744218,True
686.79004,0.05275558,False
1481.1587,0.18699324,True
1676.109,0.3826077,True
1423.372,0.16850936,True
1103.514,0.0739117,False
189.80008,-0.0069577526,False
1666.6526,0.22261012,True
1215.5995,0.16840231,True
1644.7279,0.14247274,False
1343.2968,0.29902577,False
1148.0552,0.056152612,False
1329.2338,0.21572256,True
1584.4128,0.21491385,True
1384.8766,0.27484548,False
1561.9819,0.34853268,True
2313.8516,0.27948952,True
1673.9863,0.32331657,True
958.37933,0.12548539,False
1111.0736,0.113296986,False
1255.9587,0.29212976,True
764.9555,0.06477013,False
967.50696,0.06585997,False
1742.8568,0.21271521,True
1387.0797,0.38590145,False
1421.9581,0.035886645,False
1427.346,0.18761218,True
1567.0911,0.085786045,False
1123.0922,0.2132119,False
1132.0096,0.15208924,True
1324.2758,0.092395246,False
1514.3085,0.1678645,False
664.675,0.03627467,False
1611.6553,0.40006733,True
904.86273,0.09378162,False
1721.762,0.31350803,True
1647.8961,0.19712037,True
1165.0533,0.078246355,True
190.29196,-0.0021118429,False
1520.6665,0.1788032,True
1521.7445,0.41172588,True
1989.6427,0.31745505,True
1310.8789,0.38706517,True
1057.0286,0.20617822,False
787.1509,0.057646334,False
1246.0968,0.22537452,True
1453.7805,0.084065914,True
184.61516,-0.0023443792,False
1652.3403,0.19803572,True
1186.7625,0.09797275,False
1361.8872,0.35681152,True
1602.4885,0.27684915,False
1656.132,0.16960263,True
684.8121,-0.004374817,False
1588.2322,0.31035006,False
1116.1133,0.09615016,True
1183.2012,0.11517668,False
1497.1807,0.13091254,False
1409.0831,0.4023481,False
840.88806,0.021858439,False
1766.5948,0.27661598,False
1466.616,0.3592416,True
1814.9252,0.23894739,True
1305.457,0.26741016,False
1228.9384,0.12069327,False
336.3361,0.006458655,False
1875.6611,0.39776677,False
315.0906,-0.009969056,False
1150.2478,0.1709975,False
1484.1788,0.18537378,False
73.173584,-0.0004446949,False
1266.552,0.2609303,True
878.8915,0.13756964,False
464.67697,0.042169757,False
1468.4502,0.17471123,True
198.07639,-0.0006062817,False
1671.287,0.31717515,True
2050.1116,0.2569694,True
508.34818,-0.013901718,False
886.6623,0.066960454,False
1269.8271,0.1531235,True
1801.2974,0.39990854,True
1153.7987,0.29244125,False
877.3541,0.0804337,False
1311.9136,0.29358363,True
1432.5115,0.20999968,False
1457.2386,0.21739244,False
1338.1417,0.2987895,False
1702.899,0.27856636,True
1677.4216,0.3610989,True
1588.0471,0.34581965,True
1348.3503,0.34791994,False
1043.7089,0.083762735,False
1690.2157,0.29191685,False
1811.1437,0.3057046,True
1519.4998,0.12676072,True
1129.7281,0.32069755,True
1418.8551,0.3286445,True
808.4477,-0.006548673,False
2003.491,0.18263066,True
1732.9686,0.2450223,True
1382.8157,0.25367522,True
852.2585,0.109449744,False
1204.3575,0.07533002,False
1105.2598,0.08316398,False
1459.203,0.20614243,False
1064.2068,0.05143428,False
710.17883,0.034871474,False
908.65814,0.06352699,False
1811.5526,0.19924235,True
1387.45,0.18943202,True
1903.1034,0.23872256,True
1380.7427,0.2041508,False
1380.8002,0.25241756,True
968.2393,0.20248115,False
1248.2391,0.20334256,True
1101.6952,0.3044243,False
915.47986,0.10768068,False
1711.3059,0.34019494,True
1618.54,0.31669867,True
955.8122,0.12685758,True
1130.923,0.10238409,False
813.2519,0.058838308,False
1409.2927,0.17141944,True
1213.035,0.09655583,True
528.1758,-0.005213216,False
1006.4609,0.098205686,False
1735.1389,0.16607821,True
901.70905,0.063872635,False
1370.7906,0.3033409,True
1628.2722,0.36596084,False
521.7593,-0.0131946355,False
1413.2643,0.24155939,True
1555.5219,0.20561457,True
1255.8933,0.1646679,False
1489.9133,0.2174604,True
1709.9617,0.14240575,True
1449.7172,0.41182065,True
1645.9402,0.15565205,True
804.6467,0.08815937,False
1252.3821,0.18203783,True
1012.85626,0.25792384,True
787.80554,0.031229764,False
1379.9629,0.3160745,True
1471.2136,0.25924838,False
1202.9099,0.07489145,False
1025.959,0.09356037,False
981.7439,0.11528766,False
1644.6908,0.28348696,True
949.7132,0.32157373,True
1049.3347,0.15689683,False
1532.4794,0.22245967,True
1440.0839,0.13948739,True
1121.5034,0.08376348,False
639.6517,0.07102771,False
865.565,0.114198565,False
1657.8813,0.16298467,False
1015.39465,0.19033623,False
747.7554,0.06842291,False
1303.5005,0.073023796,True
1178.5529,0.11644089,False
2225.838,0.22174585,True
633.57465,0.03128241,False
1280.8464,0.17357159,False
1352.0366,0.30282903,True
1686.4598,0.25394416,True
1263.854,0.26688182,True
1189.5057,0.16254544,True
1235.8251,0.31222224,False
936.6334,0.13899967,False
1617.8193,0.07584214,True
1805.0596,0.17208123,False
939.07056,0.075915605,False
1427.2096,0.15142179,True
1554.891,0.28306556,True
1411.6299,0.24737382,True
1299.2478,0.28359616,True
1604.95,0.2026959,False
972.1462,0.20300782,True
1264.9136,0.09595263,True
1343.0684,0.29810882,True
1215.3058,0.21134329,False
1455.4617,0.2828002,False
1473.4412,0.26782537,True
1335.0074,0.39402294,False
409.79175,0.03548,False
1288.7775,0.15240288,True
1551.3303,0.11234784,True
2117.3499,0.24048615,True
1188.1188,0.30177927,True
1678.0708,0.21183467,True
1291.3602,0.2030834,False
955.78485,0.08869526,False
1199.2434,0.17988461,True
1538.7965,0.18765533,True
1254.1868,0.22585833,True
1381.041,0.31315005,True
1658.0494,0.28325057,False
991.6116,0.16755903,False
1204.6172,0.14144135,True
786.2585,0.011212811,False
1453.1167,0.31315863,True
1181.4352,0.21719873,True
1409.5872,0.32268476,False
1495.6355,0.13672641,False
1264.3842,0.06230408,False
1338.5349,0.29818332,True
1067.9082,0.1045534,False
1716.9822,0.19041121,True
787.6,-0.015356079,False
1060.2102,0.22948265,True
1661.8849,0.24560112,True
695.7707,0.036101297,False
1580.544,0.35862494,True
929.49756,0.052723795,False
1290.6893,0.18555629,True
1421.2357,0.28347325,False
1091.4708,0.14604807,False
1449.1018,0.17089057,False
1192.5735,0.13724124,True
1688.1205,0.17493701,True
1206.1963,0.16823363,True
1005.31433,0.19850278,True
452.1897,-0.018054165,False
899.9302,0.09400508,False
1872.5002,0.25752532,True
909.89044,0.11697891,False
1234.7092,0.16219527,False
1710.8512,0.1408084,False
2080.9224,0.316687,True
1781.5664,0.31670237,True
1378.8044,0.25063264,True
1356.1375,0.066667736,False
1042.8696,0.24304074,False
1479.1217,0.18450546,True
1996.7811,0.30939776,False
1852.577,0.35238814,True
1016.5475,0.14969206,False
1308.4645,0.16146648,True
1565.0486,0.24547255,False
1407.706,0.29701662,True
1263.4,0.12539274,False
890.26526,0.09617579,False
1294.6967,0.15305942,False
1599.8031,0.16559422,True
857.4801,0.2682035,False
1788.3904,0.21265352,True
1455.0314,0.20057368,True
1690.8679,0.2785263,True
421.4202,0.025612831,False
1193.1481,0.14265329,True
1479.0028,0.17210948,True
1930.3289,0.24849856,True
1481.9314,0.2371285,True
966.1366,0.09221861,False
1148.7716,0.3076706,True
1376.8198,0.21390086,False
977.7404,0.23187268,False
1354.5566,0.25461936,False
591.1707,0.046092063,False
1487.1787,0.09692496,True
1263.1191,0.27334863,False
544.041,-0.02642233,False
1996.9714,0.082701206,True
743.43964,0.06460894,False
1142.4097,0.35906243,False
794.3809,0.092773736,False
1537.1234,0.43562865,True
1969.6908,0.30154836,True
1329.6919,0.15399516,True
1456.2224,0.23953128,True
944.1333,0.09626788,False
1146.467,0.14349043,False
1347.6895,0.21791804,True
1136.4802,0.15218711,True
1378.4403,0.2676108,True
1936.9879,0.19705987,True
1319.9453,0.25661516,True
1417.8606,0.3173566,True
1751.3203,0.38120723,False
1534.708,0.2742231,True
1682.0792,0.17694175,True
1730.9926,0.25170648,True
1546.7489,0.1859805,True
900.699,0.23411107,True
1303.4888,0.0986315,False
349.89392,0.009919502,False
656.56244,0.061829835,False
1740.5679,0.5478064,True
1176.0529,0.15893897,True
1186.7224,0.14204693,True
691.71625,-0.009018078,False
1574.5701,0.18633056,True
235.04778,-0.008045662,False
1143.9932,0.12522262,False
1485.0876,0.13251156,False
912.8997,0.14769551,False
854.11926,0.16118547,False
1419.6978,0.28721273,True
1437.6641,0.2732736,False
1256.9249,0.19914126,True
2463.6628,0.38101244,True
1641.5228,0.23263335,True
1055.806,0.15218228,False
1475.8722,0.18610203,True
1376.0896,0.26670456,False
1598.0405,0.31669283,False
1453.2622,0.26115984,False
819.3212,0.06796773,False
557.6185,-0.0403492,False
825.10895,0.19534147,False
1318.4937,0.2010994,True
1597.6532,0.22173262,True
1545.1288,0.08675814,True
1899.3783,0.25730896,False
1084.5256,0.19925088,False
1768.6968,0.36740828,True
564.21857,-0.028045177,False
1407.5735,0.3382429,True
1558.8545,0.35040712,True
1147.4585,0.12698373,False
1742.0624,0.37012374,True
1198.487,0.26105225,True
1387.5222,0.14985323,False
1408.1854,0.23019099,False
821.5156,0.11192918,False
754.51416,0.14048666,False
1800.9436,0.31088603,True
1194.7506,0.051020116,False
1287.686,0.22007078,False
1724.8518,0.18881458,True
1246.9012,0.098486006,True
1566.4945,0.26164865,False
1666.1428,0.25768614,True
592.71515,0.069882005,False
1542.865,0.09498799,True
1289.6001,0.1746037,True
1349.0753,0.13177955,False
1890.5548,0.14418912,False
1697.3776,0.4531095,False
1855.7936,0.16751242,True
1517.2273,0.28049827,False
943.61615,0.23590302,True
1404.1361,0.19124317,False
1956.0477,0.21797109,True
1457.3594,0.19690347,True
710.7956,0.06599125,False
1860.9001,0.28205228,False
450.0387,-0.009507328,False
1443.544,0.21737051,True
1468.8395,0.28587604,True
1588.9734,0.2156043,True
443.89908,0.033242725,False
1209.7351,0.19521308,True
1107.5524,0.52498364,True
1717.377,0.424048,True
1737.7992,0.6509944,True
1296.9495,0.12062669,True
1845.4395,0.2499634,True
1521.4832,0.24472952,False
1470.6915,0.42312908,True
1128.839,0.0938617,True
1822.0784,0.3515451,True
899.9362,0.026086926,False
1860.6376,0.2066617,True
2198.871,0.20969105,True
1035.718,0.094617724,False
1400.5199,0.21502382,False
270.41592,-0.0028662682,False
1815.2532,0.54642797,True
1375.7496,0.19510418,False
1537.0095,0.23177338,True
1367.3187,0.45802045,True
1424.0354,0.15987909,True
1560.6832,0.12233877,False
1808.0007,0.23119879,True
1270.9338,0.25592756,True
792.44495,0.0654722,False
1540.7595,0.1041587,False
1076.5923,0.07964191,False
1436.053,0.16013885,False
1681.909,0.14936388,True
1623.5023,0.27532792,True
1671.6755,0.29587317,False
354.91235,-0.009972952,False
1137.0607,0.5030019,True
1524.9283,0.119798005,False
875.9183,0.2228632,True
1823.0402,0.24914396,True
1231.6208,0.30684888,False
452.62592,-0.00926403,False
1344.3707,0.33744496,False
810.9298,0.31324005,False
1122.6292,0.14836097,True
1559.0902,0.21342087,True
1380.4001,0.26554513,False
1848.0297,0.19454026,True
1411.929,0.17711687,True
1825.2601,0.25232792,True
1727.3131,0.3049916,True
1278.7424,0.12223786,False
1151.2942,0.18224251,False
1065.4979,0.1657077,False
1137.3802,0.2050646,False
1218.9977,0.25927758,True
1548.7925,0.36595964,True
2110.8645,0.25702596,True
1968.5012,0.24376881,True
1385.7435,0.2142387,False
1819.2568,0.15489054,True
1531.3079,0.22842503,True
1429.8463,0.2962985,True
1917.7546,0.18580699,True
623.97296,0.08529964,False
1336.8435,0.13232946,True
1380.9266,0.26129103,True
639.2684,-0.025279865,False
1283.489,0.1530618,False
1584.4207,0.7329695,True
1392.6832,0.2167995,False
801.8628,0.11511102,False
1237.4869,0.07709873,False
1902.7273,0.30787873,True
1156.3477,0.12401974,True
901.94464,0.066800356,False
1252.9817,0.13274878,False
1563.197,0.15576947,True
1077.2887,0.118459195,False
1121.3533,0.1433894,False
1321.8657,0.19228029,True
1337.5974,0.102684855,True
1552.2048,0.20690286,True
1446.8689,0.2546563,True
1546.0088,0.1318962,False
1359.9077,0.197011,False
603.9562,0.059709854,False
1424.1581,0.6246524,True
1590.3934,0.35670567,False
2002.0262,0.18211913,True
689.5111,0.069076255,False
1765.3724,0.27237213,True
1795.4542,0.16615051,True
1643.268,0.18047619,False
1216.2811,0.40206063,True
1435.2577,0.16265368,False
1714.8815,0.30538297,True
1507.8639,0.33763647,False
1704.8212,0.24547172,True
2341.9734,0.31445634,True
1200.9355,0.28882617,False
1946.9061,0.22582102,False
1551.9518,0.10222411,True
941.68884,0.15044251,False
794.63165,0.078516796,False
2253.9153,0.17842472,True
1487.9083,0.18585569,False
1590.3025,0.20731604,True
1345.1437,0.20012635,False
1190.7207,0.20659018,False
1430.1981,0.25726515,False
2635.9539,0.07999122,True
1495.7732,0.33411872,True
1577.4984,0.15411413,True
1488.2039,0.36020637,True
1557.0468,0.21911347,False
1246.1843,0.072850704,False
1543.5151,0.35256958,True
1197.3097,0.4374509,True
1028.9668,0.13921025,False
787.7217,0.060394645,False
1338.5385,0.17386568,False
1373.359,0.19421947,False
1391.0248,0.2658856,True
1499.7544,0.17381299,True
1725.5367,0.60451615,False
1304.2297,0.28373814,True
1327.8724,0.21772271,False
2116.2163,0.35825384,True
1065.756,0.24383736,False
503.39532,-0.011672519,False
1598.6787,0.29364544,False
1168.1615,0.1565255,False
1248.0587,0.23685116,False
1167.371,0.16807705,False
1107.8317,0.41016722,True
1390.3507,0.14863443,True
663.3466,-0.008851841,False
1574.3071,0.25658464,True
1754.4398,0.19286084,True
2238.079,0.16385221,True
2413.7637,0.13849187,True
1153.7605,0.2357893,True
2125.45,0.16214627,True
874.5057,0.073311955,False
1507.7577,0.21354544,True
1455.5908,0.24357092,True
1439.4852,0.102691084,False
1391.434,0.30025244,False
963.37524,0.17444098,False
1487.6896,0.1430949,True
1651.7393,0.19955802,True
1804.0566,0.40699744,False
1300.4615,0.23123038,True
1579.6381,0.24195766,True
1151.2017,0.2904842,False
1715.8895,0.22846794,True
1507.4077,0.19314742,True
1528.1854,0.23236632,True
1212.337,0.1429668,True
1519.2717,0.21249938,True
1395.199,0.16715446,False
1013.10693,0.15011665,False
547.6338,-0.00855577,False
667.02325,-0.030910566,False
1415.8318,0.24480116,True
1001.57166,0.17985395,False
771.8413,0.06214267,False
1023.275,0.20070171,True
2081.7852,0.31732678,True
2098.9175,0.2828381,True
1391.9098,0.14407492,False
1408.7914,0.10383165,True
1843.3267,0.10992968,False
1290.0304,0.19933176,True
1287.0955,0.14438987,True
979.7992,0.16049522,False
1093.1587,0.110248685,False
955.0805,0.12991804,False
1470.1708,0.22329271,True
1437.7306,0.24263,True
1313.4792,0.15400851,False
1435.4156,0.30951953,True
1211.0823,0.18032122,True
1261.31,0.13460207,True
1337.437,0.22925234,False
619.88745,0.08397636,False
1336.8096,0.21860409,False
2427.551,0.19616807,True
1250.1531,0.2341479,True
1440.112,0.19258869,True
1537.8262,0.19875425,True
1464.4841,0.11647248,True
924.0619,0.16608238,True
1645.868,0.28743863,True
1763.0729,0.122243226,True
1420.7823,0.20304418,True
1085.6133,0.12809265,False
1753.8563,0.43727028,True
1270.0222,0.19252038,True
68.25187,-7.84006e-05,False
1105.9473,0.18283498,False
1453.1083,0.06181082,False
1573.5725,0.16017544,True
1222.0244,0.24462986,True
1806.8428,0.10890132,False
1164.2284,0.15668392,False
1102.5885,0.18896729,False
1246.5802,0.27960277,True
1274.5494,0.16519809,True
1441.4586,0.23600596,False
1606.8514,0.33979535,True
1525.0743,0.1784882,False
810.19196,0.103542775,False
1392.0763,0.30773985,True
1291.9664,0.18271565,True
1615.2993,0.48340213,False
600.5109,0.037033156,False
850.76495,0.06640217,False
1583.796,0.38732862,True
1101.7722,0.09470156,False
1192.4464,0.21633244,True
1327.3529,0.3131857,True
1382.79,0.13529515,False
1101.2438,0.20083523,True
1466.707,0.16695318,False
903.4652,0.14216995,False
1824.9108,0.46056342,True
1463.7936,0.46224558,True
2011.1698,0.42384028,True
1018.09326,0.09806624,False
1998.4807,0.36384046,True
781.16705,0.0797188,False
1548.8666,0.2473805,True
1853.4835,0.31978154,True
1205.5264,0.104177296,False
1240.5466,0.1497466,False
995.5083,0.21811533,True
439.72537,0.00791911,False
1143.8429,0.49158788,True
1650.7534,0.18470621,True
1783.9755,0.29725718,True
1080.9045,0.12031004,False
979.14166,0.25822186,False
1431.6246,0.2078675,True
1295.0035,0.16915476,False
1746.5753,0.30819392,False
1421.3394,0.15276426,True
1572.1957,0.19409811,False
1047.5052,0.1117003,False
1722.7502,0.2725215,True
1069.7083,0.25098598,True
2089.6064,0.23649168,True
1848.5447,0.23093903,True
1096.0381,0.16661882,True
1628.5118,0.278319,True
547.04736,0.0026360601,False
1383.2391,0.15458596,True
1295.9415,0.307541,False
1901.7347,0.22732508,True
1365.9801,0.16782892,False
285.682,-0.0085917,False
1478.0164,0.12922847,True
1938.6636,0.28129184,True
1549.3822,0.14602172,False
1218.6166,0.17142296,True
1288.0356,0.20692354,True
1231.7571,0.070610404,False
1113.7649,0.17878714,False
1478.2875,0.36466765,False
1043.2607,0.1248979,False
2128.9292,0.14408183,True
1751.7607,0.27306265,True
1000.945,0.2602768,True
2391.7056,0.48378098,True
1181.3564,0.11230573,False
771.15314,0.08697584,False
1200.0739,0.16202182,True
1337.9359,0.2777971,False
1596.4559,0.13445663,False
1788.3734,0.31311762,True
1569.8335,0.32643533,True
1427.8252,0.16577196,True
967.4254,0.13903351,False
393.00378,-0.011959501,False
1582.1976,0.1444714,True
1625.0057,0.11795026,False
1345.4747,0.15717244,True
1682.893,0.22192001,True
1033.9066,0.037646353,False
1110.9567,0.1612702,False
653.7636,0.047012538,False
641.23065,-0.008721128,False
2249.7456,0.3565668,True
1092.5819,0.12234527,False
578.8805,0.1460403,False
1604.3551,0.1203655,True
1432.9493,0.13472939,False
1335.4015,0.10683268,True
1737.2327,0.4073769,True
1052.6313,0.0832836,False
1716.1932,0.16138333,True
1686.621,0.3762374,True
1651.3755,0.23113179,True
1612.549,0.15049076,True
1299.7344,0.10783309,False
1035.6776,0.11783141,False
1252.7474,0.3297516,True
932.0575,0.12965897,False
1722.2445,0.37100184,True
1238.1168,0.14659333,True
1511.5217,0.26021266,False
1510.9624,0.22187519,True
418.4702,0.02162727,False
1166.7938,0.17686415,True
1005.8661,0.1305983,False
1153.4719,0.21438646,False
1103.1626,0.31494808,True
1416.2618,0.17817956,False
1604.5842,0.20308352,False
1512.7584,0.16676211,True
1115.5237,0.14061439,True
1083.1646,0.08639541,True
1274.7206,0.205948,True
1070.1937,0.07934341,False
1134.9873,0.2639475,True
1491.1305,0.16528523,True
753.92535,0.07897112,False
1288.7097,0.16720438,False
1393.2819,0.17206526,True
1993.5693,0.34323847,True
1066.6719,0.18785524,False
1711.2412,0.2709862,True
979.6657,0.13350761,False
1336.3906,0.2287302,True
1187.6871,0.10605395,False
1555.0872,0.37307954,True
1606.304,0.4559723,True
1794.9153,0.502632,True
1424.2811,0.13548535,False
1753.068,0.32694125,True
1689.1605,0.36249554,True
1331.4464,0.16440344,True
1322.2772,0.17670393,True
1238.0947,0.06931126,False
1450.5786,0.26015413,True
1166.7963,0.2849365,True
1368.1498,0.3034169,False
1455.5923,0.32094848,True
767.8463,0.14322388,False
1207.7942,0.3204311,True
1241.006,0.23395789,False
1507.1193,0.418895,True
1817.8878,0.12061143,True
2035.163,0.3394693,True
1545.5895,0.25032973,True
1342.8018,0.1574322,False
1535.4832,0.33079052,True
403.29675,0.018725544,False
1558.7859,0.19078565,False
1671.0363,0.20832896,False
796.2268,0.049206823,False
1399.033,0.18775475,True
1373.9935,0.1479044,True
1577.0917,0.23009801,True
959.2155,0.100144565,False
1428.7612,0.114282906,False
1062.0408,0.2703216,True
773.16815,0.05719301,False
1441.1411,0.104932785,False
1510.8718,0.2244786,False
2011.9447,0.13065946,False
1624.6283,0.19860137,True
1385.1072,0.26972008,True
649.2588,0.043682307,False
1280.8206,0.12993449,False
1531.4401,0.21762443,True
1382.5696,0.19307303,False
1327.4272,0.09126949,True
715.72894,0.06943299,False
888.0197,0.109321296,False
857.73914,0.16643816,False
1342.3634,0.18015939,False
1190.2305,0.27994728,True
823.4454,0.07012966,False
633.661,0.045724615,False
1547.7604,0.29924452,True
1522.3828,0.34401083,True
1407.1539,0.17806637,False
1314.4469,0.3265608,False
1818.6152,0.23818421,True
1384.4508,0.21853375,True
1192.4656,0.27227268,False
1630.5027,0.20291322,False
1132.1777,0.29069996,True
981.57446,0.090066865,False
1418.8389,0.09447408,False
2300.8962,0.3209865,True
1445.1714,0.24264622,True
1076.6722,0.105540246,False
1008.8692,0.11217812,False
1319.8309,0.21303487,True
1210.5042,0.20499349,False
1245.5536,0.19651914,True
1711.3762,0.09528071,True
1002.51385,0.08657886,False
1280.9034,0.22982287,True
220.7365,-0.001719879,False
1277.6488,0.2120943,False
1426.9991,0.41094446,True
1667.5167,0.20115745,False
1054.396,0.18122637,False
1237.5876,0.11735755,False
1865.1179,0.18054998,True
1473.7775,0.22802383,False
1248.4081,0.13688421,True
1505.129,0.14639306,False
1472.9998,0.44951987,True
1729.2051,0.19499278,True
1795.1505,0.18386912,False
1537.904,0.21020216,False
190.16365,-0.0034934264,False
243.68248,-0.005942017,False
1611.2498,0.25189233,True
1118.9734,0.08311856,False
832.90936,0.14225349,False
1119.8547,0.0471763,False
1253.3406,0.096482754,True
1917.6377,0.26332176,True
1204.14,0.09698486,False
1673.1926,0.4037242,False
1251.19,0.14945936,True
1040.9482,0.11901069,False
991.908,0.09530941,False
1460.3723,0.20509231,False
1050.161,0.20510894,False
1662.9236,0.20526195,True
1807.8525,0.3432939,True
691.58234,0.21997194,False
1280.5444,0.22317302,True
1230.0752,0.13676071,False
1334.5809,0.24911249,True
1608.8823,0.13452423,True
1491.6534,0.2834475,True
543.73236,0.031825677,False
1248.849,0.1716243,True
1955.3033,0.3274722,True
1387.199,0.36430764,False
527.8708,0.039223388,False
1455.2578,0.11636758,True
455.63232,-0.016961917,False
1093.554,0.15615827,False
1508.8087,0.32665753,False
1620.3562,0.29917228,True
1055.1656,0.2631967,False
1035.7313,0.08474848,False
1548.0446,0.27335036,False
1286.3513,0.24617547,False
822.9742,0.07713851,False
725.33704,0.029483095,False
1804.9727,0.28646195,True
1753.133,0.17057085,True
1237.7979,0.15373099,False
644.00964,0.050910562,False
1306.3596,0.3274064,False
1017.317,0.122608304,False
959.3415,0.14658526,False
1617.8997,0.09242821,True
1403.0375,0.18249059,True
1940.8967,0.4061352,True
1926.2384,0.52763224,True
1324.4541,0.3956287,False
1364.4414,0.22761035,True
1331.6588,0.06885302,False
1604.0961,0.1778276,True
2010.7064,0.16564208,False
1355.7181,0.26611155,False
1317.5282,0.20951629,True
1535.7924,0.10683811,False
1363.3082,0.22546059,True
1418.7961,0.3351128,True
940.0092,0.11679292,False
1131.0172,0.1436015,False
1510.0778,0.39077163,True
1472.4502,0.25599068,True
1484.7993,0.10761857,True
947.24,0.03523591,False
1396.8746,0.1659509,True
1461.16,0.19978738,False
1348.9286,0.20348096,True
1898.7112,0.1818887,True
1519.06,0.10296309,True
1291.1356,0.17475224,True
1340.4453,0.15891665,True
1268.3911,0.21652722,False
1244.5422,0.21903622,False
1298.0193,0.3939029,True
1858.9857,0.23858035,True
1628.5782,0.17134213,False
1477.1835,0.37896442,True
1601.0892,0.29898548,True
1130.0651,0.081735134,True
1036.7821,0.16276252,False
1356.1523,0.22641063,True
880.2866,0.13358101,False
1982.6558,0.34474623,True
1468.2131,0.2817788,True
1028.3588,0.059832573,False
1431.8276,0.14818805,False
1380.9542,0.2010324,True
1701.9366,0.26266348,True
1674.6882,0.26391852,True
1199.3169,0.25789607,True
1161.5398,0.14172,False
1704.0125,0.16185844,True
1624.5502,0.32285488,True
1464.5795,0.21051455,True
2699.3037,0.2769202,True
1183.7283,0.23241234,True
1406.8787,0.34901428,False
1319.0503,0.22871542,True
1231.7538,0.1646089,False
2062.1807,0.343938,True
1327.689,0.24713826,True
1448.7336,0.23938346,False
1336.0168,0.13252717,False
1235.8989,0.27906752,False
1462.5134,0.27693367,False
1484.1075,0.2364533,False
1218.7675,0.11531234,False
1432.5223,0.4091326,False
1385.4106,0.20922315,True
527.6032,0.049194977,False
1435.2897,0.15573418,False
1494.3486,0.3212173,True
1219.3645,0.38740003,False
1598.9391,0.05392754,True
1331.5585,0.2380929,True
632.4338,-0.006879151,False
1156.8392,0.24893379,False
989.82184,0.13870448,False
1277.9242,0.33878064,True
2237.9163,0.22888482,True
1648.6196,0.33215833,True
833.0594,0.08157161,False
1815.3645,0.23104405,True
964.9522,0.14639676,False
1400.2363,0.33746815,True
1295.8359,0.29719174,False
1438.3909,0.18081123,False
1513.314,0.28288174,True
1077.0458,0.1625855,False
1272.8053,0.2156167,True
1763.3608,0.31511855,True
1558.0242,0.13790274,True
1347.28,0.2354759,True
1639.406,0.12954581,True
1084.847,0.13077757,False
1066.4541,0.060287476,False
1109.5708,0.09589538,False
1840.927,0.48883748,True
946.73663,0.21998537,True
1290.7206,0.3021376,True
463.76245,-0.007491067,False
794.6664,0.06479861,False
1914.025,0.1337241,False
1194.2858,0.21230042,True
1741.2141,0.23257953,False
1624.4475,0.32559085,True
1934.4843,0.20255661,True
765.3195,0.12338956,False
1292.9535,0.25171852,True
1577.8357,0.18251204,True
1188.0554,0.1278134,False
1878.06,0.12046856,True
1687.2997,0.25303197,False
1913.3839,0.49206161,True
1176.4937,0.18573323,True
928.3764,0.04862842,False
2453.749,0.21948218,False
862.72577,0.16701072,False
2288.051,0.35386562,True
1180.1084,0.12710345,True
1500.1505,0.19397593,True
498.49057,0.00823421,False
1332.1653,0.2559178,False
223.63518,-0.004809739,False
1585.7402,0.2928748,True
1621.2812,0.2125926,True
967.9703,0.099218965,False
1462.1688,0.23497391,True
1331.7068,0.31983495,True
1003.5077,0.17264384,False
943.299,0.09713325,False
1411.2688,0.14814997,False
1590.2831,0.24558961,False
1336.9341,0.29063153,True
1217.1458,0.17542398,True
1407.378,0.14659238,True
1130.2745,0.1307787,False
1778.3357,0.19367379,True
1427.393,0.18231821,True
734.9965,0.09757133,False
1213.0184,0.04410228,False
1055.3995,0.15126261,False
1886.4769,0.1119405,False
751.40094,0.044884846,False
1403.4103,0.31149697,True
1701.8193,0.233145,True
1492.368,0.21338308,True
854.9096,0.14592755,False
2072.699,0.3074994,False
1538.5787,0.30901933,True
492.8009,-0.008043297,False
566.7948,0.051387697,False
796.1,0.07936537,False
1148.0287,0.28157687,True
1184.2831,0.12043768,False
2156.511,0.14699578,True
663.232,0.01100558,False
1491.6865,0.20613706,True
1532.3464,0.15020299,True
1061.7834,0.073593795,False
1251.8271,0.14603737,False
1546.3201,0.25722837,True
1359.7957,0.14977014,True
1371.8997,0.35801303,True
1626.0635,0.13295776,False
1764.1962,0.25317478,True
974.9742,0.22334719,True
1341.834,0.1804514,True
1128.821,0.13182965,False
879.9608,0.09732425,False
1396.7681,0.16987109,False
1881.6326,0.21384406,True
838.8375,0.1485967,False
1615.5898,0.21389508,True
1250.7822,0.1765086,False
1099.27,0.107976735,False
1746.5195,0.20549536,True
1416.8524,0.45095634,False
1432.2966,0.2136538,False
890.90643,0.10474676,False
1350.4684,0.29059958,False
1449.7048,0.20214093,False
1679.1382,0.08250064,False
2166.0605,0.22628003,False
1034.8877,0.08373225,False
1846.1737,0.16605937,True
1658.9067,0.29265976,True
1176.9309,0.18918371,False
1557.9692,0.15813732,True
1059.8864,0.26819533,False
1240.2283,0.111119926,False
799.0838,0.09081304,False
1149.9318,0.18731391,True
1891.206,0.20602214,True
827.3886,0.0835616,False
1557.694,0.2108357,True
1655.8553,0.36515677,True
1101.8983,0.15384245,True
1342.8247,0.3816948,True
1700.6406,0.35440016,True
604.13153,-0.030554563,False
1858.1895,0.21959925,True
1400.9478,0.34868157,False
1703.4398,0.13646662,False
1417.097,0.40364337,True
1201.8745,0.33589292,False
1940.1077,0.23074722,True
1487.1785,0.22809613,False
1248.4531,0.14556462,False
1282.486,0.24674177,False
1466.0424,0.25779414,True
1230.5736,0.336596,False
1148.2734,0.1073519,False
1613.9408,0.33082926,True
1180.381,0.18311697,False
640.6768,0.021450266,False
1029.7548,0.17345756,False
1238.2699,0.094471514,False
1122.7542,0.2520671,False
1852.4843,0.07435024,True
493.8359,-0.016088888,False
1415.6029,0.3021307,True
1778.3553,0.34545588,True
741.83734,0.027230993,False
668.6912,0.030312806,False
1247.8499,0.07270813,False
1002.0189,0.111269,False
1594.58,0.08782041,True
1391.5494,0.26257396,True
1008.73975,0.28437138,False
146.4493,-0.0027476735,False
1939.6544,0.2127788,True
1462.6824,0.13719213,True
1268.1287,0.08197582,False
1121.4998,0.30785275,False
2587.3838,0.15149313,True
1304.4362,0.19498754,False
1413.9529,0.17068839,False
1384.805,0.22750473,True
1114.9213,0.12617421,True
1562.6492,0.18295819,False
1455.1499,0.46883178,False
1386.2584,0.26845884,True
1137.1862,0.18651187,False
1568.6763,0.3931808,False
1851.5792,0.16054308,True
844.2482,0.063215554,False
1432.7595,0.20483685,True
1534.8635,0.25025976,False
1505.7078,0.2237705,False
1698.7269,0.20000172,True
1226.6196,0.24022722,False
1871.7227,0.28361237,False
1738.9714,0.22341824,True
1801.1145,0.20309484,True
916.08997,0.06424561,False
1390.97,0.18076348,True
1510.058,0.37060785,True
1734.3052,0.3258102,False
1327.5256,0.21095467,True
700.29443,-0.023468032,False
679.6565,0.04518017,False
1478.8065,0.19899154,True
1444.6998,0.15079784,False
1825.2042,0.095240235,False
1670.0107,0.24642467,False
1366.4014,0.13481101,True
1346.9724,0.3704064,True
366.1888,-0.0050182045,False
1539.0542,0.11153722,True
270.9162,-0.00044215843,False
1017.9714,0.06383437,False
1340.4133,0.17643678,False
1431.4025,0.1361804,True
803.4159,0.07547256,False
202.80545,-0.0022942908,False
1306.225,0.13873258,False
1577.9194,0.19537973,True
1471.6332,0.45006543,False
344.33395,-0.018031381,False
1497.3806,0.13902968,True
1401.6461,0.43911934,True
1120.3677,0.13364634,False
1411.7137,0.15128237,True
1356.4146,0.060457528,False
633.927,0.034621358,False
297.87064,-0.0012984872,False
975.03284,0.1218254,False
1317.532,0.18548948,True
1137.5459,0.2491233,False
422.3771,-0.017894045,False
1624.3649,0.18568784,True
1399.0227,0.09952909,False
989.491,0.29277995,False
639.7657,0.061922267,False
1791.6079,0.17111194,True
1532.9587,0.2902491,False
1116.7522,0.15075815,True
1701.5156,0.20156473,True
1448.4401,0.09895003,False
1061.9681,0.085850745,False
1624.2891,0.31730652,True
1598.7617,0.1702764,True
1664.9763,0.19798648,True
1264.65,0.13559097,True
939.708,0.050662756,False
1468.1764,0.52088547,True
1284.1602,0.087946415,True
2173.2817,0.1786058,True
1431.7391,0.1874001,True
1786.2441,0.18637216,True
1612.548,0.21816468,True
1165.7926,0.25002623,True
1065.9713,0.080883354,False
2917.931,0.42284918,False
657.7675,0.058376774,False
1520.4421,0.23393708,False
1779.9683,0.2589351,True
1513.1892,0.2873177,False
1256.1328,0.072280526,False
1557.9756,0.32190037,True
1277.9302,0.23236215,True
1179.497,0.19134551,True
261.734,0.0061371587,False
705.3899,0.07120201,False
1564.7798,0.16202182,False
1058.2803,0.17372864,False
1383.2887,0.21938741,False
1442.931,0.18137276,True
1023.71814,0.04536605,False
1246.6495,0.13784325,False
1834.2883,0.19159698,True
1407.9598,0.47091436,True
1368.4056,0.10730043,False
1626.7644,0.2690227,True
556.5484,0.054079518,False
1487.2175,0.1370219,True
1059.8658,0.1359123,True
946.9346,0.15418392,False
1304.0236,0.07424319,False
957.9397,0.10612798,False
1051.7753,0.11888465,False
1727.9958,0.14308947,True
1362.5757,0.37558198,True
1524.1367,0.28485143,True
973.05945,0.06827676,False
1428.3529,0.32418728,True
990.1128,0.29457068,True
1619.5062,0.1838932,True
1075.4983,0.2187283,True
940.01056,0.104248434,False
1217.75,0.2882438,False
1757.3271,0.2080071,True
699.43616,0.05104895,False
1365.8662,0.18172675,False
1260.6246,0.23873281,True
1519.5204,0.2270472,False
1092.7622,0.1387403,True
1041.0242,0.27607742,False
659.4042,0.032736033,False
1626.8213,0.103980005,False
1075.2072,0.1007607,False
1209.5005,0.25875676,False
1029.7262,0.19330716,False
2057.8486,0.06560707,False
774.79266,0.07450464,False
1574.8729,0.15864486,True
1320.6312,0.2649473,True
984.6974,0.09881884,False
1482.9106,0.23574376,False
2473.8545,0.12137884,True
1174.3508,0.14983618,False
1256.1211,0.11933255,True
1581.4916,0.17505652,False
489.7262,-0.029102206,False
1156.7748,0.29457045,True
1609.1451,0.23669052,True
1892.0626,0.29693687,True
1284.2568,0.20498335,True
245.79472,-0.013270881,False
1235.197,0.19989061,True
783.23016,0.16685972,False
1419.9686,0.30380774,True
2237.8457,0.54064107,True
1063.7365,0.14804971,False
1556.3658,0.18701291,False
1308.9999,0.09395459,False
1424.2137,0.05925566,True
1401.2332,0.13015747,True
1354.6389,0.13239932,True
1720.1393,0.2011236,True
1570.0591,0.267577,False
1631.0214,0.30284142,True
1679.5148,0.34225643,False
1270.8269,0.20766538,False
1149.4718,0.14144924,False
1293.3278,0.16398823,True
866.1657,0.056313545,False
1432.106,0.17441952,True
1530.4589,0.33911943,True
375.72485,0.0015485659,False
1246.4453,0.1692996,True
548.9428,0.024528623,False
1477.8674,0.19508004,False
1376.321,0.13710302,True
1292.7426,0.28821492,True
1230.3516,0.15731728,True
546.4448,0.032280624,False
471.41843,0.00039723516,False
1866.5647,0.2751708,True
1625.8761,0.14300579,True
990.90735,0.08986157,False
578.6138,0.075008646,False
339.24136,-0.002876062,False
1003.6585,0.058274418,False
1787.7133,0.2788694,True
546.2924,0.045819044,False
1104.9076,0.15544796,True
1394.9958,0.22982854,False
1493.1329,0.54191804,True
1128.384,0.5426576,True
1397.505,0.1670618,False
755.3912,0.103144795,False
1539.854,0.18219101,True
892.525,0.110631704,False
1913.304,0.19474733,True
1500.3359,0.13064635,False
1596.1781,0.048326522,False
1618.26,0.42460847,False
1190.503,0.15679455,False
1620.4106,0.28917104,False
1779.5742,0.13328356,False
810.97516,0.05727586,False
1150.7352,0.15292668,False
1277.1976,0.16170001,True
1182.3131,0.09558457,False
1875.6647,0.18854964,True
1494.47,0.4129963,False
1584.2625,0.19944656,True
1409.5966,0.22691667,True
1617.4891,0.14856148,True
1393.7426,0.14991689,False
1060.1494,0.20085311,True
1596.2385,0.11534494,False
1782.7657,0.1160357,True
1147.0416,0.25252116,False
1458.7676,0.4069457,True
1572.8463,0.345603,True
1200.5745,0.20522654,True
1362.1011,0.09924388,False
1280.7655,0.15896034,True
1064.6788,0.10081673,True
1173.7281,0.3772595,True
1090.9779,0.14294362,True
147.2011,-0.0021353438,False
1665.6031,0.30453092,False
1541.0342,0.20912147,True
1483.252,0.24954987,False
1383.6337,0.24607909,True
1353.6543,0.12019795,False
1441.0017,0.12522686,True
1176.6945,0.27039886,True
2252.396,0.31037533,True
1548.9226,0.24772906,True
1787.5981,0.40491104,True
1462.1693,0.14850688,True
1186.7495,0.08998254,False
1068.0066,0.14449349,False
1092.83,0.19966125,False
1386.2166,0.22075677,True
1662.8945,0.124060154,True
1714.016,0.26226032,True
1033.7832,0.12834391,False
1014.804,0.11193347,False
388.37375,0.03195843,False
525.8909,0.045465693,False
1825.8231,0.30651963,True
678.54236,0.116360575,False
1410.3239,0.053281903,False
1088.4314,0.18018436,True
1466.041,0.18900442,False
1356.9607,0.45159507,True
1857.4313,0.29986215,True
1819.9598,0.1951958,True
1685.3033,0.13480476,False
1666.7458,0.13639587,False
809.9842,0.034323722,False
780.0915,0.06860128,False
1487.4065,0.3322314,True
1561.8552,0.2594974,True
1681.7435,0.2546959,True
1429.8696,0.26332235,True
961.71906,0.13007954,False
1333.8455,0.29307723,True
2614.1147,0.3684814,True
1597.1075,0.2257626,True
837.46783,0.1714518,False
1030.3104,0.12514892,False
727.46533,0.096633464,False
1777.0691,0.3101889,True
804.3995,0.047189355,False
415.7651,0.037958995,False
1362.6726,0.26494896,True
1193.0967,0.28408313,True
1294.5465,0.16136622,False
1610.7002,0.13281173,False
1014.33405,0.06522137,False
1587.313,0.35783005,True
1957.5565,0.09273744,False
1217.8124,0.19781643,True
1206.127,0.10078797,False
841.737,0.08843219,False
1207.6261,0.11224425,True
793.26514,0.059475154,False
983.70123,0.058809876,False
1778.5892,0.27909756,True
1029.7065,0.23336399,False
1746.3872,0.091160595,True
1077.0953,0.05438599,False
1678.4779,0.16478574,True
1420.6547,0.12759662,True
1336.7417,0.29999352,True
887.51337,0.11600453,False
640.5822,0.067312345,False
771.29193,0.064226806,False
1285.2762,0.23292601,True
928.1526,0.26928544,True
655.09375,0.058606863,False
1040.6981,0.06930843,True
1594.6447,0.1404359,False
2514.4048,0.30183077,True
1368.1012,0.064016104,False
1189.4585,0.17612755,True
1132.8804,0.16892785,True
842.58075,0.17876503,False
1211.5328,0.124100685,True
1728.0952,0.25099516,True
1177.24,0.14660645,True
1178.2864,0.13239181,True
1165.1648,0.24558467,False
1227.1012,0.21281874,True
1162.6833,0.11968064,False
1342.3447,0.17247176,True
1366.1345,0.16650242,False
644.30444,0.036723673,False
1295.965,0.091991425,False
2179.0073,0.2685268,True
1769.917,0.548512,False
1529.3026,0.30442,False
1783.1847,0.20366734,True
908.06665,0.09581262,False
1600.2152,0.19958282,True
1498.3298,0.21525764,True
1626.9146,0.21073663,True
1553.0103,0.1878199,False
1281.9991,0.20117974,True
1461.1914,0.17071491,False
757.0536,0.13242987,False
1314.4878,0.11540705,False
373.1933,0.02613774,False
1745.1257,0.28918278,True
511.25323,0.02201426,False
1465.2712,0.13038397,False
1519.839,0.30899143,False
1545.464,0.17638612,True
488.94568,-0.00091962516,False
1376.5171,0.20147234,True
756.5131,0.08673328,False
1612.9387,0.19173288,True
1387.2661,0.107646585,False
1182.3688,0.22072023,True
1062.4761,0.19804475,True
971.49744,0.1447624,False
1016.09,0.07407373,False
1175.868,0.20374101,False
1513.285,0.17548579,False
795.6086,0.20958734,False
1598.5049,0.25499475,True
1758.1143,0.24768221,True
1439.4519,0.17856038,False
1695.2616,0.15046275,True
2053.9946,0.20102906,True
1021.6003,0.05082524,False
1527.7048,0.21727699,False
1262.0007,0.17733037,False
1014.4138,0.23169813,False
1328.9105,0.19162989,True
1598.2437,0.3055836,True
1632.4489,0.4738493,True
883.2971,0.07555139,False
1833.5447,0.24923718,True
1285.9675,0.27838922,True
1526.2184,0.3091401,True
2196.1572,0.2531767,True
2458.3774,0.29857314,True
885.5272,0.10132074,False
1394.8353,0.33430147,True
1113.6532,0.17880738,True
1776.6178,0.2222482,True
1447.8835,0.26697582,False
1165.1661,0.31399083,True
307.30072,-0.008148637,False
1201.7312,0.23783314,True
909.4375,0.16531867,False
1403.0294,0.1644994,False
1276.4851,0.20491427,False
1676.5242,0.20804119,False
785.61536,0.13871726,False
1006.7652,0.18080494,False
1360.7089,0.30370367,True
1265.4242,0.07142314,False
1346.3868,0.2614875,False
1329.0427,0.19618821,True
1456.8708,0.2159791,False
1735.2811,0.1742487,True
1565.619,0.24764848,True
1098.4519,0.24629414,True
560.0277,0.056451477,False
1401.9363,0.3129983,True
1660.9282,0.19265962,True
1838.4507,0.45321536,True
1493.5815,0.27868998,True
1012.30005,0.09842217,False
1583.4688,0.24296021,True
1453.3573,0.084368825,False
966.84125,0.07812059,True
1838.3749,0.2648214,True
1567.8512,0.23031747,True
1573.3419,0.36002922,False
1091.9042,0.101308316,False
990.7315,0.28086144,True
1579.9938,0.34954798,True
1160.393,0.1639849,True
1715.4657,0.34662414,True
1152.4044,0.1627624,False
1081.3947,0.13038564,False
1294.9176,0.13743216,False
1488.2512,0.1772883,True
1441.2024,0.33243847,True
1740.0934,0.2322948,True
1244.6161,0.13131034,False
1040.1073,0.17019102,False
1252.4583,0.23929977,False
1250.4142,0.23754847,True
1378.271,0.13980353,True
1736.4369,0.3474306,True
1086.2499,0.25297868,True
1721.9017,0.19531691,True
1362.1827,0.13213885,True
1478.8334,0.1566782,True
1021.40485,0.12738565,False
2003.7263,0.14799273,True
1168.2109,0.09108123,False
1612.6068,0.29691857,False
1025.0043,0.05289796,False
1414.1018,0.16933566,False
1816.7631,0.4500985,True
1172.944,0.23949063,False
1355.4083,0.30861884,False
1094.0537,0.16793162,False
1263.9746,0.3416674,False
624.07935,-0.020384058,False
1216.0094,0.09229085,False
1573.155,0.2409544,True
1286.4792,0.21921551,True
1006.6556,0.12105459,False
1740.7738,0.16305071,False
880.21295,0.15620613,False
1290.693,0.17837727,True
1110.2955,0.120036066,False
1768.6436,0.22346282,False
2043.1082,0.24572349,True
1373.26,0.11391914,True
1358.4851,0.4920504,False
1534.4868,0.30404568,False
1633.4456,0.23618048,True
1453.4116,0.19384313,False
1093.855,0.09472519,False
899.254,0.11402911,False
1222.6852,0.27857947,True
993.7685,0.22796452,True
2247.7812,0.19740486,True
1429.9445,0.21473992,True
1400.4323,0.20555839,False
1616.476,0.19676018,True
1820.251,0.14506018,True
1229.6427,0.17296246,False
1309.6102,0.10609442,False
1488.8602,0.20269775,True
1144.8092,0.09008098,False
1438.2332,0.3762269,True
1573.4324,0.1697638,True
1134.4916,0.16960484,False
1402.5172,0.12908506,True
1424.0564,0.3537873,True
2120.2983,0.3903576,False
1326.3127,0.096362084,False
1562.7922,0.21321309,True
969.74396,0.17938495,False
1674.2333,0.190835,False
1688.0658,0.14188218,True
1424.5857,0.31041765,False
1658.7662,0.21715653,False
1788.65,0.1650424,True
1044.2974,0.035946876,False
1111.6025,0.17671037,True
1110.9446,0.14930749,True
1473.1222,0.28741837,True
1323.2484,0.2982912,True
1106.3196,0.34493977,False
1277.9802,0.16399729,False
1667.7811,0.1399914,True
690.1236,0.09419067,False
1386.9402,0.223126,False
1097.8438,0.070005655,True
1101.0802,0.120548785,False
1732.365,0.36981642,True
1471.637,0.17756486,False
1093.2368,0.11793566,False
452.94415,-0.0068840384,False
1756.3597,0.2836722,True
1399.2705,0.34857464,False
1237.4436,0.46743155,True
1116.4923,0.06548646,False
1738.7126,0.22122526,False
691.44073,0.09333214,False
1419.7251,0.20327282,False
858.8353,0.13102207,False
2035.6041,0.32895958,True
1347.3518,0.21726084,True
1767.5491,0.27661037,True
1081.5594,0.19745195,True
1108.3279,0.20254266,False
741.0283,0.03280613,False
1408.8218,0.16922739,False
1890.3182,0.14833617,False
1049.3262,0.1685575,False
1414.1218,0.08666247,False
1323.3074,0.24347246,True
1438.696,0.339149,True
1538.0162,0.30330038,True
1827.0933,0.3277992,True
1019.2978,0.038355768,False
217.79767,-0.0055402964,False
235.10962,-0.0041968785,False
1035.3185,0.1603961,True
1241.3853,0.11979741,False
1133.6865,0.2782585,False
1656.5977,0.26999772,True
1674.6467,0.12215257,True
1060.147,0.11781022,False
1754.3248,0.4593835,False
1800.3666,0.14612061,False
1313.0315,0.24625671,True
1010.45154,0.11760196,True
1878.0492,0.47228622,True
1049.142,0.296848,False
1068.0659,0.12437415,False
1355.2214,0.44892716,False
1253.1023,0.17767426,False
1867.2936,0.2288217,True
1404.482,0.29883015,True
1724.8936,0.17462611,False
1587.5796,0.17080319,True
1202.7164,0.19216776,True
1197.6326,0.12186617,False
1821.1611,0.8757349,True
1476.8846,0.09069538,True


==> new_results/losses/resnet-eps-0-c100/scale_0.5_resnet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
2804.315,0.4645692,True
262.76846,0.07817954,True
2941.3455,0.7159445,True
2632.3054,0.6153176,True
1011.21344,0.21163595,True
2883.857,0.4783373,False
472.57092,0.18461782,False
594.58606,0.051503956,True
155.06215,0.025815254,False
33.268894,0.004423959,False
4.1433144,0.00024397194,False
0.52745473,-4.5297566e-06,False
95.30494,0.014917256,False
41.72821,0.0014398247,False
359.5522,0.048647717,False
38.51594,0.0032932623,False
430.1039,0.03672578,False
1358.6775,0.11993256,True
1200.275,0.21657965,True
7.17587,-4.002417e-05,False
30.850266,0.0015965463,False
24.726154,0.0039188485,False
1058.518,0.13469225,True
57.07822,0.0035831043,False
1387.959,0.2196995,False
292.96408,0.02129453,False
111.07634,0.022724207,False
2512.437,0.8949169,True
510.33798,0.039745174,True
68.79662,0.017896866,False
112.569435,0.019400489,False
494.33945,0.034323983,False
986.4799,0.16938123,True
1.4481007,-2.3839457e-06,False
33.724052,0.0015261839,False
504.50385,0.051845036,False
196.05212,0.012487087,False
2806.9275,0.57617915,True
3117.706,0.32734764,True
64.02508,0.012346494,False
803.1536,0.13992503,True
15.129573,0.0011513404,False
32.092323,0.0038271022,False
1506.7192,0.2460816,True
30.369211,0.0036929804,False
51.827427,0.0065904227,False
18.844524,0.0028696936,False
84.00696,0.0077801626,False
2451.4563,0.74625146,False
633.23346,0.26663467,True
25.782011,0.0059113363,False
2710.125,0.2601543,True
42.403294,0.0038965708,False
2236.7954,0.1372065,True
2607.0708,0.3663808,False
173.79054,0.013818245,False
54.758377,0.0068655787,False
60.15874,0.0048022103,False
677.8248,0.1166165,True
1528.2611,0.2473123,True
73.42572,0.01874363,False
229.70865,0.036177278,False
42.429348,0.007356589,False
1343.9496,0.12832323,True
27.13714,0.002079543,False
2417.484,0.09073821,True
2903.734,0.5658568,True
469.95023,0.11561011,True
29.655966,0.0020835649,False
13.845065,0.0027365051,False
4.7579007,0.000124988,False
361.56287,0.07869358,False
2529.946,0.32629722,True
2476.952,0.3163011,True
2091.6296,0.4799832,True
1815.7559,0.22877312,True
46.613155,0.008738762,False
1.5564566,4.434055e-05,False
106.1002,0.0072886012,False
309.33612,0.060280744,False
209.83794,0.028240688,False
1413.8341,0.2547111,True
142.79213,0.029186219,False
3.070165,2.4308945e-05,False
247.4667,0.029955443,False
922.0802,0.11428109,True
90.28612,0.029791366,False
168.65814,0.025411919,False
0.7191439,1.072805e-05,False
1196.784,0.16161782,True
82.75896,0.004247453,False
313.7703,0.08825226,False
2493.3499,0.43718278,True
40.22563,0.008845457,False
684.2282,0.14858334,True
48.568974,0.005510879,False
251.14964,0.031559493,False
31.24088,0.0019303656,False
2246.2646,0.39096558,False
30.374926,0.0028495719,False
1353.9491,0.32973322,True
212.26888,0.04314717,False
110.972885,0.022404026,False
95.447495,0.015519622,False
5.3167143,0.000104228966,False
178.98413,0.03944972,False
400.4848,0.04102448,True
135.75636,0.017507777,False
7.858791,0.0007028843,False
2776.2073,0.57984996,True
39.19519,0.0052427864,False
7.655415,0.0008064932,False
661.8243,0.18586141,True
449.34082,0.072571516,True
1814.2911,0.18455762,True
1676.724,0.20088989,True
310.11926,0.1902657,False
275.57492,0.013492588,False
196.19885,0.030974004,False
60.27346,0.031056244,False
2836.3232,0.85086286,False
1098.6982,0.20025858,True
1714.3677,0.398737,True
19.10415,0.0017351704,False
1618.653,0.24148256,True
1171.0105,0.13580362,True
585.13257,0.24139209,False
295.3299,0.038812928,False
262.99933,0.04698156,False
34.987007,0.0061233984,False
7.102862,0.0029162038,False
2121.0276,0.4863819,True
434.45975,0.028133199,False
2405.765,0.45243168,True
2595.9868,0.38989437,True
309.79373,0.045228124,False
660.5255,0.11456562,False
1169.2784,0.052612007,True
337.80566,0.061552152,True
1746.3092,0.28245836,True
111.554245,0.0063558007,False
122.25698,0.028110035,False
11.607517,0.0016769659,False
220.75745,0.025598263,False
1954.6995,0.44107044,False
678.61865,0.09566596,True
572.94745,0.05610598,True
272.77866,0.024121348,False
158.74004,0.026296575,False
99.70683,0.02293487,False
7.9840636,0.0012167932,False
479.17548,0.08013915,True
1759.3234,0.39327866,True
7.489593,0.0023168111,False
954.3222,0.14598097,True
2854.4543,1.159347,True
1686.3302,0.4564889,True
1699.5052,0.27107388,True
11.742712,0.0014774879,False
2725.3115,0.43375748,True
2399.3975,0.3739679,True
1273.578,0.30023658,True
1334.454,0.1508131,True
152.3597,0.030925335,False
3565.8665,0.4620679,True
1495.8344,0.2685567,True
2031.0912,0.25384867,True
256.19922,0.037759308,False
2099.281,0.37773633,True
177.17168,0.023912162,False
235.76807,0.028362751,False
31.258204,0.0023048315,False
945.92303,0.117196776,True
2304.7605,0.43664038,True
475.6271,0.06494236,False
10.027024,0.00079346495,False
44.95478,0.009295652,False
13.660025,0.00297936,False
42.880653,0.0042397124,False
211.77864,0.057328343,False
561.76044,0.07971192,False
236.4201,0.0377754,False
530.5032,0.039236516,True
194.61792,0.03192039,False
483.55475,0.09950527,True
1159.8049,0.41574058,True
18.24447,0.00056193315,False
722.2527,0.09231347,False
123.32623,0.019287417,False
812.96155,0.18566275,True
18.207363,0.0016598995,False
2347.4749,0.42385882,True
2585.1853,0.5892768,True
552.6579,0.09303943,True
464.0241,0.047129802,False
561.9532,0.13525552,True
197.80032,0.032308433,False
954.8295,0.16212717,True
1968.8115,0.96870434,True
901.4222,0.13919853,True
167.49725,0.021855274,False
2104.5996,0.39097208,True
2264.0022,0.38950986,True
169.52232,0.05294949,False
20.624603,0.0031034986,False
264.52863,0.052292306,False
645.2393,0.17485431,True
891.44855,0.23051888,True
224.60005,0.028855074,False
173.12209,0.021776708,False
472.8639,0.043477356,True
2012.7579,0.28399855,True
101.68951,0.0089036245,False
79.12672,0.0081067225,False
1809.7076,0.25769657,True
2411.6394,0.24583852,True
2974.4336,0.7467787,False
154.19159,0.025334233,False
2439.3733,0.34372944,True
2785.5798,0.7043464,True
1975.8214,0.695395,True
2376.5405,0.28278765,True
980.45337,0.11271271,True
19.582413,0.004804748,False
2270.1287,0.35257912,False
2059.9006,0.3123321,True
1051.1794,0.1362412,True
1156.381,0.1430412,True
8.527593,0.00091195456,False
1635.1011,0.14839879,True
113.2236,0.014411984,False
58.25438,0.0064364485,False
1064.1755,0.16122684,True
1603.4115,0.25448626,True
2680.1208,0.18293318,True
67.50593,0.0031996379,False
2353.5,0.5977262,True
2421.4817,0.46553227,True
28.990496,0.0021856057,False
1049.1378,0.38558447,True
483.84814,0.13394427,False
275.25467,0.029858977,False
2697.898,0.35165465,True
25.099815,0.0020411906,False
390.5813,0.12270741,True
1610.3572,0.41070265,True
232.43394,0.056121267,False
102.085365,0.014929729,False
459.87094,0.038105786,True
515.07776,0.0670602,False
1357.8319,0.3330299,True
1731.1426,0.48028022,True
1843.3032,0.40894,True
2723.3198,0.3295623,False
1466.071,0.44708234,True
20.962294,0.0036132399,False
320.29758,0.04179544,False
299.099,0.041623145,False
1470.3641,0.20633337,True
2099.0808,0.6625066,True
1857.2118,0.32653925,True
1938.8129,0.43818045,False
369.00143,0.034519795,True
41.24907,0.004172736,False
16.609083,0.0033529815,False
36.836636,0.00603482,False
455.30322,0.053415738,False
1812.7593,0.35948634,True
468.91135,0.31916678,False
29.391138,0.005703645,False
1.6007901,-2.4553963e-05,False
298.05783,0.049081326,False
6.3029847,-0.00026311656,False
4560.312,0.3116306,True
1785.7202,0.3044491,True
2022.2424,0.4023198,True
1.0246265,4.255266e-05,False
655.32623,0.1261614,True
132.76833,0.011081209,False
480.97925,0.0713281,False
415.63898,0.07204917,True
61.50346,0.012570357,False
10.616574,0.00095523614,False
2049.8965,0.26748484,True
109.26899,0.0096545555,False
11.596335,0.0005535865,False
251.23254,0.030506913,False
1175.0564,0.09038037,True
27.362112,0.005784467,False
1393.3002,0.15322065,True
1874.2189,0.5658062,True
545.1995,0.07579097,False
2430.372,0.6135602,False
171.30823,0.022773853,False
356.15292,0.05759798,False
720.62476,0.10269159,True
477.2365,0.10228157,True
1974.3867,0.41046512,True
16.249743,0.0025954377,False
552.72516,0.09496058,False
1114.1178,0.2550586,True
184.40329,0.03830287,False
2728.53,0.72498107,False
14.739885,0.0006150113,False
1127.9166,0.26698518,True
56.124657,0.01000365,False
2029.6165,0.2814184,True
1097.9282,0.14170282,True
188.79492,0.033752456,False
667.06274,0.05067146,True
2335.2808,1.0226514,False
2013.341,0.26727027,True
2760.0862,0.44945967,False
445.7539,0.120466985,False
27.149382,0.0034800495,False
165.7501,0.05519578,False
2166.4082,0.65466917,False
1263.2231,0.2469928,True
2151.622,0.68482625,True
132.88487,0.019971222,False
177.21007,0.024033513,False
627.46204,0.19452985,True
1139.7006,0.16473985,True
2409.0435,0.60453254,True
205.17632,0.022467209,False
942.3849,0.18740255,True
31.691467,0.002840796,False
2.2203279,2.7650036e-05,False
207.73706,0.015249163,False
418.8309,0.037020195,False
24.745354,0.0038568743,False
92.42559,0.013241672,False
1313.781,0.2577057,True
2870.2966,0.3598618,True
2663.7444,0.24724823,True
2429.8123,0.24028015,True
1628.0447,0.21399015,True
1102.4353,0.24379887,True
1576.999,0.5922158,True
568.2007,0.12991695,True
833.4012,0.49408853,True
43.884193,0.005568555,False
0.6466208,1.4304209e-05,False
148.19952,0.019092409,False
1768.667,0.4327251,True
110.349655,0.015000921,False
9.54126,0.0015973841,False
296.13635,0.054422207,False
138.1095,0.028228905,False
14.026858,0.0032940619,False
3255.0383,0.4502759,True
3134.2239,0.31318486,True
1418.612,0.18955159,True
1470.8622,0.15863886,True
2361.7954,0.47464985,True
44.70142,0.0062840823,False
100.64456,0.021279091,False
5.932458,2.1563494e-05,False
2107.7021,0.25760615,True
35.675816,0.0054485216,False
2023.7711,0.36160028,True
81.80863,0.0059968764,False
487.50385,0.08750402,True
736.21735,0.16424881,True
72.20411,0.010133278,False
14.172778,0.00074746204,False
2567.934,0.9314631,True
4.6736565,-9.044679e-05,False
2236.216,0.33603334,False
41.060833,0.0024556853,False
0.5444082,1.6807753e-05,False
34.289253,0.0029533687,False
247.15186,0.033930495,False
97.4369,0.018160108,False
50.287216,0.0053714975,False
2029.1279,0.24044377,True
67.387924,0.0046812147,False
15.641962,0.0031769592,False
3027.7427,0.2212277,True
425.14746,0.20638347,False
2614.582,0.4772973,False
1391.3893,0.16526084,True
1266.3864,0.29087824,True
52.67578,0.0066634296,False
407.31223,0.053227264,True
26.083132,0.0017219051,False
2312.512,0.33069012,True
7.2844973,-0.0002117912,False
531.4329,0.10954736,True
1394.6235,0.2626233,True
960.7644,0.4263199,True
2872.7063,0.6805687,True
1146.0812,0.12693837,True
2688.042,0.4510641,False
2503.4941,0.5352956,False
7.244289,0.001422067,False
1725.3223,0.45076513,True
2877.3782,0.89471406,False
867.83264,0.17435259,True
759.04156,0.069286846,True
2635.9736,0.3076687,True
2811.8289,0.31994247,True
2206.5518,0.37617886,True
2337.8594,0.44311035,True
13.735463,0.0019452164,False
665.7797,0.092817545,True
710.3844,0.0662561,True
212.50122,0.014663529,False
1388.5975,0.32232788,True
848.5856,0.2117046,True
461.69687,0.052582555,False
1175.1823,0.17389384,True
297.42517,0.025415856,True
57.272152,0.00532679,False
1785.5792,0.3973292,True
194.19586,0.046108752,False
11.132894,0.001178434,False
132.93675,0.0313104,False
5.811159,1.787208e-06,False
245.6575,0.046930794,False
167.51645,0.02166393,False
2255.058,0.6155487,True
10.111111,0.0009878979,False
1835.0533,0.23679894,True
2962.1294,0.63107467,True
1147.6068,0.11860433,True
63.46552,0.005907504,False
0.55001706,-1.3947085e-05,False
687.5033,0.088730976,True
1590.1401,0.20429832,True
206.38655,0.015827954,False
2487.789,0.64671147,False
44.229107,0.0023398446,False
2021.819,0.2728082,True
777.12573,0.12021889,True
166.45033,0.03509269,False
1153.4602,0.34348357,True
2990.6426,0.32513618,True
1156.8165,0.23504165,True
37.63983,0.005412181,False
204.11209,0.017802067,False
2089.1938,0.4634561,True
40.32591,0.0032219975,False
34.587803,0.002508719,False
2548.7412,0.43366015,True
1878.4584,0.7744874,False
154.07909,0.00347865,False
751.7819,0.13207646,True
169.1035,0.0093062725,False
93.45024,0.018229235,False
626.5641,0.07316701,True
119.34592,0.0074376483,False
198.4906,0.02298634,False
8.470652,0.0005252225,False
931.3322,0.25380605,True
53.57292,0.007356878,False
1685.512,0.2558178,True
581.7565,0.105775826,True
296.26785,0.028152525,True
0.35392916,3.5761877e-07,False
640.338,0.071925335,True
1732.3921,0.55168045,True
3451.405,0.52840996,True
714.02686,0.20822118,True
50.88634,0.010424076,False
20.355679,0.0018220479,False
335.4253,0.06339517,True
897.0146,0.07025483,True
0.34696546,-5.960319e-07,False
2518.5134,0.25975376,True
94.188614,0.008190574,False
1259.3732,0.2979132,True
528.3728,0.09568894,False
2764.7688,0.3106159,True
6.4100347,4.07428e-05,False
693.4056,0.123983584,False
1098.9675,0.07481977,True
83.79572,0.007852735,False
346.7142,0.026960291,False
296.8222,0.11877383,False
20.32334,0.0010940551,False
480.6502,0.08906466,False
922.25397,0.33149374,True
2611.23,0.3972715,True
336.5137,0.06406825,False
83.08811,0.008691892,False
2.169001,0.000107377244,False
258.73367,0.08487449,False
0.9910239,-2.1217194e-05,False
206.28397,0.029460557,False
255.8831,0.02854221,False
0.058061484,1.3112974e-06,False
997.4433,0.15945636,True
22.845488,0.00500869,False
18.254812,0.002868207,False
2394.8318,0.31675148,True
0.87343967,1.3708246e-05,False
1774.7446,0.2985147,True
2149.2769,0.31677216,True
3.8846908,-3.968252e-05,False
23.019066,0.0021794245,False
670.8384,0.07189165,True
1636.0184,0.40640926,True
73.91813,0.023064975,False
64.365364,0.0077571664,False
862.4404,0.17916198,True
542.88855,0.06352717,False
275.40625,0.04542266,False
450.65353,0.101735875,False
2094.1055,0.5787972,True
1468.1742,0.2886066,True
561.8312,0.22008175,True
2615.3025,0.68803096,False
30.331821,0.002687194,False
3226.0107,0.58699536,False
2536.4373,0.6809102,True
971.41235,0.06880343,True
1936.5656,0.60228336,True
1777.2639,0.3883256,True
14.718137,-4.8405025e-05,False
2493.195,0.24754241,True
2649.334,0.5065291,True
647.5353,0.10856426,True
27.294666,0.0039748475,False
99.2642,0.007117274,False
40.938625,0.0031710449,False
223.15883,0.04597528,False
219.90222,0.0136544835,False
9.498235,0.0008590784,False
128.91476,0.015652357,False
1817.2952,0.17255932,True
988.5696,0.17709258,True
2039.4951,0.22114971,True
406.61694,0.05755517,False
860.83453,0.16416556,True
205.33685,0.038000595,False
303.9162,0.06831111,True
1969.214,0.6417676,False
43.02499,0.0055488637,False
1247.1057,0.25892454,True
1257.0151,0.2302213,True
296.17758,0.040664017,True
206.74025,0.018722072,False
16.562426,0.0012771487,False
980.8533,0.1811224,True
1064.8748,0.12390253,True
4.4808073,3.0025083e-05,False
46.33732,0.0047690864,False
522.0529,0.054834172,True
46.79073,0.003764404,False
1723.2936,0.3836034,True
2053.4534,0.87339306,False
4.5922365,-5.4702876e-05,False
914.0015,0.14471932,True
1437.3986,0.17509386,True
321.09573,0.038755354,False
746.0642,0.097795844,True
2374.0488,0.1865341,True
1024.872,0.2787457,True
2082.5437,0.3864386,True
18.785976,0.0026952468,False
2148.7507,0.26194727,True
494.7637,0.11175282,True
23.838217,0.0012502165,False
1331.5795,0.26252982,True
244.99376,0.045304913,False
54.235325,0.0035687657,False
61.782635,0.007714061,False
70.43256,0.010634699,False
952.54987,0.16375962,True
379.05377,0.12545699,True
332.74106,0.043889023,False
991.15094,0.16980831,True
357.43124,0.04286489,True
127.6903,0.00868893,False
8.792245,0.0012291302,False
46.687363,0.008295847,False
287.15756,0.0328708,False
358.43686,0.056334272,False
38.6727,0.0071430807,False
399.42746,0.020244181,True
99.09438,0.013199611,False
1356.6152,0.15309615,True
11.136672,0.0005956151,False
159.94812,0.02180898,False
2435.4763,0.52635455,True
2449.712,0.33312482,True
1112.1515,0.26003882,True
1913.1604,0.28076923,True
514.9524,0.13484302,False
45.648876,0.008993942,False
1167.1196,0.06508583,True
539.7737,0.04662148,False
26.433086,0.0020782214,False
1228.7926,0.1715378,True
2036.7722,0.5107384,True
1449.7753,0.38044107,True
1284.8303,0.26528183,True
501.41043,0.05796948,False
401.11432,0.12484958,True
985.346,0.07739778,True
742.9358,0.15067776,True
303.84268,0.0466157,False
453.9786,0.09949762,False
1999.6788,0.3284744,True
2596.9705,0.7662885,False
5.742326,0.0006639209,False
1968.7229,0.20820552,True
1395.1888,0.1343393,True
2189.6785,0.24136102,True
697.7664,0.25748384,True
1137.5098,0.13806215,True
426.20947,0.057409376,False
28.629293,0.0026298664,False
1165.7072,0.20701173,True
807.4152,0.115298495,True
1280.7994,0.22910342,True
686.1058,0.15250096,True
2858.6377,0.61100495,False
63.997192,0.010731936,False
503.93192,0.08644924,True
10.7751255,0.00020297396,False
2112.9827,0.46550125,True
453.2756,0.086169526,True
2700.9768,0.6563356,False
114.81852,0.011265809,False
217.55693,0.012277633,False
1186.9644,0.2186138,True
103.375786,0.011661041,False
907.69525,0.10356152,True
10.127433,-0.00011280127,False
1882.4204,0.38511968,True
518.1406,0.10599619,True
36.12747,0.002817851,False
1073.7533,0.23061433,True
23.008858,0.0014407295,False
1446.3599,0.1591819,True
715.9044,0.13071527,False
23.94053,0.004172616,False
432.83044,0.041243993,False
1214.2913,0.10544333,True
1791.0673,0.22956869,True
1017.13837,0.10032344,True
1853.4661,0.3727355,True
2.6207318,-5.5538403e-05,False
226.63239,0.03058654,False
2604.2595,0.4511317,True
14.903919,0.0021774955,False
104.87136,0.013909071,False
362.8574,0.032689396,False
1000.3218,0.16925234,True
2136.3723,0.43353802,True
744.76575,0.15224743,True
135.83119,0.007888967,False
182.29413,0.04496009,False
2574.9421,0.29740942,True
612.0331,0.1023208,False
2899.8901,0.5231096,True
262.08484,0.030848164,False
830.1998,0.08236593,True
146.62076,0.036417995,False
1946.5583,0.38342613,True
116.60307,0.014362749,False
26.028217,0.0031743082,False
171.91983,0.021874692,False
2190.8105,0.28130966,True
35.516136,0.016198784,False
2335.438,0.29876792,True
1471.6741,0.17546946,True
2738.9163,0.5200581,True
3.734588,0.00034739773,False
410.25916,0.04927606,True
1987.4143,0.35517246,True
1590.3171,0.22911423,True
794.3367,0.113533035,True
115.6322,0.012175843,False
1722.5437,0.61678696,True
304.832,0.05764574,False
74.871376,0.024659595,False
2473.2856,0.4658463,False
9.941219,0.00091644435,False
557.1227,0.063326046,True
102.964806,0.025779217,False
3.092926,-0.00010976904,False
2243.4524,0.13852742,True
14.9301,0.0017344893,False
170.91779,0.14989766,False
77.16032,0.007686302,False
1837.3591,0.78580266,True
2976.7002,0.48781252,True
963.70624,0.11585291,True
890.3714,0.15281643,True
98.12443,0.018723534,False
54.896587,0.0069071837,False
1444.2051,0.2377572,True
1968.387,0.2786188,True
1468.0234,0.3817165,True
1178.4187,0.14914255,True
2045.6655,0.44455636,True
2025.2277,0.58347607,True
3372.9688,0.8077315,False
1142.4534,0.17283246,True
956.3503,0.09564914,True
1118.4772,0.17614676,True
410.01654,0.0641105,True
1187.4866,0.54982346,True
323.18735,0.035840202,False
2.337207,0.00011107273,False
11.423618,0.0011092382,False
2448.3394,1.0477123,True
459.4865,0.08696987,True
423.04678,0.06351845,True
5.582474,-3.538758e-05,False
1538.1641,0.18576443,True
1.20059,-1.4184545e-05,False
128.3396,0.017738614,False
167.45552,0.019187307,False
44.890785,0.009166582,False
43.923954,0.0092038615,False
1015.8485,0.19065769,True
519.7508,0.10190486,False
728.2107,0.12745127,True
1043.3168,0.19245908,True
2041.417,0.25332588,True
70.46767,0.01033934,False
1958.7131,0.21964741,True
105.64064,0.023318809,False
2952.4268,0.56352496,False
351.22186,0.07515694,False
16.7098,0.00150191,False
4.343787,-0.0002003299,False
51.053577,0.014959578,False
716.7094,0.09214161,True
1810.4086,0.2970905,True
1199.2878,0.07559718,True
522.4737,0.06846264,False
49.838398,0.009570612,False
2814.2415,0.58459365,True
5.1729493,-0.00017015563,False
1910.627,0.6889926,True
1338.3856,0.3503896,True
49.717518,0.006640894,False
1847.8616,0.37617373,True
1309.7825,0.39653885,True
327.35446,0.05352518,False
256.04987,0.042162355,False
20.519417,0.0029615322,False
41.14888,0.009056897,False
1182.4064,0.17288934,True
75.47843,0.0028930828,False
333.4646,0.06293139,False
601.9183,0.06972017,True
418.41226,0.04977154,True
3030.7043,0.49689102,False
1842.8746,0.2830101,True
14.84897,0.0025064414,False
1942.4628,0.17917806,True
1255.5027,0.16591588,True
56.312286,0.0061067496,False
811.67444,0.058972165,False
3120.3667,0.83398306,False
1244.4312,0.12571211,True
2893.2148,0.53496706,False
1440.0914,0.2957601,True
2624.457,0.3618977,False
604.7705,0.097245194,True
2582.8574,0.42999768,True
68.502205,0.008327937,False
807.41437,0.13519472,False
3.8087397,-1.2631761e-05,False
958.2735,0.21083586,True
1480.5559,0.31752783,True
1926.2938,0.34019035,True
4.9298906,0.00052838906,False
630.1721,0.122595966,True
1190.7614,0.6844548,True
873.57697,0.5298736,True
1514.795,0.7118161,True
1204.8636,0.09660566,True
980.5149,0.14893334,True
420.12552,0.07682203,False
947.7223,0.4184088,True
1289.3802,0.07831827,True
3191.0967,0.6498641,True
24.735004,0.0007027872,False
3323.1396,0.3451593,True
2049.6914,0.17314479,True
71.536316,0.0062183356,False
180.62323,0.031593785,False
1.7344171,2.2288528e-05,False
2511.2078,1.0299051,True
75.931885,0.013596537,False
1770.0343,0.26864195,True
1367.4353,0.44062194,True
1145.7786,0.22156471,True
278.5829,0.022284117,False
3091.3313,0.35650563,True
2255.6104,0.4342785,True
16.850471,0.0015082769,False
219.00426,0.014928607,False
31.502106,0.0021898807,False
530.21643,0.046955317,False
1096.8597,0.1651022,True
477.38586,0.10795619,True
389.65195,0.06572382,False
2.0252151,-1.9308325e-05,False
965.2239,0.42245075,True
346.54596,0.025903292,False
717.745,0.24563928,True
1447.3881,0.24270913,True
152.88208,0.05258978,False
2.252672,-1.9785148e-05,False
117.03836,0.035432264,False
1506.9836,0.6915724,False
2163.736,0.28602338,True
2567.7834,0.30142337,True
2346.2683,0.5288662,False
808.1698,0.08955054,True
780.8103,0.08660616,True
1619.0785,0.24486133,True
1090.2015,0.16858509,True
215.03061,0.017209847,False
399.2615,0.059754506,False
191.46584,0.027791444,False
162.38683,0.033566765,False
1526.427,0.57395077,True
1402.6377,0.40147674,True
3257.0366,0.4215399,True
2607.5151,0.5155827,True
208.88043,0.03115353,False
3252.935,0.24470508,True
2236.0244,0.3309943,True
1902.0228,0.6023715,True
2524.2695,0.43936878,True
77.84169,0.015265381,False
866.4106,0.10329822,True
2379.0686,0.43498504,True
6.0478263,-0.0001396343,False
118.15647,0.015531868,False
2119.444,1.5982304,True
2140.586,0.41507828,False
44.87931,0.0079889335,False
90.330444,0.007975063,False
2079.7512,0.36710635,True
499.49,0.07468142,True
118.39133,0.008974344,False
120.097595,0.011574021,False
824.2399,0.06777844,True
125.084656,0.018128656,False
82.20003,0.009748713,False
1099.8107,0.13187715,True
437.67468,0.04765533,True
1662.8986,0.33054474,True
733.1879,0.1166991,True
366.23218,0.04093774,False
2611.6943,0.3988316,False
19.649443,0.0027199287,False
1299.5217,0.5862,True
3051.571,0.6844492,False
3318.347,0.29092503,True
10.79176,0.001429861,False
980.497,0.16905962,True
988.73364,0.0910805,True
277.36487,0.04097853,False
782.6919,0.29108828,True
176.9198,0.029761415,False
2986.502,0.5155586,True
240.13432,0.08984778,False
3036.0073,0.42613065,True
1120.103,0.20106024,True
96.18295,0.033241186,False
3082.3965,0.39606595,False
541.9708,0.040171146,True
35.985935,0.006812893,False
14.519767,0.00182803,False
3266.284,0.2388969,True
136.61874,0.018483028,False
1400.7697,0.15877172,True
187.23753,0.028361116,False
109.58724,0.018304283,False
357.31458,0.06466605,False
2251.533,0.06025827,True
1320.8282,0.30443874,True
1563.649,0.16122389,True
661.40686,0.21495888,True
499.9923,0.05953049,False
267.8437,0.014318548,False
695.5506,0.18950334,True
1210.626,0.41810212,True
49.418797,0.009471925,False
23.117613,0.00460369,False
193.05515,0.026038432,False
156.95691,0.02203794,False
628.3055,0.12698862,True
511.05984,0.06405663,True
505.1257,0.24221987,False
1444.9048,0.31335294,True
101.99318,0.025753092,False
2832.0532,0.58021784,True
421.2877,0.08966159,False
4.9407105,-6.434231e-05,False
422.5948,0.090210944,False
100.1089,0.014752999,False
312.3842,0.07955636,False
71.57098,0.0110957585,False
1967.7571,0.7131326,True
616.73914,0.05649826,True
6.2829742,3.693276e-06,False
781.08636,0.106867924,True
706.492,0.090810776,True
2572.8977,0.2765465,True
3138.866,0.20923209,True
592.8232,0.12252082,True
1155.1798,0.099507034,True
70.79861,0.008340267,False
526.40424,0.06190308,True
1658.5192,0.25458074,True
194.81981,0.017636968,False
2519.6172,0.59501135,False
134.8099,0.023640959,False
809.2286,0.0720013,True
791.2646,0.11485078,True
3306.1902,0.948979,False
402.04633,0.07466422,True
2162.425,0.3375618,True
59.5955,0.020264635,False
2746.9436,0.33336854,True
2462.6968,0.34746552,True
1795.9277,0.29570377,True
326.26477,0.04859249,True
568.4458,0.076861724,True
149.40196,0.026255395,False
87.80292,0.0142402565,False
3.161747,-1.620916e-05,False
8.623775,-0.00023640605,False
523.1266,0.097725384,True
178.72708,0.05309262,False
23.395712,0.0017393436,False
623.21,0.12155244,True
2386.2695,0.47312987,True
2924.7773,0.425676,True
296.4434,0.029622331,False
548.19403,0.04383932,True
257.09464,0.014155041,False
1951.868,0.33478642,True
436.79788,0.04130841,True
106.585396,0.022544604,False
71.36716,0.0072296467,False
43.731586,0.005786479,False
1952.8662,0.29530334,True
1963.869,0.32353443,True
67.49058,0.008368651,False
1233.4607,0.23102516,True
1484.7848,0.24085248,True
2097.4392,0.28074217,True
132.99562,0.023915116,False
14.454948,0.0022422008,False
416.73474,0.056852534,False
754.15656,0.068750896,True
1756.7051,0.29510856,True
1731.3099,0.3721866,True
1212.7158,0.24742654,True
891.74677,0.07433821,True
1091.7908,0.161297,True
2477.634,0.51207423,True
554.7903,0.04139857,True
1865.9489,0.23892802,True
258.66742,0.02432007,False
2263.611,0.5081903,True
2137.0115,0.27861762,True
0.037988264,0.0,False
137.4429,0.027638348,False
166.79785,0.009816822,False
1144.441,0.1394061,True
539.0429,0.11426894,True
226.647,0.018038604,False
153.14642,0.017648943,False
172.9899,0.026689958,False
1330.2992,0.25864744,True
790.4044,0.08738163,True
96.91754,0.019657947,False
2446.4119,0.46674448,True
430.0376,0.053550426,False
70.928024,0.009531418,False
1882.2344,0.36472726,True
607.0321,0.077344924,True
681.675,0.23232673,False
14.613736,0.0011735756,False
22.208904,0.0017385227,False
2348.32,0.6930671,True
29.633902,0.0026752912,False
2134.4639,0.3666587,True
1058.7775,0.21601178,True
195.10349,0.018965332,False
2042.4746,0.34322476,True
133.59428,0.022454163,False
21.420368,0.0047561517,False
2874.0112,0.9251748,True
1126.0721,0.3657049,True
2295.8467,0.66121244,True
139.25945,0.016203055,False
696.67914,0.14836177,True
30.552036,0.0052267173,False
1601.1903,0.25408274,True
979.17163,0.18321522,True
76.32787,0.0070727505,False
183.52512,0.028942455,False
655.84564,0.14599653,True
4.659361,0.00013785437,False
1747.8225,0.9426757,True
2903.2422,0.30277717,True
1597.0353,0.22229916,True
205.91118,0.04936059,False
215.01306,0.056613464,False
1415.9701,0.33267236,True
152.64409,0.021892443,False
3130.9675,0.6201253,False
727.7479,0.110552125,True
258.1823,0.04423703,False
41.991993,0.0040714787,False
2915.3914,0.4597509,True
1295.5043,0.29993135,True
2459.7095,0.38320905,True
2364.7773,0.4391411,True
1557.5964,0.20070362,True
1833.4263,0.43311805,True
5.593238,9.7689684e-05,False
1371.636,0.12692088,True
310.287,0.07687059,False
1290.424,0.16725664,True
213.76155,0.032298356,False
1.2014784,-2.0144093e-05,False
1747.9412,0.19699079,True
1845.449,0.29539648,True
188.54721,0.021026915,False
2194.1594,0.31123424,True
444.62375,0.069768734,True
73.33593,0.004587575,False
30.47198,0.007865671,False
624.238,0.16058058,False
46.867966,0.005736443,False
3142.278,0.16912359,True
883.22516,0.17333159,True
1881.1809,0.45839143,True
3141.3557,0.61009246,True
221.99715,0.022844162,False
21.542124,0.0024545288,False
775.21985,0.19945124,True
1894.7393,0.52578527,False
217.94354,0.016025245,False
1200.0112,0.25580096,True
2092.4355,0.5809937,True
930.51526,0.14439312,True
21.697844,0.0039358214,False
3.3434756,-3.1221658e-05,False
751.8472,0.06276249,True
219.4472,0.022165949,False
1020.8869,0.10823819,True
2412.9036,0.40334725,True
85.26878,0.0029011304,False
124.648636,0.022599034,False
9.200837,0.0007162235,False
6.1592817,-5.6349963e-05,False
2650.253,0.6405524,True
73.730675,0.0089517925,False
30.192465,0.010965368,False
913.89813,0.073776856,True
164.54805,0.017490601,False
571.55817,0.046706513,True
1766.8771,0.44597113,True
67.674,0.006703169,False
642.3671,0.08799895,True
1814.06,0.37829226,True
2880.041,0.39897978,True
879.5539,0.07039149,True
320.65155,0.02509296,False
49.098858,0.0054924213,False
1451.7264,0.5636231,True
54.39406,0.008181826,False
1115.6161,0.22002056,True
1289.5297,0.20115116,True
2765.3684,0.5907227,False
1928.1138,0.28362066,True
3.458862,0.00032572463,False
443.49274,0.0632253,True
70.189125,0.008030984,False
121.6466,0.025586942,False
1271.8167,0.3381217,True
162.99498,0.020815194,False
328.2043,0.04025802,False
725.6375,0.07968662,True
828.31537,0.09169458,True
331.2499,0.043144006,True
546.2793,0.07307237,True
34.29445,0.0032809312,False
1910.9009,0.43746865,True
1305.8712,0.10871869,True
12.454294,0.001328754,False
326.50128,0.03549125,False
704.3749,0.14026889,True
999.43823,0.28452963,True
50.959328,0.011012122,False
1115.9769,0.23788267,True
56.329185,0.007405486,False
839.8499,0.21178886,True
128.01746,0.010634804,False
2145.7495,0.56386244,True
2252.8,0.7759402,True
929.2184,0.28877246,True
236.97939,0.023701508,False
1820.0587,0.39769214,True
1021.3144,0.30160674,True
1271.5123,0.12080479,True
770.3893,0.0812531,True
196.70184,0.017091239,False
1429.475,0.29301366,True
355.77524,0.1275384,True
91.124985,0.024714338,False
1278.752,0.31440628,True
26.613905,0.007345561,False
1470.3071,0.5105863,True
268.48914,0.050301526,False
1476.2059,0.40116784,True
1284.9968,0.066466406,True
3442.0322,0.5733813,True
1217.8239,0.22861369,True
559.09033,0.05499421,False
2674.0625,0.61700547,True
7.485055,0.00040907372,False
177.05853,0.020447342,False
3218.5305,0.4302745,False
26.589155,0.0019333973,False
1009.7738,0.10669407,True
1922.7242,0.21163493,True
1930.9747,0.4898764,True
65.37814,0.0072151627,False
141.53938,0.012448301,False
1751.6895,0.45119917,True
10.937601,0.001020278,False
99.48632,0.007940438,False
350.05304,0.05843764,False
262.83374,0.016120825,False
1475.7231,0.23511684,True
1365.875,0.3069517,True
6.922397,0.0006813494,False
198.87462,0.021464014,False
1936.8999,0.3927608,True
109.00855,0.01451265,False
1199.5327,0.10602456,True
9.34838,0.001023257,False
27.931425,0.0040368177,False
22.167234,0.005314993,False
336.79767,0.053594485,False
1682.0353,0.42786694,True
30.589954,0.004783528,False
28.376986,0.0024093818,False
1120.9083,0.20473988,True
706.7275,0.16152218,True
100.70882,0.015280634,False
260.14966,0.078423865,False
3412.2292,0.4261254,True
1312.1274,0.21358132,True
157.05899,0.07119236,False
236.62096,0.030087186,False
2150.8206,0.5535883,True
36.87891,0.004201038,False
359.09265,0.021822155,False
3193.3586,0.43575662,True
2591.842,0.4026096,True
125.432976,0.0130822845,False
53.981537,0.007262049,False
2308.008,0.37109947,True
76.0829,0.0142888455,False
1787.6327,0.30487126,True
527.6304,0.025109343,True
128.82866,0.02189606,False
2187.1594,0.34950525,True
0.41047904,-2.3841312e-07,False
124.42807,0.024457276,False
2265.549,0.6244361,True
317.92334,0.057603393,False
70.28873,0.015394506,False
179.61168,0.016946513,False
1077.3138,0.104476824,True
234.91061,0.039431244,False
445.0603,0.051213898,True
374.14853,0.040242065,False
2010.4423,0.576444,True
2706.3284,0.35354674,True
521.3945,0.048287526,False
265.0361,0.031864,False
0.37230438,-3.4569784e-06,False
1.1935239,-5.3639887e-06,False
2799.6,0.49210608,True
44.524437,0.003453195,False
65.49573,0.017437216,False
64.723145,0.0024916595,False
641.64484,0.040339902,True
1315.0704,0.24311584,True
240.73433,0.029001227,False
3099.6003,0.8407723,False
1227.047,0.15059495,True
380.02097,0.03353165,False
25.819216,0.002733976,False
196.37418,0.04199665,False
246.99324,0.042063214,False
2493.9814,0.27432805,True
2980.5173,0.8082509,True
7.448688,0.00632545,False
787.198,0.11730021,True
80.832375,0.008492354,False
1051.8363,0.15740407,True
859.70984,0.062344164,True
1211.664,0.2303655,True
8.545666,0.00054594246,False
891.092,0.1531584,True
3628.5984,0.5964514,True
2679.8794,0.73848784,False
12.218747,0.0013494986,False
1133.1644,0.09243202,True
3.7402587,-7.2933646e-05,False
80.47846,0.016564462,False
257.02164,0.06999965,False
1397.9984,0.22019231,True
2053.6338,0.52380323,False
284.71072,0.030375179,False
141.38977,0.039382838,False
155.28793,0.042968437,False
76.26939,0.010000362,False
9.81402,0.00041374052,False
1826.6583,0.37064815,True
1629.2148,0.14728856,True
541.60925,0.051113382,False
9.197701,0.00078685384,False
2344.2878,0.5988183,False
206.94449,0.03212247,False
43.824158,0.0077542374,False
2513.4304,0.17635643,True
471.82455,0.07618622,True
2368.056,0.49319148,True
3070.0366,0.9594444,True
156.38383,0.052385345,False
1878.1901,0.641699,True
268.88782,0.0107621215,False
1508.5513,0.17437643,True
404.74048,0.040072337,False
199.50038,0.05701855,False
1818.0836,0.3638609,True
159.69177,0.018535445,False
533.488,0.12591757,True
1852.111,0.4970175,True
348.60788,0.030239701,False
34.446606,0.0048271497,False
666.8347,0.19709395,True
1284.4716,0.30325878,True
2657.7463,0.18367338,True
26.10511,0.0012731829,False
1994.1047,0.28420776,True
320.45993,0.042518094,False
516.6955,0.090769805,True
970.5084,0.09892796,True
565.6154,0.032180376,True
1574.8551,0.3075409,True
1116.2767,0.1619081,True
213.43053,0.040106148,False
230.6461,0.08373852,False
1809.5737,0.48738718,True
1646.9192,0.18757626,True
334.06284,0.032691136,False
2188.014,0.5331017,True
1569.4454,0.24886233,True
1767.715,0.10878092,True
251.9493,0.041038565,False
1619.6875,0.26199886,True
41.535095,0.006626101,False
2932.9885,0.61106336,True
2050.1526,0.5145391,True
44.86553,0.0028544776,False
319.9345,0.032850463,False
1484.0656,0.27737486,True
926.4581,0.12686788,True
931.873,0.1738762,True
600.11694,0.11532925,True
149.41495,0.027991852,False
2510.3398,0.25261676,True
1785.8079,0.55719185,True
899.8646,0.12273951,True
3653.7815,0.35321122,True
1086.659,0.1828464,True
2717.1746,0.69752216,False
1484.6348,0.35007232,True
62.038383,0.008646589,False
843.5854,0.14290911,True
2511.3848,0.46794736,True
2600.5022,0.4725721,False
124.5384,0.0129763065,False
2245.5925,0.51287246,False
317.15125,0.064677574,False
265.75494,0.049909584,False
132.24614,0.014415663,False
2024.2992,0.84969056,False
865.75287,0.12554602,True
5.6927695,0.0007179328,False
151.3421,0.02015445,False
2065.431,0.48431385,True
555.8679,0.17040221,False
1001.2153,0.060607776,True
2130.8674,0.34047168,True
5.3747897,-1.9182567e-05,False
168.13757,0.03982558,False
44.40554,0.006533849,False
1223.8977,0.30206162,True
2850.069,0.32918984,True
823.4377,0.16809392,True
32.28741,0.003892019,False
2516.857,0.2803864,True
30.084774,0.006154851,False
1425.6895,0.2904936,True
183.54802,0.04440531,False
111.01213,0.013694004,False
2151.2703,0.34601402,True
289.7319,0.04227345,False
1624.4052,0.25081074,True
1946.6111,0.42591378,True
2444.548,0.27130604,True
1293.2802,0.19875336,True
994.6729,0.08383103,True
40.113743,0.0052865143,False
50.839626,0.0030692508,False
36.397182,0.0034719515,False
998.0367,0.31555292,True
458.01794,0.085697845,True
2053.6042,0.43374717,True
3.1281736,-1.7875602e-05,False
13.637467,0.0012226298,False
501.31506,0.03141391,False
1538.351,0.4752519,True
182.16293,0.045872733,False
906.9515,0.24725232,True
935.45856,0.14005235,True
16.029873,0.0039982833,False
636.9658,0.1696086,True
2010.705,0.3243419,True
112.362915,0.012147343,False
917.46027,0.071998395,True
566.2152,0.0801273,False
3152.2996,0.90509367,True
541.5302,0.12792021,True
22.523232,0.001159704,False
4400.445,0.40294075,False
32.28555,0.0072760843,False
852.72894,0.17741066,True
435.0874,0.051803112,True
1490.3212,0.16873732,True
4.256515,0.00017085593,False
2336.8384,0.4942559,False
1.0422975,-1.46617895e-05,False
1590.1451,0.3068803,True
757.6835,0.093734264,True
323.8179,0.023491703,False
727.0045,0.11584353,True
2160.6135,0.45162815,True
283.32477,0.05121795,False
37.49293,0.0035810648,False
106.646095,0.012344234,False
401.25693,0.07718877,False
1468.1108,0.42006588,True
758.3245,0.11958879,True
2244.852,0.2568599,True
52.50692,0.008227624,False
664.1273,0.07105399,True
522.3919,0.063075736,True
8.951258,0.0015313069,False
122.35508,0.0066335276,False
64.778786,0.017834812,False
515.6257,0.030338146,False
10.191881,0.00074970943,False
2322.327,0.4784122,True
2414.1594,0.28679848,True
1422.1519,0.19773778,True
24.270098,0.0055192597,False
3345.034,0.82190716,False
1573.3004,0.5008492,True
3.4341795,3.6465353e-05,False
36.572075,0.0047465265,False
44.980286,0.008942789,False
2108.2197,0.49023485,True
135.75912,0.012361918,False
2984.4397,0.30647808,True
6.0169587,0.0002071645,False
2176.8025,0.2890576,True
2585.661,0.26801836,True
39.639706,0.0031691738,False
82.369255,0.01443184,False
761.0874,0.116489515,True
628.3121,0.057244204,True
1866.5748,0.45702505,True
208.16219,0.01585628,False
2674.651,0.39957625,True
1026.7058,0.18357065,True
812.3703,0.09648238,True
59.981377,0.009980228,False
39.749733,0.004871532,False
694.28656,0.070764914,False
2139.5942,0.28596193,True
60.041676,0.010479522,False
1985.6089,0.37697023,True
171.67764,0.021986825,False
72.04649,0.0072708344,False
1366.2118,0.23515464,True
2600.6025,0.84178674,False
2619.0127,0.43137443,False
112.52511,0.018508896,False
266.59903,0.085154995,False
329.84418,0.04201606,False
157.039,0.0075071473,False
417.4772,0.042414527,False
132.89928,0.011780141,False
1050.82,0.08074473,True
1965.6866,0.43497473,True
656.56946,0.08505352,False
1505.847,0.15960065,True
156.79666,0.043637358,False
69.776695,0.006377098,False
28.073036,0.003991391,False
557.6895,0.12586436,True
1327.4094,0.13465565,True
22.8294,0.0024736624,False
1333.546,0.27776435,True
1072.7355,0.24921794,True
305.99258,0.04664866,True
585.7482,0.20119894,True
2413.2576,0.73737264,True
5.5190516,-0.000121767516,False
2489.1255,0.3475883,True
486.40353,0.12481137,False
104.82724,0.008535725,False
1895.162,0.5279372,True
560.00446,0.16000703,False
2828.8992,0.37091917,True
374.98,0.0555928,False
226.52214,0.021578848,False
466.5559,0.079666495,False
565.0659,0.11193574,True
434.54248,0.13186738,False
137.57741,0.011306379,False
2344.9624,0.49450982,True
143.71916,0.029017067,False
11.996163,0.00047028647,False
127.52205,0.031311244,False
142.17213,0.009094015,False
336.43744,0.068471454,False
2554.897,0.11814767,True
3.4310255,-6.7205896e-05,False
1872.4374,0.37276804,True
2686.5159,0.6033847,True
22.238354,0.0015409763,False
8.817622,0.00045071018,False
118.61281,0.008399811,False
100.69166,0.013173624,False
2043.0177,0.09189004,True
2327.1895,0.61594677,True
39.605095,0.014620306,False
0.24747151,-3.2185744e-06,False
2566.9438,0.27966952,True
1355.0294,0.13319871,True
1746.6614,0.20720315,False
368.49597,0.124356076,False
1009.9389,0.05960661,True
2347.9226,0.35651946,False
272.20325,0.030160632,False
1990.3691,0.29016548,True
335.2418,0.05740441,True
270.3484,0.035295043,False
2558.591,0.90586793,False
758.39417,0.1864049,True
427.4628,0.053932473,False
409.28967,0.135907,False
2708.7947,0.24995667,True
17.580112,0.0012382036,False
1866.98,0.281295,True
433.00082,0.06733891,False
181.65189,0.029073182,False
2513.4841,0.37727767,True
243.39584,0.04223071,False
2975.8599,0.6295998,False
2704.5627,0.39525354,True
754.9424,0.08114669,True
54.51946,0.0041649584,False
495.01633,0.09209399,True
2613.0442,0.5864475,True
725.4234,0.1342979,False
806.5733,0.13289657,True
7.6766267,-0.0001746252,False
16.39202,0.0014912406,False
1147.2274,0.17250161,True
286.48975,0.03346574,False
231.08023,0.013466267,False
695.4214,0.09163745,False
682.97186,0.08449959,True
1085.0132,0.24830045,True
1.210606,-6.9134694e-06,False
969.5257,0.08676496,True
0.7599391,9.059193e-06,False
46.238007,0.003496679,False
270.57538,0.033285502,False
1171.0931,0.09657605,True
15.699017,0.0015541792,False
0.61047715,7.74812e-06,False
78.7764,0.011474987,False
2324.1682,0.29341245,True
223.5143,0.09301253,False
1.6881683,-5.4708056e-05,False
1276.3813,0.13495241,True
2473.45,0.7857975,True
58.496094,0.008565428,False
335.4056,0.05355136,True
201.97104,0.006955035,False
10.576722,0.00046227674,False
1.0151061,1.013164e-05,False
37.648087,0.0060110046,False
468.57224,0.0763472,True
49.669647,0.014319446,False
1.6787908,-5.0062314e-05,False
736.51056,0.09051282,True
149.96132,0.010197485,False
51.413986,0.024325935,False
22.081404,0.0029952358,False
2335.0408,0.21647042,True
514.6353,0.115070835,False
945.40283,0.1014882,True
857.95435,0.12443959,True
268.31845,0.018650439,False
61.1155,0.008011651,False
2910.516,0.544765,True
2186.4143,0.18154609,True
1496.1145,0.1877878,True
356.52197,0.04597422,True
119.976425,0.0051565804,False
2229.713,0.96606755,True
666.52075,0.036060885,True
3579.3708,0.35838914,True
1375.2518,0.14566511,True
1902.818,0.2526928,True
719.31824,0.086592995,True
1776.1871,0.5289298,True
48.29243,0.0046034753,False
5132.705,0.90392566,False
15.189796,0.0019237489,False
263.05173,0.047632303,False
557.37427,0.13435353,True
402.31052,0.098267496,False
343.09235,0.019760761,False
1976.6432,0.3826707,True
446.54617,0.09885688,True
410.59494,0.066402145,True
2.2355094,0.00014551663,False
17.631866,0.0017831537,False
262.33725,0.024854299,False
28.22233,0.005075122,False
347.13864,0.050482005,False
1388.3236,0.14647335,True
34.91281,0.0016352383,False
567.26965,0.04727318,False
3289.789,0.39425278,True
2358.735,0.7380785,True
60.686104,0.004621462,False
2696.51,0.39689922,True
5.798276,0.0007412901,False
1338.9064,0.116485536,True
445.40118,0.047427587,True
24.690252,0.0045777587,False
130.1472,0.0080978125,False
41.24379,0.004862581,False
63.33035,0.0120102465,False
675.8861,0.064484105,True
1772.5852,0.4346856,True
1803.9474,0.2880721,True
25.176794,0.001712393,False
676.31555,0.15771946,True
1492.0194,0.38114846,True
918.37317,0.0976526,True
1818.1171,0.37073475,True
22.048447,0.0025961231,False
30.394762,0.011358508,False
2221.1584,0.44187874,True
10.486282,0.0010953576,False
337.08444,0.050696224,False
1722.9656,0.27099115,True
2754.9182,0.42655897,False
451.42392,0.07672474,True
42.670616,0.015126137,False
17.859985,0.000852803,False
361.47476,0.024226129,False
69.351135,0.008488134,False
175.79266,0.052311875,False
2008.0657,0.37163496,False
183.45657,0.006816148,False
14.024303,0.001526054,False
600.57837,0.04885295,True
1056.3234,0.18696581,True
175.36932,0.02974381,False
407.8979,0.06942471,False
1158.7338,0.07097123,True
107.61114,0.0144842155,False
1601.7578,0.12076026,True
328.57175,0.04618386,False
3.3810973,-0.00013717369,False
744.2051,0.2612366,True
1158.5151,0.17508154,True
3024.56,0.5811837,True
377.9727,0.06787503,True
0.84927344,-2.9800452e-05,False
1511.5208,0.28358066,True
16.115305,0.0038535148,False
1084.6509,0.20393616,True
938.07806,0.34031534,True
83.7279,0.0119811,False
2874.11,0.3644359,False
84.44427,0.005887989,False
396.47574,0.020482186,True
1346.2349,0.21536577,True
2121.176,0.25500745,True
1286.5331,0.2073537,True
458.6634,0.07550512,False
2933.5654,0.59410906,True
743.3243,0.15561727,False
119.64938,0.02434332,False
40.67083,0.006754655,False
829.31055,0.12856336,True
23.498577,0.0020788072,False
2034.6879,0.19788039,True
1182.7009,0.24129127,True
2.3870738,4.9816343e-05,False
557.9238,0.11915912,True
3.9789343,0.00024140195,False
2760.6023,0.3637966,False
434.08298,0.0457701,True
1923.1798,0.42098653,True
654.5395,0.11235202,True
5.7483244,0.0005493114,False
2.3380194,3.0629933e-05,False
2898.3315,0.42732024,True
1473.7734,0.18870398,True
34.257248,0.0031195534,False
15.574618,0.003563201,False
1.8262228,-3.8141152e-06,False
22.280151,0.0014443432,False
2442.505,0.60959405,True
9.110482,0.0010330543,False
1940.6199,0.24717557,True
194.83897,0.047610305,False
1996.3033,0.6932057,True
1381.0665,1.3170435,True
408.5655,0.06293358,False
18.500845,0.0027370322,False
1435.0488,0.16392964,True
83.37472,0.01865157,False
2243.9592,0.3227778,True
145.54277,0.011804834,False
193.73721,0.0073143654,False
2370.2363,1.1277742,False
335.54752,0.03430199,False
162.88406,0.032457523,False
364.81448,0.029752452,False
76.6475,0.0086122025,False
84.994896,0.010811967,False
1073.0192,0.10372335,True
89.65045,0.013439993,False
2987.5176,0.30234647,True
2860.6238,0.7718487,False
1761.3981,0.18850005,True
798.18164,0.105128095,True
1056.6929,0.14284807,True
242.71089,0.02554299,False
1403.8722,0.56276566,True
195.10925,0.01380593,False
2999.7651,0.23338437,True
325.17715,0.06231241,False
2415.2622,0.71098506,True
715.8086,0.29789472,True
586.2594,0.08666605,True
66.05993,0.004607498,False
850.207,0.08592056,True
422.0026,0.052835077,True
2030.6578,0.6844412,True
726.03,0.115851134,True
0.19309758,5.9603735e-07,False
529.7131,0.10862721,False
1213.6407,0.13967374,True
176.8913,0.035152353,False
932.1041,0.14902052,True
390.8943,0.029889029,False
1776.4548,0.290371,True
1431.4375,0.30036992,True
853.95935,0.15253419,True
795.288,0.13100903,True
1276.9502,0.26241547,True
2214.2388,0.20477599,True
77.94699,0.008957819,False
42.35444,0.0076673017,False
113.389786,0.021100616,False
2397.1035,0.41114354,True
2357.2458,0.21197784,True
2378.4565,0.3425575,True
117.10192,0.022152424,False
43.684364,0.0045583523,False
3.8998256,0.0004322278,False
5.171851,0.0005143127,False
2680.6084,0.6861439,True
20.68566,0.0054152445,False
158.24236,0.005964188,False
1459.5698,0.21559942,True
385.31332,0.053439688,False
1003.84656,0.3627877,True
3208.816,0.486683,True
876.1483,0.089189894,True
132.85316,0.010213948,False
419.27597,0.03453557,False
17.375614,0.0007858891,False
23.117586,0.0022451675,False
1373.5052,0.34936732,True
1911.146,0.5839307,True
1609.5605,0.20474002,True
1879.8069,0.3681497,True
31.327734,0.004184253,False
2491.0364,0.53091586,True
3360.8337,0.84668326,True
572.7577,0.07944973,True
38.581833,0.01284111,False
48.259758,0.006346525,False
53.541927,0.009227433,False
2522.4934,0.5663667,True
15.0935955,0.00094952853,False
4.5566835,0.00057695445,False
2019.6267,0.41931438,True
1184.4233,0.231879,True
80.02984,0.010024437,False
198.96625,0.024961269,False
59.411396,0.0047566583,False
2021.3647,0.48579055,True
878.6068,0.03319758,False
910.8298,0.2262098,True
67.698204,0.0059788753,False
56.117527,0.009856338,False
738.2364,0.07244609,True
24.822327,0.0018417344,False
54.66565,0.002825521,False
1922.0513,0.2818244,True
443.08862,0.08642326,False
458.30862,0.035929978,True
76.60618,0.0037768194,False
2007.6664,0.32172757,True
2077.685,0.23375916,True
2253.056,0.52710396,True
82.010506,0.012034047,False
7.922744,0.0009350474,False
43.96667,0.004043027,False
644.506,0.108812615,True
724.88794,0.2543798,True
13.584609,0.0017296949,False
339.06448,0.0264581,True
188.8655,0.019922381,False
3588.5562,0.62240756,True
163.09944,0.0067642834,False
510.0332,0.08533276,True
419.31702,0.07231641,True
17.795952,0.005550899,False
378.7757,0.042156518,True
1862.0758,0.24587974,True
1645.2776,0.25192696,True
850.7071,0.10012984,True
84.17571,0.018947292,False
373.16495,0.065504,True
118.849075,0.0126138255,False
1298.3533,0.16151255,True
310.22098,0.032665018,False
8.471331,0.0005549554,False
122.698044,0.008237794,False
2576.3435,0.44427848,True
3429.5146,1.0697365,False
178.53856,0.040172562,False
788.9804,0.1228358,True
34.30793,0.0039002835,False
2657.7615,0.30497324,True
1136.261,0.13099857,True
1541.0552,0.36020362,True
161.35655,0.019609917,False
1985.6772,0.35104102,True
196.64655,0.028253825,False
14.772599,0.003200378,False
63.251396,0.0062293573,False
2.302454,0.0003530766,False
1977.2382,0.5069166,True
7.428112,0.00035064452,False
521.7307,0.03714776,False
133.83733,0.033735484,False
1995.2026,0.3611455,True
3.2188265,4.1114516e-05,False
710.4706,0.12943912,True
60.868168,0.01216372,False
1981.5149,0.26895708,True
163.37762,0.011908537,False
1291.7683,0.34121847,True
298.59424,0.08344468,True
57.85544,0.008671725,False
71.17467,0.0043262765,False
66.104866,0.012733549,False
336.8112,0.06267938,False
104.5988,0.026846705,False
1148.0104,0.14922334,True
2289.997,0.35030067,True
467.48862,0.056680582,False
713.0067,0.08703403,True
2074.3523,0.19611561,True
38.64455,0.0018423395,False
350.3449,0.044322997,False
70.643234,0.01571552,False
37.62307,0.011425053,False
2387.8015,0.35878897,True
1921.4424,0.31637734,True
1569.7036,0.4495271,True
18.206884,0.0020111725,False
2193.998,0.28481638,True
1104.677,0.24146223,True
1657.6157,0.35613298,True
2044.0094,0.34242088,True
2478.1255,0.380493,True
44.813396,0.009809688,False
2256.4048,0.5867746,True
1087.5803,0.15878767,True
1987.1672,0.26097733,True
257.56256,0.050346673,False
897.72876,0.23715842,True
2.1197917,-1.918881e-05,False
1833.188,0.43580246,True
40.467422,0.008904608,False
425.43497,0.041247226,False
257.13544,0.05541486,False
395.55188,0.050469212,False
33.739,0.00903874,False
27.759552,0.0064746374,False
574.4731,0.15996999,True
66.99371,0.0039013298,False
84.713486,0.022299986,False
1455.3267,0.18607387,True
549.90906,0.089573584,False
2663.569,0.29654813,True
2263.743,0.29819244,True
662.9132,0.14013387,True
27.945736,0.0050600357,False
2565.5486,0.5699713,True
1796.6056,0.20402119,True
635.761,0.3247487,True
660.9462,0.15990835,True
109.914474,0.010331001,False
2610.178,0.57352054,True
450.92026,0.019814417,False
1221.8885,0.11180806,True
2625.3562,0.5389415,True
1994.1831,0.33043003,True
469.59097,0.14964056,False
42.523968,0.0042512114,False
264.57596,0.1629037,True
2063.595,0.6974402,True
1321.794,0.16727602,True
2295.1665,0.60026634,True
101.706535,0.014260091,False
123.23298,0.015839957,False
73.93358,0.0091514075,False
2285.546,0.23854506,True
2313.3325,0.47608185,True
1081.5656,0.1558533,True
69.085396,0.008030839,False
53.267334,0.010316569,False
2115.2017,0.51679647,False
359.84143,0.086324096,True
1439.7604,0.16509232,True
1351.1609,0.42400903,True
884.3677,0.1879274,True
1074.235,0.16429383,True
1067.064,0.09873639,True
1978.2981,0.24698842,True
122.72557,0.019342573,False
856.7966,0.05997476,True
183.12006,0.024600172,False
460.72696,0.07813125,False
30.736193,0.0015846186,False
223.9332,0.023306407,False
2755.9033,0.8130117,True
268.71234,0.05016461,False
294.9433,0.08902322,False
129.52974,0.044377454,False
648.37213,0.15256925,False
7.8820643,-8.159614e-05,False
36.60277,0.0037011008,False
1876.9407,0.336228,True
1566.202,0.49908292,True
121.33365,0.016833313,False
366.4191,0.0342324,False
37.52526,0.0066079795,False
582.4816,0.079479106,True
36.868496,0.005415587,False
3182.238,0.48998475,False
1253.6299,0.20548788,True
627.6264,0.040970765,True
2619.6692,0.94950247,False
2783.0874,0.601269,False
444.00735,0.06101431,True
156.63777,0.02434894,False
48.626434,0.0046509164,False
67.71336,0.010925046,False
2198.5896,0.45536172,True
1112.9863,0.3425867,True
1844.9952,0.13356337,True
1807.8171,0.49160385,True
128.0713,0.029044822,False
999.2722,0.14763339,True
1051.4506,0.12055735,True
47.14205,0.007775746,False
241.8942,0.016346797,False
1745.8164,0.22614774,True
317.56772,0.020265475,False
1868.3124,0.4374082,True
2060.8313,0.31015432,True
118.90477,0.025420697,False
2172.0107,0.25672066,True
1430.4187,0.42381442,True
601.3774,0.13771078,False
88.28514,0.0077414596,False
1290.2863,0.16469961,True
27.137526,0.006196472,False
3042.439,0.40300667,False
920.5343,0.09117341,True
163.696,0.05489136,False
457.57947,0.05698303,False
775.24554,0.07753843,True
20.695642,0.00067090336,False
1263.5703,0.23284295,True
392.22552,0.07120638,True
930.1407,0.17574671,True
1723.5563,0.4088552,True
224.89897,0.07549822,False
375.76147,0.046334796,False
1768.0431,0.1495707,True
11.68197,0.0021494285,False
296.34265,0.053509425,False
847.07666,0.052727133,True
267.05252,0.028931323,False
2511.7507,0.7239883,True
194.62468,0.021245815,False
85.371895,0.01127966,False
3.3935869,1.0725344e-06,False
2216.0217,0.4903407,True
2559.191,0.6810539,False
2101.0562,0.8118204,True
44.685024,0.0035728565,False
207.91083,0.0271252,False
8.616496,0.001490394,False
2720.8306,0.45762324,False
59.694973,0.010095295,False
1087.0094,0.17399012,True
2524.563,0.37955678,True
864.01373,0.14820313,True
477.26407,0.076563865,True
45.939377,0.010038838,False
16.809246,0.00083696865,False
73.90899,0.009870752,False
3579.3318,0.2876699,False
225.74301,0.07579002,False
148.12123,0.008939626,False
832.3733,0.12987006,True
1664.8561,0.37556893,True
601.1558,0.11331675,True
1821.4808,0.2868043,True
109.379944,0.0029967315,False
0.49472365,-7.867435e-06,False
0.79093146,-3.8144062e-06,False
1129.9958,0.13735601,True
92.96985,0.011085564,False
247.73189,0.06458219,False
769.8593,0.122941,True
1301.8492,0.117283404,True
23.703453,0.0029759193,False
3298.7646,0.94212127,False
255.051,0.031371072,False
1313.0994,0.20625493,True
406.642,0.07400527,True
3262.939,0.8412348,True
138.69139,0.041737784,False
75.23555,0.012870704,False
2484.698,0.8516661,False
103.21353,0.030413644,False
1043.6151,0.1630372,True
634.0831,0.15097581,True
462.27402,0.040090676,False
2366.4656,0.24095291,True
1312.4829,0.17971337,True
148.27115,0.016416728,False
2721.5623,1.9707824,True
993.50775,0.057493895,True


==> new_results/losses/resnet-eps-0-c100/scale_100_resnet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
8.959863e-22,106.33374,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.5433795e-11,58.922974,False
0.0,0.0,False
0.0,0.0,False
0.0,51.94281,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0011491651,214.61938,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
8.762399,115.38525,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,34.35553,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8339111e-06,129.67871,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3977233e-38,156.8078,False
0.0,0.0,True
2.2793427e-09,108.19006,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.2328225e-35,29.501465,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00037527175,131.61108,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,147.6875,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
8.651788e-39,64.04309,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,61.201294,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.3519932e-33,70.89319,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4133761e-15,51.359863,True
0.0,0.0,True
2.7562136e-08,185.94617,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.688021e-34,82.115906,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.5061283e-38,0.3912579,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,131.094,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,27.919312,True
0.0,0.0,False
0.0,0.0,True
0.0,58.434814,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,33.459473,True
1.0755092e-22,65.56653,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,56.9552,True
0.0,0.0,True
3.1795272e-16,146.52295,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,23.108154,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3132046e-26,47.7312,True
0.0,0.0,True
0.0,54.201904,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.2920015e-31,129.42297,True
0.0,0.0,False
0.0,0.1402433,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,36.274597,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1850.3735,236.31296,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.0583908e-14,201.29665,False
0.0,0.0,True
0.00029613884,112.15106,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.4732586e-23,159.16956,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.2086479e-21,157.51074,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
5.91446e-38,0.00024268066,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.3020911e-10,69.861206,True
0.0,0.0,True
0.0,0.0,True
0.0,28.019287,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,54.06891,True
0.0,0.0,False
3.896157e-06,97.073975,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.6463061e-19,34.13562,True
0.0,0.0,False
8.607532e-27,55.88739,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,7.3909487e-06,True
0.0,0.0,False
0.0,0.0,True
4.7382584e-12,64.4093,True
0.0,0.0,True
0.0,23.055786,True
0.0,0.0,True
8.9100294e-10,79.199524,False
7.691348e-05,117.90173,False
0.0,0.0,False
0.0,0.0,True
0.000115411385,263.35022,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,20.216187,True
0.0,50.832153,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4754228e-14,167.84521,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.9417366e-38,68.38776,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.0776847e-36,82.82959,True
0.00026643582,226.93689,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,6.7021565,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,61.53015,True
0.0,0.0,True
0.0,0.0,True
8.517279e-27,153.27985,False
0.0,0.0,False
2.8963364e-26,139.66388,False
0.0,105.6687,True
0.0,0.0,True
0.0,46.304504,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
5.6299756e-34,77.39026,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6.9831357,186.44086,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
381083.16,270.80142,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,34.488403,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,10.700645,True
0.0,0.0,True
0.0,0.0,True
1.0226623e-16,47.14453,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,55.647705,True
0.0,4.76836e-06,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.62545e-40,137.97943,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
3.2037453e-35,106.422485,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,25.742065,True
0.0,0.0,True
272970.78,174.37146,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
5.5561308e-24,59.061584,True
0.0,0.0,False
0.0,0.0,False
0.0,19.65039,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,9.941561e-05,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
7.2106614e-30,118.55078,True
0.0,0.0,False
0.0,0.0,True
0.0,29.113037,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.9120854e-13,164.09412,True
0.0,0.0,False
0.0,0.0,False
1.9015314e-29,40.920044,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,144.85364,True
0.0,36.72693,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.213921e-28,70.41724,True
0.0,99.487305,True
1.3019725e-37,130.82275,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.3756338,175.5177,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,170.64307,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,45.73236,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,12.175847,True
0.0,0.0,False
0.00011470982,212.62366,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.6283836e-11,65.27599,False
0.0,0.0,True
0.0,0.0,False
1.8962044e-22,13.446046,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.65853894,207.58044,False
0.0,0.0,True
219.5387,109.69593,False
0.0,0.0,True
8.455554e-07,83.56958,False
0.0,0.0,True
2.8174175e-25,140.7417,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,20.074585,True
0.0,0.0,False
0.0,0.0,True
0.0,4.7683704e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,71.0943,True
0.0,0.0,False
4.0684814e-31,11.85163,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,203.00183,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.015585195,238.12006,False
0.0,0.0,True
0.0,0.0,True
2.191353e-10,143.76276,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5897658e-38,126.10535,True
0.0,0.0,True
0.0,0.007535249,True
2.5940121e-06,154.39612,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.856305e-16,161.40076,True
1.10070775e-33,98.71887,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.9855996e-35,384.96338,True
3.0175397e-06,111.73474,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.7004649e-20,77.13428,False
0.0,0.0,False
0.0,0.0,True
4.859727e-25,97.6402,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,15.038391,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
246700.02,117.29791,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0012704405,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,100.2663,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.3509365e-19,107.00098,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.757752,215.47603,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.5335811e-25,61.558716,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,22.234009,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.487185e-20,60.785645,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,10.327547,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,13.402834,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,146.32983,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,140.6936,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.279767e-26,227.50732,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.0340693e-20,132.1684,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,41.11316,True
0.0,42.547607,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1761135e-27,9.647282,True
0.0,0.0,True
0.0,0.0,False
7.8736804e-35,30.214539,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
176452.5,167.40482,False
0.0,0.0,False
0.0,0.0,True
0.0,57.785767,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,40.483276,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,70.852905,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,52.56543,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
260035.8,220.80487,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,47.95923,True
0.0,74.79126,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,28.435669,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,5.7236104,True
0.0,0.0,True
0.0,0.0,False
0.0,108.23175,True
0.0,0.0,False
0.0,0.0,False
0.00022511485,118.33008,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.6124443e-28,112.78906,True
0.0,0.0,False
0.0,0.0,False
1.9759795e-37,57.959167,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.6725615e-34,69.46765,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.18611093,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,7.8636656,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,28.189331,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0278375e-32,110.51831,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.0276787e-30,185.57666,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,170.74878,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,57.273193,True
0.0,98.16705,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.4245822,155.66565,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.0394674e-16,132.33252,False
0.0,0.0,False
0.0,0.0,False
2.4270141e-36,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,149.66797,True
0.0,0.0,False
1.769213e-23,165.1582,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,20.686646,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,130.60889,True
6.3130007e-10,140.76636,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,73.98657,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
130.92818,178.42415,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,25.899292,True
1.0657708e-14,110.83081,False
0.0,0.0,False
1.8198794e-08,109.31116,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
315.62314,251.6687,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,13.253664,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
6.1590315e-32,32.230713,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.007569504,151.69714,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
9.85125e-40,30.675293,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,154.8999,True
0.0,0.0,True
0.0,0.0,False
6.4577145e-25,66.789795,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.2562572e-06,124.08673,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.14197495e-17,34.23694,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.0952264e-08,254.34338,False
0.0,26.465332,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.9266909e-33,44.904297,True
0.0,0.0,False
0.0,0.15840837,True
4.886695e-29,19.867554,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,5.770944,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.16917e-20,133.0144,False
181571.61,128.0883,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.2348737e-14,186.47998,True
0.0,0.0,False
0.0,0.0003874743,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.5276293e-35,114.430664,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.8945087e-20,167.32751,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
36.924706,70.58615,False
0.0,0.0,False
0.0,0.0,True
2.8947242e-31,26.10608,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.443044e-09,227.85864,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.2756874e-10,159.81921,False
0.0,15.404053,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,96.54315,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,187.70703,True
0.0,0.0,True
1.8111258e-19,101.734985,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.1536193e-15,141.69983,True
0.0,0.0,False
6.138757e-35,244.96326,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.08242764,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.575805e-13,116.79724,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.1911786e-16,68.026306,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7899504e-08,87.21185,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,112.190674,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.3248718e-18,74.20691,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.834526e-33,127.93793,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.4229526e-14,31.720343,False
0.0,0.0,True
0.0,3.5233524,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.985334e-13,174.33691,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.07059444e-29,327.98352,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.004661526,True
0.0,0.0,False
0.0,0.0,False
0.178914,339.0005,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.58442694,115.86401,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.8708277e-23,146.0232,True
0.0,0.0,False
1.5257485e-37,17.932129,True
0.0,0.0,False
0.0,1.3708975e-05,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,67.1098,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.9632432e-32,34.68225,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,6.399491,True
1.7050494e-37,0.0027891803,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0946676e-36,172.67029,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,16.185303,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.506405e-25,147.03882,True
0.0,0.0,True
0.0,12.963137,True
0.0,0.0,False
8.360621e-34,60.1286,True
9.413921e-38,207.5039,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6870836e-30,123.22595,True
0.0,0.0,False
0.0,0.0,False
2.9218224e-18,84.52319,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,13.145266,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.889996e-35,42.06067,True
0.0,0.0,True
0.0,51.93109,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.9022922e-09,184.32996,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,65.06702,True
4.411489e-06,268.40015,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,31.72705,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,11.890388,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,30.729004,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,5.8575377,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,46.842773,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,21.184631,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
7.686602e-15,182.05957,True
0.0,0.0,False
0.0,0.0,True
2.8838767e-27,136.88318,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.8039993e-09,200.03735,True
0.0,0.0,True
0.0,18.528442,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
213313.39,180.6604,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,7.152555e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,154.0697,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.0648426e-19,129.9115,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
281169.12,171.85992,False
0.0,0.0,True
0.0,0.0,True
0.0,97.51514,False
0.0,47.198303,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.3105181e-32,114.727295,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,2.3841855e-07,True
0.0,0.0,False
1.989611e-18,41.827637,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
426.0387,131.81982,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,154.38623,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5212498e-30,99.88257,True
2.071746e-11,155.3938,False
0.0,89.594055,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
71128.5,176.20305,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00016129958,73.735535,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.8525715e-12,246.10406,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,151.4762,True
0.0,0.0,False
0.0,0.0,False
1.614188e-23,153.60596,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.0079117e-22,496.47986,True
0.0,0.0,True


==> new_results/losses/resnet-eps-0-c100/scale_10_resnet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
2.1555945e-11,4.577532e-05,True
3.592053e-24,0.0,True
3.0764e-08,0.03219122,True
0.00033195195,0.024525566,True
4.2526958e-11,2.3841855e-07,True
246.35347,10.538348,False
5.931071e-31,0.0,False
1.3985434e-18,0.0,True
1.6405e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1226398e-36,0.0,False
0.0,0.0,False
4.5950106e-37,0.0,False
2.204557e-27,0.0,True
1.2715583e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1578232e-29,0.0,True
0.0,0.0,False
1918.4874,5.9535856,False
3.021905e-36,0.0,False
0.0,0.0,False
1.1256985e-06,5.157774,True
3.3424158e-22,0.0,True
0.0,0.0,False
1.5741547e-35,0.0,False
6.0610246e-32,0.0,False
3.6201478e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4020979e-35,0.0,False
1.0165373e-36,0.0,False
0.0006034475,0.080957524,True
0.00069298904,0.0025044286,True
0.0,0.0,False
1.04250876e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
1.36722376e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
20034.816,21.391851,False
3.234253e-22,0.0,True
0.0,0.0,False
0.0015334303,0.00026603974,True
0.0,0.0,False
7.192006e-09,0.0,True
23657.988,11.213104,False
5.5025004e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2086767e-20,0.0,True
4.8685865e-13,0.0,True
0.0,0.0,False
1.2974851e-32,0.0,False
0.0,0.0,False
3.127962e-14,0.0,True
0.0,0.0,False
4.328052e-07,0.0,True
0.1114265,3.4836924,True
8.372488e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.246202e-38,0.0,False
0.0003720312,0.011167993,True
1.1359005e-05,0.00023266947,True
2.64097e-07,0.002519887,True
1.7659867e-09,7.152555e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0700491e-26,0.0,False
1.2013243e-35,0.0,False
5.2446186e-08,7.3909487e-06,True
4.2541686e-35,0.0,False
0.0,0.0,False
6.454012e-39,0.0,False
1.913575e-18,0.0,True
9.013275e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7460045e-15,0.0,True
0.0,0.0,False
5.8524016e-30,0.0,False
0.00022167436,0.040705908,True
0.0,0.0,False
5.049472e-20,0.0,True
0.0,0.0,False
4.76104e-33,0.0,False
0.0,0.0,False
6707.2183,12.932437,False
0.0,0.0,False
1.8440574e-21,0.0,True
0.0,0.0,False
1.1803499e-34,0.0,False
7.38637e-40,0.0,False
0.0,0.0,False
2.154081e-37,0.0,False
5.196831e-25,0.0,True
4.9315235e-37,0.0,False
0.0,0.0,False
5.946167e-06,0.017236553,True
0.0,0.0,False
0.0,0.0,False
5.6258327e-19,0.0,True
3.8202575e-22,0.0,True
6.969027e-10,0.0,True
5.60732e-17,0.0,True
1.6825471e-30,0.0,False
3.4388751e-35,0.0,False
3.571654e-36,0.0,False
0.0,0.0,False
5.6349235,15.7262125,False
5.1997188e-11,0.0,True
4043.6243,10.858092,True
0.0,0.0,False
3.3836017e-20,0.0,True
3.0493282e-19,0.0,True
1.4598521e-33,0.0,False
1.471101e-32,0.0,False
7.596262e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3730699e-10,8.344647e-07,True
7.032183e-30,0.0,False
0.0014073137,0.16181734,True
6.0632157e-09,2.4437606e-05,True
1.9564132e-35,0.0,False
3.1792186e-29,0.0,False
3.1032642e-13,0.0,True
1.5056375e-25,0.0,True
11.09559,2.9764564,True
4.95035e-40,0.0,False
1.9276291e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
14611.53,13.099007,False
7.655179e-25,0.0,True
1.1458558e-26,0.0,True
4.0918315e-27,0.0,False
0.0,0.0,False
5.4168117e-35,0.0,False
0.0,0.0,False
1.3412346e-23,0.0,True
1.5223086e-06,0.06756967,True
0.0,0.0,False
5.425527e-23,0.0,True
0.030774465,14.806183,True
2.2779643e-13,0.0,True
3.5443284e-14,0.0,True
0.0,0.0,False
6.87804,6.3937087,True
2.3589779e-05,0.0022945285,True
6.926542e-12,0.0,True
1.438492e-07,0.0,True
0.0,0.0,False
6.918688e-12,0.0,True
0.022452593,0.03005157,True
1.0583092e-07,0.0,True
1.4147838e-37,0.0,False
2.5177522,6.012735,True
0.0,0.0,False
4.1989933e-30,0.0,False
0.0,0.0,False
1.2017713e-21,0.0,True
1.2377883e-10,0.0,True
5.512649e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4942397e-31,0.0,False
3.8633147e-33,0.0,False
9.623481e-33,0.0,False
1.7949805e-20,0.0,True
2.20108e-40,0.0,False
3.785022e-25,0.0,True
4.1642062e-15,0.0,True
0.0,0.0,False
1.0652722e-28,0.0,False
0.0,0.0,False
1.4102869e-17,0.0,True
0.0,0.0,False
20.666569,7.150368,True
1.196507e-08,0.0010964817,True
8.4227676e-22,0.0,True
2.7630077e-33,0.0,False
2.3804035e-26,0.0,True
0.0,0.0,False
8.715386e-24,0.0,True
4.8719995e-10,0.12463192,True
5.353443e-19,0.0,True
0.0,0.0,False
4.390084e-07,4.6967358e-05,True
9.924074e-12,2.3841855e-07,True
1.8352785e-29,0.0,False
0.0,0.0,False
4.549167e-27,0.0,False
1.641124e-17,0.0,True
7.8450356e-26,0.0,True
9.696831e-33,0.0,False
4.321074e-30,0.0,False
9.204511e-24,0.0,True
0.0015783579,0.017844258,True
0.0,0.0,False
0.0,0.0,False
766.6445,5.0831227,True
2.961013e-11,0.0,True
5239.909,18.427788,False
4.491644e-35,0.0,False
4.848394e-05,0.0014394885,True
2.7780395e-10,0.0013392536,True
12.672452,8.271066,True
3.1868166e-09,4.577532e-05,True
5.649419e-26,0.0,True
0.0,0.0,False
4.809386,0.6677764,False
8.452148e-18,0.0,True
4.9785344e-15,0.0,True
1.2128331e-17,0.0,True
0.0,0.0,False
1.2207338e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
4.4975762e-23,0.0,True
5.150691e-13,0.0,True
2.359772e-10,0.0,True
0.0,0.0,False
0.79214025,12.982634,True
1.3976856e-07,0.0055088378,True
0.0,0.0,False
4.28367e-17,0.0,True
3.0147984e-31,0.0,False
1.1744873e-32,0.0,False
0.8291622,2.893667,True
0.0,0.0,False
6.384542e-27,0.0,True
0.23434927,5.7535863,True
0.0,0.0,False
0.0,0.0,False
1.9773356e-25,0.0,True
3.4627556e-37,0.0,False
3.6142156e-10,3.8384653e-05,True
1.8831546e-08,0.00023004746,True
0.050899122,3.4502366,True
228.25159,6.5872254,False
3.2302288e-15,7.152555e-07,True
0.0,0.0,False
5.988108e-27,0.0,False
1.1840284e-31,0.0,False
5.524213e-14,0.0,True
0.07522031,5.7218013,True
6.483261e-07,0.0028328074,True
658.42224,14.647835,False
2.530971e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.203874e-32,0.0,False
0.031792335,2.4955773,True
1.1643435e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4575022e-26,0.0,False
0.0,0.0,False
181.60075,4.830321,True
4.2954804e-16,0.0,True
2.7210636,5.45045,True
0.0,0.0,False
3.2727658e-22,0.0,True
0.0,0.0,False
1.8130928e-35,0.0,False
7.7512575e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
5.103001e-16,0.0,True
4.0982024e-36,0.0,False
0.0,0.0,False
2.4080949e-37,0.0,False
5.8985654e-17,0.0,True
0.0,0.0,False
2.5610668e-22,0.0,True
26.573036,12.89086,True
1.3631281e-29,0.0,False
0.012022598,0.7366122,False
1.7700575e-32,0.0,False
2.8309937e-33,0.0,False
1.9469337e-20,0.0,True
3.691145e-15,0.0,True
0.7583493,3.6982496,True
0.0,0.0,False
1.160883e-28,0.0,False
2.908824e-13,0.0,True
3.1294585e-34,0.0,False
40314.84,23.185328,False
0.0,0.0,False
1.0486531e-26,0.0,True
0.0,0.0,False
1.1120149e-11,0.0,True
1.8667912e-19,0.0,True
0.0,0.0,False
2.3143131e-26,0.0,True
1251.1809,20.441664,False
2.428553e-17,0.0,True
12470.732,11.066249,False
5.5207923e-34,0.0,False
0.0,0.0,False
1.1011388e-34,0.0,False
159.51048,15.925786,False
6.311905e-12,0.0,True
7.4720906e-16,1.1920928e-07,True
1.2479496e-31,0.0,False
0.0,0.0,False
2.3377598e-30,0.0,True
1.2349697e-15,0.0,True
304.9712,15.763739,True
3.8269864e-33,0.0,False
7.5565333e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
7.753635e-39,0.0,False
2.5457952e-31,0.0,False
0.0,0.0,False
4.407849e-37,0.0,False
8.1043096e-14,0.0,True
0.0012892393,0.0009305914,True
0.0008240667,0.0015825618,True
5.4419622,0.34161207,True
6.95492e-19,0.0,True
2.1374317e-13,0.0,True
1.349379e-17,1.3113013e-06,True
4.179084e-27,0.0,True
2.0176916e-14,0.010452173,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7532441e-12,0.000199894,True
9.5627e-41,0.0,False
0.0,0.0,False
5.473825e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9239778e-05,0.0065942067,True
4342.642,6.9827557,True
2.8435249e-10,0.0,True
5.732214e-19,0.0,True
0.19167694,2.7522054,True
0.0,0.0,False
2.4232722e-34,0.0,False
0.0,0.0,False
2.3386784e-11,0.0,True
0.0,0.0,False
9.4295996e-17,0.0,True
0.0,0.0,False
5.2136374e-25,0.0,True
1.1679977e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00034196247,5.461669,True
0.0,0.0,False
8394.858,9.725352,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.318956e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
628.646,3.4445248,True
6.479806e-29,0.0,False
81.3987,5.5922475,False
9.0576245e-21,0.0,True
2.6350622e-18,0.0,True
0.0,0.0,False
4.895e-23,0.0,True
0.0,0.0,False
0.00027139566,0.26012462,True
0.0,0.0,False
4.028283e-22,0.0,True
1889.0199,6.397805,True
1.4179827e-23,0.0,True
0.0014494015,2.4138587,True
5.445394e-09,0.0,True
3655.4243,7.8607965,False
10709.272,11.761585,False
0.0,0.0,False
3.949442e-20,0.0,True
15550.346,26.245304,False
3.3490467e-26,0.0,True
2.45129e-20,0.0,True
7.2461846e-14,0.0,True
0.003241318,0.0003569681,True
0.055073664,2.100633,True
0.14841184,5.06335,True
0.0,0.0,False
3.8052327e-27,0.0,True
7.558493e-26,0.0,True
1.4022482e-34,0.0,False
3.8138645e-05,0.036881212,True
6.342452e-24,0.0,True
9.06418e-30,0.0,False
8.5454995e-20,0.0,True
3.1791509e-24,0.0,True
0.0,0.0,False
5.3427676e-09,0.0,True
2.5940157e-33,0.0,False
0.0,0.0,False
7.7035435e-31,0.0,False
0.0,0.0,False
1.82599e-40,0.0,False
0.0,0.0,False
1294.0319,16.71852,True
0.0,0.0,False
4.799635e-06,3.2543605e-05,True
5.8499777e-06,0.025183147,True
1.524567e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6712144e-23,0.0,True
8.524594e-08,0.0,True
0.0,0.0,False
5.7579274,7.2710505,False
0.0,0.0,False
3.496283e-13,0.0,True
1.0577484e-19,0.0,True
0.0,0.0,False
3.1547185e-15,3.576278e-07,True
1.3057224e-13,0.0,True
4.1563665e-21,0.0,True
0.0,0.0,False
4.0646175e-37,0.0,False
2.676179e-07,0.00083673745,True
0.0,0.0,False
0.0,0.0,False
15.614413,8.264666,True
11410.637,22.599604,False
5.991356e-35,0.0,False
5.319443e-18,0.0,True
2.3340868e-38,0.0,False
0.0,0.0,False
9.419304e-25,0.0,True
0.0,0.0,False
1.3310318e-38,0.0,False
0.0,0.0,False
3.7102294e-21,0.0,True
0.0,0.0,False
8.920509e-25,0.0,True
7.3292915e-23,0.0,True
6.3164444e-26,0.0,True
0.0,0.0,False
1.743584e-25,0.0,True
2.249087e-10,0.04674205,True
4.089887e-07,5.483477e-05,True
2.9270572e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9264167e-26,0.0,True
2.822141e-13,0.0,True
0.0,0.0,False
4.4961474e-15,0.0,True
0.0,0.0,False
9.879843e-19,0.0,True
3.549495e-30,0.0,False
0.7026525,1.1000208,True
0.0,0.0,False
2.3596593e-33,0.0,False
2.9648852e-19,0.0,True
0.0,0.0,False
3.628278e-31,0.0,False
1.1698954e-32,0.0,False
0.0,0.0,False
6.720816e-29,0.0,False
1.0979228e-12,2.6106494e-05,True
0.0037228183,0.12402913,True
1.66935e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
4.132991e-39,0.0,False
0.0,0.0,False
2.40304e-40,0.0,False
3.06667e-40,0.0,False
0.0,0.0,False
4.2839136e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.028896416,0.03976063,True
0.0,0.0,False
1.3914625e-17,0.0,True
6.9040306e-07,0.0008225633,True
0.0,0.0,False
0.0,0.0,False
1.2037035e-25,0.0,True
3.8320465e-15,0.0,True
0.0,0.0,False
1.41792e-40,0.0,False
5.6097905e-19,0.0,True
9.2056845e-38,0.0,False
3.5615046e-32,0.0,False
3.0275863e-31,0.0,False
4.9956993e-06,6.223953,True
1.6499114e-19,0.0,True
3.4107293e-24,0.0,True
75.3428,15.36938,False
0.0,0.0,False
175.12761,13.941547,False
0.00018218173,10.618471,True
2.0841044e-21,0.0,True
0.05421384,4.515427,True
3.716082e-13,0.0,True
0.0,0.0,False
1.5785202e-08,5.960463e-07,True
20.936438,7.86703,True
9.011591e-25,0.0,True
0.0,0.0,False
2.28351e-40,0.0,False
0.0,0.0,False
1.4252316e-34,0.0,False
5.9434643e-29,0.0,False
0.0,0.0,False
2.392444e-30,0.0,False
1.2622962e-13,0.0,True
6.583482e-13,0.0,True
5.801968e-15,0.0,True
4.3133857e-32,0.0,False
3.2844566e-19,0.0,True
0.0,0.0,False
2.328419e-25,0.0,True
16724.652,18.397211,False
0.0,0.0,False
4.433106e-19,0.0,True
3.3506499e-28,0.0,True
2.4935208e-23,0.0,True
1.6220194e-29,0.0,False
0.0,0.0,False
1.3273596e-10,0.0,True
4.52972e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1544107e-25,0.0,True
0.0,0.0,False
1.0049412e-15,0.0,True
38196.83,26.437132,False
0.0,0.0,False
3.0990446e-19,0.0,True
8.6393906e-11,0.0,True
6.984571e-35,0.0,False
2.1311954e-27,0.0,True
7.9730535e-07,0.0,True
2.7691165e-25,0.0,True
0.03695068,3.4507537,True
0.0,0.0,False
8.9293746e-07,0.0,True
4.246118e-27,0.0,True
0.0,0.0,False
2.780066e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.76003e-40,0.0,False
7.1560526e-17,0.0,True
4.287588e-28,0.0,True
1.6829568e-31,0.0,False
9.211074e-15,0.0,True
1.3692424e-25,0.0,True
3.0544234e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2048509e-30,0.0,False
1.8552181e-35,0.0,False
0.0,0.0,False
4.611976e-28,0.0,True
9.978245e-38,0.0,False
1.2028216e-14,0.0,True
0.0,0.0,False
9.604e-41,0.0,False
0.014580797,1.3838959,True
4.6303134e-10,1.1920928e-07,True
1.8447579e-11,0.0,True
599.39813,4.6233034,True
1.326876e-31,0.0,False
0.0,0.0,False
2.1156e-12,0.0,True
4.050493e-31,0.0,False
0.0,0.0,False
6.651801e-11,0.0,True
0.0014120924,5.49686,True
7.689463e-06,0.24995145,True
1.5722482e-11,0.0,True
8.241636e-31,0.0,False
4.4641387e-20,0.0,True
7.751621e-14,0.0,True
7.174019e-27,0.0,True
1.179678e-39,0.0,False
8.777602e-29,0.0,False
1.809714e-11,0.0,True
5.3224707,13.9184065,False
0.0,0.0,False
1.8379674e-06,1.1920928e-07,True
1.7519902e-08,0.0,True
1.2898781e-11,0.0,True
1.055505e-14,0.0,True
1.9494264e-15,0.0,True
5.3459727e-38,0.0,False
0.0,0.0,False
1.5512939e-12,0.0,True
1.0272525e-21,0.0,True
1.405364e-08,1.072883e-06,True
2.5723647e-28,0.0,True
18.603226,10.663492,False
0.0,0.0,False
1.2636348e-18,0.0,True
0.0,0.0,False
0.17707707,2.7113853,True
3.376374e-26,0.0,True
34303.863,16.71509,False
0.0,0.0,False
7.2376884e-33,0.0,False
3.8248547e-19,0.0,True
4.4434496e-38,0.0,False
5.296324e-23,0.0,True
0.0,0.0,False
6.7616344e-07,2.503392e-06,True
8.21117e-23,0.0,True
0.0,0.0,False
1.5285222e-26,0.0,True
0.0,0.0,False
1.2215164e-21,0.0,True
5.0268047e-32,0.0,False
0.0,0.0,False
4.721054e-36,0.0,False
5.657005e-16,0.0,True
1.7718598e-08,1.5497195e-06,True
3.1543847e-22,0.0,True
112.13105,5.9630156,True
0.0,0.0,False
5.770988e-26,0.0,False
0.0005245885,2.1073992,True
0.0,0.0,False
0.0,0.0,False
3.968357e-31,0.0,False
2.8137848e-23,0.0,True
1.9340915e-10,0.00026163016,True
5.6074615e-19,0.0,True
1.1978915e-37,0.0,False
0.0,0.0,False
0.8091234,0.3373888,True
1.9811731e-30,0.0,False
1.940921e-12,0.0,True
1.0985216e-37,0.0,False
4.7002764e-18,0.0,True
3.03782e-40,0.0,False
2.3444544e-15,0.0,True
4.22078e-40,0.0,False
0.0,0.0,False
1.6962592e-34,0.0,False
2.4340768e-06,0.0001619923,True
0.0,0.0,False
4.3286796e-06,0.00024172722,True
5.79272e-18,0.0,True
40.123623,11.751904,True
0.0,0.0,False
1.4125574e-26,0.0,True
0.11473654,3.0068133,True
2.9660114e-15,0.0,True
7.2495356e-25,0.0,True
2.672981e-35,0.0,False
1515.4781,16.363321,True
1.5846199e-28,0.0,False
2.79462e-40,0.0,False
39.38861,4.0983453,False
0.0,0.0,False
1.4101885e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.049233522,0.0007707484,True
0.0,0.0,False
8.297744e-35,0.0,False
0.0,0.0,False
0.015273733,14.564758,True
0.018217314,3.6860504,True
4.6571956e-18,0.0,True
1.1310472e-18,0.0,True
2.9155819e-34,0.0,False
0.0,0.0,False
1.2452245e-12,0.0,True
0.8433524,0.09155345,True
1.3703156e-05,0.14957975,True
6.60934e-17,0.0,True
46.649883,7.00393,True
0.12932885,9.980773,True
8.230211,13.115693,False
3.0731796e-29,0.0,True
1.243782e-15,0.0,True
1.4817832e-17,0.0,True
1.4925122e-23,0.0,True
11910.163,17.280115,True
1.3248392e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0022347304,17.102358,True
9.824592e-21,0.0,True
7.195734e-22,0.0,True
0.0,0.0,False
9.277612e-14,0.0,True
0.0,0.0,False
3.0994796e-37,0.0,False
4.3877608e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
4.6677816e-22,0.0,True
6.18753e-30,0.0,False
9.597479e-18,0.0,True
7.0970814e-26,0.0,True
3.2048898e-14,0.0,True
0.0,0.0,False
4.4305e-08,0.0,True
0.0,0.0,False
0.21795961,4.544261,False
2.4106335e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3570986e-19,0.0,True
1.137984e-06,0.00032729513,True
2.6069604e-16,0.0,True
5.829004e-35,0.0,False
0.0,0.0,False
1.01577925e-07,1.4835111,True
0.0,0.0,False
10013.31,21.07403,True
2.9054616e-14,1.1920928e-07,True
0.0,0.0,False
1.6468842e-08,4.7563375e-05,True
3.408079e-07,0.086578146,True
1.7081897e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0077105e-20,0.0,True
0.0,0.0,False
5.2165022e-27,0.0,False
2.9074906e-24,0.0,True
9.311467e-23,0.0,True
4009.7947,6.9480367,False
1.448882e-10,3.576278e-07,True
0.0,0.0,False
240.20947,1.552813,True
1.4809173e-14,0.0,True
0.0,0.0,False
2.7607189e-27,0.0,False
23013.172,20.59828,False
8.104575e-12,0.0,True
25647.074,10.711458,False
9.592437e-17,0.0,True
7078.174,8.332126,False
1.2139614e-25,0.0,True
106.60895,14.025836,True
3.090984e-39,0.0,False
8.770742e-31,0.0,False
0.0,0.0,False
2.8962327e-14,0.0,True
2.7541333e-08,2.4556812e-05,True
0.36915004,2.1507792,True
0.0,0.0,False
1.5932584e-16,0.0,True
8.7466666e-11,0.23501614,True
3.316749e-15,0.057865825,True
3.7022865e-16,0.0006837891,True
1.0387625e-14,0.0,True
1.0950655e-21,0.0,True
5.007104e-31,0.0,False
1.5470947e-12,0.0005897928,True
8.743744e-18,0.0,True
0.00054210756,7.1222067,True
0.0,0.0,False
34.07634,1.4073391,True
3.5817354e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0009974707,20.308144,True
0.0,0.0,False
1.1768372e-10,0.0,True
1.3611412e-21,0.0,True
2.4622084e-09,9.5367386e-07,True
3.6903402e-32,0.0,False
2.8677953e-06,1.3113013e-06,True
1.6272736e-06,6.317893e-05,True
0.0,0.0,False
1.319408e-39,0.0,False
0.0,0.0,False
2.0936894e-32,0.0,False
2.9480014e-21,0.0,True
7.659662e-26,0.0,True
2.5016447e-37,0.0,False
0.0,0.0,False
2.753673e-20,0.0,True
1.1996426e-31,0.0,False
6.9225456e-16,0.0,True
4.7792898e-11,0.0,True
2.727435e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
8468.55,23.606552,False
0.0011318463,0.0002375559,True
1.4138814e-10,0.0,True
3158.7278,14.37136,False
4.5672714e-22,0.0,True
2.3592727e-20,0.0,True
4.5641748e-15,0.0,True
2.1754412e-23,0.0,True
1.713252e-38,0.0,False
6.232628e-27,0.0,False
7.5686865e-38,0.0,False
1.9672956e-35,0.0,False
4.771832,12.578465,True
4.2393216e-14,0.0,True
0.0004912222,0.4295749,True
10445.913,15.340837,True
0.0,0.0,False
0.1631688,0.0145650795,True
1.9447107e-07,1.2278481e-05,True
1003.9442,16.108923,True
19.97233,9.798565,True
1.473644e-37,0.0,False
2.4257321e-12,0.0,True
1.303777e-06,0.000601111,True
0.0,0.0,False
1.2706464e-38,0.0,False
16.585964,38.52454,True
13772.893,11.074375,False
0.0,0.0,False
1.34785e-40,0.0,False
2.4957073e-08,0.00022480344,True
8.0451995e-19,0.0,True
7.926553e-36,0.0,False
4.551772e-39,0.0,False
2.929498e-23,0.0,True
3.5362477e-33,0.0,False
0.0,0.0,False
2.5903624e-19,0.0,True
4.1545736e-21,0.0,True
8.922536e-06,0.019055285,True
3.2191771e-21,0.0,True
1.4870683e-30,0.0,False
405.7534,7.7754626,False
0.0,0.0,False
2.5740378e-23,0.0,True
122.423676,9.737244,False
6.378505e-07,5.960463e-07,True
0.0,0.0,False
1.8428704e-19,0.0,True
1.3813207e-19,0.0,True
4.0361845e-31,0.0,False
7.8254476e-19,0.0,True
1.5835876e-32,0.0,False
0.1842389,1.7497398,True
5.120384e-36,0.0,False
0.00035709768,0.019477535,True
6.270846e-19,0.0,True
0.0,0.0,False
40684.027,11.114448,False
2.0591325e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
5.383401e-10,0.0,True
0.0,0.0,False
9.036231e-21,0.0,True
4.934282e-39,0.0,False
0.0,0.0,False
5.246574e-34,0.0,False
8.3794203e-17,0.0,True
4.5354495e-17,0.0,True
1.0136984e-08,0.0,True
1.6558747e-22,0.0,True
6.8692716e-31,0.0,False
8.229992e-33,0.0,False
1.965805e-21,0.0,True
4.971277e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
9.6451e-41,0.0,False
0.0,0.0,False
4.1586103e-23,0.0,True
8.029171e-24,0.0,True
1.5822362e-35,0.0,False
5.7049604e-15,0.0,True
0.0,0.0,False
3.3640063e-07,0.424525,True
2.844275e-35,0.0,False
0.0,0.0,False
2.0338278e-28,0.0,False
2.86057e-40,0.0,False
1.35379e-29,0.0,False
0.0,0.0,False
0.042720832,9.974786,True
9.5710854e-26,0.0,True
0.0,0.0,False
2.1055585e-25,0.0,True
1.0052178e-22,0.0,True
0.018504106,0.094249316,True
0.003205893,0.0030245294,True
2.0052428e-20,0.0,True
5.928799e-21,0.0,True
1.185035e-39,0.0,False
4.7598564e-26,0.0,True
2.2824914e-11,0.0,True
3.935525e-37,0.0,False
537.64087,10.828466,False
2.70395e-40,0.0,False
7.135245e-19,0.0,True
7.1721416e-22,0.0,True
27080.273,21.871983,False
3.4078628e-25,0.0,True
3.0513927e-09,5.960463e-07,True
0.0,0.0,False
4.9958476e-10,0.0,True
116.599236,6.147634,True
1.306863e-05,0.0001792747,True
5.111675e-25,0.0,True
4.139399e-24,0.0,True
1.1333224e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.8673474e-26,0.0,True
3.7012356e-31,0.0,False
0.0,0.0,False
9.056756e-19,0.0,True
8.722629e-05,2.3207264,True
9.086541e-05,0.098073766,True
8.754379e-30,0.0,False
2.6215958e-24,0.0,True
6.5741556e-37,0.0,False
0.00025459816,0.13525094,True
3.2677646e-27,0.0,True
1.7627296e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
6.063765e-10,0.0,True
2.4066957e-09,0.0,True
0.0,0.0,False
1.1626237e-17,0.0,True
2.22905e-06,2.324554e-05,True
271.94754,6.005293,True
0.0,0.0,False
0.0,0.0,False
1.2846225e-35,0.0,False
1.8068197e-25,0.0,True
1.3715018e-11,0.0,True
0.017300578,1.3995222,True
6.530833e-13,4.7683704e-07,True
2.8313459e-14,0.0,True
4.000812e-17,0.0,True
0.00041857656,1.5703678,True
7.368639e-26,0.0,True
2.2932948e-14,0.0,True
1.9080573e-33,0.0,False
4.818769e-09,5.7220295e-06,True
5.8586327e-05,1.7404405e-05,True
0.0,0.0,False
5.93548e-40,0.0,False
1.157291e-37,0.0,False
2.7328943e-18,0.0,True
2.558203e-21,0.0,True
1.1285862e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7047116e-16,0.0,True
7.264091e-24,0.0,True
0.0,0.0,False
3.962744e-07,0.00016151555,True
2.1008323e-26,0.0,False
3.87043e-40,0.0,False
1.02520575e-10,0.0,True
5.0739056e-24,0.0,True
2.526071e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
1.263804,14.693373,True
0.0,0.0,False
0.00019243301,3.886147e-05,True
2.0165345e-22,0.0,True
2.612805e-35,0.0,False
3.1461823e-07,2.3841855e-07,True
9.0613005e-35,0.0,False
0.0,0.0,False
0.61055005,14.105157,True
1.0550144e-22,0.0,True
1.1748169e-12,0.002365174,True
3.18367e-32,0.0,False
1.272577e-28,0.0,True
0.0,0.0,False
5.1482242e-11,0.0,True
5.381082e-23,0.0,True
0.0,0.0,False
3.67523e-34,0.0,False
2.2314598e-19,0.0,True
0.0,0.0,False
80.30444,22.717974,True
0.00062577106,0.00038628269,True
4.2134342e-23,0.0,True
8.8157036e-29,0.0,False
3.98584e-40,0.0,False
1.318544e-06,0.007975754,True
2.4639667e-38,0.0,False
384.91696,13.178728,False
9.474088e-19,0.0,True
2.4713099e-30,0.0,False
0.0,0.0,False
4.4856797e-06,0.003233326,True
6.425133e-13,0.0,True
0.60365164,4.1147437,True
0.040686417,4.3357344,True
2.2277516e-10,0.0,True
1.519862e-07,0.063871264,True
0.0,0.0,False
1.3653793e-18,0.0,True
5.809352e-39,0.0,False
8.128584e-19,0.0,True
8.304628e-33,0.0,False
0.0,0.0,False
66.30072,1.2552642,True
3.3223275e-09,1.800044e-05,True
4.6288756e-33,0.0,False
10.378217,3.0631402,True
1.0621802e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
9.668241e-30,0.0,False
0.0,0.0,False
4.8744027e-08,0.0,True
4.0197045e-22,0.0,True
2.2736683e-10,0.0,True
3.0556724e-16,0.0,True
4.3233948e-35,0.0,False
0.0,0.0,False
6.9438704e-13,0.0,True
27953.508,16.134754,False
0.0,0.0,False
8.714591e-12,2.3841855e-07,True
0.00019315994,5.878672,True
5.54415e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2647103e-20,0.0,True
5.340017e-36,0.0,False
9.840951e-19,0.0,True
0.076253444,4.0972624,True
2.9224e-40,0.0,False
1.364052e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
9.538313e-06,7.153477,True
0.0,0.0,False
0.0,0.0,False
9.224174e-19,0.0,True
2.01559e-39,0.0,False
1.991308e-17,0.0,True
1.2075065e-15,3.576278e-07,True
0.0,0.0,False
3.844365e-20,0.0,True
1.5963984e-19,0.0,True
2.911279e-06,8.880698e-05,True
1.6196417e-16,0.0,True
1.8682644e-33,0.0,False
0.0,0.0,False
0.00020267526,5.3994117,True
0.0,0.0,False
5.203628e-27,0.0,True
3.701801e-11,0.0,True
30775.97,21.446495,False
4.8091726e-12,0.0,True
0.0,0.0,False
7.761132e-26,0.0,True
0.0,0.0,False
8.862e-41,0.0,False
1.0493149e-09,1.6689287e-06,True
5.56451e-40,0.0,False
1.199462e-39,0.0,False
2.0318003e-21,0.0,True
2.260542e-16,0.0,True
9.668003e-24,0.0,True
8.501392e-30,0.0,True
0.0,0.0,False
7.469055e-05,0.040963966,True
1.02538974e-22,0.0,True
0.0,0.0,False
3.523111e-33,0.0,False
2.0825102e-16,0.0,True
1.458529e-16,0.0,True
0.0,0.0,False
4.1652371e-16,0.0,True
0.0,0.0,False
6.1644217e-18,0.0,True
0.0,0.0,False
0.00036164268,4.835928,True
7.651342e-07,7.526837,True
4.7746717e-32,0.0,True
1.0993111e-35,0.0,False
3.2073675e-12,3.576278e-07,True
8.0729263e-22,0.0,True
3.2184394e-18,0.0,True
3.1328864e-31,0.0,True
6.287954e-33,0.0,False
6.9525524e-10,5.245195e-06,True
6.983233e-22,0.0,True
0.0,0.0,False
6.0597756e-13,1.1920928e-07,True
0.0,0.0,False
2.1016394e-05,2.8602726,True
2.246415e-39,0.0,False
3.1201408e-19,0.0,True
1.8324185e-20,0.0,True
0.003756308,1.1155412,True
7.503513e-15,0.0,True
3.686677e-30,0.0,False
2.84304,10.900882,True
0.0,0.0,False
0.0,0.0,False
12682.705,11.751324,False
0.0,0.0,False
1.1089821e-25,0.0,True
9.984572e-08,0.0,True
65.01293,11.25559,True
0.0,0.0,False
1.34373e-40,0.0,False
5.2195277,5.8269496,True
0.0,0.0,False
0.0,0.0,False
7.254075e-30,0.0,False
3.26909e-38,0.0,False
1.1803822e-14,0.0,True
3.487165e-10,1.5973917e-05,True
0.0,0.0,False
9.738002e-37,0.0,False
14.698022,6.9239826,True
0.0,0.0,False
6.49233e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0847067e-27,0.0,False
0.0012024082,0.16114798,True
0.0,0.0,False
0.0,0.0,False
9.470503e-19,0.0,True
3.281357e-29,0.0,True
0.0,0.0,False
1.6383829e-31,0.0,False
1.1565519e-05,0.00010048838,True
5.1799433e-12,0.0,True
1.3761836e-35,0.0,False
1.952254e-37,0.0,False
0.012552424,0.6158085,True
0.0,0.0,False
2.579277e-27,0.0,False
2.0833817e-09,1.1920922e-06,True
0.0008172258,0.0030786046,True
0.0,0.0,False
0.0,0.0,False
3.1357658,1.1928464,True
0.0,0.0,False
2.0791225e-05,0.0015907742,True
2.1987649e-26,0.0,True
1.8535836e-36,0.0,False
1.4725855e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1329365e-07,0.0065024225,True
3.2206114e-29,0.0,False
0.0,0.0,False
1.6506361e-35,0.0,False
1.0587105e-23,0.0,True
3.7649913e-38,0.0,False
9.491744e-25,0.0,True
5.086119e-31,0.0,False
4.66519e-18,0.0,True
0.8091506,2.8823128,True
5.7320344e-31,0.0,False
3.134263e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
20.9985,11.00899,True
0.0,0.0,False
1.0592774e-38,0.0,False
0.0,0.0,False
2.3552805e-24,0.0,True
1.37692574e-11,3.576278e-07,True
2.5079082e-27,0.0,False
43.656,18.609499,False
5.303256e-09,0.0,True
1.6786072e-30,0.0,False
0.0,0.0,False
2.4935115e-32,0.0,False
6.092186e-37,0.0,False
3.4263256e-05,2.1219028e-05,True
1.6477621,17.14204,True
0.0,0.0,False
1.0626653e-24,0.0,True
0.0,0.0,False
2.8954925e-25,0.0,True
6.9547674e-22,0.0,True
2.2315588e-17,0.0,True
0.0,0.0,False
5.155891e-13,0.0,True
2.919063,5.740513,True
0.15041728,9.880173,False
0.0,0.0,False
1.3889766e-15,0.0,True
0.0,0.0,False
1.073333e-39,0.0,False
5.3794216e-37,0.0,False
2.099019e-21,0.0,True
14317.155,15.345315,False
8.022242e-26,0.0,False
0.0,0.0,False
1.1829645e-36,0.0,False
9.993867e-39,0.0,False
0.0,0.0,False
2.5749611e-09,1.0728779e-05,True
6.401362e-19,0.0,True
7.5748785e-32,0.0,False
0.0,0.0,False
854.1301,13.212455,False
6.2988526e-28,0.0,False
0.0,0.0,False
10.239397,0.1543634,True
1.610413e-26,0.0,True
1.0478114e-14,0.0,True
0.00064087816,15.009048,True
2.526997e-35,0.0,False
187.87538,16.64598,True
4.0611093e-33,0.0,False
3.0789274e-13,0.0,True
1.0105255e-33,0.0,False
8.839354e-37,0.0,False
0.25127235,2.2373295,True
2.1040662e-37,0.0,False
4.335499e-22,0.0,True
2.2029324e-10,4.6252135e-05,True
9.580983e-36,0.0,False
0.0,0.0,False
7.176221e-26,0.0,True
3.6042389e-10,8.940657e-06,True
0.09990298,0.00046742917,True
0.0,0.0,False
0.00037186383,0.008842242,True
6.8563776e-30,0.0,False
1.6468795e-25,0.0,True
5.9322826e-23,0.0,True
4.6470643e-26,0.0,True
0.002657095,0.13831928,True
6.380837e-13,0.0,True
3.5797114e-36,0.0,False
2.5171822e-29,0.0,False
5.841376e-11,3.576278e-07,True
3.814827e-20,0.0,True
1.0348206e-35,0.0,False
8.067282e-12,1.9073468e-06,True
1.0127559e-24,0.0,True
1.0501823e-07,0.0,True
2.066586e-30,0.0,False
1.6547111e-13,0.0,True
0.0,0.0,False
4.800287,13.075446,True
3900.0183,14.084526,True
0.0,0.0,False
1.4991937e-29,0.0,False
1.8059245e-05,0.0011394682,True
6.0764507e-27,0.0,True
6.197982e-19,0.0,True
1.045092e-28,0.0,True
2.0586362e-32,0.0,False
8.677328e-06,0.00015567521,True
0.00075255963,7.382397,True
3.721358e-20,0.0,True
8.096759e-12,0.0,True
2.2672239e-18,0.0,True
23432.535,17.464085,False
0.00014250468,0.09484268,True
0.0,0.0,False
8.613358e-25,0.0,True
0.1177866,2.6610122,True
1290.4781,11.114607,False
1.15e-40,0.0,False
4633.7515,10.993457,False
6.6672785e-36,0.0,False
4.160071e-35,0.0,False
1.076218e-39,0.0,False
27433.838,24.796902,False
2.9517632e-18,0.0,True
0.0,0.0,False
1.5058162e-35,0.0,False
0.00024947262,1.5239339,True
6.0043336e-28,0.0,False
7.327719e-15,0.0,True
1.09380505e-10,0.0,True
0.0,0.0,False
2.0200009e-38,0.0,False
0.0,0.0,False
4.5913645e-20,0.0,True
3.8907734e-07,0.000233027,True
5.00315e-25,0.0,True
0.0,0.0,False
6.406939e-09,0.0,True
0.0,0.0,False
1.2545688e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9491563e-14,0.0,True
2.856875e-33,0.0,False
9.459176e-10,0.0,True
4.1517026e-07,0.012170812,True
25.997654,3.2722309,True
2.591807e-13,0.0,True
9.578432e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.160187e-26,0.0,True
2.149644e-27,0.0,True
4.6001702e-08,1.12056105e-05,True
0.0,0.0,False
0.0,0.0,False
1.0349807e-26,0.0,False
13327.862,14.951928,True
3.4975937e-37,0.0,False
2.1459098e-18,0.0,True
6.616399e-20,0.0,True
0.0,0.0,False
1.539482e-21,0.0,True
4.693414,3.1833036,True
0.0,0.0,False
3.5705378e-19,0.0,True
1.0877739e-31,0.0,False
0.015323204,15.497955,True
7.758606e-19,0.0,True
0.0,0.0,False
249.96864,6.5918727,False
0.0,0.0,False
9.718733e-26,0.0,True
1.4643499e-26,0.0,True
5.0758687e-15,0.0,True
0.0,0.0,False
6391.021,12.306681,False
0.0,0.0,False
2.8422119e-15,0.0,True
4.8576985e-26,0.0,True
1.0469824e-31,0.0,False
2.3468513e-22,0.0,True
1.17712385e-11,0.0,True
3.8938987e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
5.270464e-29,0.0,False
3.141998e-07,0.09013126,True
1.3583027e-17,0.0,True
640.9457,3.4816241,True
0.0,0.0,False
4.5941465e-28,0.0,True
1.0827436e-27,0.0,True
0.0,0.0,False
4.5576454e-36,0.0,False
0.0,0.0,False
8.521207e-28,0.0,False
0.0,0.0,False
1.2738323e-09,1.3589766e-05,True
1.1300761e-14,0.0,True
1.7567415e-11,0.0,True
0.0,0.0,False
7120.732,25.419296,False
1.6419994e-05,2.7629676,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.02297175,0.07552135,True
0.0,0.0,False
24.046965,4.440685,True
0.0,0.0,False
2.8909264,0.6110808,True
49.33915,2.1192105,True
0.0,0.0,False
0.0,0.0,False
2.4103406e-27,0.0,True
2.8587543e-25,0.0,True
3.6830755e-12,0.0,True
1.437706e-39,0.0,False
0.019032015,0.15243255,True
1.3103574e-20,0.0,True
1.877521e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1884241e-31,0.0,False
1.2084246e-09,9.894322e-06,True
0.0,0.0,False
0.0010233236,1.0098833,True
0.0,0.0,False
0.0,0.0,False
2.6107372e-10,3.576278e-07,True
350.45322,13.249553,False
29155.72,12.209868,False
9.508948e-33,0.0,False
2.474916e-33,0.0,False
1.3196578e-31,0.0,False
0.0,0.0,False
1.3806041e-36,0.0,False
8.2466267e-35,0.0,False
1.0378113e-24,0.0,True
3.8427865e-07,0.09555076,True
2.7717412e-31,0.0,False
6.856518e-11,0.0,True
3.42114e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4965697e-16,0.0,True
7.410534e-18,0.0,True
0.0,0.0,False
4.6860182e-11,2.503392e-06,True
1.0738323e-25,0.0,True
1.1343678e-24,0.0,True
1.1656126e-26,0.0,True
1679.7742,18.696583,True
0.0,0.0,False
0.0027479706,0.37766114,True
2.6328076e-32,0.0,False
0.0,0.0,False
1.1533504e-06,0.00049662177,True
3.114348e-33,0.0,False
3.3974477e-06,0.016850045,True
2.7939136e-37,0.0,False
0.0,0.0,False
7.9269605e-35,0.0,False
1.7746156e-27,0.0,True
1.9319568e-29,0.0,False
0.0,0.0,False
2.720911e-07,0.042566117,True
4.0778583e-34,0.0,False
0.0,0.0,False
1.2097628e-35,0.0,False
0.0,0.0,False
1.5454938e-32,0.0,False
0.00052812696,7.152532e-06,True
0.0,0.0,False
4.7563102e-08,4.83978e-05,True
14.174048,11.468169,True
0.0,0.0,False
0.0,0.0,False
5.8546104e-38,0.0,False
5.199316e-39,0.0,False
1.5178536e-12,0.0,True
297.7439,16.644882,True
0.0,0.0,False
0.0,0.0,False
0.03939691,0.037479613,True
7.026036e-07,1.1920928e-07,True
20950.611,6.740331,False
2.3682025e-30,0.0,False
1.3205744e-24,0.0,True
27.338802,2.7403703,False
1.225625e-36,0.0,False
1.677303e-11,0.0,True
2.140348e-22,0.0,True
2.9379906e-34,0.0,False
4384.801,22.76934,False
2.4993959e-17,0.0,True
2.7500364e-37,0.0,False
4.017578e-30,0.0,False
8.2675615e-06,9.500529e-05,True
0.0,0.0,False
1.4671588e-07,1.0490363e-05,True
4.6625433e-37,0.0,False
0.0,0.0,False
2.3786702e-06,0.0027350897,True
4.8149615e-37,0.0,False
4945.942,15.964693,False
0.016682424,1.711148,True
2.8965879e-27,0.0,True
0.0,0.0,False
3.6948768e-25,0.0,True
1.1276709e-10,0.0,True
3.2799821e-31,0.0,False
8.997138e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
2.248741e-14,0.0,True
6.5436145e-31,0.0,False
1.3371797e-33,0.0,False
1.9202357e-30,0.0,False
2.3913717e-19,0.0,True
8.250614e-22,0.0,True
0.0,0.0,False
5.111626e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
4.4359173e-35,0.0,False
1.55772e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.633258e-05,0.0011870965,True
2.29175e-40,0.0,False
0.0,0.0,False
1.9717387e-12,0.0,True
0.06670252,9.515906,True
0.0,0.0,False
8.9416015e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2308409e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
1.567506e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4998895e-11,0.0,True
9.6718555e-28,0.0,False
1.4673047e-21,0.0,True
1.6444777e-16,0.0,True
9.76035e-30,0.0,False
0.0,0.0,False
0.0011005139,0.017404329,True
2.6550218e-10,0.0,True
1.02415425e-13,0.0,True
2.9813966e-26,0.0,True
3.0344571e-37,0.0,False
3.7446828,18.757915,True
1.5111508e-23,0.0,True
544.5775,10.051362,True
4.305663e-18,0.0,True
1.0301173e-07,9.655906e-06,True
6.49196e-29,0.0,True
857.9779,14.202481,True
0.0,0.0,False
24.667355,24.556997,False
0.0,0.0,False
1.0447213e-33,0.0,False
4.586613e-21,0.0,True
5.5672345e-27,0.0,False
7.486216e-30,0.0,False
7.275811e-11,5.960463e-07,True
1.1799684e-27,0.0,True
6.3965695e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0253314e-37,0.0,False
8.3155284e-16,0.0,True
0.0,0.0,False
1.1885754e-32,0.0,False
0.20263143,0.68761754,True
9.401149e-09,0.0037842821,True
0.0,0.0,False
2.4759066e-11,0.0,True
0.0,0.0,False
3.3524296e-16,0.0,True
4.8943712e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4411935e-23,0.0,True
2.086784e-16,0.0,True
6.314146e-21,0.0,True
0.0,0.0,False
1.23979536e-29,0.0,True
4.915508e-16,0.0,True
2.8887386e-20,0.0,True
0.00025088564,0.0024446147,True
0.0,0.0,False
0.0,0.0,False
2538.0505,11.704988,True
0.0,0.0,False
1.06910374e-26,0.0,False
2.9807955e-16,0.0,True
761.1646,6.710517,False
2.062878e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0328694e-28,0.0,False
0.0,0.0,False
2.8054919e-36,0.0,False
3388.5774,8.636315,False
1.84659e-40,0.0,False
0.0,0.0,False
3.1398186e-29,0.0,True
4.333413e-21,0.0,True
5.2116237e-28,0.0,False
2.6615037e-35,0.0,False
2.353472e-19,0.0,True
0.0,0.0,False
1.0462569e-10,0.0,True
6.05888e-32,0.0,False
0.0,0.0,False
1.4501702e-17,0.0,True
1.9450712e-17,0.0,True
3.909125,11.247518,True
2.1263565e-22,0.0,True
0.0,0.0,False
6.75911e-08,5.2808322e-05,True
0.0,0.0,False
1.6331923e-21,0.0,True
1.0659803e-24,0.0,True
0.0,0.0,False
582.34125,7.4342537,False
0.0,0.0,False
7.424022e-23,0.0,True
1.9561407e-05,0.00022623363,True
0.01539249,0.0474767,True
9.3800405e-11,1.1920928e-07,True
3.7265606e-33,0.0,False
20.321741,12.74799,True
1.3507747e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4297968e-16,0.0,True
0.0,0.0,False
2.9635506e-13,0.0,True
2.4395766e-24,0.0,True
0.0,0.0,False
1.5805714e-18,0.0,True
0.0,0.0,False
1470.1622,3.545492,False
5.1939923e-24,0.0,True
0.0010156757,0.83029586,True
3.5493414e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9138293e-09,2.3841855e-07,True
1.0878498e-07,2.8610189e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2338.429,17.339823,True
0.0,0.0,False
0.00027590684,2.7536968e-05,True
5.011318e-36,0.0,False
1.8584184e-17,0.0,True
38.61445,32.835846,True
2.8213444e-26,0.0,False
0.0,0.0,False
6.122499e-13,0.0,True
1.2437554e-37,0.0,False
0.022485504,0.48105264,True
0.0,0.0,False
1.2012334e-36,0.0,False
19363.428,33.72254,False
1.6112242e-31,0.0,False
0.0,0.0,False
1.4964513e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8923035e-17,0.0,True
2.86057e-40,0.0,False
0.7306124,0.15139164,True
19207.53,11.586019,False
1.5897119e-11,0.0,True
4.274852e-28,0.0,True
6.2978424e-14,0.0,True
1.1103369e-31,0.0,False
154.25879,14.64746,True
9.4473e-40,0.0,False
7.6801343,1.9192203,True
6.569836e-38,0.0,False
7.075867e-09,0.2868101,True
3.265156e-18,0.0,True
5.690587e-29,0.0,True
0.0,0.0,False
7.0505945e-23,0.0,True
6.6081417e-19,0.0,True
0.010413974,6.632593,True
4.296936e-18,0.0,True
0.0,0.0,False
1.303494e-28,0.0,False
7.035588e-25,0.0,True
0.0,0.0,False
7.063684e-22,0.0,True
3.3032685e-30,0.0,False
26.350552,3.579532,True
8.34023e-12,0.0,True
5.573927e-25,0.0,True
9.465023e-24,0.0,True
1.9019908e-24,0.0,True
9.889057e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.014383002,1.1145586,True
7.444217,0.42593148,True
1.3892243e-10,0.0,True
1.7030038e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.832468,17.249516,True
0.0,0.0,False
1.1589439e-38,0.0,False
0.00012313937,3.2543605e-05,True
1.0516065e-28,0.0,False
5.0066245e-17,0.0,True
1.3841575,1.8409085,True
3.643168e-27,0.0,True
0.0,0.0,False
1.1439755e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0237086e-10,4.4106466e-05,True
130.90921,14.683993,True
4.5416416e-20,0.0,True
0.38974738,1.6204705,True
0.0,0.0,False
14.525408,6.0297036,True
12.29393,20.745985,True
3.5939928e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
40.498985,12.253902,True
0.0,0.0,False
0.0,0.0,False
540.34454,8.465369,True
3.618478e-26,0.0,True
0.0,0.0,False
3.283264e-35,0.0,False
0.0,0.0,False
0.0001974356,1.5208502,True
5.4170034e-33,0.0,False
3.1178614e-12,4.7683704e-07,True
0.0,0.0,False
0.0,0.0,False
2.680226e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8631213e-17,0.0,True
4.978484e-32,0.0,False
8.503129e-26,0.0,True
1.10054e-40,0.0,False
15.36438,4.2511735,True
6.334271e-07,0.00013612774,True
0.001363446,5.133894,True
9.393319e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0190111e-29,0.0,True
8.290646e-13,1.1920928e-07,True
0.0,0.0,False
2.983613e-22,0.0,True
2.848206e-39,0.0,False
6929.291,18.36689,True
2.371307e-39,0.0,False
3.7599544e-18,0.0,True
2.7460325e-24,0.0,True
0.0,0.0,False
3.08289e-26,0.0,True
5.1681394e-17,0.0,True
0.000389353,0.008347975,True
7.959733e-15,0.0,True
0.0,0.0,False
3.316617e-27,0.0,True
0.0,0.0,False
2.0874813e-17,0.0,True
6.949778e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.69918424,6.4895997,True
9970.834,26.822664,False
0.0,0.0,False
1.1091949e-17,0.0,True
0.0,0.0,False
0.0038713934,0.0016539716,True
2.9029647e-21,0.0,True
2.9825696e-06,0.052521776,True
0.0,0.0,False
2.328761,3.2546675,True
1.178909e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.728536e-08,1.4615098,True
0.0,0.0,False
4.0171575e-33,0.0,False
0.0,0.0,False
0.14618951,3.143996,True
0.0,0.0,False
2.5931967e-17,0.0,True
4.981682e-39,0.0,False
0.001084014,0.007694251,True
0.0,0.0,False
4.907631e-06,0.023636827,True
8.03666e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.702105e-29,0.0,False
5.1510084e-38,0.0,False
1.4186827e-19,0.0,True
3.045644e-09,5.6028207e-06,True
6.690619e-32,0.0,False
4.5671647e-20,0.0,True
2.762315e-15,0.0,True
0.0,0.0,False
6.8028283e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.010823172,0.0015469737,True
2.429821e-17,0.0,True
1.6868439e-20,0.0,True
0.0,0.0,False
1.6105621e-09,1.1920928e-07,True
3.3557057e-13,0.0,True
3.1431635e-10,4.0531077e-06,True
5.419275e-09,0.00063232455,True
4.358232e-10,9.6435666e-05,True
0.0,0.0,False
1.0625113e-05,1.0381029,True
1.3745383e-10,0.0,True
2.9945924e-12,0.0,True
1.239444e-39,0.0,False
1.3368301e-19,0.0,True
0.0,0.0,False
0.2072895,4.6680784,True
0.0,0.0,False
3.2240876e-31,0.0,False
6.0419263e-29,0.0,False
6.403194e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6908785e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
2.2959377e-12,0.0,True
4.277467e-29,0.0,False
1.1606318e-05,0.00031335212,True
1.2213675e-14,0.0,True
8.5240813e-20,0.0,True
0.0,0.0,False
0.17733297,2.2104955,True
1.498996e-14,0.0,True
4.566415e-22,0.0,True
5.3471415e-21,0.0,True
0.0,0.0,False
1100.8479,18.007744,True
4.245848e-27,0.0,False
6.226719e-07,0.0,True
85.24765,13.623399,True
1.1099654e-05,0.005148842,True
2.5643332e-31,0.0,False
0.0,0.0,False
3.782521e-24,0.0,True
4490.0786,19.929623,True
1.8690014e-17,0.0,True
1.2945229e-06,1.9956194,True
0.0,0.0,False
1.7367466e-38,0.0,False
0.0,0.0,False
1.0369122e-09,0.0,True
6.3837e-11,0.0,True
1.0140005e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
25844.438,17.42838,False
8.1403275e-24,0.0,True
2.0540801e-07,2.3841855e-07,True
9.688411e-11,0.0061923075,True
1.3357544e-18,0.0,True
1.489682e-13,0.0,True
6.370431e-14,0.0,True
0.38966316,0.20531029,True
2.2622432e-34,0.0,False
9.101073e-21,0.0,True
1.1758171e-31,0.0,False
1.3576036e-34,0.0,False
0.0,0.0,False
5.663851e-39,0.0,False
0.037822034,15.446838,True
0.0,0.0,False
5.891223e-32,0.0,False
5.8407467e-34,0.0,False
1.5741953e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1268894e-05,0.0073058107,True
398.909,12.972826,True
2.2438312e-36,0.0,False
1.11176764e-32,0.0,False
0.0,0.0,False
2.526655e-22,0.0,True
0.0,0.0,False
36283.086,16.547012,False
1.0246989e-18,0.0,True
1.23737324e-26,0.0,True
0.24845624,9.856989,False
1.3701105,4.7213206,False
2.967732e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
7.749e-41,0.0,False
9.874063e-05,0.0038232342,True
2.508479e-06,0.05225933,True
1.8887347e-22,0.0,True
20.021296,11.427841,True
0.0,0.0,False
2.6811606e-15,0.0,True
5.4145783e-18,0.0,True
0.0,0.0,False
1.3567039e-36,0.0,False
9.805047e-06,1.4066597e-05,True
1.1283237e-32,0.0,False
2.438706e-10,1.1920928e-07,True
0.014218424,0.20118785,True
7.153541e-37,0.0,False
531.942,4.207892,True
4.7308598e-11,0.00010847457,True
1.7988366e-36,0.0,False
0.0,0.0,False
2.8913883e-16,0.0,True
0.0,0.0,False
29556.832,12.8123865,False
1.6631325e-17,0.0,True
2.3729972e-38,0.0,False
1.3238532e-35,0.0,False
4.0717363e-24,0.0,True
0.0,0.0,False
7.884702e-09,0.0,True
4.505758e-21,0.0,True
1.2473102e-24,0.0,True
1.6222738e-07,0.0032164527,True
4.255942e-37,0.0,False
1.8791097e-31,0.0,False
2.5618253e-13,0.0,True
0.0,0.0,False
4.487427e-31,0.0,False
9.351797e-12,0.0,True
3.2344949e-28,0.0,False
0.1371134,15.400252,True
8.64767e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
46.996483,10.042121,True
2514.2336,15.528449,False
0.59826785,9.172357,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
28514.354,17.047487,False
0.0,0.0,False
2.9500274e-23,0.0,True
0.00061065477,0.0058945394,True
1.0398561e-25,0.0,True
4.766829e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
14166.39,7.322099,False
3.5862576e-27,0.0,False
0.0,0.0,False
1.2469325e-25,0.0,True
2.977755e-16,0.0,True
4.6262253e-28,0.0,True
1.0549998e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.189611e-19,0.0,True
1.1129e-40,0.0,False
1.9962758e-35,0.0,False
1.3100704e-25,0.0,True
4.3652677e-12,0.0,True
0.0,0.0,False
2648.8386,24.591782,False
1.8475285e-33,0.0,False
1.292644e-22,0.0,True
2.2201041e-20,0.0,True
4.9056745,15.224074,True
1.706521e-37,0.0,False
0.0,0.0,False
163.19086,15.397501,False
5.038482e-38,0.0,False
3.041832e-17,0.0,True
3.1743607e-24,0.0,True
9.285921e-35,0.0,False
2.248258e-07,1.1920928e-07,True
3.8351117e-17,0.0,True
4.3354816e-37,0.0,False
278.9392,49.651592,True
5.836191e-14,0.0,True


==> new_results/losses/resnet-eps-0-c100/scale_1_resnet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
787.9559,0.33067557,True
17.863758,0.010383001,True
1367.7422,0.62424123,True
3195.271,0.8523332,True
270.50348,0.1591459,True
4821.4995,0.92374265,False
8.663415,0.00971842,False
97.24683,0.010995852,True
0.7903598,0.0001816462,False
0.059223525,1.4066553e-05,False
0.00029025957,1.1920928e-07,False
8.221056e-06,0.0,False
0.406475,0.000110617155,False
0.13980941,6.5564145e-06,False
3.068932,0.00050585106,False
0.037226416,4.410723e-06,False
2.693103,0.00028766808,False
48.35848,0.0048617595,True
249.49635,0.08871454,True
0.00076163426,0.0,False
0.009433056,5.9604577e-07,False
0.015586363,4.768354e-06,False
26.832405,0.0044061174,True
0.20806889,1.5496786e-05,False
2167.1558,0.51105714,False
2.4601634,0.00018328743,False
0.31737122,0.00016747211,False
2842.6123,1.3109232,True
36.489258,0.0034981554,True
0.06289449,3.8622908e-05,False
1.4963485,0.00049502426,False
6.098642,0.0005243018,False
43.882504,0.014148309,True
8.777266e-05,0.0,False
0.080823414,3.814665e-06,False
5.5076184,0.00084368174,False
2.1724277,0.00016863667,False
3768.764,0.8452505,True
2839.4194,0.37726673,True
0.08937473,2.8490438e-05,False
103.71548,0.040459327,True
0.00645582,1.1920919e-06,False
0.020514943,3.6954768e-06,False
208.9145,0.080959775,True
0.038137462,6.437262e-06,False
0.2049498,4.3748183e-05,False
0.008745767,2.3841817e-06,False
0.21092819,3.480816e-05,False
4734.281,1.6890721,False
44.81792,0.100777775,True
0.03101261,1.656992e-05,False
3046.6082,0.34031448,True
0.032747496,4.4107264e-06,False
973.42267,0.06816751,True
3651.6392,0.7749763,False
1.4899076,0.00019713529,False
0.037112493,9.8943e-06,False
0.04761898,5.245176e-06,False
54.12599,0.023536935,True
268.9009,0.07276437,True
0.17361161,9.9414305e-05,False
4.1603312,0.0014541621,False
0.054917585,2.062292e-05,False
209.52185,0.034190737,True
0.069449775,7.1524996e-06,False
1807.3755,0.07044446,True
4167.6084,0.9461525,True
27.663568,0.014429746,True
0.02270477,3.2186413e-06,False
0.005443833,1.7881371e-06,False
0.00050197064,1.1920928e-07,False
2.5377877,0.0010009226,False
1993.133,0.39637825,True
1939.6398,0.34063393,True
1440.3977,0.5213397,True
910.6043,0.1846761,True
0.038911905,1.0967165e-05,False
3.590913e-05,0.0,False
0.23574427,2.2291548e-05,False
17.864758,0.0072381906,False
1.6377518,0.00042876884,False
680.48004,0.22316906,True
2.2409203,0.0007333441,False
0.00019870834,0.0,False
1.8393439,0.0003757595,False
98.02459,0.01900904,True
0.83304596,0.00088695216,False
0.48717356,0.00014613528,False
9.597152e-06,0.0,False
196.98743,0.03726139,True
0.241402,1.3112733e-05,False
8.744932,0.0061123287,False
2769.8508,0.63069123,True
0.1347064,8.964084e-05,False
65.470245,0.029401353,True
0.12041908,2.2291724e-05,False
5.865081,0.0010979756,False
0.10677233,1.0490305e-05,False
3528.7146,0.89324653,False
0.051861893,9.417452e-06,False
109.09577,0.039449845,True
0.88363206,0.00038840805,False
1.7085873,0.0009621629,False
0.7767093,0.0002175221,False
0.00040031943,1.1920928e-07,False
1.5740118,0.0007138364,False
20.488466,0.003083731,True
1.8861196,0.0004657072,False
0.002901246,5.960462e-07,False
3540.9666,0.7689599,True
0.021759247,4.529935e-06,False
0.0021987616,3.5762775e-07,False
71.924324,0.043793753,True
30.981024,0.008660916,True
534.8935,0.06129312,True
169.8466,0.02201027,True
5.834734,0.02492139,False
3.3200116,0.00019339463,False
1.2722882,0.00028303644,False
0.057919595,0.00011085811,False
4133.153,1.573245,False
319.06522,0.08926277,True
2817.6677,0.8586969,True
0.0051683583,1.4305101e-06,False
131.5828,0.026949223,True
119.64508,0.023999978,True
8.470814,0.0072903913,False
4.9183607,0.0008686271,False
4.8639507,0.0018058008,False
0.05916187,2.0622912e-05,False
0.0020930574,2.7418096e-06,False
544.5528,0.2296335,True
10.234669,0.00080070464,False
2755.1943,0.6600845,True
1234.3103,0.30909634,True
3.6434727,0.0010246703,False
11.08795,0.0035029713,False
364.03214,0.018951468,True
14.26026,0.006238519,True
2697.9062,0.51300395,True
0.9778841,7.640601e-05,False
1.5491273,0.00093287014,False
0.0026388587,9.5367375e-07,False
1.0252529,0.00023408634,False
3697.5884,0.98220015,False
23.567766,0.0054951566,True
15.211824,0.002298475,True
14.5521145,0.0018420389,False
0.49747574,0.00010858827,False
1.5536772,0.0008728405,False
0.0022998396,5.960462e-07,False
23.000116,0.006467546,True
961.9903,0.48976666,True
0.0037887178,3.4570626e-06,False
51.99638,0.016585793,True
2814.6853,1.7226608,True
385.81058,0.14602676,True
283.95978,0.103262156,True
0.014221231,3.5762696e-06,False
4086.037,0.79014724,True
2115.92,0.4052242,True
370.98813,0.17158324,True
582.8208,0.094375074,True
0.5659167,0.00025661368,False
1418.4316,0.2543435,True
1498.2803,0.3614003,True
1277.5038,0.17023167,True
2.0927653,0.00052479014,False
2945.285,0.7100071,True
0.6269931,0.00017664616,False
6.982484,0.0013269073,False
0.09521072,9.89424e-06,False
70.01205,0.015284816,True
746.68146,0.22795568,True
6.3657703,0.0013473274,False
0.001654771,1.1920927e-07,False
0.07246755,3.29011e-05,False
0.018647194,1.3470545e-05,False
0.23324992,4.005275e-05,False
3.751863,0.0028695138,False
7.148156,0.0014404412,False
4.2062316,0.001490255,False
49.67526,0.005757226,True
1.0715574,0.00029879267,False
19.530018,0.008552429,True
160.22896,0.15083876,True
0.0042172875,3.5762775e-07,False
16.250778,0.0044875047,False
0.22129501,5.5668293e-05,False
103.07681,0.050021432,True
0.009082918,1.0728825e-06,False
3066.497,0.79617107,True
1493.5426,0.60139996,True
48.819267,0.017604483,True
4.598231,0.0007562287,False
23.93521,0.014345139,True
0.6715296,0.00015900347,False
54.238857,0.013182288,True
1068.9716,0.958236,True
77.666145,0.024008654,True
0.7201742,0.00015173516,False
1406.293,0.37214527,True
533.9727,0.1980052,True
4.959013,0.0047435304,False
0.006608772,1.4305099e-06,False
13.337804,0.005371619,False
87.614235,0.066749215,True
30.374214,0.011955807,True
4.3385444,0.00068565353,False
5.745825,0.001339396,False
20.469158,0.0033426173,True
1898.1885,0.36226824,True
0.40183356,4.7442412e-05,False
0.40339687,7.65275e-05,False
2268.6797,0.48731676,True
681.9454,0.10824341,True
4531.022,1.4556983,False
2.513026,0.00080194534,False
2164.9468,0.39943415,True
945.7619,0.5199507,True
2772.0994,1.0857952,True
972.523,0.2601761,True
36.75118,0.004760641,True
0.004568957,2.6226003e-06,False
3484.7524,0.5734823,False
188.79128,0.08661766,True
213.24461,0.052148078,True
99.16748,0.01876295,True
0.0007638785,4.7683704e-07,False
132.94562,0.018241841,True
0.15475829,3.51658e-05,False
0.16323008,3.147046e-05,False
60.732433,0.018032003,True
291.59128,0.0753796,True
1045.1703,0.087455295,True
0.0672854,4.2915026e-06,False
3177.1187,1.2148169,True
1407.4032,0.47920263,True
0.10314834,1.1443954e-05,False
120.85347,0.11589745,True
9.60454,0.008457071,False
3.8139598,0.0006579023,False
3179.8684,0.6308912,True
0.037474185,5.0067674e-06,False
12.403284,0.007833889,True
2040.6528,0.74532187,True
1.0776082,0.0004449853,False
0.2842878,5.7694167e-05,False
14.374301,0.0014961783,True
4.627659,0.0011252726,False
509.11148,0.27963418,True
977.1096,0.4141664,True
2250.989,0.7035336,True
4468.798,0.6614604,False
243.5948,0.23540327,True
0.015837329,5.6028157e-06,False
9.640416,0.0018160236,False
4.274623,0.0010725365,False
243.3826,0.057164617,True
2963.239,1.1151253,True
1351.9115,0.38064694,True
2751.215,1.1137117,False
15.716868,0.002611015,True
0.021526294,2.741806e-06,False
0.0042658215,1.6689282e-06,False
0.12546667,5.1735147e-05,False
8.065531,0.0014418884,False
2109.0945,0.6516061,True
6.825356,0.022643035,False
0.048674166,1.811959e-05,False
4.933232e-05,0.0,False
12.621783,0.004096904,False
0.00042371653,0.0,False
6296.696,0.58923227,True
303.76495,0.11141426,True
2552.1978,0.72023857,True
2.4600813e-05,0.0,False
35.46329,0.01183841,True
0.60385513,0.00010716051,False
4.2913976,0.0010899111,False
50.04658,0.014695023,True
0.2585472,0.00013862748,False
0.0070791217,1.1920916e-06,False
272.6641,0.08887786,True
1.3839587,0.00019510562,False
0.001399637,0.0,False
1.5747048,0.00043557025,False
123.52611,0.0119206095,True
0.05743139,4.1007013e-05,False
96.80038,0.0128880795,True
2707.0864,1.1521041,True
10.557513,0.0027456768,False
3569.18,0.9682154,False
4.3291016,0.0010504164,False
4.75205,0.0013783628,False
46.0146,0.01115682,True
110.67432,0.037781555,True
2776.0837,0.6724595,True
0.003396108,1.1920919e-06,False
10.667535,0.008643671,False
274.3871,0.13246258,True
2.56298,0.0017034593,False
4734.7617,1.7548814,False
0.008331474,7.1525517e-07,False
34.9588,0.015899329,True
0.11554766,3.814596e-05,False
442.39108,0.10867454,True
108.35448,0.021146335,True
0.4377359,0.0001958368,False
24.876942,0.0036453984,True
4076.1653,2.0396717,False
306.56107,0.053364787,True
4389.5176,0.8091719,False
5.965138,0.0028926092,False
0.0767429,1.7404338e-05,False
2.2089775,0.002698787,False
3227.794,1.3636901,False
360.41486,0.14362702,True
322.75684,0.32081008,True
4.016127,0.0010066626,False
0.40915328,0.0001484022,False
10.845353,0.0058728606,True
175.79575,0.056075655,True
3478.966,1.3356385,True
3.5817444,0.00084071734,False
43.280857,0.01732782,True
0.02775456,3.4570567e-06,False
0.00015215846,0.0,False
1.0964588,0.00012813136,False
7.9902563,0.0017226327,False
0.029005725,8.463808e-06,False
1.2170153,0.00033489772,False
209.05252,0.07245989,True
2767.7769,0.38426661,True
2266.9507,0.29910582,True
3013.0535,0.37125656,True
189.56113,0.03679367,True
260.09973,0.14206998,True
195.45364,0.29626545,True
14.075971,0.008193586,True
195.18405,0.46946996,True
0.038051486,6.9141e-06,False
1.1067103e-05,0.0,False
0.6347192,0.00017509432,False
437.34506,0.3577966,True
0.5904432,0.00022562797,False
0.0024741467,1.0728829e-06,False
8.629026,0.0034650844,False
0.47588003,0.00027127657,False
0.004284682,2.0265554e-06,False
2263.7444,0.48685682,True
4381.565,0.58833814,True
436.42142,0.0790967,True
217.65979,0.036524527,True
2465.846,0.6568512,True
0.1987482,5.1377356e-05,False
1.6538692,0.00082959404,False
0.00039140932,0.0,False
597.30865,0.09805276,True
0.035200078,7.748554e-06,False
267.7936,0.120534286,True
0.5008335,4.7204343e-05,False
22.315334,0.008229669,True
66.018906,0.032185987,True
0.1973572,5.1973362e-05,False
0.006567227,5.960461e-07,False
2871.3325,1.4386091,True
0.0003094681,0.0,False
3582.8494,0.7385055,False
0.0685526,7.3909137e-06,False
5.279903e-06,0.0,False
0.1099376,1.4781766e-05,False
0.9822397,0.00023598928,False
0.36714888,0.00014685236,False
0.11037986,2.0980455e-05,False
1142.802,0.14008316,True
0.14448383,1.3589591e-05,False
0.006908681,4.529941e-06,False
4434.51,0.42774993,True
10.295899,0.03006121,False
4108.596,0.8343845,False
114.9354,0.021341328,True
107.83012,0.046018507,True
0.22578807,7.4263844e-05,False
30.054398,0.00719963,True
0.052775253,5.6028066e-06,False
1915.6283,0.49160254,True
0.00035785805,0.0,False
26.194815,0.0126330275,True
2441.1074,0.5426899,True
47.761368,0.04219682,True
2994.7795,0.88913095,True
616.261,0.08775491,True
4771.0737,0.8300899,False
4641.114,1.0833689,False
0.0046555647,1.668928e-06,False
139.94498,0.08449148,True
4624.4946,2.1172547,False
30.784607,0.009390406,True
90.60568,0.013002929,True
639.42035,0.09442612,True
3115.3052,0.33744553,True
2657.2605,0.60360074,True
2882.682,0.7706026,True
0.0026565583,1.192092e-06,False
13.113374,0.0038548359,True
24.822414,0.003073047,True
3.352484,0.00040480384,False
998.1194,0.39792392,True
39.489567,0.016595727,True
10.26962,0.0013770926,False
88.22373,0.034581244,True
21.301199,0.0024862809,True
0.05772899,6.4372575e-06,False
1220.8988,0.24501748,True
3.694762,0.0021933655,False
0.0037378385,4.7683696e-07,False
4.1848054,0.0019033583,False
0.00064006075,0.0,False
1.2083544,0.0003686122,False
0.53499824,0.000119554345,False
3375.2485,1.325974,True
0.0032637238,3.5762773e-07,False
1192.6091,0.22059488,True
2116.524,0.64374244,True
90.55502,0.013139242,True
0.19917749,3.325847e-05,False
3.7990937e-06,0.0,False
41.55018,0.008087804,True
759.25586,0.124182746,True
1.0218681,9.702596e-05,False
4020.498,1.2571204,False
0.053851962,4.7683466e-06,False
562.9418,0.086802244,True
63.342316,0.022086982,True
0.34866133,0.00013290627,False
178.55469,0.18803117,True
702.7817,0.10878883,True
75.8187,0.036266208,True
0.031257216,9.298259e-06,False
1.4950783,0.00019593365,False
1211.1243,0.42428035,True
0.1737695,2.0503532e-05,False
0.036606535,3.8146818e-06,False
4299.1733,0.8557053,True
3059.8372,1.7814952,False
2.046404,5.697347e-05,False
79.85662,0.034460664,True
1.340027,0.00011442659,False
0.22839107,7.6051234e-05,False
22.145746,0.004100196,True
0.3675612,2.9920368e-05,False
1.5187547,0.00027828917,False
0.0019172694,2.3841852e-07,False
58.778854,0.032775745,True
0.3320303,8.439475e-05,False
78.895645,0.0180527,True
30.721052,0.017293928,True
13.276341,0.0022943146,True
1.1087644e-06,0.0,False
22.619244,0.004782524,True
507.10324,0.5439208,True
2122.905,0.43810698,True
15.87216,0.009484355,True
0.07061257,1.9550032e-05,False
0.02387387,4.053101e-06,False
12.485713,0.0042895274,True
259.44144,0.026743509,True
1.1869288e-06,0.0,False
612.6063,0.076084316,True
0.45743582,6.1627434e-05,False
86.822945,0.043315206,True
10.814953,0.00401563,False
3335.9922,0.5085283,True
0.00037540455,0.0,False
9.682819,0.0027984036,False
69.26039,0.00694833,True
0.12356781,1.6808219e-05,False
5.3249216,0.00061207876,False
3.9139922,0.0043854555,False
0.02386562,2.980224e-06,False
10.332742,0.0050366027,False
304.05997,0.26638448,True
3331.7332,0.5926815,True
1.761408,0.00052585447,False
0.17590627,2.9801537e-05,False
0.00014143022,0.0,False
2.0557728,0.0022701789,False
8.279563e-06,0.0,False
1.3352808,0.00027268182,False
1.4267657,0.00022919077,False
7.802065e-08,0.0,False
112.52156,0.021859312,True
0.020960247,1.1444013e-05,False
0.034135744,1.3351338e-05,False
2781.1145,0.47112137,True
1.632243e-05,0.0,False
227.33478,0.062798955,True
1481.036,0.337212,True
0.00020477783,0.0,False
0.03204485,5.7220186e-06,False
31.634363,0.0046178643,True
223.12746,0.152258,True
0.09612015,6.0675287e-05,False
0.64824367,0.00012623062,False
99.3878,0.033070594,True
4.3304296,0.0006165068,False
4.319094,0.0013427894,False
8.048641,0.0035615992,False
1420.7495,0.99572074,True
132.81003,0.0469373,True
28.729225,0.05454866,True
4453.018,1.3854539,False
0.029032636,5.245187e-06,False
5450.2095,1.2275128,False
1818.2745,1.2642924,True
73.277695,0.0076613505,True
2164.613,0.9583684,True
339.06693,0.14484297,True
0.0006442386,0.0,False
1677.3552,0.21583542,True
4301.141,0.97067326,True
29.409426,0.008043678,True
0.027364774,7.6293522e-06,False
0.71886206,8.4512096e-05,False
0.037606258,4.053099e-06,False
3.0197697,0.0017079444,False
8.252311,0.00068140327,False
0.0030318638,8.344646e-07,False
3.8621233,0.000789189,False
317.49765,0.046500392,True
296.37433,0.09094002,True
278.55023,0.048146494,True
4.2451706,0.0013428438,False
65.96234,0.025562983,True
0.81200194,0.00021560691,False
16.4378,0.0075099077,True
3265.4268,1.4351425,False
0.035651796,1.0132708e-05,False
120.30824,0.06027223,True
43.68007,0.016329272,True
18.07988,0.0038257847,True
5.7979317,0.00070478197,False
0.0091095455,9.5367324e-07,False
403.1619,0.12375605,True
280.36154,0.057934158,True
0.00032418728,0.0,False
0.13763866,2.1814896e-05,False
19.973038,0.00421218,True
0.25679016,3.039742e-05,False
307.5398,0.1423607,True
3822.5146,2.0672846,False
0.00036328784,0.0,False
69.504585,0.01788133,True
452.45154,0.07739185,True
3.8554282,0.0006622502,False
20.195461,0.0044486257,True
1370.2145,0.12434698,True
36.441826,0.021706566,True
2126.6714,0.6717425,True
0.009860202,2.9802263e-06,False
1249.159,0.14410077,True
14.592869,0.00519488,True
0.06538694,4.887555e-06,False
101.93639,0.03714422,True
1.5470587,0.0005178965,False
0.091684885,8.582992e-06,False
0.31287688,8.18921e-05,False
0.45661947,0.0001460154,False
126.23201,0.034099065,True
10.12338,0.006053769,True
7.7862134,0.0013969811,False
199.88309,0.06279139,True
17.465168,0.0036421726,True
1.1539526,0.00010334067,False
0.0021155917,4.76837e-07,False
0.18204054,6.401277e-05,False
5.380787,0.0013099156,False
4.09622,0.0008517164,False
0.25158107,9.8341e-05,False
15.496413,0.0009593618,True
0.8983847,0.00025625058,False
275.5719,0.051772434,True
0.0063226786,5.9604605e-07,False
0.7400574,0.00019285161,False
2403.0283,0.6835176,True
716.9354,0.17295581,True
345.2675,0.12562802,True
2398.0173,0.46812212,True
6.304353,0.004059667,False
0.11031741,5.221197e-05,False
314.48737,0.02470051,True
9.283862,0.0011800323,False
0.012584382,1.3113003e-06,False
396.6787,0.09270968,True
1810.8217,0.83248436,True
1275.1907,0.5248399,True
384.39755,0.11632377,True
11.426196,0.0019375572,False
35.59403,0.028500084,True
188.37564,0.022744237,True
29.21473,0.009490637,True
1.9734309,0.0004374447,False
9.256933,0.0052641574,False
742.25116,0.17464441,True
4525.685,1.5031085,False
0.0020715715,4.76837e-07,False
1303.353,0.15016305,True
674.9074,0.09651746,True
565.6908,0.11867061,True
149.61095,0.1349053,True
170.50426,0.03508137,True
2.7730181,0.0005314037,False
0.024602313,2.9802236e-06,False
435.03296,0.12979126,True
48.3197,0.016638177,True
594.5878,0.17303506,True
16.882063,0.007626264,True
4621.12,1.2264596,False
0.06740818,1.7642715e-05,False
73.224556,0.021754012,True
0.0008047742,1.1920928e-07,False
2432.221,0.6827324,True
15.996581,0.00576266,True
4922.9385,1.2850167,False
0.39426562,5.6979377e-05,False
3.2207062,0.00032709597,False
136.38622,0.034484915,True
0.94361305,0.00017223053,False
45.35773,0.0106725525,True
0.0010015663,0.0,False
1455.4666,0.34137344,True
47.274876,0.022235287,True
0.19906798,2.336449e-05,False
42.242184,0.017648699,True
0.018895084,1.7881359e-06,False
114.836845,0.015163387,True
10.806607,0.0032893592,False
0.007889965,3.2186445e-06,False
4.1119275,0.0004908695,False
191.74765,0.017676791,True
844.18097,0.1902837,True
57.51854,0.0056563932,True
2460.9973,0.6648699,True
7.278215e-05,0.0,False
14.599005,0.0030003677,False
2748.7888,0.698959,True
0.0023891095,7.152554e-07,False
0.40511698,8.141431e-05,False
7.301147,0.0011055793,False
61.294167,0.022711879,True
615.6593,0.34049815,True
85.723465,0.032487527,True
1.2552259,0.00013397244,False
0.86336553,0.00045583287,False
2717.079,0.40846434,True
10.663288,0.0034137147,False
877.85126,0.2859008,True
1.8654212,0.00027957017,False
77.06887,0.009640291,True
1.0995294,0.0008151371,False
420.51138,0.13493599,True
0.69430596,0.00018665571,False
0.027995996,5.4836028e-06,False
2.296274,0.00054431043,False
1407.1132,0.30491328,True
0.030402357,5.1139345e-05,False
1554.7794,0.29950458,True
200.9314,0.03174009,True
3196.4229,1.0356345,True
0.0003295085,1.1920928e-07,False
17.336853,0.0030957256,True
2415.9653,0.6450063,True
252.51053,0.0778257,True
24.431593,0.0056522326,True
1.7327257,0.00026624562,False
2648.7798,1.3154225,True
7.789942,0.0034572328,False
0.55400884,0.0004564484,False
3689.4487,0.74295986,False
0.0034340709,7.152553e-07,False
63.674076,0.012409881,True
0.28915077,0.00016282353,False
6.907473e-05,0.0,False
2636.6255,0.18333878,True
0.013822658,3.4570617e-06,False
2.4839516,0.015713071,False
0.16984062,2.3960292e-05,False
2263.136,1.5400416,True
3094.865,0.7467087,True
145.2876,0.02514081,True
113.465126,0.036433697,True
2.0838883,0.0008107869,False
0.07830829,1.5616213e-05,False
308.483,0.09036073,True
2170.714,0.39884895,True
1011.8708,0.48016042,True
159.9872,0.043553106,True
3116.8728,0.809657,True
2846.8367,1.1107754,True
5857.7607,1.639895,False
22.906792,0.0056042746,True
163.57458,0.023308007,True
163.60172,0.04473895,True
28.066706,0.008386981,True
2060.7751,1.2584536,True
12.946393,0.0027400553,False
5.9686827e-05,0.0,False
0.0017808095,3.5762775e-07,False
2682.3276,1.9071023,True
56.33149,0.019642329,True
35.071136,0.009222471,True
0.00017200955,0.0,False
250.34138,0.060713753,True
2.9326397e-05,0.0,False
1.1364021,0.00031678157,False
1.9350996,0.000445935,False
0.11043352,4.6013403e-05,False
0.0541616,1.9669247e-05,False
54.61773,0.022145584,True
9.135718,0.004658016,False
95.82496,0.03240429,True
42.476913,0.01982931,True
452.7244,0.07855637,True
0.23857294,5.6144985e-05,False
874.4885,0.12980083,True
0.27387723,0.0001132406,False
4326.042,0.91376245,False
4.355575,0.0020789593,False
0.010482916,1.5497187e-06,False
0.00017046568,0.0,False
0.2537703,0.00017152357,False
62.719086,0.011067189,True
971.9332,0.28703904,True
233.9695,0.01897988,True
7.8077283,0.001660423,False
0.03668416,1.1205581e-05,False
1472.5299,0.7204049,True
0.00031619318,0.0,False
3084.0803,1.6011593,True
380.79083,0.21452776,True
0.0630545,1.6808312e-05,False
752.64,0.26419368,True
834.4418,0.49055815,True
15.019074,0.0052919085,False
1.0872027,0.00032691122,False
0.0064798384,1.3113007e-06,False
0.09329004,4.374843e-05,False
83.84461,0.0201297,True
0.35331562,1.6688831e-05,False
11.393644,0.0042876136,False
28.570642,0.006350162,True
31.696653,0.0065860096,True
5562.648,0.9042119,False
521.39905,0.17373915,True
0.014639764,5.9604417e-06,False
3196.2156,0.33194894,True
224.83224,0.051261805,True
0.06630768,1.2516853e-05,False
15.657063,0.0024995785,False
5275.655,1.6901898,False
431.60303,0.060818158,True
5132.9824,1.0379758,False
224.22852,0.05386047,True
4609.2656,0.68954885,False
28.905035,0.0119429575,True
3723.8206,1.095989,True
0.86245763,0.00016758635,False
16.798643,0.006539236,False
0.00029712854,0.0,False
188.58214,0.102575794,True
708.74963,0.25121456,True
2560.6528,0.56517196,True
0.0018826477,2.3841852e-07,False
96.388,0.035176706,True
359.566,0.67128307,True
189.63402,0.5473891,True
172.67755,0.4104368,True
183.21156,0.019388223,True
68.790695,0.021581674,True
7.432377,0.0029498148,False
325.9848,0.38349676,True
159.02599,0.0091845,True
3533.0374,1.0668747,True
0.018852135,8.344638e-07,False
4513.219,0.49283803,True
359.82498,0.04224356,True
0.15952551,2.0741942e-05,False
0.68516254,0.00027830174,False
0.00010172954,0.0,False
1950.8624,2.0129921,True
0.10723265,3.9814884e-05,False
717.0464,0.16853763,True
104.07273,0.08680859,True
567.88416,0.18367562,True
4.190428,0.00057034026,False
2036.3065,0.2558913,True
2084.3848,0.461991,True
0.0063785673,9.5367346e-07,False
1.5070679,0.0001489874,False
0.014033884,1.4305093e-06,False
5.452897,0.00059203943,False
83.92883,0.04290018,True
17.040323,0.01113762,True
2.5219781,0.0006901111,False
7.61378e-05,0.0,False
69.784706,0.07159328,True
6.645148,0.00079328544,False
119.30282,0.10001857,True
488.86914,0.14919925,True
1.1910305,0.0010938841,False
3.8933576e-05,0.0,False
0.17009905,0.00011848562,False
2287.4702,1.7333724,False
3013.1191,0.40705496,True
1194.1135,0.15171963,True
3095.5208,1.1280093,False
47.295353,0.009920743,True
55.14462,0.008109969,True
375.83304,0.09790909,True
60.295048,0.014987528,True
1.1912959,0.00012526914,False
10.231722,0.002611822,False
1.5280751,0.00032927273,False
2.4839375,0.0009118607,False
2073.6453,1.179719,True
329.65262,0.23040809,True
2771.1833,0.5518012,True
4355.1406,1.1535138,True
0.64588,0.00015995844,False
4092.9043,0.33695596,True
1184.1622,0.2652193,True
3381.1687,1.3078809,True
3362.0947,0.9244723,True
1.0574348,0.0003999577,False
311.50314,0.04842528,True
2050.7358,0.4748597,True
0.0003497623,0.0,False
0.8477534,0.00021192025,False
3391.3674,3.5581145,True
3967.6406,0.86608404,False
0.1756493,5.3046148e-05,False
0.6553131,0.00011264261,False
914.6743,0.31933826,True
77.99537,0.017976042,True
1.4109006,0.0001585141,False
0.7845097,0.000103343744,False
41.979446,0.004781319,True
2.8633866,0.00071784994,False
0.104210034,1.7642671e-05,False
79.8356,0.012766897,True
41.137722,0.007175317,True
1480.016,0.42754853,True
47.065414,0.012472268,True
7.5150027,0.0017627722,False
4521.9976,0.80874896,False
0.021275137,6.4372757e-06,False
65.99292,0.08535217,True
5373.6055,1.2539177,False
2642.7808,0.2657305,True
0.0022791834,7.152554e-07,False
85.64109,0.030918017,True
107.96848,0.015056191,True
5.6791472,0.0019383781,False
71.93614,0.060824912,True
4.299809,0.0014804802,False
3198.179,0.6595155,True
3.0974169,0.0043135444,False
3289.1147,0.546258,True
115.242874,0.05716977,True
0.45510197,0.00044442006,False
4820.1113,0.7804283,False
25.879421,0.0036938302,True
0.054557145,2.0265303e-05,False
0.006390895,1.9073464e-06,False
1473.5884,0.14663963,True
0.42703804,0.00010751822,False
121.855415,0.02096837,True
1.0178607,0.0003108266,False
0.11436949,2.7775117e-05,False
4.4320183,0.0015140062,False
326.0405,0.009554809,True
140.92867,0.08196825,True
686.9369,0.09904364,True
36.23805,0.04805079,True
6.8434215,0.0011083274,False
3.0586448,0.000265852,False
40.77426,0.036227483,True
117.87813,0.0835117,True
0.21328947,9.524257e-05,False
0.056731287,3.4450804e-05,False
1.2698755,0.00027721684,False
0.5445114,0.0001249188,False
27.983202,0.012287414,True
25.102491,0.0059801186,True
5.4189367,0.009801208,False
225.66531,0.13211828,True
0.33621082,0.00032776492,False
1683.6038,0.68424416,True
4.5677304,0.0017102654,False
0.00034160155,0.0,False
9.687935,0.004386615,False
0.5461487,0.0001528085,False
10.022732,0.005642949,False
0.16088331,3.7549828e-05,False
1927.7207,1.1359618,True
15.288566,0.0022786893,True
0.0004531052,0.0,False
24.293892,0.0040463787,True
42.409405,0.01044548,True
2777.5264,0.4079926,True
2982.805,0.26815122,True
39.430023,0.017045267,True
99.06245,0.016436758,True
0.6998739,0.00014291581,False
16.815868,0.0024136617,True
562.9337,0.1289331,True
2.8417115,0.0004408009,False
4284.015,1.1724756,False
0.6939551,0.00020071387,False
109.481255,0.013869423,True
46.61977,0.018996488,True
6046.7715,2.061613,False
14.160814,0.005198109,True
987.4126,0.24600494,True
0.09521893,8.1416125e-05,False
1347.2781,0.20517382,True
3120.7473,0.6383864,True
1417.4635,0.29758254,True
18.440674,0.004937339,True
24.746931,0.0060926056,True
1.4378194,0.000641929,False
0.4924773,0.0001243231,False
0.000111421905,0.0,False
0.00066582736,0.0,False
16.751783,0.00754327,True
5.921664,0.0045184763,False
0.015847337,1.5497176e-06,False
49.500084,0.018672189,True
2037.5709,0.69565463,True
2108.117,0.51573205,True
6.0480385,0.00094589253,False
24.627178,0.0036503114,True
2.3502474,0.00016268904,False
1221.636,0.42803055,True
14.987005,0.0018586279,True
1.239837,0.00055018405,False
0.1279042,2.3006898e-05,False
0.03361318,6.3180546e-06,False
691.7387,0.17001924,True
900.8222,0.20737901,True
0.06202091,1.1920815e-05,False
131.58868,0.03553886,True
1151.959,0.24202827,True
3105.6064,0.571643,True
0.25071245,8.213036e-05,False
0.008894354,2.2649722e-06,False
3.393787,0.0006413162,False
25.061892,0.0049828924,True
508.46292,0.13184842,True
2057.5637,0.59553784,True
359.01746,0.17735837,True
191.19182,0.022424873,True
136.5105,0.026037533,True
2560.3438,0.8007321,True
26.080091,0.0029615117,True
313.23557,0.06854209,True
2.9893794,0.000329701,False
928.69775,0.31814995,True
1410.5349,0.20331997,True
1.1516188e-08,0.0,False
1.0719563,0.00038911306,False
2.0903966,0.0002054818,False
124.01578,0.02968081,True
38.81723,0.015753496,True
2.846917,0.0004773742,False
0.39459231,5.793206e-05,False
0.65408206,0.00014041021,False
157.19257,0.045089643,True
27.313995,0.0052952943,True
0.40947577,0.00017855615,False
1439.3334,0.36972046,True
15.535891,0.0029964128,False
0.6090293,0.00012253424,False
772.78564,0.20828313,True
22.300215,0.0049528065,True
11.134666,0.00922371,False
0.027120283,3.3378483e-06,False
0.011671871,1.1920912e-06,False
3142.1506,1.4123883,True
0.022889426,3.0994331e-06,False
2538.265,0.44349185,True
50.643036,0.014489339,True
2.2257504,0.00032665074,False
1805.4653,0.30808452,True
2.1782162,0.00081318704,False
0.014118181,8.106192e-06,False
3860.4695,1.7043087,True
54.706867,0.05256508,True
673.5348,0.6339004,True
3.6876726,0.0006420511,False
20.05394,0.009655771,True
0.08884838,3.945726e-05,False
477.12222,0.12889148,True
43.490444,0.019554403,True
0.09618035,1.4304918e-05,False
2.2010305,0.0008325521,False
76.002235,0.029840546,True
0.00056923024,1.1920928e-07,False
2929.727,2.0013022,True
2567.8325,0.30912125,True
97.523994,0.019892411,True
8.53231,0.004705062,False
1.5198596,0.00063103205,False
979.5575,0.41091475,True
1.0344005,0.0002941446,False
4671.311,1.211011,False
79.408226,0.027699186,True
7.560895,0.0029139395,False
0.019947449,2.3841794e-06,False
2109.7473,0.51796585,True
229.33578,0.1257705,True
3316.1648,0.66639584,True
2486.3674,0.7622319,True
614.36176,0.09480599,True
964.85754,0.516955,True
0.00048022688,0.0,False
160.595,0.018755594,True
2.4056358,0.0010874586,False
101.01224,0.033957206,True
4.2194633,0.001162406,False
1.5070875e-05,0.0,False
2791.0464,0.34716338,True
769.6377,0.23048273,True
3.714847,0.000709385,False
2703.9382,0.5326326,True
19.635748,0.0055609057,True
0.3361503,3.135098e-05,False
0.019537423,2.3126315e-05,False
9.5620165,0.00692099,False
0.036729623,6.914096e-06,False
1732.63,0.08374611,True
62.363743,0.029337887,True
1543.3737,0.40953064,True
520.7065,0.23687898,True
4.0697713,0.0006559038,False
0.008023515,1.5497187e-06,False
252.60023,0.12571666,True
2859.6626,1.1603465,False
0.62104744,5.8527832e-05,False
430.19476,0.17350475,True
1600.1871,0.95033014,True
100.516815,0.041567754,True
0.011990596,4.410731e-06,False
0.0004351481,0.0,False
70.55002,0.0075655067,True
2.4959128,0.0006074732,False
87.768745,0.014360759,True
2654.7444,0.7184212,True
0.6563472,2.634366e-05,False
1.131258,0.00043605553,False
0.002133754,3.5762775e-07,False
0.0002507704,0.0,False
1973.1078,1.0603637,True
0.15752332,3.170879e-05,False
0.10876341,0.00010227562,False
110.72192,0.014146958,True
1.0372744,0.00021203786,False
96.3223,0.009796367,True
329.67786,0.23732106,True
0.38337994,6.663447e-05,False
69.05651,0.01881062,True
189.7341,0.08319655,True
2173.1973,0.39462838,True
152.05348,0.014906344,True
4.811089,0.0005441944,False
0.033869673,6.0796406e-06,False
1617.1786,0.93884605,True
0.1403134,3.707299e-05,False
33.120216,0.010730841,True
464.17056,0.14032954,True
3859.2856,1.5462215,False
481.3064,0.1294107,True
0.00034629938,2.3841855e-07,False
23.208782,0.0045718253,True
0.08624035,1.15631465e-05,False
0.55695397,0.00025506417,False
422.91724,0.20596793,True
0.94315755,0.0001967835,False
1.995024,0.00042829156,False
45.452343,0.008811096,True
119.29439,0.018878773,True
27.454124,0.0058440873,True
15.098044,0.0026982683,True
0.03967201,8.5830125e-06,False
1657.1526,0.54198736,True
75.44007,0.0069454405,True
0.008515604,1.3113007e-06,False
5.918601,0.00083230005,False
123.693924,0.0482487,True
174.8009,0.1524267,True
0.06385131,2.980175e-05,False
193.9764,0.11387242,True
0.13321319,2.6821455e-05,False
90.46886,0.071969636,True
0.5831103,6.4725595e-05,False
2199.4646,0.8908317,True
1164.8159,1.1275237,True
17.9261,0.014904407,True
2.8484774,0.0004569818,False
594.8383,0.275909,True
71.15365,0.0769651,True
115.04787,0.013859087,True
14.257588,0.0019653968,True
2.8069549,0.00063349947,False
482.63483,0.20999914,True
29.260935,0.02629733,True
0.17090386,9.6673044e-05,False
278.76508,0.16163811,True
0.060667295,4.49407e-05,False
1028.1432,0.7305589,True
1.8123081,0.00061912526,False
163.1059,0.094758004,True
121.17885,0.007105742,True
4719.506,0.91584,True
181.70047,0.07543655,True
7.9626274,0.0012362688,False
3102.982,1.141855,True
0.0030710427,3.5762775e-07,False
0.6248979,9.726636e-05,False
5336.0693,0.8979871,False
0.058036767,6.9140838e-06,False
28.048075,0.0041686837,True
1382.4954,0.17398283,True
3324.8828,1.0184873,True
0.27416703,4.4463195e-05,False
1.1069915,0.00015304418,False
1897.1957,0.7258836,True
0.0023606545,3.5762775e-07,False
0.310373,4.8754555e-05,False
6.7148237,0.0025767314,False
1.9192588,0.00016758064,False
317.2897,0.10367443,True
404.20813,0.2209389,True
0.00045455422,2.3841855e-07,False
1.6249398,0.0003614552,False
2660.4856,0.75085163,True
0.19780646,3.790735e-05,False
608.5173,0.06739454,True
0.0020403548,3.5762775e-07,False
0.033465263,8.344599e-06,False
0.009675924,4.8875654e-06,False
12.713106,0.0039249817,False
2112.2764,0.63864374,True
0.075460255,3.015936e-05,False
0.15656531,1.8596254e-05,False
92.609146,0.036238164,True
13.586578,0.007869838,True
0.3525277,0.00011014138,False
4.1475525,0.003319975,False
4074.016,0.5397859,True
486.3975,0.10955502,True
2.5672226,0.0045784726,False
1.4929632,0.00033870488,False
2923.8188,0.86514264,True
0.06176612,1.2278448e-05,False
13.560251,0.0010987215,False
1291.2067,0.28914645,True
2763.348,0.45605105,True
0.9864886,0.00015935914,False
0.19032204,4.899317e-05,False
3012.5037,0.5428993,True
0.3555907,0.000105015504,False
1005.85834,0.3084589,True
19.436777,0.0012469534,True
2.0926263,0.00082261016,False
983.8047,0.19439317,True
1.8245455e-06,0.0,False
0.44230673,0.00018415602,False
1025.7705,0.5385173,True
9.237782,0.0044853105,False
0.15955934,0.00010859238,False
1.5219737,0.00027232346,False
77.254425,0.011718571,True
1.7792493,0.00060664106,False
23.929192,0.0042932765,True
5.6099105,0.001482351,False
297.98077,0.19886383,True
2964.526,0.59543526,True
9.837126,0.0012869642,False
1.7500657,0.00028865045,False
1.3215763e-06,0.0,False
3.6175294e-05,0.0,False
3242.572,1.0145023,True
0.032055274,3.93389e-06,False
0.769038,0.0004525109,False
0.09353519,4.5299116e-06,False
27.96312,0.001982811,True
446.0049,0.16448303,True
11.0016985,0.0022247478,False
5257.4023,1.7573762,False
439.98285,0.086707495,True
7.8549075,0.0008350884,False
0.014798346,2.741808e-06,False
4.5637507,0.0024336018,False
2.270018,0.00050758745,False
1758.0916,0.23042615,True
4138.063,1.7449844,True
0.0026480008,2.0742198e-05,False
31.681252,0.0074016014,True
0.0826255,1.2039995e-05,False
29.999584,0.005787515,True
48.49758,0.00532224,True
125.71991,0.054814503,True
0.0034408746,2.384185e-07,False
234.80608,0.07054894,True
5140.1953,0.9765934,True
4339.584,1.3589313,False
0.01738728,3.337852e-06,False
218.7153,0.021692311,True
0.00018957233,0.0,False
0.8764389,0.00040247262,False
2.1538293,0.0017523773,False
106.81768,0.025946356,True
3516.8755,1.1001201,False
17.361382,0.0028498205,False
0.7325809,0.0008945889,False
1.3588125,0.0012917472,False
0.80690336,0.00018939546,False
0.0019885132,0.0,False
796.7095,0.29177696,True
215.50327,0.027645426,True
7.6171284,0.0008687599,False
0.0018821416,2.3841852e-07,False
3776.788,1.1641423,False
8.855868,0.0024123532,False
0.09702498,3.397388e-05,False
3079.4734,0.29169014,True
19.76846,0.006029688,True
449.30493,0.22890688,True
2749.5293,1.6690745,True
2.1470523,0.0013719319,False
2817.308,1.4747094,True
3.1868064,0.00015110965,False
311.47894,0.06571938,True
5.3141994,0.0012367845,False
1.6354392,0.0017781288,False
2083.714,0.59185785,True
1.8636656,0.00052112766,False
35.23567,0.02150822,True
564.22565,0.354372,True
3.998678,0.00035405695,False
0.01704594,3.6954775e-06,False
19.855104,0.014633358,True
643.7876,0.26582927,True
2795.9648,0.21130756,True
0.04723139,3.4570548e-06,False
1978.1313,0.37523168,True
8.279873,0.001674037,False
34.528088,0.010616766,True
40.732452,0.010082619,True
16.371304,0.0012830908,True
1587.0078,0.45717305,True
380.89648,0.08952885,True
1.9122478,0.00079207285,False
7.6606607,0.008699178,False
539.0471,0.24411051,True
148.09924,0.028064657,True
2.456373,0.00040147142,False
699.16785,0.31634063,True
62.965992,0.014872398,True
789.6973,0.049689896,True
3.9751399,0.0012230425,False
281.79288,0.093794554,True
0.063350774,1.5020178e-05,False
4411.1895,1.2411526,True
3218.1182,1.104994,True
0.085748404,7.3909227e-06,False
6.6486964,0.0012187934,False
1113.8069,0.30377185,True
23.046583,0.0068313177,True
93.64086,0.04823007,True
13.550225,0.0046081995,True
3.5454159,0.0013796659,False
1431.0918,0.25494108,True
1755.5431,0.97253597,True
73.093636,0.016899757,True
1464.7042,0.21019113,True
90.30401,0.026053907,True
4910.5747,1.4272492,False
1403.4158,0.48134434,True
0.055161767,1.2397644e-05,False
29.8123,0.010785081,True
3493.845,0.8079632,True
3954.98,0.9481695,False
0.69945943,0.000112880014,False
3067.4915,0.915587,False
3.70536,0.0013617697,False
3.2511125,0.0012463734,False
0.8393344,0.00019356553,False
3435.6758,1.937561,False
81.85415,0.020510506,True
0.00082834566,4.7683704e-07,False
2.2956727,0.00057268905,False
1518.2831,0.63063586,True
9.923313,0.0062679346,False
184.73033,0.01860434,True
778.1028,0.17619678,True
0.00026128205,0.0,False
0.91293013,0.0005914134,False
0.04997274,9.298246e-06,False
76.266884,0.04145765,True
1477.4592,0.30494878,True
32.26009,0.012892134,True
0.0651684,1.573542e-05,False
1382.8392,0.18561012,True
0.015752556,7.510151e-06,False
184.28871,0.055219576,True
1.0119628,0.00042545437,False
0.25670126,4.2317748e-05,False
455.85986,0.09595763,True
3.8466535,0.00090237835,False
521.9479,0.11679229,True
1071.2266,0.453408,True
2956.5063,0.5141411,True
370.52618,0.07742341,True
103.429115,0.016491074,True
0.042008925,8.106181e-06,False
0.09439674,7.986951e-06,False
0.026738057,4.17231e-06,False
33.88658,0.03766403,True
9.394239,0.0023271928,True
859.59076,0.27120012,True
8.748179e-05,0.0,False
0.0041404953,3.5762773e-07,False
18.674572,0.0015159604,False
2884.5022,1.0771796,True
1.7201927,0.002001157,False
86.82167,0.07339658,True
100.538925,0.03456653,True
0.010089389,6.4372775e-06,False
50.85748,0.03293346,True
2869.956,0.58139473,True
0.4923045,8.0817714e-05,False
101.59056,0.012771008,True
10.515392,0.0023995948,False
3320.6294,1.6707617,True
85.05055,0.040760797,True
0.014687123,1.0728822e-06,False
7281.5015,0.7484014,False
0.04983978,2.276863e-05,False
38.32715,0.02164257,True
16.187199,0.0032823412,True
284.35132,0.04375954,True
0.0002087193,0.0,False
3804.3374,1.0029824,False
2.2295768e-05,0.0,False
281.67288,0.12049224,True
20.635563,0.004999109,True
4.6752024,0.0003861949,False
43.66385,0.0117289275,True
711.33527,0.20679882,True
7.885134,0.0029156152,False
0.02240653,2.7418048e-06,False
0.24089383,5.316518e-05,False
11.273027,0.0047120913,False
764.5728,0.49915951,True
87.793144,0.026122272,True
3058.948,0.4417262,True
0.08791369,3.7430837e-05,False
20.429903,0.003534867,True
13.162473,0.0030732164,True
0.0019412559,3.5762775e-07,False
1.8105386,0.0001441001,False
0.42238495,0.00034730838,False
15.718596,0.0013806501,False
0.0026565504,4.76837e-07,False
1265.9319,0.387442,True
496.75763,0.082678035,True
384.1707,0.08465162,True
0.016391663,9.41748e-06,False
4832.2764,2.0565946,False
1419.0796,0.7592539,True
0.00015677475,0.0,False
0.23481242,5.3403583e-05,False
0.337829,0.00015328739,False
2486.63,0.621193,True
0.3310796,4.0767656e-05,False
4166.0703,0.5811504,True
0.00033924181,1.1920928e-07,False
2858.0405,0.42598,True
3268.3662,0.44264594,True
0.07410232,9.417459e-06,False
0.23287073,0.00010024874,False
22.550722,0.005779175,True
21.985498,0.0025855862,True
473.0308,0.20435867,True
1.0203774,0.00012980273,False
2478.9258,0.4874959,True
77.78409,0.015533819,True
40.16551,0.00728074,True
0.2368712,0.0001015598,False
0.057122942,1.168239e-05,False
10.91358,0.0017116851,False
763.2505,0.2314539,True
0.11649062,2.9801515e-05,False
1741.8732,0.56503105,True
0.85535944,0.00014863338,False
0.17112395,2.9324696e-05,False
580.2539,0.17592043,True
4011.2664,1.5408099,False
3720.8728,0.8737608,False
2.2315326,0.00067958626,False
4.706179,0.0044343057,False
5.700838,0.001102129,False
0.64229953,4.720424e-05,False
2.9124255,0.00048058882,False
2.0433168,0.00026528427,False
49.80053,0.005199715,True
915.6851,0.50113565,True
9.388841,0.0017650188,False
492.80618,0.08934751,True
1.1315128,0.00060832204,False
0.08693747,1.3589692e-05,False
0.06073622,1.716593e-05,False
106.40911,0.04463814,True
127.38535,0.022957047,True
0.013993923,1.9073447e-06,False
396.83173,0.20564166,True
47.440296,0.024934506,True
16.13166,0.004220675,True
14.80983,0.018862693,True
3573.975,1.5576258,True
0.00037910245,0.0,False
2210.339,0.49728656,True
6.8938546,0.003833026,False
0.13719593,1.7165878e-05,False
1255.4246,0.5135109,True
7.1244082,0.005004286,False
1730.0092,0.45908752,True
3.9067426,0.0009834445,False
0.9584836,0.000114306036,False
4.53275,0.0012307789,False
18.442465,0.0073898965,True
7.149136,0.006420546,False
0.38415736,5.0184175e-05,False
1001.6632,0.47577873,True
1.9741293,0.0009085404,False
0.0058373185,2.3841847e-07,False
1.8460618,0.0011677868,False
0.43710843,3.5403318e-05,False
5.781254,0.0018033916,False
2654.6821,0.13521948,True
0.00010970623,0.0,False
1002.25543,0.3040865,True
3281.3225,1.11444,True
0.0549099,6.675679e-06,False
0.0019067705,1.1920927e-07,False
1.3083097,0.00014613051,False
0.97499967,0.00020881862,False
668.62805,0.029874206,True
3236.1704,1.3892891,True
0.03641653,2.896737e-05,False
1.245453e-06,0.0,False
2421.0742,0.34047794,True
947.93134,0.10759452,True
2765.715,0.45892948,False
10.802907,0.008187085,False
40.538723,0.00401645,True
3751.8096,0.60925233,False
3.175097,0.0005008052,False
515.9969,0.11809139,True
31.471512,0.008898596,True
2.7177963,0.0008286137,False
3471.6086,1.8717471,False
98.04978,0.05705988,True
3.3698752,0.00049288076,False
8.13845,0.0066059544,False
1627.2834,0.25579023,True
0.005267382,3.576277e-07,False
826.1801,0.2214469,True
2.8326576,0.0008514517,False
0.6571817,0.00018117421,False
2042.227,0.47833163,True
1.5507061,0.0003787254,False
4841.819,1.3203105,False
2410.6,0.59513044,True
24.44795,0.0045310026,True
0.22321439,2.705976e-05,False
31.203661,0.013073852,True
1674.3928,0.47665644,True
11.268198,0.0043881964,False
80.14717,0.02448592,True
0.00041370423,0.0,False
0.030230511,4.6491446e-06,False
255.34285,0.06404834,True
7.332876,0.0013770998,False
3.7687082,0.00034094136,False
13.154357,0.0025320458,False
95.531654,0.019238658,True
74.65784,0.026143769,True
7.848985e-06,0.0,False
293.0173,0.034836184,True
6.448739e-06,0.0,False
0.14572518,1.7046654e-05,False
2.3164864,0.00048986106,False
80.6109,0.010027828,True
0.003859743,5.960461e-07,False
9.956031e-06,0.0,False
0.2872469,0.000104777864,False
1519.2542,0.30686653,True
1.703691,0.001915922,False
2.6977777e-05,0.0,False
463.15823,0.0701906,True
2819.6033,1.245176,True
0.24793221,6.746925e-05,False
19.972607,0.0057477076,True
0.6265101,2.3602039e-05,False
0.002844189,1.1920926e-07,False
9.481325e-06,0.0,False
0.06874439,2.1695776e-05,False
43.976837,0.01222183,True
0.041558135,2.7179274e-05,False
1.4801448e-05,0.0,False
57.366913,0.015040426,True
0.7520466,7.557222e-05,False
0.14726208,0.00027759693,False
0.07168274,1.7523551e-05,False
1052.0516,0.1142497,True
11.387306,0.0062419875,False
46.858433,0.007677632,True
143.54808,0.036874104,True
6.673887,0.00068324915,False
0.32863846,9.726813e-05,False
2993.5107,0.672718,True
875.6395,0.07259456,True
319.94485,0.07086873,True
16.374357,0.0037391633,True
0.9666151,4.7797075e-05,False
3137.1367,1.8598685,True
26.939283,0.0017752831,True
5099.869,0.8007775,True
189.72865,0.026356205,True
1096.2672,0.22962207,True
16.342037,0.0030571707,True
2383.4653,1.1675906,True
0.11297955,2.1576538e-05,False
7868.1855,2.1011813,False
0.014464741,4.1723138e-06,False
3.258524,0.0014157413,False
55.95036,0.03599019,True
13.9842415,0.009774366,False
11.579529,0.0008744963,False
572.1674,0.21315998,True
12.945475,0.0068588713,True
26.861834,0.007108231,True
0.0003048239,1.1920928e-07,False
0.018287051,2.6225975e-06,False
1.6722142,0.00021488922,False
0.018564766,5.3643985e-06,False
2.6286082,0.0005427388,False
192.49152,0.028752048,True
0.047806427,2.9802197e-06,False
8.143932,0.00079814176,False
4509.9507,0.67513394,True
1365.4907,0.6933242,True
0.074038,6.79488e-06,False
1200.8359,0.22780842,True
0.0016265576,3.5762775e-07,False
156.21385,0.022643011,True
11.737354,0.0016761853,True
0.012501406,4.1723133e-06,False
0.65142214,7.4142445e-05,False
0.05586556,9.894282e-06,False
0.27772707,0.00015436142,False
37.53485,0.0064921235,True
292.71964,0.12026518,True
148.9233,0.03529688,True
0.01908395,1.5497179e-06,False
14.04456,0.00779686,True
273.1321,0.100859284,True
70.31728,0.013496239,True
1647.6921,0.44379252,True
0.013224762,2.3841812e-06,False
0.010450759,1.1444021e-05,False
4177.4995,0.9512189,True
0.006007207,1.3113008e-06,False
13.653731,0.0036143633,False
271.47147,0.059054766,True
4185.87,0.7404972,False
43.128952,0.013907973,True
0.03172366,2.5868028e-05,False
0.021610953,1.3112988e-06,False
11.464087,0.0012507499,False
0.23849832,6.913782e-05,False
1.6192421,0.0016199766,False
3450.46,0.7030673,False
1.0268662,6.699076e-05,False
0.0061030304,9.5367346e-07,False
16.285204,0.0016094779,True
87.98884,0.02422005,True
7.8028183,0.002273468,False
3.2486386,0.0016893888,False
122.15375,0.011897085,True
0.42017794,9.690961e-05,False
475.20453,0.03406213,True
7.0580654,0.002118281,False
0.000103684106,0.0,False
81.06899,0.10933926,True
107.26654,0.032627404,True
3812.7812,1.1338327,True
27.222128,0.008579567,True
9.791356e-06,0.0,False
591.3513,0.24003226,True
0.005555829,2.0265552e-06,False
76.50058,0.022645539,True
43.38406,0.070477985,True
0.21878266,6.234336e-05,False
4249.8667,0.7124046,False
0.20249149,1.835785e-05,False
34.493446,0.0022655805,True
1156.5957,0.24953341,True
1920.7878,0.3755499,True
520.8402,0.14184119,True
6.249267,0.0018317103,False
3886.0696,1.1868608,True
11.67788,0.0061926,False
0.31052908,0.00016449181,False
0.054106016,2.3364684e-05,False
150.75258,0.037975416,True
0.033075485,6.0796465e-06,False
518.7179,0.051721327,True
52.30434,0.020828996,True
0.00011964764,0.0,False
62.6537,0.0314573,True
0.00012728943,0.0,False
4603.645,0.63434243,False
21.38672,0.0038394132,True
1472.1434,0.5293187,True
140.82356,0.04066773,True
0.0005908747,2.3841855e-07,False
4.227027e-05,0.0,False
1667.3019,0.35082763,True
861.8801,0.16818327,True
0.022542596,2.8610148e-06,False
0.035766363,1.8715647e-05,False
4.1776788e-05,0.0,False
0.01776281,1.7881359e-06,False
3950.6482,1.3576324,True
0.005093844,1.1920919e-06,False
1861.1035,0.22865227,True
1.971534,0.0015883277,False
285.86673,0.2355142,True
2392.5486,2.972476,True
12.233717,0.00517358,False
0.010891725,2.6225991e-06,False
325.269,0.05978003,True
1.2574874,0.00058403006,False
2584.9812,0.4999786,True
0.6014438,5.6978384e-05,False
2.651131,0.00015506643,False
3406.8274,2.8076572,False
4.291716,0.00047939384,False
0.40276167,0.00016306122,False
7.1543183,0.0011718809,False
0.65850705,0.00015150031,False
0.17646578,2.8013426e-05,False
145.59042,0.015431848,True
0.7307533,0.0002723464,False
3522.9055,0.405632,True
5079.702,1.419909,False
460.64813,0.06459272,True
18.619595,0.003235591,True
314.22632,0.06682717,True
4.800737,0.0008352904,False
2057.2832,1.2690806,True
0.980369,0.000113116635,False
3443.8716,0.45204413,True
2.45777,0.00061788346,False
1276.7089,0.8063361,True
112.04543,0.16468473,True
12.0223255,0.0027486975,True
0.05564355,5.1259703e-06,False
36.823895,0.0048639737,True
58.28885,0.010746731,True
1984.4662,1.0457547,True
81.26008,0.02815158,True
3.5400197e-07,0.0,False
13.642154,0.0062343,False
36.96819,0.00767692,True
0.5803927,0.00033419425,False
49.87503,0.013863549,True
9.406036,0.0009153016,False
2858.777,0.55491364,True
312.9392,0.11532332,True
44.071396,0.019711556,True
49.45392,0.01608427,True
52.431335,0.01800643,True
1103.9896,0.11660935,True
0.4660109,0.00012801903,False
0.0469349,2.5391178e-05,False
0.2797281,8.785131e-05,False
2304.1467,0.6085321,True
2949.416,0.34115297,True
908.30835,0.19172148,True
1.6179148,0.0006903775,False
0.02277069,3.0994313e-06,False
0.0019307738,2.3841852e-07,False
0.0017103094,1.1920927e-07,False
3184.8374,1.5489208,True
0.038083237,2.5033576e-05,False
1.2837697,6.531958e-05,False
1057.8611,0.18446356,True
10.544249,0.0030378047,False
135.84346,0.15644334,True
3619.309,0.6209924,True
27.231981,0.0045404956,True
0.46119177,5.0065642e-05,False
8.742561,0.0012134842,False
0.006571675,7.152552e-07,False
0.022729376,3.6954757e-06,False
415.33597,0.26339424,True
3170.3508,1.263294,True
140.9262,0.02540489,True
2250.6724,0.55430686,True
0.019650208,3.5762678e-06,False
3359.0405,0.832805,True
5025.6943,1.8737681,True
17.406216,0.0043211295,True
0.123379014,0.00012766401,False
0.10300908,2.312617e-05,False
0.28245512,8.2010825e-05,False
3427.3264,1.1002705,True
0.0043733534,5.960461e-07,False
0.0024620513,4.76837e-07,False
2755.0295,0.7561904,True
42.895424,0.01159006,True
0.13899674,2.5867866e-05,False
2.7594926,0.0007930403,False
0.26241818,3.4807912e-05,False
1646.7006,0.63866514,True
13.924139,0.0006397997,False
333.42984,0.16387062,True
0.35960752,5.113852e-05,False
0.30300006,0.0001387459,False
120.99128,0.017746806,True
0.026552996,2.6225964e-06,False
0.044218197,2.8610084e-06,False
317.2283,0.075122796,True
7.391105,0.0021026118,False
20.404032,0.003091482,True
0.5606674,3.456886e-05,False
3220.776,0.6025164,True
1060.6599,0.26542762,True
1799.6482,0.8080735,True
1.071386,0.0002488565,False
0.001634663,1.1920927e-07,False
0.1791519,2.3722052e-05,False
14.914906,0.004399846,True
152.48495,0.13885927,True
0.0128635485,3.5762698e-06,False
32.834904,0.0033623395,True
1.8621172,0.0003543156,False
5463.289,1.4296548,True
0.9791008,5.983746e-05,False
72.682686,0.019424386,True
27.354588,0.007751373,True
0.012569135,1.0371146e-05,False
15.173558,0.0026307157,True
206.39435,0.043658018,True
1674.4861,0.3552027,True
153.30302,0.028702298,True
0.22054479,7.6766606e-05,False
12.412557,0.0036384002,True
0.39791435,8.665871e-05,False
168.96791,0.034741208,True
2.81002,0.00041502877,False
0.0028704782,2.3841852e-07,False
0.47070155,4.9826693e-05,False
3675.9414,0.8123305,True
6266.712,2.184421,False
0.36212897,0.00016377636,False
133.89131,0.037983723,True
0.041738037,8.583005e-06,False
2857.6738,0.3547888,True
61.867176,0.009499697,True
1182.2981,0.47196084,True
0.3084307,6.7230496e-05,False
2268.0278,0.59397423,True
2.8128648,0.0008683937,False
0.0037952852,2.2649733e-06,False
0.08881552,1.3947325e-05,False
0.00014062377,1.1920928e-07,False
985.71246,0.7039353,True
0.0048968284,2.384185e-07,False
7.917356,0.00072624045,False
0.41062483,0.00021550216,False
2308.2214,0.64365697,True
0.00012321901,0.0,False
117.6531,0.03854603,True
0.7052635,0.00027424883,False
1664.3007,0.32003146,True
0.57572937,6.0434908e-05,False
1053.6747,0.431107,True
24.153801,0.014336071,True
0.071026504,1.5735406e-05,False
0.07411632,5.3643685e-06,False
0.06983478,2.3364635e-05,False
8.552348,0.0048374687,False
0.5995264,0.0002413515,False
109.76281,0.020122701,True
907.64453,0.2541513,True
8.125596,0.001525451,False
64.64549,0.016230235,True
325.31454,0.047584306,True
0.04764928,3.2186351e-06,False
3.0403016,0.00057680625,False
0.21953423,0.0001733133,False
0.038230583,2.7536898e-05,False
3214.4358,0.5173106,True
192.14209,0.04665789,True
113.98059,0.0804215,True
0.010369572,2.0265547e-06,False
1099.7976,0.20803101,True
231.11964,0.09632601,True
456.802,0.21477403,True
1050.0596,0.35007554,True
840.7566,0.304761,True
0.23558146,0.00013862825,False
1449.406,0.70950407,True
311.1182,0.06327761,True
451.74255,0.12719601,True
1.7761437,0.00062033633,False
96.132935,0.045382347,True
0.00015575047,0.0,False
2261.6638,0.7462647,True
0.09867043,4.5894187e-05,False
5.375958,0.00075851555,False
7.454054,0.0039055268,False
7.6210656,0.0016713042,False
0.123063095,8.463424e-05,False
0.018515337,9.059856e-06,False
60.416046,0.038204364,True
0.15015177,1.2874417e-05,False
0.19149503,0.000119916105,False
309.70575,0.058161244,True
10.185068,0.0044307187,False
2028.8151,0.3311224,True
519.5246,0.09135823,True
45.296715,0.018188417,True
0.08632445,3.7430895e-05,False
3263.2122,0.8819054,True
288.97363,0.05836671,True
44.19277,0.1427622,True
46.870064,0.031513214,True
0.48787114,6.710968e-05,False
3628.5884,1.3550379,True
12.266054,0.00061461347,False
648.8618,0.08352815,True
3850.7798,1.1627669,True
1159.1749,0.35296968,True
7.703686,0.014377153,False
0.03195489,6.079643e-06,False
19.31631,0.042846765,True
3337.915,1.565666,True
163.30548,0.029439935,True
1433.5596,0.80790275,True
0.23113756,5.5906603e-05,False
0.70705014,0.000166154,False
0.14334482,3.9695573e-05,False
798.02673,0.1030874,True
827.4688,0.23652387,True
83.81052,0.022738501,True
0.13402936,2.8132761e-05,False
0.078012444,2.7894432e-05,False
3002.7087,1.2331307,False
22.722689,0.011522519,True
795.14484,0.12697768,True
490.90387,0.43068296,True
98.53322,0.033019938,True
285.7918,0.07618287,True
228.63445,0.028650308,True
2128.4966,0.3619123,True
2.2086408,0.00065165246,False
63.74755,0.006527967,True
5.556862,0.0013262578,False
6.5973034,0.0017918427,False
0.043788083,3.2186376e-06,False
1.4418131,0.00020750077,False
2810.5,1.5634552,True
1.2788237,0.00037920717,False
3.8016632,0.0041096117,False
2.5280943,0.0027888594,False
6.9973545,0.002435545,False
0.0006113701,0.0,False
0.028098794,7.6293554e-06,False
1576.9668,0.39834175,True
2609.9731,1.0825176,True
1.7766103,0.00046165622,False
5.9938607,0.0008988548,False
0.019752998,4.529934e-06,False
29.176142,0.0071244203,True
0.051839504,1.9073252e-05,False
4379.5225,1.1612855,False
114.63767,0.053383004,True
15.130928,0.001195243,True
4088.3936,1.702599,False
4171.5493,1.0336145,False
19.691391,0.004315936,True
0.64938515,0.00020775202,False
0.049646877,7.867758e-06,False
0.3882059,0.00014172483,False
2078.812,0.47210777,True
912.4769,0.44419134,True
119.69372,0.011810136,True
2518.1833,1.0485287,True
0.8166454,0.00059274444,False
166.883,0.047797047,True
159.93005,0.033641424,True
0.030458374,1.0013513e-05,False
3.0936913,0.00025453971,False
1227.3751,0.1952225,True
3.4865005,0.0002813202,False
559.551,0.20809819,True
2336.973,0.46659613,True
1.5109463,0.00076496217,False
3161.6428,0.48733276,True
420.18713,0.32617223,True
5.9986515,0.004060549,False
0.42585278,6.055543e-05,False
151.52803,0.035899796,True
0.014005073,5.8412325e-06,False
4978.081,0.9011183,False
103.5624,0.018197205,True
1.1933521,0.0013243902,False
4.2986736,0.0009038963,False
30.6912,0.006645501,True
0.004785106,2.384185e-07,False
803.1188,0.19356138,True
39.737793,0.012232042,True
29.773798,0.012012114,True
805.5348,0.39849052,True
1.6814362,0.0010434433,False
5.934548,0.0013133767,False
498.09604,0.05553243,True
0.0027100241,1.192092e-06,False
5.9262304,0.0021399488,False
259.1618,0.01865763,True
8.006887,0.0012565833,False
2623.2654,1.4836076,True
1.0000526,0.00017497258,False
0.46200106,0.00012587273,False
0.00025527214,0.0,False
3632.5588,0.97450984,True
3523.0325,1.3018689,False
2576.5964,1.3729112,True
0.08435522,1.3589704e-05,False
0.6738792,0.00014100938,False
0.0016743559,4.76837e-07,False
4528.6035,1.1269639,False
0.35832033,9.679051e-05,False
54.925938,0.017425805,True
2801.8838,0.47501147,True
26.930798,0.013131379,True
11.226302,0.0029150615,True
0.026848396,1.14440045e-05,False
0.024399832,1.5497172e-06,False
0.087979935,1.9788451e-05,False
5544.869,0.57214963,False
11.726422,0.010652853,False
0.5704891,5.483275e-05,False
34.29496,0.0075354706,True
256.17618,0.12405768,True
14.6913395,0.00487048,True
166.21533,0.039391205,True
0.19756112,5.245094e-06,False
2.5324744e-06,0.0,False
1.4196701e-05,0.0,False
100.19002,0.013825271,True
0.5150444,0.00012658814,False
1.9250599,0.0010921153,False
30.740839,0.009238889,True
365.3316,0.052674495,True
0.0055857785,1.5497192e-06,False
5013.564,2.0717633,False
4.6255593,0.0013132953,False
71.470085,0.018064884,True
52.601204,0.01606461,True
3968.9785,1.5080315,True
1.1156392,0.0005763924,False
0.34487587,0.00015531409,False
3772.9058,1.5863453,False
1.032367,0.0011368998,False
147.15434,0.04727376,True
27.433962,0.015280377,True
5.2831893,0.000562569,False
1357.5564,0.16842592,True
149.79068,0.031398818,True
1.3668534,0.00027852625,False
3645.8445,4.5396304,True
234.71211,0.016130967,True


==> new_results/losses/resnet-eps-0-c100/scale_25_resnet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
1.8226206e-34,0.0,True
0.0,0.0,True
1.8773287e-26,0.00019715272,True
1.1459697e-16,5.7934038e-05,True
4.8238865e-33,0.0,True
0.06483462,26.50586,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.43952e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
17.102806,14.799995,False
0.0,0.0,False
0.0,0.0,False
5.489055e-23,12.950396,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.0997016e-16,0.0016538526,True
1.3252675e-15,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2905.1938,53.69644,False
0.0,0.0,True
0.0,0.0,False
4.3354683e-15,0.0,True
0.0,0.0,False
3.7975126e-28,0.0,True
14846.574,28.734327,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.5326418e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.4107074e-24,0.0,True
5.112344e-11,8.560403,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9911857e-16,1.1920858e-05,True
7.101849e-20,0.0,True
5.2155925e-24,3.576278e-07,True
7.918779e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4276579e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.090376e-17,0.00030465252,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
396.89297,32.451225,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4998009e-20,4.1245563e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.7833985e-30,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9855677e-06,39.239853,False
5.0080254e-33,0.0,True
74.89882,27.111973,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2444302e-32,0.0,True
0.0,0.0,False
1.0133455e-14,0.01248167,True
2.6967694e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
4.014693e-39,0.0,True
0.0,0.0,True
1.0792942e-05,7.35443,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1826.0764,32.943596,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.7833476e-22,0.0012912755,True
0.0,0.0,False
0.0,0.0,True
4.2718737e-12,36.95305,True
6.57334e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
2.1367616e-06,16.00055,True
4.3251514e-19,2.3841855e-07,True
2.3210426e-35,0.0,True
2.7687162e-24,0.0,True
0.0,0.0,False
9.0042796e-36,0.0,True
3.5448775e-12,0.00015114596,True
7.060115e-25,0.0,True
0.0,0.0,False
2.2289782e-07,15.208771,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.1749659e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.3503198e-05,17.77362,True
1.1738072e-27,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.1638368e-30,0.006385874,True
0.0,0.0,True
0.0,0.0,False
2.0675505e-23,0.0,True
3.4048722e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.3780745e-14,4.2437605e-05,True
0.0,0.0,False
0.0,0.0,False
1.6483103,12.797756,True
6.2305094e-34,0.0,True
140.92267,46.37991,False
0.0,0.0,False
1.9709123e-18,1.1920928e-07,True
1.3094542e-31,0.0,True
2.2827388e-05,20.577698,True
3.644647e-29,0.0,True
0.0,0.0,True
0.0,0.0,False
1.6324691e-06,0.5949011,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.5910692e-38,0.0,True
7.978674e-32,0.0,True
0.0,0.0,False
9.81951e-09,32.667847,True
5.401212e-25,2.0265559e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3221643e-08,7.0180163,True
0.0,0.0,False
0.0,0.0,True
8.597117e-10,14.531158,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.420098e-31,0.0,True
4.5687553e-27,0.0,True
1.2215486e-11,8.425116,True
0.03861858,16.417389,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.11246e-40,0.0,True
7.18657e-11,14.25792,True
2.5422344e-23,3.576278e-07,True
1.1319902,36.633434,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2051696e-12,5.8621325,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0038982492,11.974372,True
0.0,0.0,True
3.0556762e-07,13.5721445,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.00010458472,32.31302,True
0.0,0.0,False
5.132972e-13,0.4975347,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.3943465e-08,9.106831,True
0.0,0.0,False
0.0,0.0,False
5.328537e-39,0.0,True
0.0,0.0,False
57286.652,58.872765,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.018357e-35,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.2910829,50.417614,False
0.0,0.0,True
1415.973,28.006538,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.027714193,39.801147,False
1.2116757e-35,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.079590246,39.389984,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.66846e-40,0.0,True
7.9365005e-15,0.0,True
2.103369e-15,1.1920928e-07,True
2.44844e-06,0.11167041,True
0.0,0.0,True
2.665815e-39,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,1.180165e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1924543e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.451e-19,2.8610189e-06,True
48.342663,17.483683,True
3.873481e-31,0.0,True
0.0,0.0,True
5.632778e-10,6.9094462,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2601604e-34,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.9403544e-16,13.519794,True
0.0,0.0,False
509.18338,24.348997,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.554963e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.32576245,8.535901,True
0.0,0.0,False
0.0016865578,13.969941,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.2129534e-16,0.049560707,True
0.0,0.0,False
0.0,0.0,True
13.745738,16.08091,True
0.0,0.0,True
9.74899e-15,5.7787323,True
3.024311e-28,0.0,True
55.54955,19.776249,False
1027.694,29.453983,False
0.0,0.0,False
0.0,0.0,True
1536.1272,65.84127,False
0.0,0.0,True
0.0,0.0,True
2.875e-40,0.0,True
8.4228624e-14,0.0,True
1.5864181e-11,5.0177803,True
2.863314e-10,12.686221,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.0716598e-18,0.0003266993,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.7854946e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7833912,41.914814,True
0.0,0.0,False
8.0338035e-21,0.0,True
1.17861734e-20,0.00010609064,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.681988e-25,0.0,True
0.0,0.0,False
2.3035855e-06,17.260296,False
0.0,0.0,False
1.3023023e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.41084e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.1783676e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2375456e-05,20.692017,True
1391.656,56.74414,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.0811853e-31,0.00046230596,True
1.1845855e-23,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.35533e-39,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.862983e-09,1.8645718,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4999868e-37,0.0,True
4.6794826e-14,0.005154297,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.1128648e-12,0.00029166258,True
0.0,0.0,False
0.0,0.0,True
2.6345266e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.2193626e-21,15.439972,True
0.0,0.0,True
0.0,0.0,True
0.0015850053,38.35501,False
0.0,0.0,False
0.0036882255,34.89604,False
4.921579e-17,26.460144,True
0.0,0.0,True
3.5029292e-11,11.468304,True
1.3177592e-38,0.0,True
0.0,0.0,False
9.982889e-28,0.0,True
3.4495068e-05,19.453766,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.36872e-40,0.0,True
4.3309433e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
11082.637,46.581467,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2221364e-32,0.0,True
9.767871e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
95466.73,67.16457,False
0.0,0.0,False
0.0,0.0,True
1.0016181e-32,0.0,True
0.0,0.0,False
0.0,0.0,True
7.856628e-23,0.0,True
0.0,0.0,True
8.0519124e-12,8.597017,True
0.0,0.0,False
1.6763157e-22,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0524004e-12,2.7615666,True
5.8788264e-31,0.0,True
2.6669607e-34,0.0,True
0.8557508,11.707128,True
0.0,0.0,False
0.0,0.0,False
8.518611e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
6.672315e-33,0.0,True
1.20481534e-14,13.851899,True
1.9326671e-20,0.04439117,True
1.7181169e-34,0.0,True
0.0,0.0,False
0.0,0.0,True
3.84364e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.345668e-34,0.0,True
8.582585e-07,34.55885,False
0.0,0.0,False
9.663354e-22,0.0,True
5.8396623e-27,0.0,True
5.315671e-35,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.165085e-37,0.0,True
0.0,0.0,True
4.7250777e-27,0.0,True
0.0,0.0,True
1.6034128e-05,26.5682,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.4956757e-10,6.494067,True
0.0,0.0,True
72899.17,43.0819,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
6.945968e-23,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.818998e-27,0.0,True
0.0,0.0,True
0.018722037,14.811783,True
0.0,0.0,False
0.0,0.0,False
6.5781156e-16,4.930467,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.767846e-32,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7012171e-08,0.09582224,True
0.0,0.0,False
3.246121e-37,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0812572e-21,0.0,True
0.0,0.0,False
4.821049e-21,0.0,True
0.0,0.0,True
0.0002882426,29.55194,True
0.0,0.0,False
0.0,0.0,True
9.235314e-11,7.316247,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
8.257263,40.998226,True
0.0,0.0,False
0.0,0.0,False
0.00033368022,10.22164,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.20144875e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.653462e-13,36.27954,True
6.754792e-13,9.171826,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9125695e-37,0.0,True
3.1271917e-08,0.0030969062,True
1.347673e-19,0.011743933,True
0.0,0.0,True
0.0005230769,17.572327,True
1.0072524e-10,24.89856,True
3.7458362e-06,32.720306,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
4716.8574,43.79085,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2462609e-14,42.692474,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.63709e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.0034195e-26,0.0,True
0.0,0.0,False
3.790702e-10,11.396451,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.0491623e-22,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.1128198e-25,3.097411,True
0.0,0.0,False
1052.6619,53.07235,True
0.0,0.0,True
0.0,0.0,False
4.5560226e-27,0.0,True
1.3222076e-23,0.0027955996,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
29.10867,16.536211,False
3.6575986e-32,0.0,True
0.0,0.0,False
0.04324396,3.3735232,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8817.451,51.921383,False
1.7133304e-35,0.0,True
28298.74,27.30034,False
0.0,0.0,True
327.7767,20.926397,False
0.0,0.0,True
0.0037947823,35.145874,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.9457279e-26,0.0,True
1.7692181e-09,5.0414586,True
0.0,0.0,False
0.0,0.0,True
1.4226579e-32,0.028461099,True
0.0,0.000877353,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.2928628e-37,0.0,True
0.0,0.0,True
7.478215e-16,17.783554,True
0.0,0.0,False
0.0001557805,2.9671428,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6815986e-15,50.75708,True
0.0,0.0,False
2.0631372e-32,0.0,True
0.0,0.0,True
4.1808457e-29,0.0,True
0.0,0.0,False
1.711727e-21,0.0,True
4.768042e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.5530721e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2287.4995,59.480793,False
9.5613155e-15,0.0,True
3.8741837e-32,0.0,True
40.613647,35.96063,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.912584e-06,31.499634,True
0.0,0.0,True
6.3878804e-16,0.23406224,True
557.34357,38.57035,True
0.0,0.0,False
1.9547094e-10,2.1338235e-05,True
2.5809695e-24,0.0,True
1.5815965,40.330135,True
3.7243128e-05,24.618683,True
0.0,0.0,False
1.176908e-36,0.0,True
2.6976458e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0154308e-05,96.264435,True
781.3479,27.953928,False
0.0,0.0,False
0.0,0.0,False
1.0058818e-26,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.1992115e-20,4.9232225e-05,True
0.0,0.0,True
0.0,0.0,False
0.1289033,19.328796,False
0.0,0.0,False
0.0,0.0,True
0.0046547684,24.382633,False
1.3433654e-23,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.1193303e-10,3.827411,True
0.0,0.0,False
2.4163174e-16,5.9245263e-05,True
0.0,0.0,True
0.0,0.0,False
99087.93,28.840273,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.8228756e-31,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.4956854e-27,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.6747727e-24,0.17694314,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8097667e-11,25.023315,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.2854497e-13,0.0031198421,True
5.0197317e-14,5.960463e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.7958276e-34,0.0,True
0.0,0.0,False
0.21094704,26.808273,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
14002.309,54.2105,False
0.0,0.0,True
3.3069198e-29,0.0,True
0.0,0.0,False
5.2810005e-31,0.0,True
0.0042467997,15.381836,True
9.6557685e-20,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.6844902e-18,5.5573335,True
6.3705733e-18,0.0028904586,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.6636145e-16,0.01004238,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6142372e-30,0.0,True
4.314693e-29,0.0,True
0.0,0.0,False
0.0,0.0,True
1.4391526e-21,0.0,True
0.09805436,15.135468,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.536118e-34,0.0,True
1.0007477e-12,2.7196012,True
4.168027e-38,0.0,True
0.0,0.0,True
0.0,0.0,True
3.054899e-16,3.3676836,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.0338634e-28,0.0,True
6.363304e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.414048e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5834361e-32,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.14674e-08,36.632782,True
0.0,0.0,False
7.050316e-17,0.0,True
0.0,0.0,True
0.0,0.0,False
1.3419799e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
5.800504e-09,35.200104,True
0.0,0.0,True
1.0799072e-37,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.3682332e-33,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0020933799,56.85013,True
1.4290121e-15,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.8328285e-22,5.3644035e-06,True
0.0,0.0,False
0.1358985,33.01259,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.7081315e-21,5.960463e-07,True
9.326022e-38,0.0,True
4.2440185e-09,10.26746,True
7.214051e-12,10.693413,True
1.9274339e-31,0.0,True
1.1538831e-24,0.0010726657,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0010243949,2.4638836,True
7.090626e-29,0.0,True
0.0,0.0,False
1.3906462e-05,7.549111,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3891447e-26,0.0,True
0.0,0.0,True
8.306183e-32,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.0352305e-38,0.0,True
68049.055,41.371475,False
0.0,0.0,False
2.0701619e-35,0.0,True
6.535549e-17,14.527496,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.674339e-11,10.147683,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8571468e-20,17.76941,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.7043737e-21,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.606727e-17,13.256624,True
0.0,0.0,False
0.0,0.0,True
1.13487165e-33,0.0,True
76119.23,54.68159,False
6.864529e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.542509e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.10571615e-17,0.0003507714,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.8658036e-16,12.016516,True
6.877114e-23,18.737152,True
0.0,0.0,True
0.0,0.0,False
1.9216604e-36,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.3979534e-30,0.0,True
0.0,0.0,True
0.0,0.0,False
4.750755e-38,0.0,True
0.0,0.0,False
4.601908e-19,7.074547,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.1982958e-14,1.6553397,True
0.0,0.0,True
0.0,0.0,False
3.336423e-07,27.122711,True
0.0,0.0,False
0.0,0.0,False
1473.8094,29.601465,False
0.0,0.0,False
0.0,0.0,True
1.9464603e-25,0.0,True
0.0007235589,28.178192,True
0.0,0.0,False
0.0,0.0,False
2.8922962e-06,14.513245,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.227158e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
2.278843e-05,17.347229,True
0.0,0.0,False
4.9916204e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.857311e-15,0.0066478522,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.0229496e-20,0.0,True
9.292554e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0607072e-12,0.5012447,True
0.0,0.0,False
0.0,0.0,False
1.5732019e-29,0.0,True
3.608771e-15,5.960463e-07,True
0.0,0.0,False
0.0,0.0,False
5.613589e-07,2.1298854,True
0.0,0.0,False
4.6857016e-19,1.1920928e-07,True
0.0,0.0,True
0.0,0.0,False
3.4481337e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
9.177952e-25,4.1723165e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.3473101e-08,7.052989,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.6366196e-05,27.59401,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.8527894e-35,0.0,True
0.0,0.0,False
0.00023584225,46.437134,False
5.2935263e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.5870633e-19,0.0,True
5.6004264e-08,42.743103,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.1254017e-38,0.0,True
2.7889607e-07,14.3265085,True
1.0036843e-10,24.594604,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7257.982,38.894653,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5202722e-29,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5987787,33.072456,False
0.0,0.0,False
0.0,0.0,False
7.699702e-06,0.010558576,True
0.0,0.0,True
0.0,0.0,True
1.0651799e-15,37.45221,True
0.0,0.0,False
0.029659826,41.399353,True
0.0,0.0,False
6.749549e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
9.4113e-10,5.223542,True
0.0,0.0,False
0.0,0.0,True
1.1119474e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.0463629e-31,0.0,True
9.498307e-11,0.0,True
0.0,0.0,False
4.2084864e-16,6.7949063e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
6.040478e-14,0.0073971665,True
2.4176782e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
4.70144e-33,0.0,True
0.0,0.0,True
0.0,0.0,False
2.9799582e-35,0.0,True
0.0,0.0,True
7.9007117e-25,0.0,True
0.0,0.0,False
2.176343e-39,0.0,True
0.0,0.0,False
7.8425575e-07,32.6644,True
58.06786,35.224976,True
0.0,0.0,False
0.0,0.0,False
2.377615e-19,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.091593e-20,0.0,True
1.9711958e-15,18.482574,True
0.0,0.0,True
4.135936e-36,0.0,True
0.0,0.0,True
23413.002,44.46357,False
3.4732894e-17,0.002759817,True
0.0,0.0,False
0.0,0.0,True
1.5198227e-10,6.45937,True
3.5792046,27.743107,False
0.0,0.0,False
120.70633,27.42039,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
31910.006,62.79026,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.695454e-16,3.31129,True
0.0,0.0,False
0.0,0.0,True
2.256e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.464997e-24,0.0,True
0.0,0.0,True
0.0,0.0,False
3.2761602e-28,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.230222e-30,0.0,True
1.1826416e-23,1.4662635e-05,True
9.077486e-05,8.066934,True
4.988484e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
9.291243e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2871.1995,37.849617,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.0001596e-06,7.73045,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.707752e-13,38.731598,True
0.0,0.0,True
0.0,0.0,False
0.007625346,16.604507,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
326.89816,30.988708,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.000625e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0855721e-23,0.0029370526,True
0.0,0.0,True
0.6300905,8.586397,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0108084e-29,0.0,True
0.0,0.0,True
1.927358e-34,0.0,True
0.0,0.0,False
175.14893,63.609398,False
1.164495e-19,6.6603394,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0859148e-12,0.001434727,True
0.0,0.0,False
4.7741203e-05,11.17488,True
0.0,0.0,False
3.9125763e-07,0.4984939,True
0.00047121552,4.9779205,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.446575e-36,0.0,True
0.0,0.0,False
1.1765836e-12,0.009691214,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9581645e-30,0.0,True
0.0,0.0,False
4.657064e-15,1.6408314,True
0.0,0.0,False
0.0,0.0,False
1.0570822e-31,0.0,True
0.16838594,33.20087,False
70983.3,31.549164,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.3264415e-23,0.00339931,True
0.0,0.0,False
6.0328596e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.292994e-33,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
5.0425434,46.670303,True
0.0,0.0,False
4.4026113e-14,0.13197437,True
0.0,0.0,False
0.0,0.0,False
2.5056555e-22,0.0,True
0.0,0.0,False
1.9294309e-21,3.194758e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.6680314e-24,0.00047231486,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2808317e-16,0.0,True
0.0,0.0,False
9.057517e-26,0.0,True
1.5776825e-05,28.628632,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6875826e-37,0.0,True
0.10860819,41.760834,True
0.0,0.0,False
0.0,0.0,False
6.330725e-12,0.00030834688,True
5.638217e-23,0.0,True
17710.852,17.558651,False
0.0,0.0,False
0.0,0.0,True
0.0001215452,6.5804133,False
0.0,0.0,False
2.2000497e-34,0.0,True
0.0,0.0,True
0.0,0.0,False
89.56688,56.982903,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.2179657e-20,0.0,True
0.0,0.0,False
1.3434822e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
4.5105517e-22,3.576278e-07,True
0.0,0.0,False
75.4228,39.966915,False
7.987008e-13,3.848806,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.6333244e-32,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.092154e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2659677e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
3.507921e-37,0.0,True
4.2555317e-11,24.020386,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2712002e-34,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.1772543e-15,3.4808505e-05,True
7.590699e-32,0.0,True
5.11111e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
7.8074356e-07,46.916138,True
0.0,0.0,True
0.27347404,25.334442,True
0.0,0.0,True
3.5028567e-25,0.0,True
0.0,0.0,True
1.7537581,35.459526,True
0.0,0.0,False
2.7170167e-05,61.291443,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.719564e-33,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5129892e-10,0.43614653,True
1.4709088e-27,8.344647e-07,True
0.0,0.0,False
1.6246104e-34,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.5390503e-16,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
11.350511,29.232853,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.0767249,16.932842,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
91.79204,21.767673,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.5882584e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.55762e-07,28.07135,True
0.0,0.0,True
0.0,0.0,False
2.9958933e-25,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.4511676,18.566343,False
0.0,0.0,False
0.0,0.0,True
2.6410078e-19,0.0,True
1.2904647e-12,0.00050567713,True
8.378475e-33,0.0,True
0.0,0.0,False
5.1232582e-05,31.946442,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.10255e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.909947,8.053096,False
0.0,0.0,True
7.751051e-15,1.1690297,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5986583e-29,0.0,True
5.0655155e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
12.100398,43.518066,True
0.0,0.0,False
2.9052346e-16,0.0,True
0.0,0.0,False
0.0,0.0,True
0.00029826647,82.027435,True
0.0,0.0,False
0.0,0.0,False
4.863385e-38,0.0,True
0.0,0.0,False
1.4049997e-12,0.24192108,True
0.0,0.0,False
0.0,0.0,False
6412.7544,84.741425,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.2642125e-09,0.011012962,True
7870.158,28.985928,False
1.2918845e-34,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.026223589,36.54486,True
0.0,0.0,False
3.8206854e-06,4.467385,True
0.0,0.0,False
6.901157e-28,0.059916295,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.0267556e-13,16.710907,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.126529e-05,8.740059,True
4.498873e-35,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
5.4051457e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.1561006e-13,1.8372409,True
3.790466e-06,0.20005906,True
3.3515316e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.520665e-06,43.153046,True
0.0,0.0,False
0.0,0.0,False
4.179303e-17,0.0,True
0.0,0.0,False
0.0,0.0,True
4.2904976e-08,4.104301,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0237062e-31,0.0,True
0.004670323,36.743866,True
0.0,0.0,True
2.285187e-09,3.3625028,True
0.0,0.0,False
2.7291864e-05,15.044281,True
5.2234222e-06,51.872314,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00022801541,30.74945,True
0.0,0.0,False
0.0,0.0,False
0.4396779,21.145475,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.008295e-17,3.2906857,True
0.0,0.0,False
2.0736871e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.781174e-05,10.54092,True
5.785311e-23,0.0,True
1.4892017e-14,12.9285145,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.4256333e-37,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
121.05819,46.054832,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.789992e-16,5.6028207e-06,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.3159233e-09,16.25122,True
595.40894,67.14841,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.08476596e-13,1.1920928e-07,True
0.0,0.0,True
1.7887704e-21,0.0006710423,True
0.0,0.0,False
2.7651444e-07,7.967632,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.109511e-26,3.0293522,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0288793e-10,7.7052236,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.7260884e-15,5.6028207e-06,True
0.0,0.0,False
8.091598e-21,8.880698e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.3494474e-29,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7711092e-13,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.10183626e-29,0.0,True
1.4446095e-38,0.0,True
3.0462532e-31,0.0,True
1.2453843e-28,0.0,True
2.8943433e-31,0.0,True
0.0,0.0,False
6.5128705e-20,1.6822926,True
6.5534333e-32,0.0,True
1.7963724e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
6.881185e-10,11.68934,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5255361e-36,0.0,True
0.0,0.0,False
5.1860744e-20,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.5166496e-10,5.268409,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.9466467,45.35668,True
0.0,0.0,False
9.0125295e-23,0.0,True
0.0014668084,34.167114,True
6.78426e-20,2.145765e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
84.00512,49.976013,True
0.0,0.0,True
2.4515404e-22,4.639047,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.414293e-30,0.0,True
5.5042027e-33,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
63804.797,44.64343,False
0.0,0.0,True
3.2389866e-24,0.0,True
1.0513108e-32,3.2186456e-06,True
0.0,0.0,True
9.09901e-40,0.0,True
2.14337e-40,0.0,True
2.9969722e-09,0.027031703,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.0230393e-12,38.55063,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.917975e-19,4.1723165e-06,True
0.20998555,32.465576,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
89746.72,42.448433,False
0.0,0.0,True
0.0,0.0,True
1.0160978e-09,24.395498,False
5.8767217e-08,11.7814665,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2389149e-17,9.5367386e-07,True
1.7683124e-21,0.0007584794,True
0.0,0.0,True
5.640232e-05,28.644531,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.763315e-20,0.0,True
0.0,0.0,False
1.5981368e-31,0.0,True
2.0017543e-13,0.021439344,True
0.0,0.0,False
0.4121738,10.469235,True
2.4135524e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
35695.832,32.830547,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.399313e-28,0.0,True
0.0,0.0,True
0.0,0.0,True
1.9861417e-24,5.960463e-07,True
0.0,0.0,False
0.0,0.0,False
3.042964e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
5.9435945e-35,0.0,True
0.0,0.0,False
1.5139745e-10,38.564575,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00025371468,25.015747,True
22.434767,38.85818,False
1.1065781e-08,22.408539,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
65309.33,43.645576,False
0.0,0.0,False
0.0,0.0,True
1.7904699e-15,2.7418098e-06,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1525.253,18.476372,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.7275715e-36,0.0,True
0.0,0.0,False
18.28216,61.52627,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
9.663003e-07,37.93277,True
0.0,0.0,False
0.0,0.0,False
0.02741941,38.433197,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.3505446e-24,0.0,True
0.0,0.0,True
0.0,0.0,False
0.04991628,124.12451,True
0.0,0.0,True


==> new_results/losses/resnet-eps-0-c100/scale_50_resnet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
8.5099965e-38,0.0,True
0.0,0.0,True
1.1179888e-08,53.115143,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0013116929,29.50769,False
0.0,0.0,False
0.0,0.0,False
0.0,25.947876,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6097548e-36,2.503392e-06,True
1.6958387e-35,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
34.13235,107.34145,False
0.0,0.0,True
0.0,0.0,False
1.1973872e-34,0.0,True
0.0,0.0,False
0.0,0.0,True
1659.8872,57.646156,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.5315309e-26,17.158234,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.0299485e-37,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.6188134e-38,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2027833,64.86145,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.8099067e-17,78.4292,False
0.0,0.0,True
0.051637936,54.138184,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.1845797e-33,0.00015901255,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.4214415e-15,14.736328,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
17.204216,65.83604,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,1.6689287e-06,True
0.0,0.0,False
0.0,0.0,True
2.1781856e-28,73.8645,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.197546e-17,32.01477,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.115437e-28,0.0,True
0.0,0.0,True
0.0,0.0,False
5.402043e-19,30.539612,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.0724553e-14,35.480103,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,4.1007155e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.215578e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2415984e-05,25.651733,True
0.0,0.0,True
0.14906505,92.90225,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
8.4006805e-15,41.090454,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.2895668e-17,0.5195525,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
9.050976e-22,65.47656,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8385283e-21,13.984559,True
0.0,0.0,False
0.0,0.0,True
1.0132836e-23,29.165771,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.5531988e-27,16.769775,True
4.2740917e-09,32.800415,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
9.030132e-26,28.490356,True
0.0,0.0,True
5.874853e-06,73.263275,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1362358e-28,11.608895,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.89244e-11,23.893372,True
0.0,0.0,True
1.1004701e-18,27.115417,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.4139287e-13,64.683044,True
0.0,0.0,False
4.1326763e-30,0.32015234,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.1488664e-21,18.162659,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
26678.09,118.09397,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.8571652e-05,100.67638,False
0.0,0.0,True
13.400112,56.057716,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0051686e-09,79.59061,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.484964e-08,78.76361,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.130774e-34,0.0,True
4.354889e-35,0.0,True
8.9245734e-17,0.014906685,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0053398726,34.942932,True
0.0,0.0,True
0.0,0.0,True
4.672954e-24,13.9453745,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1674687e-36,27.035736,True
0.0,0.0,False
1.601827,48.591793,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4383118e-07,17.069092,True
0.0,0.0,False
3.658278e-11,27.942413,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.3733013e-37,0.002673625,True
0.0,0.0,False
0.0,0.0,True
0.00076488405,32.19043,True
0.0,0.0,True
1.0522171e-33,11.535715,True
0.0,0.0,True
0.0111186,39.584137,False
6.9089746,58.936886,False
0.0,0.0,False
0.0,0.0,True
10.359524,131.6798,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
8.3398626e-32,0.0,True
2.7609635e-27,10.07951,True
1.1909704e-24,25.40155,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,1.1920928e-07,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7197474e-05,83.8916,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
7.4754754e-17,34.22565,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1587457e-15,41.404663,True
12.81526,113.47813,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,2.3841855e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.1066415e-21,3.3984377,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.8360277e-32,2.467602e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1931559e-28,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,30.803406,True
0.0,0.0,True
0.0,0.0,True
3.4977483e-11,76.66327,False
0.0,0.0,False
8.7005896e-11,69.818634,False
2.390886e-38,52.862976,True
0.0,0.0,True
2.4356199e-26,23.080353,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.10242626e-14,38.76593,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1276.9796,93.2334,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
190828.62,135.04361,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
7.5989564e-28,17.227295,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5582398e-29,5.3690796,True
0.0,0.0,True
0.0,0.0,True
3.3623899e-06,23.519592,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.8641254e-33,27.783813,True
0.0,0.0021347846,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.694089e-18,69.03201,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.3582261e-15,53.185486,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.4763531e-24,12.9090605,True
0.0,0.0,True
142716.66,86.854065,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
7.781174e-10,29.561737,True
0.0,0.0,False
0.0,0.0,False
4.2020364e-36,9.832329,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.7739643e-21,0.009967081,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.062099e-12,59.2182,True
0.0,0.0,False
0.0,0.0,True
9.227051e-26,14.581421,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0002865687,82.03015,True
0.0,0.0,False
0.0,0.0,False
1.6178083e-12,20.454407,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3742257e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.5575676e-31,72.47089,True
4.459319e-30,18.356812,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.7791766e-20,1.0132739e-05,True
0.0,0.00015138435,True
0.0,0.0,True
4.05004e-12,35.187317,True
8.8472045e-26,49.761475,True
1.5373019e-16,65.42108,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
259.95193,87.715065,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.5670384e-33,85.34265,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.7629818e-24,22.841736,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,6.0949693,True
0.0,0.0,False
8.022917,106.25835,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,8.5830325e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0020824745,32.694126,False
0.0,0.0,True
0.0,0.0,False
5.7069087e-09,6.7090454,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
481.41098,103.82454,False
0.0,0.0,True
7931.656,54.82062,False
0.0,0.0,True
0.70084345,41.808197,False
0.0,0.0,True
2.0094859e-10,70.34448,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.323396e-23,10.048261,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0007175017,True
0.0,8.344647e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.8660547e-36,35.553833,True
0.0,0.0,False
2.7029244e-13,5.8961864,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4095003e-34,101.50531,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
70.12417,119.03644,False
1.6704092e-33,0.0,True
0.0,0.0,True
0.0056550764,71.894775,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.7431666e-17,63.03485,True
0.0,0.0,True
4.3084752e-36,0.077630855,True
1.4703847,77.17981,True
0.0,0.0,False
3.5650158e-25,0.0,True
0.0,0.0,True
7.0758697e-06,80.68701,True
1.4508273e-14,49.318787,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.8428826e-15,192.4975,True
1.9342557,55.882565,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
5.011908e-08,38.59729,False
0.0,0.0,False
0.0,0.0,True
2.761506e-10,48.80182,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.0394243e-24,7.5502696,True
0.0,0.0,False
6.9572496e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
179602.6,58.35598,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.035606124,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.1086037e-27,50.10431,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.0857085e-31,9.894322e-06,True
2.1365436e-32,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.4444635e-07,53.538513,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1194.6604,107.90929,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.335863e-10,30.774109,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,11.113663,True
6.1828e-40,7.510157e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.24714765e-36,0.000119082986,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.2533916e-08,30.352173,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.0756752e-29,5.2155294,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.0953766e-36,6.6905136,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
7.29569e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9192159e-20,73.198425,True
0.0,0.0,False
7.897075e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.3724208e-22,70.36456,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
6.599548e-11,113.73584,True
2.4577902e-35,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.929703e-08,66.064514,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.5044775e-22,20.549316,True
4.909624e-28,21.311462,True
0.0,0.0,True
0.0,1.072883e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3514369e-11,4.807215,True
0.0,0.0,True
0.0,0.0,False
3.1228553e-15,15.103912,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
124123.96,83.40875,False
0.0,0.0,False
0.0,0.0,True
4.6542004e-38,28.9469,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.3765104e-26,20.259583,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,35.463867,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.4514048e-38,26.359558,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
147191.19,110.06547,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.962006e-39,1.1920928e-07,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.44685e-37,23.997437,True
0.0,37.421875,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,14.194398,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.5355314e-32,2.9203877,True
0.0,0.0,True
0.0,0.0,False
1.2943483e-18,54.159058,True
0.0,0.0,False
0.0,0.0,False
12.58394,59.180553,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.5270875e-12,56.381836,True
0.0,0.0,False
0.0,0.0,False
1.4903324e-16,28.995209,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.523223e-15,34.720703,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.220654e-34,3.9099883e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0368945e-29,0.36630508,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.863575e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
4.396518e-18,3.9756112,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.0053706e-21,14.097901,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0271453e-14,55.235443,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.080601e-13,92.816986,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.0918134e-20,85.41168,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
7.6903157e-19,28.64209,True
6.894967e-26,49.118744,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
555.0779,77.840836,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.650003e-06,66.15912,False
0.0,0.0,False
0.0,0.0,False
6.602431e-16,0.0001074018,True
0.0,0.0,True
0.0,0.0,True
1.0789355e-35,74.85742,True
0.0,0.0,False
1.7346459e-09,82.65228,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1900107e-23,10.37436,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.2376102e-25,0.0,True
0.0,0.0,False
2.2531148e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
4.7858536e-32,5.042426e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.2858897e-18,65.31256,True
0.010213664,70.40558,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.2610623e-35,36.983887,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
5813.8647,89.16946,False
1.434202e-38,7.0333235e-06,True
0.0,0.0,False
0.0,0.0,True
3.4856014e-25,12.938295,True
4.0801566e-05,55.439056,False
0.0,0.0,False
0.11126997,54.71762,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9776.129,125.812065,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.866863e-37,6.6020055,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.0050015e-13,16.121338,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
63.79528,75.80531,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.04877394e-17,15.378418,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.23527e-31,77.454346,True
0.0,0.0,True
0.0,0.0,False
4.1131457e-10,33.332886,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.8007595,62.022186,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,9.059865e-06,True
0.0,0.0,True
1.3162821e-06,17.136414,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.12030627,127.18768,False
0.0,13.26111,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4558841e-28,1.7881378e-06,True
0.0,0.0,False
2.0631236e-14,22.417969,True
0.0,0.0,False
1.9208687e-18,0.34740436,True
2.7894677e-12,9.936633,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.3855883e-29,8.737659e-05,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.5275294e-34,2.9278023,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
9.856876e-08,66.472046,False
129198.48,63.75626,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,1.2159274e-05,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
6.5732675e-05,93.2735,True
0.0,0.0,False
1.9469212e-32,0.019566616,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2935173e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
2.5992642e-15,57.22931,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.98127e-08,83.616394,True
0.0,0.0,False
0.0,0.0,False
4.110914e-28,1.1920928e-07,True
0.0,0.0,True
3104.7346,35.277027,False
0.0,0.0,False
0.0,0.0,True
2.0450391e-13,13.088045,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.06187711,113.94168,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0138225,79.91785,False
7.310725e-30,7.6866775,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.9284138e-26,48.19464,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9702458e-34,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
7.879541e-18,93.846436,True
0.0,0.0,True
1.9010376e-07,50.80133,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.2086089e-05,70.87305,True
0.0,0.0,False
4.4918496e-15,122.51538,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2812692e-25,0.2508276,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.1697288e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00028450554,58.42102,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.101275e-06,33.96399,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.09214585,43.582672,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.9653745e-18,56.111084,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.144273e-07,37.11319,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.3275408e-29,2.3841855e-07,True
0.0,0.0,True
0.0,0.0,False
3.2983006e-14,63.943634,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.113974e-05,15.894968,False
0.0,0.0,True
9.956984e-34,1.8642366,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00038828407,87.12439,True
0.0,0.0,False
1.4966007e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
1.2396435e-12,164.01282,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.6975942e-29,0.068100564,True
0.0,0.0,False
0.0,0.0,False
259.4734,169.50713,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.855216e-22,0.00012468515,True
431.69037,57.95284,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.8416753e-09,73.0376,True
0.0,0.0,False
1.6459731e-16,8.948067,True
0.0,0.0,False
0.0,0.0037316703,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.9467904e-30,33.51056,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.314651e-14,17.38733,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.584743e-30,3.28014,True
1.6976413e-16,0.050264955,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.532907e-16,86.3255,True
0.0,0.0,False
0.0,0.0,False
2.99309e-38,0.0,True
0.0,0.0,False
0.0,0.0,True
1.8187826e-20,8.120506,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.4823443e-10,73.50885,True
0.0,0.0,True
6.0958305e-23,6.54069,True
0.0,0.0,False
1.0759488e-14,30.072418,True
1.7303593e-16,103.74951,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.5979846e-13,61.57495,True
0.0,0.0,False
0.0,0.0,False
6.526564e-07,42.271362,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.731995e-38,6.5516605,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.14233e-15,21.047485,True
0.0,0.0,True
3.47744e-33,25.929382,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.027711784,92.14667,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.8750044e-36,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.136091e-22,32.523132,True
1.8284487,134.23343,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.4188718e-31,0.0,True
0.0,0.0,True
0.0,4.7683704e-07,True
0.0,0.0,False
1.0932137e-18,15.887207,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,5.952615,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7429325e-25,15.379517,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.9846765e-34,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.5868453e-31,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,2.9876633,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.111232e-24,23.407166,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.9729641e-24,10.570369,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.2222826e-05,90.92432,True
0.0,0.0,False
0.0,0.0,True
2.3150844e-11,68.40576,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.062453885,99.99664,True
0.0,0.0,True
0.0,9.2624235,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
122764.62,89.993004,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.2280217e-22,0.0008021951,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.643781e-28,77.05701,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.6959892e-07,64.94751,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
171223.64,85.60273,False
0.0,0.0,True
0.0,0.0,True
1.51333e-23,48.767975,False
4.4859236e-20,23.587067,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.410659e-39,0.0,True
0.0,5.960463e-07,True
0.0,0.0,True
4.368557e-14,57.338745,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.967501e-31,0.00044550508,True
0.0,0.0,False
5.453197e-07,20.922058,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
11720.383,65.892624,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.586674e-25,77.171814,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.8070595e-13,49.971313,True
0.0017340799,77.70346,False
1.9795309e-21,44.780563,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
96610.586,87.89742,False
0.0,0.0,False
0.0,0.0,True
4.7062744e-35,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
11.507274,36.898727,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.00093259534,123.052216,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
8.875457e-18,75.78055,True
0.0,0.0,False
0.0,0.0,False
1.5397725e-09,76.8241,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
7.613421e-09,248.24298,True
0.0,0.0,True


==> new_results/losses/resnet-eps-0-c100/scale_5_resnet-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0007200943,0.006615286,True
2.3046125e-10,0.0,True
0.04844175,0.16532871,True
6.542507,0.20953551,True
0.00059625704,0.00042465254,True
2948.7231,5.1768775,False
1.09629726e-13,0.0,False
1.8160884e-07,0.0,True
1.5658258e-18,0.0,False
1.1858196e-24,0.0,False
5.6012076e-34,0.0,False
0.0,0.0,False
3.9433697e-20,0.0,False
4.652631e-21,0.0,False
1.4137095e-16,0.0,False
8.6445406e-26,0.0,False
8.9834475e-17,0.0,False
7.973371e-12,0.0,True
4.604262e-05,9.655906e-06,True
6.212868e-33,0.0,False
5.47012e-30,0.0,False
2.8245775e-27,0.0,False
5.05727e-13,0.0,True
9.221094e-21,0.0,False
4939.6006,2.9283988,False
2.169636e-16,0.0,False
1.1943157e-21,0.0,False
0.5087399,2.639293,True
2.2524143e-09,0.0,True
6.802459e-26,0.0,False
5.066857e-16,0.0,False
3.433193e-14,0.0,False
2.7175281e-10,0.0,True
3.986562e-37,0.0,False
4.0546924e-23,0.0,False
7.40899e-16,0.0,False
1.4632715e-16,0.0,False
10.046238,0.31597066,True
7.575847,0.051628977,True
1.05897295e-23,0.0,False
1.2653488e-06,2.3841855e-07,True
4.5534015e-29,0.0,False
1.7732744e-27,0.0,False
5.9352146e-07,2.145765e-06,True
1.0973975e-25,0.0,False
7.036627e-21,0.0,False
1.2526808e-28,0.0,False
5.5491854e-22,0.0,False
18993.646,10.469034,False
2.781539e-09,1.6093125e-05,True
1.9236715e-25,0.0,False
14.919107,0.022915922,True
9.967504e-27,0.0,False
0.02362517,1.7165987e-05,True
15468.078,5.27981,False
1.05926824e-16,0.0,False
3.6609152e-26,0.0,False
7.7494885e-26,0.0,False
1.5166174e-08,0.0,True
7.9197314e-05,3.6954812e-06,True
2.2934302e-22,0.0,False
1.7508928e-14,0.0,False
1.00998335e-24,0.0,False
2.1934533e-05,2.3841855e-07,True
4.2308974e-23,0.0,False
0.25454915,6.675485e-05,True
92.40486,2.042919,True
3.5125902e-10,0.0,True
1.966563e-26,0.0,False
3.7033646e-31,0.0,False
4.8268994e-34,0.0,False
5.0237494e-17,0.0,False
5.4279575,0.10445427,True
0.8431923,0.01591585,True
0.15585695,0.051122535,True
0.013992414,0.0008606781,True
6.7211775e-26,0.0,False
1.006352e-39,0.0,False
1.6482889e-22,0.0,False
2.3321345e-11,0.0,False
4.2966644e-16,0.0,False
0.05112626,0.0027582687,True
8.419816e-16,0.0,False
5.484948e-35,0.0,False
1.2531973e-17,0.0,False
1.9082646e-07,0.0,True
1.3307497e-17,0.0,False
3.2197715e-20,0.0,False
0.0,0.0,False
5.0695303e-06,0.0,True
3.7977364e-22,0.0,False
3.4843027e-13,0.0,False
4.793066,0.21571817,True
3.006032e-22,0.0,False
2.9588346e-08,0.0,True
1.8757026e-22,0.0,False
1.3807827e-14,0.0,False
3.125606e-22,0.0,False
8666.383,6.2748227,False
2.1552043e-23,0.0,False
5.3817044e-09,0.0,True
1.5227059e-19,0.0,False
1.3526341e-15,0.0,False
3.748062e-18,0.0,False
9.337364e-34,0.0,False
5.753724e-17,0.0,False
1.0095424e-10,0.0,True
1.0050576e-16,0.0,False
1.3275624e-31,0.0,False
0.72547615,0.12629545,True
7.4495153e-28,0.0,False
1.8080692e-32,0.0,False
9.935536e-08,2.3841855e-07,True
2.4133833e-09,0.0,True
0.006310093,5.8412375e-06,True
8.153478e-07,0.0,True
1.7217064e-13,0.0,False
7.32447e-16,0.0,False
1.8757772e-16,0.0,False
1.3352735e-25,0.0,False
427.45834,7.881927,False
0.00076977845,2.0622994e-05,True
7887.6636,5.307344,True
5.792088e-29,0.0,False
2.2203523e-08,0.0,True
8.500607e-08,0.0,True
7.409447e-15,0.0,False
1.5585703e-14,0.0,False
4.9840045e-15,0.0,False
2.0223085e-23,0.0,False
6.633341e-32,0.0,False
0.0015071487,0.00088342733,True
4.2118934e-13,0.0,False
10.277316,0.3836514,True
0.022892391,0.00490201,True
8.859361e-16,0.0,False
6.780388e-13,0.0,False
9.103296e-05,1.1920928e-07,True
4.9074574e-11,0.0,True
592.40356,1.6499814,True
3.337485e-18,0.0,False
5.6326923e-16,0.0,False
1.4362253e-31,0.0,False
3.2647392e-19,0.0,False
14531.143,6.3299236,False
1.0954186e-10,0.0,True
1.3671619e-11,0.0,True
1.0129491e-11,0.0,False
6.9294264e-20,0.0,False
9.168842e-16,0.0,False
5.768786e-32,0.0,False
4.2021703e-10,0.0,True
0.30384377,0.23458242,True
1.061007e-29,0.0,False
1.1021304e-09,0.0,True
32.14386,7.424008,True
5.125923e-05,2.503392e-06,True
2.7824195e-05,2.0742202e-05,True
2.4735863e-26,0.0,False
541.2552,3.223613,True
1.3259832,0.046865866,True
0.00031520196,0.00020346955,True
0.07306751,0.00014399418,True
1.08290964e-19,0.0,False
0.0005066695,1.4781843e-05,True
23.51774,0.16412885,True
0.08456049,0.00011407659,True
5.1817532e-17,0.0,False
302.17474,2.9917765,True
5.5656776e-20,0.0,False
2.635018e-13,0.0,False
5.6718513e-22,0.0,False
5.672396e-09,0.0,True
0.0015462501,0.00022694873,True
8.946892e-14,0.0,False
1.1358829e-31,0.0,False
4.538834e-24,0.0,False
1.2340685e-25,0.0,False
6.945915e-20,0.0,False
7.2074996e-14,0.0,False
8.940734e-15,0.0,False
1.4177548e-14,0.0,False
1.7490256e-08,0.0,True
1.8561573e-18,0.0,False
8.640716e-11,0.0,True
7.232507e-06,0.00011181206,True
9.6047287e-32,0.0,False
1.7147382e-12,0.0,False
3.0718203e-23,0.0,False
5.1535983e-07,5.960463e-07,True
1.5865883e-29,0.0,False
847.3137,3.6225142,True
0.03745811,0.03881205,True
4.5572537e-09,0.0,True
6.8452447e-15,0.0,False
2.3325852e-11,0.0,True
9.7947154e-20,0.0,False
4.86155e-10,0.0,True
0.0057138395,0.31327006,True
9.9564446e-08,0.0,True
5.71358e-20,0.0,False
0.17012534,0.007273008,True
0.00044651458,0.0004472924,True
4.973826e-13,0.0,False
3.3469458e-30,0.0,False
1.0105659e-11,0.0,False
5.1021715e-07,4.2915253e-06,True
2.7494656e-11,0.0,True
1.4586282e-14,0.0,False
2.8706359e-13,0.0,False
3.367053e-10,0.0,True
10.398973,0.12671764,True
7.256334e-20,0.0,False
1.824074e-19,0.0,False
3475.4824,2.5067725,True
0.0007282757,2.2530301e-05,True
9514.032,8.989462,False
8.96715e-16,0.0,False
1.9561704,0.038338948,True
0.0070661833,0.037428062,True
563.80994,4.1995635,True
0.016901538,0.006551927,True
4.2599528e-11,0.0,True
2.553899e-30,0.0,False
464.8717,0.7929964,False
4.3223852e-07,4.1723165e-06,True
1.0485893e-05,1.5497195e-06,True
4.2961446e-07,0.0,True
2.1719021e-33,0.0,False
4.7723223e-08,0.0,True
2.7751653e-24,0.0,False
1.2971853e-21,0.0,False
1.2534187e-09,0.0,True
8.4868676e-05,3.4570635e-06,True
0.0024215488,1.3232144e-05,True
4.413149e-25,0.0,False
182.66652,6.4206347,True
0.1230088,0.074932374,True
4.2819224e-22,0.0,False
7.1024795e-07,1.5616295e-05,True
9.881241e-14,0.0,False
1.5474313e-14,0.0,False
176.97627,1.6528716,True
6.1509344e-25,0.0,False
8.973673e-12,0.0,True
82.99198,2.879917,True
3.8688917e-19,0.0,False
1.4396475e-21,0.0,False
4.7117088e-11,0.0,True
1.2339895e-16,0.0,False
0.005883703,0.0060724043,True
0.043819554,0.015966758,True
44.236477,1.9087486,True
2860.2764,3.3062544,False
7.2461125e-06,0.0008445987,True
3.0299498e-27,0.0,False
8.481836e-12,0.0,False
4.2299396e-14,0.0,False
2.9619123e-05,1.1920922e-06,True
42.504234,2.9357474,True
0.25931847,0.053014904,True
3219.23,7.2457957,False
2.1299587e-11,0.0,True
1.5962972e-27,0.0,False
2.6983532e-31,0.0,False
2.6949177e-22,0.0,False
3.4588018e-14,0.0,False
34.264683,1.5088496,True
4.1015127e-13,0.0,False
1.6634955e-25,0.0,False
5.749915e-38,0.0,False
1.615492e-11,0.0,False
4.0264166e-35,0.0,False
3341.2104,2.4959698,True
3.4073373e-06,5.1259863e-06,True
301.17007,2.7956274,True
3.160232e-39,0.0,False
2.2711968e-09,0.0,True
9.2115066e-20,0.0,False
6.8496643e-16,0.0,False
1.244061e-08,0.0,True
1.3240151e-19,0.0,False
5.014241e-28,0.0,False
3.1513857e-06,4.410734e-06,True
2.676758e-16,0.0,False
7.5813825e-34,0.0,False
7.072273e-17,0.0,False
8.5397505e-07,0.0,True
9.4315445e-24,0.0,False
3.0760348e-09,0.0,True
882.40704,6.404952,True
5.0108187e-13,0.0,False
23.057856,0.8995437,False
2.1211179e-14,0.0,False
6.7677403e-15,0.0,False
1.6714381e-08,0.0,True
6.4925553e-06,4.7683704e-07,True
174.7553,2.0077665,True
2.8664294e-30,0.0,False
1.4861749e-12,0.0,False
7.4385105e-05,8.6780594e-05,True
2.5393082e-15,0.0,False
22189.973,11.243371,False
1.1451023e-27,0.0,False
1.6760688e-11,0.0,True
1.945567e-22,0.0,False
0.0004566432,3.850386e-05,True
6.9110804e-08,0.0,True
3.6590112e-21,0.0,False
2.3487457e-11,0.0,True
5994.8823,10.434027,False
8.012831e-07,0.0,True
14360.4375,5.2309732,False
3.3316358e-15,0.0,False
4.1408773e-23,0.0,False
1.4791643e-15,0.0,False
1820.0996,7.929498,False
0.00034463734,0.00017891714,True
4.1933768e-06,0.00041881372,True
4.8573037e-14,0.0,False
1.5788913e-22,0.0,False
1.8730618e-13,0.0,True
4.9973664e-06,1.072883e-06,True
3052.0305,7.846001,True
8.98513e-15,0.0,False
1.08252e-09,0.0,True
1.2541311e-26,0.0,False
9.693929e-36,0.0,False
1.18986804e-17,0.0,False
8.542403e-14,0.0,False
1.2830301e-25,0.0,False
9.433395e-17,0.0,False
3.1117106e-05,4.0531077e-06,True
9.712596,0.03032143,True
8.184124,0.040122386,True
378.1354,0.47333702,True
1.5468493e-07,0.0,True
6.284867e-05,0.00016497205,True
5.5929524e-07,0.0011031501,True
7.426113e-12,0.0,True
1.886716e-05,0.09634722,True
1.5479301e-26,0.0,False
0.0,0.0,False
2.4621163e-19,0.0,False
0.00020993894,0.014589532,True
1.3685726e-18,0.0,False
3.2687477e-31,0.0,False
9.928151e-13,0.0,False
2.713912e-20,0.0,False
3.209375e-29,0.0,False
1.3334721,0.08339617,True
10420.947,3.3924088,True
0.004417312,1.4066595e-05,True
1.6289668e-07,0.0,True
72.045364,1.5233966,True
3.984902e-21,0.0,False
1.8272858e-15,0.0,False
1.9975515e-34,0.0,False
0.0005631124,1.0132739e-05,True
4.421793e-25,0.0,False
1.5697207e-06,1.7046783e-05,True
1.7258932e-19,0.0,False
1.0876789e-10,0.0,True
1.2758942e-07,1.1920928e-07,True
4.438426e-22,0.0,False
5.0666726e-30,0.0,False
4.465751,2.9546344,True
3.1040972e-35,0.0,False
10540.62,4.6972756,False
3.398385e-23,0.0,False
0.0,0.0,False
8.071342e-23,0.0,False
1.4512597e-19,0.0,False
5.694545e-20,0.0,False
9.0501304e-23,0.0,False
0.032423966,6.6993336e-05,True
1.7220133e-22,0.0,False
7.817286e-29,0.0,False
4750.949,1.8176584,True
1.1940529e-12,0.0,False
1637.0835,2.8902404,False
1.5909055e-08,0.0,True
1.939828e-07,1.1920928e-07,True
5.244274e-21,0.0,False
9.796275e-10,0.0,True
2.272252e-24,0.0,False
4.818999,0.42863038,True
1.6982266e-35,0.0,False
2.2286581e-09,0.0,True
5385.065,3.1052146,True
5.4147664e-10,0.0,True
11.656682,1.4562955,True
0.0181781,6.878138e-05,True
9104.275,3.8113077,False
13314.803,5.842066,False
8.9900893e-29,0.0,False
2.6395798e-08,1.1920928e-07,True
16914.34,12.896755,False
2.5674431e-11,0.0,True
2.8860264e-08,0.0,True
4.100602e-05,1.1920928e-07,True
14.937447,0.019082112,True
44.72878,1.2810555,True
67.37135,2.5910141,True
3.8909719e-31,0.0,False
7.2620937e-12,0.0,True
4.3040935e-11,0.0,True
1.922336e-15,0.0,False
1.3668464,0.16777581,True
3.3328193e-10,0.0,True
4.0476278e-13,0.0,False
4.6010665e-08,0.0,True
2.410681e-10,0.0,True
5.30701e-26,0.0,False
0.014458104,1.7404398e-05,True
7.671219e-15,0.0,False
1.0671685e-31,0.0,False
1.1172938e-13,0.0,False
8.061947e-34,0.0,False
2.3157074e-18,0.0,False
6.042747e-20,0.0,False
5235.7305,8.239893,True
1.9854323e-31,0.0,False
0.54695153,0.0056819813,True
0.6359003,0.14801916,True
1.6194111e-08,0.0,True
3.829794e-22,0.0,False
0.0,0.0,False
5.9302435e-10,0.0,True
0.06627889,0.00022802108,True
5.7212397e-19,0.0,False
504.1854,4.074401,False
1.2215882e-24,0.0,False
7.411685e-05,4.7683704e-07,True
4.43767e-08,0.0,True
4.4666693e-22,0.0,False
7.2595226e-06,0.0005602459,True
6.296508e-05,1.5497195e-06,True
8.738358e-09,0.0,True
9.0586106e-26,0.0,False
7.711134e-17,0.0,False
0.122201286,0.029442845,True
4.646961e-21,0.0,False
1.8799364e-26,0.0,False
893.40295,4.1296573,True
11553.309,11.067479,False
1.1017438e-15,0.0,False
2.8645397e-07,1.1920928e-07,True
2.3237515e-17,0.0,False
8.52924e-21,0.0,False
1.0281917e-10,0.0,True
2.100489e-21,0.0,False
1.7518752e-17,0.0,False
1.3709792e-31,0.0,False
7.974547e-09,0.0,True
1.9666289e-19,0.0,False
1.968482e-10,0.0,True
1.1472083e-09,0.0,True
3.1914426e-11,0.0,True
0.0,0.0,False
5.3579474e-11,0.0,True
0.005763682,0.20265391,True
0.18339561,0.007351118,True
6.362004e-12,0.0,True
1.6499594e-23,0.0,False
3.6576985e-25,0.0,False
2.1707382e-11,0.0,True
7.2124385e-05,2.3841855e-07,True
0.0,0.0,False
1.37325505e-05,1.1920928e-07,True
4.1489332e-19,0.0,False
1.1379888e-07,1.1920928e-07,True
2.7067373e-13,0.0,False
156.91245,0.8879769,True
8.981453e-35,0.0,False
9.533704e-15,0.0,False
5.8387567e-08,0.0,True
9.082534e-24,0.0,False
8.248704e-14,0.0,False
1.3994539e-14,0.0,False
1.5994219e-25,0.0,False
1.2323137e-12,0.0,False
0.00014470438,0.004947681,True
23.777275,0.36198136,True
2.0421249e-18,0.0,False
1.9164204e-22,0.0,False
1.6946816e-35,0.0,False
1.1374904e-17,0.0,False
0.0,0.0,False
2.563079e-18,0.0,False
3.3893608e-18,0.0,False
0.0,0.0,False
1.02499015e-07,0.0,True
1.0174582e-26,0.0,False
1.4225548e-25,0.0,False
37.1217,0.2058307,True
0.0,0.0,False
5.045124e-07,1.1920928e-07,True
0.2813371,0.028761532,True
4.0751155e-36,0.0,False
7.758862e-25,0.0,False
5.596443e-11,0.0,True
8.937891e-06,7.962863e-05,True
1.3793784e-24,0.0,False
1.9893648e-18,0.0,False
9.8932375e-08,0.0,True
4.5956636e-17,0.0,False
2.6473601e-14,0.0,False
9.3394124e-14,0.0,False
0.6312231,3.1912792,True
7.107844e-08,0.0,True
2.5669003e-10,5.960463e-07,True
1438.2069,7.682345,False
1.7203924e-25,0.0,False
3177.5952,6.928806,False
3.8241186,5.342627,True
6.445873e-09,0.0,True
34.312687,2.3396828,True
7.7091805e-05,3.3378044e-05,True
1.78003e-35,0.0,False
0.057167903,0.0008399529,True
989.66907,4.0260987,True
1.3180454e-10,0.0,True
1.3381249e-26,0.0,False
2.4209999e-18,0.0,False
5.5244977e-26,0.0,False
1.8512324e-15,0.0,False
1.0932533e-12,0.0,False
1.9099135e-30,0.0,False
1.7651069e-13,0.0,False
5.173264e-05,5.960463e-07,True
0.000110737674,1.537788e-05,True
1.0858693e-05,2.3841855e-07,True
2.4793706e-14,0.0,False
6.937804e-08,0.0,True
1.2279129e-19,0.0,False
6.517955e-11,0.0,True
10898.035,8.899453,False
9.411283e-26,0.0,False
9.274083e-08,4.7683704e-07,True
4.317868e-12,0.0,True
5.4336574e-10,0.0,True
4.976355e-13,0.0,False
3.3628492e-28,0.0,False
0.0014440131,0.00017701012,True
0.0002379311,4.410734e-06,True
1.2222247e-34,0.0,False
5.073532e-22,0.0,False
6.843973e-11,0.0,True
3.008666e-20,0.0,False
4.5751262e-06,2.7418098e-06,True
19099.893,12.861312,False
1.6298461e-34,0.0,False
6.9935076e-08,0.0,True
0.0012023192,1.7404405e-05,True
1.4353586e-15,0.0,False
6.08681e-12,0.0,True
0.23347819,0.00019572186,True
7.3194846e-11,0.0,True
37.019104,1.860863,True
4.0191293e-29,0.0,False
0.2127026,0.00019119262,True
6.8393195e-12,0.0,True
1.2676121e-23,0.0,False
1.9745919e-07,0.0,True
1.1559247e-18,0.0,False
5.040208e-24,0.0,False
3.7649426e-20,0.0,False
1.7979079e-18,0.0,False
1.1855677e-06,1.1920928e-07,True
2.3066583e-12,0.0,True
6.297154e-14,0.0,False
1.3466545e-05,1.9073468e-06,True
5.291009e-11,0.0,True
2.3816171e-17,0.0,False
7.2606245e-33,0.0,False
3.8496548e-22,0.0,False
1.5175579e-13,0.0,False
6.731342e-16,0.0,False
8.396615e-20,0.0,False
3.74901e-12,0.0,True
4.0781182e-17,0.0,False
1.8204484e-05,1.072883e-06,True
2.7637304e-28,0.0,False
1.4184645e-18,0.0,False
21.31419,1.0126282,True
0.0070426133,0.0003502947,True
0.00051388855,5.5430784e-05,True
3172.315,2.2847795,True
4.096473e-14,0.0,False
1.7078968e-23,0.0,False
0.00019441459,2.3841855e-07,True
9.432507e-14,0.0,False
5.855274e-29,0.0,False
0.0009715247,4.7205765e-05,True
9.377889,2.770873,True
0.7674717,0.42083085,True
0.00048101667,3.004029e-05,True
1.3639021e-13,0.0,False
2.2218801e-08,0.0,True
3.3090815e-05,1.1920928e-07,True
1.5242954e-11,0.0,True
6.5411656e-18,0.0,False
1.2271688e-12,0.0,False
0.00061015144,6.7708585e-05,True
610.7919,7.1544466,False
1.8540421e-31,0.0,False
0.348871,0.00039688556,True
0.033510182,0.00011598386,True
0.0005459759,6.329813e-05,True
1.2273854e-05,8.880698e-05,True
5.979189e-06,2.3841855e-07,True
2.724747e-17,0.0,False
6.0626433e-27,0.0,False
0.00019945567,8.8330184e-05,True
4.4207025e-09,0.0,True
0.02695455,0.0010403936,True
1.9768887e-12,0.0,True
1087.9492,5.5051203,False
3.6847587e-25,0.0,False
1.4772829e-07,0.0,True
1.0691258e-32,0.0,False
76.7233,1.5867978,True
2.201823e-11,0.0,True
19861.791,7.830923,False
5.7492615e-21,0.0,False
1.0894004e-14,0.0,False
8.554307e-08,0.0,True
2.6685436e-17,0.0,False
9.985769e-10,0.0,True
2.1688431e-33,0.0,False
0.22325505,0.002041747,True
1.5948681e-09,0.0,True
7.860312e-21,0.0,False
1.8760653e-11,0.0,True
1.8885656e-27,0.0,False
5.456763e-09,0.0,True
3.548869e-14,0.0,False
3.8888148e-30,0.0,False
3.0075022e-16,0.0,False
3.336597e-06,0.0,True
0.036124796,0.0012946083,True
2.1086988e-09,0.0,True
1452.7227,3.0224078,True
1.157054e-37,0.0,False
3.291204e-11,0.0,False
7.029507,1.3105718,True
4.15244e-33,0.0,False
7.2726385e-20,0.0,False
9.418777e-14,0.0,False
8.536842e-10,0.0,True
0.0018628465,0.015712505,True
9.25169e-08,0.0,True
4.977723e-17,0.0,False
3.0312866e-19,0.0,False
156.51906,0.48997855,True
2.1806614e-13,0.0,False
0.00026343524,0.00021729493,True
3.3866442e-17,0.0,False
2.5564307e-07,0.0,True
2.7978735e-18,0.0,False
9.217639e-06,1.6689287e-06,True
3.0121439e-18,0.0,False
1.8620301e-25,0.0,False
1.8180544e-15,0.0,False
0.4341819,0.01348885,True
6.366697e-25,0.0,False
0.5701726,0.015239709,True
3.484914e-07,0.0,True
1085.7983,5.806046,True
1.4767777e-33,0.0,False
1.5915302e-11,0.0,True
64.24895,1.7029073,True
8.448856e-06,3.2186456e-06,True
1.0856157e-10,0.0,True
6.7107233e-16,0.0,False
4825.8267,8.056086,True
1.6154531e-12,0.0,False
2.0729504e-18,0.0,False
1012.7845,2.1453328,False
1.5205555e-29,0.0,False
5.108129e-08,0.0,True
2.6029342e-21,0.0,False
6.124469e-39,0.0,False
47.36576,0.025376046,True
1.3026358e-27,0.0,False
1.170799e-15,0.0,False
1.3610342e-21,0.0,False
22.49757,7.326856,True
26.359259,1.9730861,True
3.1457705e-07,0.0,True
1.4485562e-07,0.0,True
2.2874466e-15,0.0,False
2.2922215e-23,0.0,False
0.00013714506,1.1086402e-05,True
135.58401,0.2621791,True
0.8677499,0.32616472,True
1.1959464e-06,3.576278e-07,True
1106.2026,3.5003743,True
77.681984,5.013953,True
685.9294,6.69547,False
7.375924e-13,0.0,True
4.9008945e-06,0.0,True
5.704703e-07,0.0,True
5.553153e-10,0.0,True
8724.612,8.327246,True
1.523263e-11,0.0,False
6.03028e-40,0.0,False
3.2240096e-33,0.0,False
14.068017,8.573741,True
1.4761363e-08,0.0,True
3.4559289e-09,0.0,True
3.2226448e-37,0.0,False
4.0236788e-05,2.264974e-06,True
1.963655e-39,0.0,False
6.912545e-17,0.0,False
3.306914e-16,0.0,False
1.4855065e-22,0.0,False
8.51779e-25,0.0,False
2.7547173e-09,0.0,True
3.0293257e-13,0.0,False
3.9312584e-07,1.1920928e-07,True
4.670977e-11,0.0,True
3.295985e-05,8.344647e-07,True
3.160042e-21,0.0,False
0.052932426,0.00020597226,True
3.0329682e-22,0.0,False
115.32864,2.3993518,False
2.9164768e-16,0.0,False
1.7148958e-27,0.0,False
7.210124e-37,0.0,False
1.4757016e-19,0.0,False
4.5206264e-08,0.0,True
0.27366424,0.017685385,True
2.803149e-06,0.0,True
1.665725e-15,0.0,False
8.1691955e-27,0.0,False
0.086960144,1.0491036,True
2.4258085e-35,0.0,False
10960.207,10.271533,True
3.184385e-05,0.0003710297,True
8.74899e-26,0.0,False
0.035066452,0.0066980575,True
0.13595091,0.25310844,True
6.9515908e-12,0.0,False
5.7140794e-19,0.0,False
1.3894403e-30,0.0,False
4.8840784e-22,0.0,False
1.899738e-08,0.0,True
5.3397976e-20,0.0,False
9.534365e-12,0.0,False
2.5843566e-10,0.0,True
1.3234888e-09,0.0,True
11183.515,3.6792002,False
0.0015557528,0.00062684435,True
7.1045275e-27,0.0,False
2656.968,1.0258434,True
1.4495149e-05,8.344647e-07,True
1.8481473e-24,0.0,False
7.336516e-12,0.0,False
18370.396,10.019956,False
0.00042852477,6.3180723e-06,True
15087.537,5.259905,False
9.960166e-07,0.0,True
10956.391,3.9899158,False
5.4388983e-11,0.0,True
1654.5886,6.9593363,True
8.614338e-18,0.0,False
1.5585338e-13,0.0,False
2.585936e-34,0.0,False
2.1601592e-05,2.920585e-05,True
0.043856487,0.004940323,True
117.55622,1.3295643,True
1.6563402e-31,0.0,False
1.4718152e-06,2.3841855e-07,True
0.0010873681,0.44125646,True
8.364041e-06,0.2175289,True
2.4188998e-06,0.023815755,True
1.1887589e-05,0.0,True
4.68403e-09,0.0,True
9.513693e-14,0.0,False
0.00017581558,0.024683518,True
3.5952021e-07,0.0,True
7.844224,3.595638,True
9.643798e-27,0.0,False
1075.8601,0.9794878,True
2.9859939e-05,2.3841855e-07,True
4.574987e-22,0.0,False
6.390404e-20,0.0,False
1.7337735e-36,0.0,False
8.759811,10.158418,True
5.7276717e-24,0.0,False
0.0016217916,0.00014995404,True
6.6290338e-09,3.576278e-07,True
0.014390708,0.0009857322,True
2.7837882e-14,0.0,False
0.4619394,0.0011257677,True
0.40386137,0.008904086,True
4.2575352e-30,0.0,False
5.2277964e-18,0.0,False
1.7735536e-27,0.0,False
1.8317248e-14,0.0,False
8.705607e-09,1.1920928e-07,True
3.83845e-11,0.0,True
7.0762826e-17,0.0,False
6.1404613e-38,0.0,False
1.8781122e-08,0.0,True
4.7742453e-14,0.0,False
2.6009186e-06,8.821448e-06,True
0.0010163193,0.00022492264,True
8.1713616e-18,0.0,False
7.4111e-40,0.0,False
1.1660134e-23,0.0,False
6836.661,11.516743,False
9.434805,0.018514035,True
0.001688609,1.03711545e-05,True
7172.848,7.0539703,False
3.2868648e-09,0.0,True
1.9970729e-08,0.0,True
1.0342216e-05,3.5762723e-06,True
7.2936684e-10,0.0,True
1.7034015e-17,0.0,False
9.563433e-12,0.0,False
3.4678475e-17,0.0,False
6.333477e-16,0.0,False
344.1587,6.2667513,True
2.858095e-05,0.00023934362,True
6.3295054,0.5193832,True
14211.617,7.457459,True
1.7618207e-20,0.0,False
86.36566,0.12094637,True
0.11357869,0.0035140624,True
5094.1934,7.9652224,True
855.83655,4.8558803,True
4.9944117e-17,0.0,False
0.00020948381,2.0265559e-06,True
0.350605,0.025320731,True
8.03562e-35,0.0,False
1.4671992e-17,0.0,False
820.65906,19.267876,True
15647.012,5.27308,False
1.8444108e-21,0.0,False
1.6080306e-18,0.0,False
0.047357958,0.015085412,True
1.2557425e-07,0.0,True
3.042402e-16,0.0,False
9.038701e-18,0.0,False
7.152307e-10,0.0,True
8.272865e-15,0.0,False
6.82383e-24,0.0,False
5.9442463e-08,0.0,True
8.420923e-09,0.0,True
0.8969377,0.13162494,True
7.4227633e-09,0.0,True
1.709266e-13,0.0,False
4125.7124,3.948697,False
3.873143e-27,0.0,False
7.213345e-10,0.0,True
1989.1129,4.920213,False
0.31156856,0.0010291962,True
3.1894916e-31,0.0,False
6.49528e-08,0.0,True
5.687775e-08,0.0,True
9.526409e-14,0.0,False
1.04993916e-07,3.576278e-07,True
2.0188673e-14,0.0,False
82.78707,1.1768087,True
3.9232554e-16,0.0,False
6.452239,0.13368645,True
1.3661933e-07,7.152555e-07,True
3.775141e-20,0.0,False
20415.986,5.205624,False
5.9806676e-10,0.0,True
3.589645e-24,0.0,False
7.2743555e-30,0.0,False
0.009933827,8.678059e-05,True
4.473896e-21,0.0,False
1.8781504e-08,0.0,True
9.058395e-18,0.0,False
8.5582344e-24,0.0,False
3.1460381e-15,0.0,False
1.6534055e-06,0.0,True
8.404201e-07,3.3378547e-06,True
0.025861867,0.00011157363,True
1.7388575e-09,2.3841855e-07,True
1.09348064e-13,0.0,False
1.0930563e-14,0.0,False
5.771945e-09,1.1920928e-07,True
2.600607e-07,2.3841855e-07,True
5.514252e-21,0.0,False
8.562493e-24,0.0,False
1.724992e-18,0.0,False
2.0341531e-20,0.0,False
8.2169055e-10,0.0,True
3.8910378e-10,0.0,True
7.0988164e-16,0.0,False
9.193846e-06,4.6609744e-05,True
1.5607774e-20,0.0,False
0.17605756,0.55352426,True
8.1715015e-16,0.0,False
9.659014e-35,0.0,False
1.9424466e-12,0.0,False
2.0229415e-18,0.0,False
5.54025e-13,0.0,False
5.6374716e-22,0.0,False
30.013245,4.964868,True
3.6949634e-11,0.0,True
1.1030074e-33,0.0,False
6.19941e-11,0.0,True
1.5066595e-09,0.0,True
25.110516,0.2717427,True
17.388775,0.049789347,True
1.5883074e-08,0.0,True
1.2329315e-08,0.0,True
5.0346294e-18,0.0,False
2.923066e-11,0.0,True
0.00061684346,4.7563375e-05,True
1.3640592e-16,0.0,False
5123.1255,5.590775,False
1.94e-18,0.0,False
1.2069916e-07,0.0,True
3.727276e-09,0.0,True
21038.58,10.96025,False
6.942658e-11,0.0,True
0.017406853,0.0008052919,True
1.7937309e-23,0.0,False
0.008051417,6.6039756e-05,True
1788.8915,3.0834625,True
0.9098721,0.012709053,True
9.4157904e-11,0.0,True
2.610198e-10,0.0,True
5.238051e-17,0.0,False
1.7177129e-19,0.0,False
3.5344081e-37,0.0,False
4.0436168e-33,0.0,False
3.706031e-11,0.0,True
9.798848e-14,0.0,False
1.02283235e-26,0.0,False
9.625691e-08,0.0,True
2.9414005,1.3912913,True
2.9895456,0.2918753,True
3.8863463e-13,0.0,False
2.1902496e-10,0.0,True
1.3246919e-16,0.0,False
3.4048264,0.30146524,True
7.49912e-12,0.0,True
1.6272777e-16,0.0,False
3.7748883e-22,0.0,False
1.2045647e-25,0.0,False
0.006658185,0.0002269487,True
0.013522716,0.00020227766,True
1.3982036e-26,0.0,False
4.3288685e-07,0.0,True
0.35395247,0.004683567,True
2348.8938,2.9647481,True
9.034435e-23,0.0,False
2.7849022e-28,0.0,False
4.4934304e-16,0.0,False
7.049706e-11,0.0,True
0.0004183163,2.1219028e-05,True
26.16842,1.0399902,True
0.00011111595,0.00065817626,True
2.1509677e-05,1.1920928e-07,True
7.016131e-07,0.0,True
7.0437956,1.1508849,True
4.09599e-11,0.0,True
1.8996883e-05,1.1920922e-06,True
5.070418e-15,0.0,False
0.018256769,0.0024110787,True
1.6655245,0.0039429246,True
0.0,0.0,False
3.0981061e-18,0.0,False
6.9487936e-17,0.0,False
2.1560496e-07,0.0,True
5.965628e-09,0.0,True
1.7106669e-15,0.0,False
1.5047554e-21,0.0,False
7.658979e-20,0.0,False
1.6121136e-06,1.1920928e-07,True
3.2789663e-10,0.0,True
1.0268447e-20,0.0,False
0.16642688,0.012668694,True
2.0394368e-11,0.0,False
2.6029217e-18,0.0,False
0.0014874596,7.00926e-05,True
2.5384622e-10,0.0,True
9.4078947e-14,0.0,False
7.144531e-25,0.0,False
8.6057074e-29,0.0,False
213.05408,7.377685,True
7.3358875e-26,0.0,False
4.3595724,0.010526268,True
1.5997359e-09,0.0,True
7.0720094e-16,0.0,False
0.13274528,0.00058645516,True
1.3907415e-15,0.0,False
1.0260102e-27,0.0,False
161.08742,7.125294,True
1.3271605e-09,0.0,True
0.00020392633,0.05384327,True
2.5220477e-14,0.0,False
2.1064409e-12,0.0,True
2.2628633e-22,0.0,False
0.00097503874,8.60654e-05,True
1.1053493e-09,0.0,True
1.841179e-24,0.0,False
2.455388e-15,0.0,False
6.014847e-08,0.0,True
5.86548e-33,0.0,False
1391.6179,11.315396,True
6.4501233,0.019199077,True
1.1671774e-09,0.0,True
1.3640897e-12,0.0,False
3.3935322e-18,0.0,False
0.29998922,0.08753016,True
2.0811982e-17,0.0,False
3340.8994,6.5234756,False
1.2667188e-07,0.0,True
2.5859504e-13,0.0,False
4.415152e-29,0.0,False
0.5933787,0.058213387,True
8.296206e-05,7.152301e-05,True
169.60913,2.1621752,True
43.08135,2.3035777,True
0.004372623,1.4066595e-05,True
0.10294401,0.23133023,True
5.805046e-34,0.0,False
1.4989747e-07,0.0,True
1.3973792e-17,0.0,False
1.2555529e-07,1.1920928e-07,True
1.454897e-14,0.0,False
0.0,0.0,False
1374.633,0.9127742,True
0.013599032,0.0039437623,True
1.0726309e-14,0.0,False
496.90665,1.6948298,True
1.2897548e-10,0.0,True
6.559784e-20,0.0,False
2.0019239e-27,0.0,False
4.1323374e-13,0.0,False
3.823909e-26,0.0,False
0.07234342,1.1086393e-05,True
3.0202958e-09,0.0,True
0.0053833355,0.00015198028,True
2.9686937e-06,5.4238757e-05,True
1.1629334e-15,0.0,False
4.9926342e-29,0.0,False
0.00010642347,0.00011169287,True
14031.774,7.720292,False
2.4604978e-21,0.0,False
0.00044321147,0.00048387263,True
3.762444,3.0408897,True
3.0330744e-07,2.3841855e-07,True
6.542862e-29,0.0,False
1.06245815e-32,0.0,False
2.3814883e-08,0.0,True
3.8880165e-16,0.0,False
1.1720675e-07,0.0,True
56.047062,2.1775544,True
2.2650197e-18,0.0,False
4.761467e-17,0.0,False
6.790652e-31,0.0,False
5.703099e-37,0.0,False
1.0355601,3.6403975,True
6.551306e-23,0.0,False
1.1059325e-22,0.0,False
1.3899475e-07,0.0,True
6.4262764e-18,0.0,False
5.8850844e-07,0.0,True
5.865731e-06,0.0006053999,True
4.812882e-20,0.0,False
3.001029e-08,0.0,True
5.8403884e-08,3.576278e-07,True
0.47875053,0.0100715775,True
1.8759889e-06,0.0,True
5.957288e-15,0.0,False
4.2342544e-27,0.0,False
3.9962056,2.8347573,True
4.305376e-22,0.0,False
1.0070634e-11,0.0,True
0.0008026514,0.00015341058,True
15420.087,10.3672905,False
0.00029037558,3.170917e-05,True
5.9324853e-33,0.0,False
4.0675407e-11,0.0,True
1.2335942e-24,0.0,False
1.0409323e-18,0.0,False
0.006311201,0.0013160385,True
3.2809248e-18,0.0,False
5.6507917e-18,0.0,False
6.090307e-09,0.0,True
1.7110472e-06,0.0,True
4.5544107e-10,0.0,True
5.3263806e-13,0.0,True
7.66563e-25,0.0,False
2.1461496,0.19030923,True
1.4469911e-09,0.0,True
1.1021217e-27,0.0,False
1.0394427e-14,0.0,False
1.9141778e-06,5.960463e-07,True
1.9745528e-06,0.0001402995,True
5.411604e-24,0.0,False
3.0816027e-06,3.0755524e-05,True
2.3106428e-22,0.0,False
3.1515432e-07,2.264974e-06,True
2.6436227e-19,0.0,False
5.3229723,2.5160108,True
0.2311415,3.8117163,True
5.1740862e-14,0.0,True
4.7850405e-16,0.0,False
0.0002833316,0.000655198,True
4.157736e-09,1.3113013e-06,True
2.248649e-07,0.0,True
8.8412716e-14,0.0,True
1.0043065e-14,0.0,False
0.0068439394,0.0021688049,True
3.1511977e-09,0.0,True
5.596928e-22,0.0,False
9.60452e-05,0.00024434918,True
3.0478884e-23,0.0,False
1.019559,1.602129,True
7.444681e-18,0.0,False
1.001855e-07,1.1920928e-07,True
2.6304624e-08,0.0,True
27.880617,1.0991967,True
1.1227723e-05,5.0067774e-06,True
2.2137316e-13,0.0,False
309.6672,5.49278,True
3.0451896e-30,0.0,False
1.6195912e-19,0.0,False
13019.496,5.651504,False
3.7376072e-23,0.0,False
3.910533e-11,0.0,True
0.10883754,0.00023970072,True
1508.5647,5.598902,True
7.752632e-21,0.0,False
2.1387106e-18,0.0,False
337.04254,2.971969,True
6.525553e-33,0.0,False
3.3230653e-20,0.0,False
3.6791745e-13,0.0,False
3.0841767e-17,0.0,False
1.556091e-05,1.3112935e-05,True
0.0056080646,0.0036247754,True
3.0001421e-34,0.0,False
1.273429e-16,0.0,False
670.11194,3.4693153,True
6.96638e-23,0.0,False
0.02126499,2.3603152e-05,True
5.313936e-32,0.0,False
9.059228e-26,0.0,False
1.3827161e-29,0.0,False
7.448202e-12,0.0,False
11.112512,0.44313142,True
5.0916633e-23,0.0,False
7.212817e-21,0.0,False
1.247689e-07,1.1920928e-07,True
7.6704105e-13,0.0,True
1.1792492e-20,0.0,False
5.2822093e-14,0.0,False
1.2698996,0.012058016,True
0.0003260199,7.867782e-06,True
5.802485e-16,0.0,False
6.2115586e-17,0.0,False
20.185709,0.72435606,True
1.8738638e-25,0.0,False
6.9058487e-12,0.0,False
0.013012996,0.0011374438,True
6.9034376,0.0528719,True
8.539937e-19,0.0,False
5.8079267e-21,0.0,False
297.0093,0.9325109,True
1.8334466e-19,0.0,False
0.9996322,0.03778601,True
2.1402956e-11,0.0,True
2.4094122e-16,0.0,False
0.0049724258,3.6834987e-05,True
0.0,0.0,False
1.5017771e-20,0.0,False
0.07679643,0.07375497,True
8.8905543e-13,0.0,False
4.719299e-21,0.0,False
4.7987656e-16,0.0,False
7.171182e-10,0.0,True
2.777206e-17,0.0,False
1.220116e-10,0.0,True
9.73123e-14,0.0,False
3.3442296e-07,1.0251946e-05,True
170.66118,1.6305227,True
1.1686813e-13,0.0,False
8.806609e-18,0.0,False
0.0,0.0,False
3.111593e-39,0.0,False
794.51636,5.472772,True
1.8119204e-26,0.0,False
1.3935057e-17,0.0,False
1.0468115e-23,0.0,False
1.8695663e-10,0.0,True
0.0005472703,0.0005681093,True
6.9363105e-12,0.0,False
1548.4244,9.333319,False
0.014086609,8.976054e-05,True
1.7630495e-13,0.0,False
3.7451128e-28,0.0,False
2.536956e-14,0.0,False
1.2076539e-16,0.0,False
1.590841,0.004724659,True
315.0913,8.6125,True
8.500546e-31,0.0,False
1.3148112e-10,0.0,True
1.03434515e-24,0.0,False
6.415847e-11,0.0,True
3.6245156e-09,0.0,True
6.037648e-07,5.960463e-07,True
3.508728e-31,0.0,False
8.9074485e-05,5.7220295e-06,True
353.03586,2.9409678,True
97.53973,4.9864907,False
1.7440419e-26,0.0,False
4.971071e-06,0.0,True
7.105179e-37,0.0,False
5.2956463e-18,0.0,False
1.2473664e-16,0.0,False
6.4670527e-09,0.0,True
9844.136,7.3742657,False
4.1769404e-11,0.0,False
1.179109e-18,0.0,False
1.4727734e-16,0.0,False
1.33350126e-17,0.0,False
2.4655428e-33,0.0,False
0.016890496,0.003316974,True
1.3563582e-07,0.0,True
3.375756e-14,0.0,False
1.3324359e-32,0.0,False
4294.44,6.521839,False
3.305688e-12,0.0,False
1.1438278e-23,0.0,False
595.8693,0.34076437,True
1.8085165e-11,0.0,True
1.6372214e-05,0.0002473287,True
7.3975425,7.5284996,True
7.329151e-16,0.0,False
2327.235,8.355051,True
8.024515e-15,0.0,False
7.495992e-05,3.2186456e-06,True
5.1331327e-15,0.0,False
1.2231108e-16,0.0,False
85.83622,1.3806957,True
8.4383685e-17,0.0,False
2.5903644e-09,0.0,True
0.005391116,0.007061878,True
4.011478e-16,0.0,False
4.4762835e-28,0.0,False
3.65834e-11,0.0,True
0.007902479,0.0032309492,True
53.469704,0.020109233,True
3.1746916e-24,0.0,False
5.028455,0.09261666,True
3.8819113e-13,0.0,False
8.3919066e-11,0.0,True
1.1090331e-09,0.0,True
2.8028772e-11,0.0,True
12.723323,0.3380425,True
0.0001287975,2.0980615e-05,True
2.375955e-16,0.0,False
7.2208466e-13,0.0,False
0.0009182461,0.00056620303,True
2.9555995e-08,0.0,True
4.6769634e-16,0.0,False
0.00039386158,0.0013873485,True
1.3251504e-10,0.0,True
0.0723172,1.3947368e-05,True
1.4833878e-13,0.0,False
4.83223e-05,9.7751135e-06,True
9.551349e-24,0.0,False
470.5803,6.5420966,True
8343.261,6.911476,True
1.3286248e-24,0.0,False
5.0215024e-13,0.0,False
1.0369482,0.032777477,True
1.02787666e-11,0.0,True
1.0545391e-07,4.7683704e-07,True
1.2566544e-12,0.0,True
2.0217162e-14,0.0,False
0.769781,0.012187875,True
7.4074492,3.7062843,True
2.410619e-08,0.0,True
0.0007062404,5.090107e-05,True
1.7117388e-07,0.0,True
15346.261,8.417363,False
3.0969718,0.28398505,True
9.751305e-25,0.0,False
1.4544155e-10,0.0,True
69.07027,1.6220165,True
5351.2754,5.4872155,False
1.5926786e-18,0.0,False
7875.642,5.372625,False
4.9585293e-16,0.0,False
8.97097e-16,0.0,False
4.4800607e-18,0.0,False
15586.653,12.068825,False
2.1661666e-07,0.0,True
1.5806799e-32,0.0,False
6.428563e-16,0.0,False
3.8518736,1.0457942,True
2.7989583e-12,0.0,False
1.1386766e-05,0.0,True
0.0012617615,8.9164576e-05,True
7.668772e-36,0.0,False
1.6861921e-17,0.0,False
4.6586334e-25,0.0,False
2.5967422e-08,0.0,True
0.19135818,0.014865783,True
9.65115e-11,0.0,True
9.605864e-23,0.0,False
0.02719261,0.00017486468,True
1.739207e-28,0.0,False
4.830486e-07,0.0,True
6.047238e-19,0.0,False
4.604999e-22,0.0,False
2.1701459e-05,1.1920928e-07,True
6.032831e-15,0.0,False
0.0067882473,7.474142e-05,True
0.1824082,0.10904617,True
897.82904,1.7887858,True
7.423561e-05,2.8610189e-06,True
4.0153796e-07,0.0,True
6.241043e-26,0.0,False
2.4068904e-24,0.0,False
9.459919e-28,0.0,False
2.5390174e-11,0.0,True
4.7539377e-12,0.0,True
0.04995048,0.003351071,True
7.130801e-38,0.0,False
6.846072e-32,0.0,False
1.6729746e-11,0.0,False
11578.578,7.187542,True
9.617489e-17,0.0,False
1.969078e-07,3.3378547e-06,True
4.5881432e-08,1.1920928e-07,True
4.270841e-28,0.0,False
5.051542e-09,0.0,True
418.07663,1.7873172,True
1.04195386e-19,0.0,False
9.4854954e-08,0.0,True
6.03267e-14,0.0,False
21.79019,7.753933,True
1.2962333e-07,2.3841855e-07,True
1.8159112e-27,0.0,False
4466.9604,3.3650901,False
8.62809e-24,0.0,False
5.8241044e-11,0.0,True
1.4865295e-11,0.0,True
9.672808e-06,1.1920928e-07,True
2.7219637e-36,0.0,False
8961.734,5.943437,False
1.00986e-40,0.0,False
7.4164377e-06,1.4305013e-05,True
3.166248e-11,0.0,True
3.376979e-14,0.0,False
2.0286202e-09,0.0,True
0.00039571722,8.475421e-05,True
6.6636766e-12,0.0,False
3.5890326e-28,0.0,False
1.813263e-21,0.0,False
1.0807745e-12,0.0,False
0.13036661,0.2620894,True
4.3877114e-07,0.0,True
3832.1802,1.8338315,True
3.2651921e-24,0.0,False
3.5485844e-12,0.0,True
4.629378e-12,0.0,True
2.0848324e-33,0.0,False
3.3015264e-16,0.0,False
1.2296319e-19,0.0,False
4.663314e-12,0.0,False
1.4960404e-30,0.0,False
0.008419229,0.0036867757,True
1.4576103e-05,4.7683704e-07,True
0.00053650176,1.7046783e-05,True
1.6962199e-27,0.0,False
12647.193,12.552814,False
1.1612415,1.6022798,True
1.7648165e-35,0.0,False
2.8764576e-20,0.0,False
4.2836566e-19,0.0,False
27.087538,0.27718347,True
3.8413876e-21,0.0,False
1008.9118,2.276562,True
1.3903313e-34,0.0,False
301.12997,0.64787114,True
1205.7302,1.2926087,True
3.310608e-24,0.0,False
2.619104e-22,0.0,False
7.061328e-12,0.0,True
6.69718e-11,0.0,True
0.00023483156,9.417091e-05,True
5.364057e-18,0.0,False
28.599272,0.3521307,True
1.2092504e-08,0.0,True
1.6530033e-09,0.0,True
1.315214e-20,0.0,False
1.6145078e-24,0.0,False
6.354466e-14,0.0,False
0.00963006,0.0030584007,True
4.3417056e-22,0.0,False
8.380192,0.8356406,True
3.7216208e-19,0.0,False
7.7256094e-22,0.0,False
0.0023947381,0.0005844315,True
2817.6702,6.669778,False
14631.304,5.7624803,False
1.1143668e-14,0.0,False
7.393441e-15,0.0,False
4.862935e-14,0.0,False
9.0709085e-20,0.0,False
2.0385175e-16,0.0,False
1.1793223e-15,0.0,False
1.7237682e-10,0.0,True
0.15917924,0.2697303,True
5.898041e-14,0.0,False
0.0010462771,3.5762147e-05,True
2.7043063e-18,0.0,False
3.5002113e-24,0.0,False
1.5829417e-23,0.0,False
2.2187003e-06,7.152555e-07,True
3.9347546e-07,0.0,True
2.9057847e-27,0.0,False
0.0008693851,0.0015200739,True
6.5968335e-11,0.0,True
1.2850908e-10,0.0,True
1.3194014e-11,0.0,True
6586.2764,9.280997,True
1.4548982e-33,0.0,False
14.789949,0.51853424,True
2.4630693e-14,0.0,False
9.199329e-24,0.0,False
0.26597995,0.029671714,True
8.547901e-15,0.0,False
0.556183,0.1290246,True
1.1118015e-16,0.0,False
6.457183e-19,0.0,False
1.2191043e-15,0.0,False
5.9334356e-12,0.0,True
5.3044586e-13,0.0,False
8.023668e-20,0.0,False
0.12747471,0.17926256,True
2.5318372e-15,0.0,False
1.8956897e-29,0.0,False
4.698124e-16,0.0,False
4.8279825e-20,0.0,False
2.016484e-14,0.0,False
7.175188,0.00263419,True
4.0276385e-37,0.0,False
0.051117375,0.006776797,True
722.5919,5.741448,True
8.547583e-24,0.0,False
3.0065445e-31,0.0,False
3.7105744e-17,0.0,False
9.6743545e-18,0.0,False
0.00018082914,1.1920928e-07,True
2554.0886,8.229227,True
7.6872196e-26,0.0,False
0.0,0.0,False
39.261925,0.17378412,True
0.22283073,0.0003127552,True
12695.381,3.077909,False
2.2599503e-13,0.0,False
2.0743861e-10,0.0,True
948.36053,1.5979856,False
1.7775181e-16,0.0,False
0.000483055,2.8490615e-05,True
1.9474442e-09,0.0,True
2.4328806e-15,0.0,False
8363.203,11.233058,False
6.481702e-07,9.5367386e-07,True
7.323815e-17,0.0,False
2.6976782e-13,0.0,False
0.8088738,0.009792992,True
1.6017082e-29,0.0,False
0.09394741,0.0032815624,True
9.813942e-17,0.0,False
3.91344e-20,0.0,False
0.61367756,0.056270413,True
8.3419544e-17,0.0,False
10585.416,7.840421,False
23.758879,1.1298313,True
8.161e-12,0.0,True
9.9321386e-21,0.0,False
9.464868e-11,0.0,True
0.0019975028,0.00025495616,True
8.273175e-14,0.0,False
1.2032835e-07,0.0,True
8.77638e-35,0.0,False
4.52774e-25,0.0,False
1.9004507e-05,1.9073468e-06,True
1.2358109e-13,0.0,False
6.1313374e-15,0.0,False
1.9435317e-13,0.0,False
8.178404e-08,0.0,True
4.6771227e-09,0.0,True
0.0,0.0,False
0.000100504956,4.7683704e-07,True
0.0,0.0,False
3.879192e-22,0.0,False
8.86691e-16,0.0,False
1.5627684e-08,0.0,True
1.4019909e-30,0.0,False
0.0,0.0,False
1.3020013e-20,0.0,False
1.5094734,0.03304097,True
3.0090345e-18,0.0,False
1.85072e-40,0.0,False
0.00023785952,7.152532e-06,True
41.02326,4.6915054,True
1.9138223e-20,0.0,False
4.7571277e-11,0.0,True
3.1120047e-20,0.0,False
3.9216716e-32,0.0,False
0.0,0.0,False
1.6228687e-24,0.0,False
1.4085373e-08,0.0,True
1.626291e-26,0.0,False
0.0,0.0,False
1.6534043e-08,0.0,True
8.144574e-19,0.0,False
3.7749813e-21,0.0,False
2.4453025e-23,0.0,False
0.0010330515,5.245195e-06,True
4.1093053e-12,0.0,False
4.3613695e-09,0.0,True
1.8677567e-06,2.3841855e-07,True
4.4088415e-13,0.0,False
8.274792e-20,0.0,False
9.015276,0.14335546,True
0.0029416434,3.6954812e-06,True
4.350144e-05,3.4570635e-06,True
2.3588076e-11,0.0,True
6.301505e-17,0.0,False
339.26495,9.3682995,True
4.5058682e-10,0.0,True
4235.132,4.9178348,True
2.853539e-07,0.0,True
0.0938169,0.003181157,True
1.1485151e-12,0.0,True
3906.2642,7.036773,True
8.5108644e-23,0.0,False
1372.8828,12.300954,False
1.996652e-27,0.0,False
4.450929e-15,0.0,False
1.0450641e-08,1.1920928e-07,True
9.97745e-12,0.0,False
4.781349e-13,0.0,False
0.0010924828,0.00073679956,True
4.3107627e-12,0.0,True
1.0229544e-09,0.0,True
4.2134424e-34,0.0,False
4.4875798e-26,0.0,False
7.29489e-19,0.0,False
2.3250783e-26,0.0,False
7.3445406e-17,0.0,False
3.7891755e-06,0.0,True
1.4029535e-24,0.0,False
1.68821e-14,0.0,False
123.59876,0.8481755,True
0.026610522,0.061402377,True
6.437312e-24,0.0,False
0.0009427326,3.552374e-05,True
1.4635783e-32,0.0,False
2.277725e-06,0.0,True
8.3787507e-13,0.0,True
1.6804292e-28,0.0,False
2.6199242e-19,0.0,False
7.2345984e-24,0.0,False
3.969669e-20,0.0,False
6.009158e-10,0.0,True
1.9022682e-06,2.384183e-06,True
1.6111311e-08,0.0,True
5.994626e-27,0.0,False
4.6487234e-13,0.0,True
2.376407e-06,2.3841855e-07,True
2.4017154e-08,0.0,True
3.805024,0.05474274,True
1.660717e-27,0.0,False
2.1405007e-29,0.0,False
8586.991,5.7667613,True
1.9239904e-28,0.0,False
1.441948e-11,0.0,False
2.0328982e-06,1.1920928e-07,True
4251.8896,3.3024242,False
5.888001e-09,0.0,True
3.1588752e-27,0.0,False
4.578969e-25,0.0,False
2.192677e-12,0.0,False
1.983492e-20,0.0,False
2.015893e-16,0.0,False
5918.148,4.1429143,False
2.8843643e-18,0.0,False
7.4713706e-30,0.0,False
8.7775013e-13,0.0,True
1.0878197e-08,0.0,True
2.8650717e-12,0.0,False
6.8347486e-16,0.0,False
8.66454e-08,0.0,True
1.6388849e-20,0.0,False
0.0011372634,5.960463e-07,True
3.9162697e-14,0.0,False
1.6675652e-37,0.0,False
4.2543024e-07,2.9325056e-05,True
5.4105965e-07,1.1920928e-07,True
399.8983,5.6381354,True
1.7762332e-09,0.0,True
0.0,0.0,False
0.055524863,0.006856952,True
6.15356e-30,0.0,False
5.2902527e-09,0.0,True
1.7783355e-10,5.960463e-07,True
1.4579407e-20,0.0,False
3891.9412,3.6873598,False
4.0585684e-22,0.0,False
1.2793077e-09,0.0,True
1.1142013,0.014761495,True
22.30159,0.2006833,True
0.0014239893,0.0002647288,True
8.915676e-15,0.0,False
788.0737,6.3385625,True
5.040883e-13,0.0,False
1.3375548e-21,0.0,False
9.839782e-25,0.0,False
2.2406568e-06,1.1920928e-07,True
3.9973404e-25,0.0,False
6.841747e-05,1.1920928e-07,True
2.3724916e-10,0.0,True
4.845275e-36,0.0,False
1.4927669e-07,1.1920928e-07,True
1.7865964e-37,0.0,False
6378.2036,2.1103103,False
2.9430391e-10,0.0,True
7.0004387,0.73276633,True
7.291054e-06,4.7683704e-07,True
1.6121835e-33,0.0,False
1.57456e-40,0.0,False
0.012125073,0.000688435,True
0.08746628,0.0015914865,True
8.710095e-28,0.0,False
8.863973e-25,0.0,False
1.472947e-39,0.0,False
2.0776388e-26,0.0,False
7660.336,8.523846,True
7.5095596e-29,0.0,False
4.2338595,0.0052937362,True
3.281037e-16,0.0,False
5.5604835e-07,1.490105e-05,True
1014.0632,16.420164,True
2.0648455e-11,0.0,False
5.8714136e-28,0.0,False
9.686773e-05,2.8610189e-06,True
5.4969857e-17,0.0,False
33.457848,0.5931412,True
7.3162404e-19,0.0,False
2.1443612e-16,0.0,False
14587.976,16.584328,False
4.5593087e-14,0.0,False
2.4774974e-20,0.0,False
1.9199056e-13,0.0,False
3.9226662e-19,0.0,False
9.836603e-22,0.0,False
4.9443656e-07,0.0,True
2.6007028e-18,0.0,False
167.7706,0.33536783,True
13804.358,5.856483,False
0.00053661264,3.5762723e-06,True
2.8095824e-12,0.0,True
4.123674e-05,3.6954812e-06,True
4.868538e-14,0.0,False
1754.3784,7.309423,True
4.6501364e-18,0.0,False
514.6116,1.2073594,True
3.4493845e-17,0.0,False
0.021817094,0.46016222,True
2.86173e-07,0.00018749863,True
9.360222e-13,0.0,True
9.591562e-26,0.0,False
1.0077866e-09,0.0,True
9.753545e-08,0.0,True
15.072677,3.3192542,True
2.2529102e-07,0.0,True
0.0,0.0,False
1.6695691e-12,0.0,False
1.06831634e-10,0.0,True
2.590975e-19,0.0,False
3.2514242e-09,0.0,True
2.3064994e-13,0.0,False
947.4954,1.9571422,True
0.0003227118,4.4344873e-05,True
1.4664775e-10,0.0,True
4.879816e-10,0.0,True
1.968992e-10,0.0,True
0.07781267,8.833007e-05,True
5.2370914e-19,0.0,False
1.4969119e-24,0.0,False
7.196122e-21,0.0,False
21.690985,0.9134518,True
494.9118,0.5299677,True
0.0015680129,0.00012396998,True
5.470745e-16,0.0,False
8.63253e-28,0.0,False
1.1877316e-31,0.0,False
6.2948334e-32,0.0,False
597.9275,8.607374,True
8.94091e-25,0.0,False
1.617361e-17,0.0,False
2.3950677,0.005703541,True
1.4079615e-12,0.0,False
8.3808277e-07,0.00014447123,True
234.90622,1.2109561,True
1.0972052e-11,0.0,True
4.1375534e-21,0.0,False
4.7558463e-13,0.0,False
2.1887809e-28,0.0,False
1.1183889e-25,0.0,False
0.0017235541,0.0063438234,True
2024.095,7.30309,True
3.0711597e-08,0.0,True
114.63127,1.1402133,True
2.593063e-26,0.0,False
619.9832,3.0579653,True
868.30194,10.363692,True
3.2292094e-12,0.0,True
4.601591e-22,0.0,False
3.6680576e-22,0.0,False
1.0736296e-20,0.0,False
1190.1565,6.0761356,True
2.978538e-29,0.0,False
1.8558437e-31,0.0,False
3485.1565,4.1915607,True
2.5211357e-11,0.0,True
2.5962143e-23,0.0,False
9.900008e-16,0.0,False
2.8585187e-20,0.0,False
3.6215994,1.0469917,True
1.5122835e-14,0.0,False
0.00024239419,0.0006108802,True
1.0021001e-19,0.0,False
3.912994e-19,0.0,False
6.192933e-07,0.0,True
3.380277e-26,0.0,False
3.9929464e-26,0.0,False
8.835938e-07,0.0,True
3.2223708e-14,0.0,False
4.5838864e-11,0.0,True
1.3146676e-18,0.0,False
772.03,2.2372727,True
0.19071299,0.011431513,True
8.340611,2.6044607,True
1.2238664e-16,0.0,False
4.719821e-34,0.0,False
8.0792837e-22,0.0,False
4.666134e-13,0.0,True
8.4746236e-05,0.0002479246,True
8.328215e-27,0.0,False
2.309169e-09,0.0,True
1.0646036e-17,0.0,False
14209.196,9.016048,True
6.4702655e-18,0.0,False
2.3826729e-07,0.0,True
2.1453198e-10,0.0,True
4.373378e-27,0.0,False
2.1709341e-11,0.0,True
9.32151e-07,0.0,True
4.7162285,0.0914789,True
1.0406837e-05,1.1920928e-07,True
4.6424795e-22,0.0,False
7.3407625e-12,0.0,True
6.996005e-20,0.0,False
5.800958e-07,0.0,True
1.0913138e-15,0.0,False
2.0786709e-31,0.0,False
9.807406e-20,0.0,False
192.15991,3.270538,True
13529.748,13.213832,False
6.720605e-23,0.0,False
5.448683e-07,1.1920928e-07,True
3.388218e-24,0.0,False
19.995289,0.044598475,True
6.5464962e-09,0.0,True
0.47848895,0.20918289,True
6.113953e-22,0.0,False
252.85548,1.8052816,True
1.6501931e-15,0.0,False
1.565831e-29,0.0,False
1.560089e-24,0.0,False
1.3464206e-35,0.0,False
0.05433879,1.0398424,True
2.694283e-29,0.0,False
9.019244e-15,0.0,False
6.0632016e-21,0.0,False
71.47809,1.7537806,True
4.510094e-37,0.0,False
7.3551337e-07,1.1920928e-07,True
9.481755e-18,0.0,False
8.444293,0.082480356,True
2.3419049e-20,0.0,False
0.56445825,0.14362293,True
3.9075845e-10,0.0,True
4.0195865e-25,0.0,False
8.2379324e-25,0.0,False
3.7861663e-25,0.0,False
1.0930918e-12,0.0,False
2.1613498e-17,0.0,False
5.7808503e-08,0.0,True
0.016043482,0.002249926,True
4.7791124e-14,0.0,False
2.9645626e-08,0.0,True
7.838481e-06,2.3841855e-07,True
3.776869e-24,0.0,False
1.1530645e-16,0.0,False
4.6640466e-21,0.0,False
7.860867e-25,0.0,False
20.709719,0.060692597,True
6.3985357e-07,0.0,True
1.7692262e-08,1.1920928e-07,True
5.176891e-28,0.0,False
0.011263872,0.00037377042,True
6.4890024e-05,2.324554e-05,True
0.0059888037,0.0019142174,True
0.027449882,0.025013525,True
0.009918833,0.009591802,True
5.0724476e-20,0.0,False
0.78774303,0.85957044,True
0.001194004,1.2278481e-05,True
0.00024096329,6.8781395e-05,True
6.1375565e-18,0.0,False
5.2653547e-08,0.0,True
1.2345187e-35,0.0,False
73.79915,2.407925,True
4.129358e-22,0.0,False
7.2450604e-14,0.0,False
1.042271e-12,0.0,False
4.6860722e-14,0.0,False
2.1374317e-21,0.0,False
2.8256173e-27,0.0,False
6.646844e-08,1.1920928e-07,True
4.5961606e-22,0.0,False
1.8582378e-22,0.0,False
0.00017854957,2.622601e-06,True
8.5342383e-13,0.0,False
0.96467215,0.01829089,True
1.7994482e-05,1.7881378e-06,True
3.0901752e-08,0.0,True
1.938146e-23,0.0,False
71.579475,1.4190434,True
1.6010366e-05,8.344647e-07,True
3.2298488e-09,8.7972585e-05,True
9.649466e-09,0.0,True
3.873881e-20,0.0,False
4693.836,8.823512,True
8.634527e-12,0.0,False
0.15985258,0.0001480464,True
1704.431,6.755249,True
0.8254346,0.06683333,True
6.7693484e-14,0.0,False
1.2715174e-25,0.0,False
2.4562824e-10,2.3841855e-07,True
8988.295,9.79199,True
6.190802e-07,0.0,True
0.30561465,1.2581147,True
8.335707e-22,0.0,False
1.4529887e-17,0.0,False
2.9252593e-22,0.0,False
0.0077077723,2.2291886e-05,True
0.0009872575,3.6715788e-05,True
1.4866734e-08,0.0,True
2.6688018e-22,0.0,False
3.3984645e-24,0.0,False
12952.995,8.355907,False
3.7632794e-10,0.0,True
0.11265519,0.00042655825,True
0.0013784488,0.07464176,True
1.4266757e-07,0.0,True
5.6991466e-05,8.225407e-06,True
3.1556836e-05,1.1920928e-07,True
106.68036,0.37794462,True
2.0895784e-15,0.0,False
1.4695513e-08,0.0,True
5.6817185e-14,0.0,False
2.2087333e-15,0.0,False
9.093398e-25,0.0,False
1.0554106e-17,0.0,False
39.54517,7.7454844,True
9.842647e-19,0.0,False
3.0493477e-14,0.0,False
3.4431095e-15,0.0,False
1.4593358e-14,0.0,False
2.7312437e-34,0.0,False
5.0732307e-26,0.0,False
1.5915589,0.08507101,True
2982.9133,6.424122,True
2.1342104e-16,0.0,False
1.6643972e-14,0.0,False
1.4184082e-27,0.0,False
1.901048e-09,0.0,True
4.137268e-24,0.0,False
18151.814,7.9119005,False
1.5708258e-07,4.7683704e-07,True
1.3572449e-11,0.0,True
94.550705,5.269568,False
239.22223,2.5383708,False
7.77763e-11,0.0,True
8.277092e-20,0.0,False
2.7303265e-26,0.0,False
1.1868773e-18,0.0,False
2.3324225,0.059375882,True
0.38078302,0.20035207,True
2.3623348e-09,0.0,True
745.0191,5.680105,True
4.4689043e-19,0.0,False
7.0168326e-06,7.152555e-07,True
3.610668e-07,1.1920928e-07,True
1.0533632e-26,0.0,False
2.4399073e-16,0.0,False
0.7841022,0.0036715292,True
1.1609212e-14,0.0,False
0.0054783733,0.00040439528,True
20.249403,0.3948929,True
1.2767951e-16,0.0,False
3512.1528,2.1559057,True
0.0008655864,0.010531917,True
2.9314762e-16,0.0,False
8.9103395e-21,0.0,False
2.1449162e-06,1.1920928e-07,True
4.0837173e-28,0.0,False
17409.877,6.064809,False
5.2879994e-07,0.0,True
2.2568745e-17,0.0,False
6.759918e-16,0.0,False
2.9016559e-10,0.0,True
1.2393815e-31,0.0,False
0.02530068,0.00030715502,True
8.535345e-09,0.0,True
1.4944627e-10,0.0,True
0.09709061,0.055732008,True
7.680869e-17,0.0,False
5.418762e-14,0.0,False
8.79527e-05,3.576278e-07,True
2.8577634e-31,0.0,False
8.923953e-14,0.0,False
0.00034260802,2.3841855e-07,True
2.0499856e-12,0.0,False
68.56561,7.6783295,True
3.7909965e-18,0.0,False
7.0720913e-19,0.0,False
2.5433926e-34,0.0,False
1395.193,5.0404763,True
6579.29,7.6405907,False
122.9479,4.8835297,True
1.5476982e-23,0.0,False
1.1290016e-19,0.0,False
2.2512561e-32,0.0,False
14674.02,8.164545,False
4.7957024e-20,0.0,False
8.170957e-10,0.0,True
6.159157,0.07661731,True
4.1689364e-11,0.0,True
2.463042e-12,0.0,True
3.6675494e-28,0.0,False
3.995023e-25,0.0,False
6.5340175e-25,0.0,False
14788.553,3.4703789,False
8.459618e-12,0.0,False
1.4871988e-19,0.0,False
5.685992e-11,0.0,True
2.0965304e-06,9.298281e-06,True
3.0100534e-12,0.0,True
5.1119734e-08,0.0,True
7.7132207e-23,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0028488e-07,0.0,True
1.1177571e-18,0.0,False
5.287279e-16,0.0,False
5.0440308e-11,0.0,True
0.00028845694,3.2186456e-06,True
3.53679e-30,0.0,False
7682.696,12.176519,False
7.240955e-15,0.0,False
1.4064974e-09,0.0,True
2.042209e-08,0.0,True
449.24585,7.649167,True
4.5587386e-17,0.0,False
1.3151228e-19,0.0,False
2039.2711,7.6987863,False
3.2500734e-17,0.0,False
8.309993e-07,4.7683704e-07,True
2.2328478e-10,0.0,True
1.4439612e-15,0.0,False
0.11343433,0.00024828172,True
7.4679e-07,0.0,True
9.034393e-17,0.0,False
3020.1663,24.787746,True
3.2467287e-05,0.0,True


==> new_results/losses/resnet-eps-0-c100/take_off_resnet-eps-0-c100_analysis_results.csv <==
sharpness_at_zeros,take_off
4821.4995,7
2167.1558,5
2842.6123,20
4734.281,0
3651.6392,0
4167.6084,19
3528.7146,1
4133.153,8
2817.6677,3
2755.1943,25
2697.9062,16
3697.5884,1
2814.6853,12
4086.037,12
2945.285,13
3066.497,11
2268.6797,7
4531.022,2
2772.0994,10
3484.7524,20
3177.1187,11
3179.8684,17
2040.6528,15
2250.989,18
4468.798,8
2963.239,16
2751.215,4
2109.0945,20
6296.696,11
2552.1978,14
2707.0864,8
3569.18,23
2776.0837,16
4734.7617,0
4076.1653,3
4389.5176,1
3227.794,6
3478.966,5
3013.0535,22
4381.565,5
2465.846,18
2871.3325,18
3582.8494,2
4434.51,10
4108.596,11
1915.6283,24
2441.1074,5
2994.7795,20
4771.0737,3
4641.114,1
4624.4946,1
2657.2605,20
2882.682,16
3375.2485,3
4020.498,14
4299.1733,11
3059.8372,1
3335.9922,20
1420.7495,19
4453.018,6
5450.2095,7
1818.2745,15
2164.613,16
4301.141,11
3265.4268,0
3822.5146,0
2126.6714,18
2403.0283,21
2398.0173,8
1810.8217,17
1275.1907,25
4525.685,9
4621.12,9
2432.221,18
4922.9385,0
2460.9973,10
2748.7888,21
2717.079,23
3196.4229,8
2415.9653,18
2648.7798,3
3689.4487,12
2263.136,13
3094.865,18
1011.8708,25
3116.8728,10
2846.8367,13
5857.7607,9
2060.7751,0
2682.3276,12
4326.042,17
1472.5299,23
3084.0803,1
5562.648,5
3196.2156,14
5275.655,0
5132.9824,0
4609.2656,2
3723.8206,7
2560.6528,19
359.566,25
3533.0374,17
4513.219,17
1950.8624,11
2287.4702,0
3095.5208,3
2073.6453,9
2771.1833,23
4355.1406,1
3381.1687,3
3362.0947,9
3391.3674,5
3967.6406,2
4521.9976,8
5373.6055,8
3198.179,19
4820.1113,0
1683.6038,24
1927.7207,13
4284.015,6
6046.7715,0
3120.7473,9
2037.5709,21
1221.636,25
3105.6064,8
2057.5637,21
2560.3438,22
3142.1506,10
3860.4695,10
2929.727,5
4671.311,5
3316.1648,16
2486.3674,17
2791.0464,17
2703.9382,16
2859.6626,0
1600.1871,18
2654.7444,17
1973.1078,18
1617.1786,18
3859.2856,0
2199.4646,19
1164.8159,18
1028.1432,21
4719.506,22
3102.982,10
5336.0693,1
3324.8828,8
1897.1957,13
2660.4856,11
2923.8188,22
3012.5037,19
2964.526,17
3242.572,9
5257.4023,6
4138.063,8
5140.1953,14
4339.584,13
3516.8755,0
3776.788,4
3079.4734,25
2749.5293,13
2817.308,5
2083.714,19
1587.0078,25
4411.1895,9
3218.1182,3
1755.5431,17
4910.5747,0
3493.845,18
3954.98,4
3067.4915,2
3435.6758,0
1518.2831,21
2956.5063,14
2884.5022,0
2869.956,15
3320.6294,12
7281.5015,11
3804.3374,2
3058.948,9
4832.2764,1
1419.0796,20
4166.0703,13
2858.0405,21
3268.3662,15
2478.9258,25
1741.8732,22
4011.2664,5
3720.8728,0
3573.975,3
2210.339,24
3281.3225,9
3236.1704,5
2765.715,0
3751.8096,15
3471.6086,2
4841.819,2
2410.6,20
2819.6033,13
3137.1367,7
5099.869,6
2383.4653,4
7868.1855,6
4509.9507,22
4177.4995,4
4185.87,7
3450.46,3
3812.7812,10
4249.8667,7
3886.0696,8
4603.645,9
1472.1434,22
3950.6482,3
2392.5486,5
2584.9812,23
3406.8274,0
3522.9055,25
5079.702,0
2057.2832,5
3443.8716,17
1276.7089,25
1984.4662,16
2858.777,13
2304.1467,22
2949.416,22
3184.8374,7
3619.309,19
3170.3508,6
2250.6724,20
3359.0405,12
5025.6943,7
3427.3264,8
2755.0295,6
1646.7006,22
3220.776,14
1799.6482,17
5463.289,2
3675.9414,14
6266.712,1
2268.0278,16
985.71246,23
2308.2214,18
1449.406,23
2261.6638,16
3263.2122,19
3628.5884,3
3850.7798,7
3337.915,2
1433.5596,22
3002.7087,0
2128.4966,24
2810.5,11
2609.9731,5
4379.5225,0
4088.3936,14
4171.5493,14
2518.1833,8
2336.973,25
3161.6428,9
4978.081,0
2623.2654,10
3632.5588,9
3523.0325,3
2576.5964,12
4528.6035,0
5544.869,1
5013.564,2
3968.9785,8
3772.9058,6
3645.8445,2


==> new_results/losses/resnet-eps-0/basins_resnet-eps-0_analysis_results.csv <==
loss_0,loss_1,loss_2,loss_3,loss_4
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.8679496,0.0,0.0,0.0,0.0
18.845459,0.0,0.0,0.0,0.0
37.307556,0.0,0.0,0.0,0.0
55.688293,0.0001315984,0.0,0.0,0.0
73.64349,5.201568,0.0,0.0,0.0
92.84119,18.965881,0.0,0.0,0.0
111.242004,33.048584,0.0,0.0,0.0
129.36963,46.539124,0.0,0.0,0.0
147.56873,60.671753,4.482169e-05,0.0,0.0
165.57678,74.11078,0.4006569,0.0,0.0
184.3913,87.15692,8.768954,0.0,0.0
202.35565,100.48596,18.050049,0.0,0.0
220.76654,112.8999,27.558533,0.0,0.0
239.026,125.93506,36.830383,0.0,0.0
257.88525,138.37427,45.9281,0.0017459639,0.0
277.5849,151.2403,55.231445,5.041095,0.0
295.64673,163.53088,64.75348,17.91986,0.0
313.92798,176.3374,73.99225,29.741638,0.0
332.85583,189.40057,83.49646,41.44989,1.1920928e-07
352.11798,201.18939,92.15442,53.369812,0.14120518
370.65973,213.82916,101.46033,64.944214,12.55518
389.4768,225.41089,110.95465,77.05817,26.570923


==> new_results/losses/resnet-eps-0/scale_0.25_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
36.00729,0.040077627,False
37.982933,0.023297533,False
52.161892,0.09288184,False
72.85116,0.15556222,True
32.225082,0.024947964,False
41.747837,0.1915617,False
34.80993,0.08356333,False
21.733492,0.034743153,False
43.811653,0.08350289,False
27.87862,0.03111042,False
37.037632,0.041464865,False
43.264645,0.12846176,False
33.610783,0.018799797,False
23.915417,0.018208854,False
39.94145,0.08397491,False
44.75961,0.04958287,False
32.851707,0.01921168,False
28.236557,0.01974225,False
47.052883,0.09394944,True
38.050213,0.019447535,False
83.566826,0.2766528,True
39.79427,0.0242441,False
27.930593,0.041845724,False
61.276806,0.087322146,False
41.728336,0.15383942,False
31.029806,0.032048866,False
28.836609,0.031825334,False
25.737362,0.014882132,False
42.38931,0.046592876,False
18.425222,0.0023603886,False
52.413578,0.13766727,False
43.07573,0.08384089,False
41.31354,0.02640678,False
73.23745,0.15119344,True
57.135735,0.16678101,True
38.253166,0.022262156,False
35.90305,0.02908428,False
38.849934,0.023362383,False
31.16933,0.039257273,False
26.375826,0.025595471,False
27.95016,0.027860492,False
24.16634,0.010191582,False
19.364069,0.002161108,False
26.402369,0.07826415,False
35.473354,0.031654,False
46.237476,0.3222882,False
39.509335,0.023448333,False
39.05788,0.029689074,False
50.845284,0.13228932,False
35.669342,0.016649097,False
14.593716,0.00085876696,False
17.549347,0.0057044514,False
72.068375,0.6210109,False
34.742252,0.017422289,False
36.601574,0.055972666,False
40.040024,0.061409086,False
24.769714,0.030448265,False
19.235765,-0.003647659,False
40.072155,0.03553301,False
34.975677,0.0067979544,False
45.118195,0.054055944,False
39.877747,0.06276429,False
65.15775,0.44733554,True
27.693634,0.029825456,False
34.508884,0.029706538,False
33.317364,0.024115562,False
62.877823,0.2794642,True
42.809673,0.023672342,False
56.529263,0.076221496,False
29.063229,0.028850317,False
58.3488,0.33007476,True
35.019104,0.03357169,False
21.520636,0.00030053407,False
53.6941,0.04511085,False
36.858692,0.01769723,False
28.190123,0.021325693,False
39.121193,0.16372931,False
62.941483,0.2649592,False
97.62957,0.20921636,True
31.610996,0.017515078,False
41.140583,0.034793764,False
33.66315,0.02709283,False
57.59216,0.19581535,True
30.396212,0.013648003,False
21.520987,0.011245556,False
24.67577,0.054260343,False
76.39618,0.09835106,True
51.969254,0.1332629,False
51.62388,0.023014754,False
10.483994,0.0007415712,False
33.897427,0.11219804,False
54.41874,0.1984632,False
28.26992,0.025238328,False
42.26415,0.047106504,False
32.36856,0.0126939565,False
38.171593,0.013497323,False
26.709421,0.014577359,False
19.410671,0.0039899126,False
41.337746,0.034196615,False
19.296928,0.012363881,False
28.891768,0.02807875,False
25.088026,0.023424923,False
42.900238,0.037257507,False
35.169476,0.054381907,False
34.61665,0.013708904,False
21.86403,0.022044122,False
56.187275,0.13309976,False
82.61387,0.21835119,True
69.532234,0.47084737,True
23.837938,0.024366327,False
24.461182,0.029324047,False
45.15972,0.04789801,False
42.595066,0.02050206,False
27.287088,0.012156732,False
42.126163,0.06504378,False
19.35118,0.0003488809,False
27.682514,0.05554375,False
35.602665,0.029613331,False
34.416687,0.03408602,False
42.884716,0.019631967,False
34.67974,0.017447889,False
36.168808,0.024216816,False
70.39232,0.24083412,True
16.22816,0.008945201,False
25.115992,0.016028397,False
62.06327,0.053096443,True
22.584953,0.038102552,False
58.037193,0.17540133,True
46.158348,0.06986204,False
13.719856,0.006617874,False
26.433609,0.017807066,False
26.348082,0.0435244,False
31.997896,0.022617474,False
54.21437,0.31669235,True
37.401222,0.041066483,False
59.8909,0.2253927,True
27.716095,0.019335024,False
50.431835,0.093536764,False
57.777157,0.5128831,True
24.672813,0.026393414,False
42.503433,0.051529422,False
25.795673,0.027784444,False
58.1055,0.21043545,False
25.151186,0.026009656,False
41.884842,0.050376356,False
36.434647,0.024008438,False
53.87738,0.1465506,True
47.452347,0.04794535,False
44.88101,0.07433599,False
27.133236,0.01984784,False
48.160957,0.18100429,False
46.122135,0.089795604,False
24.500334,0.04266291,False
39.648598,0.03165348,False
38.505432,0.019475043,False
77.63528,0.11919668,False
29.493925,0.016425684,False
51.326183,0.07152957,False
35.51211,0.012880981,False
34.66005,0.0307066,False
36.86118,0.038266063,False
38.13966,0.047501758,False
24.223114,0.023962997,False
45.851555,0.056645393,False
21.23818,0.013899036,False
33.922726,0.020202294,False
65.76873,0.30344355,False
29.032883,0.032331027,False
35.743443,0.02718468,False
28.537596,0.04478138,False
26.19641,0.03271272,False
76.408966,0.14947069,True
59.36595,0.14825961,False
40.383583,0.026408255,False
47.961845,0.05815606,False
67.14772,0.20482469,True
28.487804,0.0149343535,False
17.577185,0.0049590208,False
92.41938,0.33388674,True
40.93698,0.043997362,False
70.59662,0.12553668,False
20.89422,0.0062618367,False
35.95953,0.027284592,False
25.773607,0.08634229,False
37.48369,0.05941683,False
31.904474,0.017034829,False
50.153206,0.09821078,False
24.472372,0.01651711,False
16.637568,0.0050682314,False
24.282139,0.016947329,False
19.087692,0.012896828,False
31.289076,0.014475301,False
43.296345,0.053125948,False
29.90068,0.075216584,False
81.14247,0.103226125,True
19.311455,0.016001023,False
81.973526,0.20170742,True
93.880066,0.20426226,True
62.33745,0.09078807,False
24.766752,0.008423954,False
28.030764,0.020491503,False
35.863205,0.042071983,False
40.350666,0.018038481,False
45.281513,0.1329971,False
50.57956,0.11279185,False
31.239126,0.017481357,False
51.955444,0.3366393,False
67.51958,0.314295,True
28.682568,0.017649949,False
24.246832,0.016128473,False
67.98669,0.31880292,False
53.514053,0.13649696,False
20.945257,0.0128983855,False
33.7709,0.006120831,False
50.036434,0.1084916,False
44.4085,0.05869125,False
28.428444,0.03347659,False
22.923334,0.0057970434,False
19.729801,0.014461994,False
86.803505,0.27782774,True
37.45474,0.08993964,False
12.547785,0.00027647242,False
22.845835,-0.0013492033,False
54.123707,0.061361283,False
55.599358,0.12422559,False
32.55527,0.024847925,False
29.374586,0.022336006,False
45.57503,0.13160014,False
40.4744,0.01777172,False
79.32352,0.29773623,True
54.948948,0.045303658,False
39.628902,0.04320547,False
31.696497,0.034270063,False
41.58915,0.02515842,False
34.296997,0.039614566,False
27.007645,0.039325565,False
107.63388,0.50689375,False
25.861195,0.025419533,False
31.733337,0.019111976,False
67.941444,0.2155517,False
68.477295,0.08791977,False
41.611855,0.034883425,False
41.56372,0.053803787,False
39.821266,0.10453111,False
86.63104,0.35580182,True
57.715763,0.21702385,False
36.999813,0.13714495,False
23.79023,0.014898598,False
29.386265,0.020615458,False
13.8286705,0.0020298176,False
63.7251,0.3344192,True
17.793324,0.013286453,False
31.68776,0.18054816,False
35.34985,0.044392407,False
46.00705,0.057191283,False
50.41315,0.23869032,False
40.68209,0.14253089,False
49.260643,0.031638503,False
30.493382,0.026278377,False
31.94276,0.0069963634,False
57.48216,0.27304125,True
23.16717,0.008327231,False
42.449234,0.031498745,False
53.973045,0.10188028,False
39.016674,0.058051914,False
16.000744,0.0008846298,False
28.648888,0.040672675,False
26.184792,0.024217889,False
68.576324,0.16384,True
26.159374,0.021822877,False
55.560135,0.34087417,True
23.73253,0.008382782,False
25.496054,0.010662392,False
16.74581,0.007011518,False
36.331665,0.068109915,False
23.033728,0.012913346,False
24.989794,0.018902905,False
78.90143,0.39952028,True
40.57764,0.038743317,False
35.484512,0.06345618,False
54.367912,0.050899863,False
70.02127,0.11985782,False
68.136826,0.62619376,True
67.632256,0.16039574,True
47.253635,0.112142414,False
20.610739,0.007366143,False
64.82799,0.3774165,True
52.10184,0.16321465,False
44.020847,0.044478208,False
33.32669,0.06029786,False
39.69943,0.031940892,False
32.743973,0.029327467,False
16.356688,0.007057566,False
15.81918,0.0061245486,False
31.031544,0.027217463,False
32.855885,0.045093983,False
68.60503,0.33709747,True
71.12372,0.21980315,True
74.77879,0.11373663,True
33.118942,0.026653394,False
19.692701,0.020190395,False
27.556847,0.029581718,False
23.136368,0.014312461,False
41.464703,0.024728447,False
29.870102,0.02394744,False
29.857939,0.06546367,False
27.937643,0.021552414,False
24.078098,0.020087391,False
30.572527,0.022352792,False
21.998465,0.01897677,False
42.327053,0.08032173,False
49.262512,0.10806638,False
36.704525,0.032579318,False
67.09732,0.09452391,False
31.209743,0.020091034,False
52.831264,0.17419854,False
34.9029,0.05205913,False
30.919867,0.014998436,False
37.6836,0.10993335,False
49.687428,0.067980185,False
29.306738,0.021541238,False
34.73741,0.025739208,False
47.202637,0.04501599,False
41.780304,0.03035149,False
34.042896,0.020144373,False
86.011024,0.2898847,True
30.116188,0.015575036,False
25.951689,0.022639446,False
64.57517,0.47610986,True
74.25128,0.44577193,True
38.15124,0.02955094,False
30.606958,0.020828277,False
31.932722,0.022818021,False
23.244404,0.023865312,False
27.337357,0.013849221,False
56.766064,0.079247236,False
43.801014,0.020249054,False
57.626106,0.09662938,True
34.022873,0.018015772,False
47.79375,0.11345887,True
98.09114,0.4329517,True
41.390255,0.03503254,False
71.339935,0.525622,True
35.784122,0.017462984,False
38.697342,0.036017388,False
39.89796,0.17443913,False
41.196922,0.022592366,False
48.356907,0.09686422,False
69.51705,0.24684906,True
53.578693,0.10039005,False
24.872581,0.016068295,False
26.886269,0.024938896,False
26.715591,0.017113738,False
24.950977,0.00997182,False
90.21502,0.4509443,False
44.70558,0.03640452,False
24.507597,0.013883516,False
55.309597,0.09331545,False
77.74461,0.5402986,True
24.150906,0.026359372,False
43.98034,0.02832967,False
32.54626,0.018921107,False
31.681149,0.016901702,False
69.980545,0.21633124,False
90.83007,0.3431908,True
31.173925,0.046827674,False
76.4332,0.28336227,True
37.138084,0.08054106,False
31.672438,0.047793254,False
62.3592,0.039489537,False
39.127487,0.030856252,False
58.091152,0.08385679,True
33.831608,0.035107568,False
31.075823,0.020463675,False
25.535948,0.01608748,False
95.82099,0.53034246,True
23.216965,0.008405484,False
34.18202,0.025081545,False
36.31441,0.04203917,False
49.93445,0.11049323,False
31.59357,0.015083626,False
37.808907,0.057566196,False
26.704489,0.019218534,False
37.061245,0.016928539,False
42.591778,0.045885324,False
65.00705,0.13981295,True
46.806522,0.092108786,False
71.02647,0.19063058,True
21.591906,0.026341349,False
30.685804,0.039470993,False
36.98183,0.07981537,False
36.55078,0.038302824,False
18.234299,0.0088039115,False
29.11955,0.019642554,False
42.532013,0.07437539,False
74.66908,0.17967755,True
55.81336,0.07475251,False
51.24904,0.1420247,False
35.84012,0.06376131,False
37.96837,0.12550953,False
31.713573,0.043180972,False
21.482761,0.02223102,False
38.707726,0.0799216,False
45.536125,0.1445816,False
27.478642,0.041677795,False
35.20544,0.012423292,False
30.206581,0.10426244,False
32.095882,0.024343975,False
34.56363,0.02022764,False
44.807167,0.037268728,False
47.780064,0.19231549,False
34.24163,0.28397465,False
39.43305,0.039920643,False
14.086882,0.0050183907,False
47.835735,0.06042242,False
45.871326,0.05142206,False
20.28664,-0.003751982,False
26.011723,0.024322875,False
27.673405,0.038403586,False
31.540651,0.016806543,False
81.43358,0.15625528,True
82.66166,0.3862214,False
30.738201,0.042684063,False
82.41707,0.41931397,True
65.24913,0.3432438,True
41.807823,0.045740068,False
21.890749,0.02520337,False
28.424694,0.013933398,False
57.391598,0.19136992,False
53.133606,0.4077894,True
18.376455,0.005216703,False
30.741621,0.024867773,False
37.380653,0.026271105,False
100.25254,0.23022455,True
38.21379,0.03432907,False
79.78661,0.3541972,True
31.518333,0.022824943,False
30.032282,0.0071323514,False
73.98616,0.14655527,False
46.66461,0.18280107,False
43.030205,0.048346266,False
33.743122,0.07176314,False
41.72174,0.10861273,False
71.60931,0.30632743,True
35.232574,0.047545657,False
59.215614,0.16152725,False
28.457602,0.02859518,False
31.29683,0.025398597,False
25.83787,0.014858641,False
78.53313,0.4343623,True
38.462906,0.03234689,False
38.76944,0.023861438,False
73.954895,0.6677247,True
40.29782,0.066668674,False
34.76028,0.010818765,False
41.928097,0.09103899,False
38.58667,0.023447096,False
31.907074,0.0151949525,False
40.443165,0.022120297,False
28.603125,0.02334828,False
49.83961,0.08917856,False
45.851177,0.06531903,False
39.498474,0.044857323,False
32.377125,0.023746938,False
31.058332,0.020886138,False
35.631325,0.05626677,False
25.10449,0.038049884,False
23.368069,0.029933311,False
31.71408,0.037560493,False
28.00201,0.020358838,False
40.19452,0.066294506,False
34.70981,0.017305717,False
66.542206,0.08213046,False
18.514397,0.004738223,False
32.674973,0.028380275,False
23.93114,0.015899189,False
28.936691,0.01645206,False
41.98679,0.035749882,False
25.001835,0.036935106,False
22.237225,0.021516375,False
26.177067,0.008844756,False
31.692883,0.021980807,False
33.62499,0.10284096,False
38.928234,0.036753133,False
70.996925,0.18643698,False
47.692093,0.032736152,False
22.707281,0.015260145,False
26.054209,0.017634884,False
33.812057,0.02299358,False
37.59622,0.0533022,False
63.045597,0.29802185,False
38.00433,0.02971521,False
41.00004,0.023150966,False
32.324856,0.033199713,False
39.43115,0.053047955,False
70.307655,0.24085355,True
43.698067,0.04774581,False
32.14609,0.024221316,False
31.07727,0.031615302,False
27.669718,0.023166493,False
30.732866,0.023151785,False
70.22443,0.43229035,True
52.171047,0.26144394,False
33.32613,0.0165184,False
33.027515,0.014980197,False
53.253876,0.18520546,True
44.606274,0.039297312,False
27.459097,0.012900062,False
30.991007,0.024399862,False
48.29607,0.04375416,False
49.792843,0.030918807,False
37.93423,0.046016693,False
42.406784,0.05380845,False
33.62549,0.051686347,False
56.55061,0.26241583,True
70.04118,0.37833786,True
25.927546,0.016902022,False
11.96028,0.004155673,False
17.598228,0.0014924146,False
30.661495,0.044896707,False
57.62309,0.19522017,False
21.937508,0.007891543,False
36.960106,0.04002087,False
31.73049,0.030917019,False
32.15204,0.037641525,False
37.564457,0.022657365,False
63.024914,0.2815677,True
87.625916,0.2931759,False
22.577065,0.0056560636,False
29.935648,0.014714435,False
24.490953,0.011584185,False
73.585396,0.31723055,True
44.491093,0.030600607,False
33.13843,0.029492378,False
27.256897,0.046594463,False
26.801641,0.013812594,False
75.14041,0.27659792,True
26.552013,0.026825547,False
36.862854,0.047678277,False
34.723824,0.0760874,False
28.840776,0.013445206,False
93.31692,0.42734987,True
28.410973,0.022703439,False
76.379395,0.17605603,True
26.45632,0.025067396,False
39.30292,0.044161364,False
38.2038,0.027742967,False
40.005642,0.044993132,False
20.42604,0.008774567,False
37.610344,0.04232578,False
35.333942,0.08793624,False
34.988323,0.07621583,False
27.499874,0.013190091,False
45.76165,0.035646975,False
21.174425,0.012806706,False
39.344112,0.040757746,False
30.8808,0.024723694,False
39.53381,0.11855775,False
33.958157,0.02000606,False
32.270203,0.023574494,False
34.27451,0.021429583,False
68.63895,0.25719327,True
25.842232,0.034629107,False
55.400787,0.15272897,True
30.282953,0.07197669,False
17.30532,0.007061679,False
28.7469,0.029886656,False
34.592575,0.014459521,False
30.743788,0.018069565,False
32.46862,0.03410235,False
56.945026,0.34593755,True
21.364826,0.021963507,False
43.78443,0.03963366,False
30.506191,0.030550316,False
39.1687,0.033000812,False
37.37483,0.022352487,False
23.426497,0.0023561418,False
22.165165,0.014778741,False
57.352497,0.05037643,False
30.588247,0.02900733,False
69.46561,0.2209931,True
81.55575,0.2377485,True
35.265392,0.017112628,False
23.717943,0.009689733,False
60.52692,0.09801844,False
35.990326,0.017263174,False
81.787834,0.18742716,True
42.10523,0.05083072,False
41.492615,0.019948363,False
28.618206,0.008338049,False
23.880276,0.030176051,False
22.29066,0.013379388,False
51.65861,0.0751237,False
41.761612,0.054861084,False
52.95229,0.22869155,False
64.61042,0.16632372,True
42.224957,0.048916698,False
30.60534,0.06617634,False
39.42084,0.108172774,False
37.581936,0.03934446,False
56.33802,0.32397738,True
34.03477,0.07151072,False
57.37823,0.25043064,True
39.959396,0.03351517,False
48.7205,0.095372245,False
39.950825,0.022187099,False
38.947453,0.026521996,False
48.702194,0.08855006,False
38.961,0.07147199,False
21.947416,0.026722759,False
21.590332,0.015809335,False
32.575726,0.026911385,False
38.4628,0.035354063,False
42.71798,0.031022012,False
22.333433,0.013810456,False
31.783257,0.032508425,False
39.409325,0.055226743,False
58.79966,0.19385976,False
32.045498,0.010033026,False
89.27446,0.19797689,True
21.631691,0.047162026,False
49.485683,0.056821495,False
26.199038,0.0184483,False
69.93977,0.29077473,True
28.53912,0.022336885,False
52.827164,0.53758335,True
31.240322,0.037396222,False
25.273119,0.0064158887,False
24.488615,0.021163054,False
30.928381,0.013641387,False
37.672245,0.03337826,False
18.05831,0.005603399,False
31.028965,0.035366803,False
73.00427,0.30398417,False
40.52422,0.03052941,False
27.422602,0.037301555,False
78.32845,0.08995497,False
16.761814,0.005767461,False
60.131977,0.098594934,False
78.689575,0.10071993,True
32.773666,0.09308432,False
22.644674,0.01027713,False
37.493607,0.06856443,False
30.117342,0.025225937,False
76.106865,0.36832118,True
37.736465,0.02785869,False
41.455555,0.08487032,False
58.3626,0.34976766,True
82.40385,0.34709805,True
25.660017,0.071564116,False
36.511456,0.041520834,False
51.23159,0.047687218,False
23.64454,0.010352254,False
31.406227,0.018981397,False
24.53294,0.01957257,False
35.574577,0.033097222,False
44.636787,0.12452501,False
43.464603,0.02266267,False
77.096344,0.25275475,True
34.48466,0.016575024,False
40.13679,0.06335874,False
25.180075,0.016814835,False
35.270966,0.07066199,False
41.71635,0.16570191,False
48.656544,0.03387575,False
43.144722,0.050668165,False
20.217598,0.0028909259,False
49.583004,0.13995194,False
33.987812,0.028030962,False
59.43804,0.16481698,True
67.580246,0.15795633,True
30.444828,0.017892845,False
36.97296,0.04153856,False
29.735884,0.083685994,False
80.80327,0.63929296,False
21.75835,0.023894995,False
51.076134,0.047366768,False
45.464222,0.07987456,False
40.30555,0.043272182,False
46.902515,0.105794325,False
36.987988,0.01959142,False
25.69423,0.010064155,False
27.018883,0.010704786,False
27.293829,0.018959306,False
44.450203,0.026923433,False
61.913216,0.2127457,True
22.539957,0.015275747,False
25.768635,0.030573681,False
72.8189,0.087992996,True
37.81268,0.019068465,False
62.908543,0.25653917,True
89.84392,0.17573905,True
70.271996,0.26427037,True
75.60592,0.1378609,False
38.304726,0.021811694,False
34.904854,0.032957405,False
64.45254,0.0783599,False
34.760574,0.01827529,False
20.930712,0.010094635,False
33.030674,0.029781386,False
69.30976,0.13503504,False
34.541035,0.050509647,False
45.689533,0.20762865,False
27.624205,0.023344725,False
41.153748,0.040682465,False
23.313957,0.034301996,False
35.10525,0.028771982,False
71.230965,0.18587303,True
33.46204,0.037790775,False
37.390766,0.014253825,False
35.80895,0.06710082,False
43.01285,0.24083507,False
47.80039,0.24125978,False
33.019035,0.022485793,False
31.805918,0.01898618,False
32.64756,0.014636293,False
45.480804,0.10679117,False
27.709515,0.022128217,False
51.85698,0.05838391,False
31.229774,0.013631135,False
32.88769,0.02371952,False
27.34043,0.024899721,False
69.51101,0.100906014,False
34.27958,0.12567624,False
30.24665,0.01956103,False
65.60564,0.18437642,True
20.452219,0.0022325814,False
42.38855,0.10108249,False
20.369493,0.014081158,False
90.68719,0.4480276,True
28.623508,0.019239992,False
39.446888,0.030639663,False
58.258007,0.11613664,True
32.132557,0.02487944,False
27.324734,0.013295136,False
16.410755,0.0128946155,False
28.830599,0.022580862,False
42.399597,0.035818517,False
49.67244,0.059604213,False
32.3184,0.027963847,False
31.029905,0.025451578,False
46.121346,0.14030579,False
34.032887,0.021883786,False
54.601482,0.08972207,False
22.149202,0.020916335,False
60.957592,0.2491638,True
89.47664,0.39088184,True
31.393686,0.038114466,False
42.11467,0.034234494,False
48.728027,0.12397161,False
75.45158,0.31798017,True
37.16624,0.028359115,False
31.79735,0.01383619,False
56.30577,0.04052639,False
33.022816,0.026179448,False
36.266033,0.0995307,False
46.635303,0.20771334,False
46.738464,0.07502414,False
46.778465,0.100450784,False
36.85359,0.022630095,False
23.532518,0.018368412,False
31.661991,0.029400289,False
35.122635,0.03632711,False
45.22602,0.10068479,False
32.629868,0.037545487,False
19.013802,0.0076338723,False
46.855484,0.08912289,False
53.989147,0.13331527,False
87.573265,0.4066236,True
18.655266,0.017852087,False
58.245136,0.059833094,False
90.527054,0.288298,True
27.929731,0.01866249,False
28.56159,0.012420148,False
28.864935,0.023184031,False
33.881863,0.036118805,False
23.979954,0.013721578,False
36.179005,0.04805769,False
64.665016,0.08518103,False
42.388763,0.024121627,False
101.85271,0.1494171,True
19.912506,-0.006526321,False
54.128082,0.24717343,True
24.834904,0.020747185,False
62.263187,0.23044094,False
72.15871,0.18248224,True
30.584835,0.06854434,False
47.36234,0.042388797,False
28.42595,0.022495493,False
25.276848,0.01046668,False
26.241182,0.03321041,False
26.706402,0.01979179,False
38.163033,0.03062515,False
30.679111,0.016174316,False
71.9322,0.2550208,True
43.151634,0.03582418,False
33.371403,0.01721549,False
41.55093,0.112899065,False
26.4556,0.030179009,False
69.88825,0.22475752,True
21.269407,0.0024736002,False
41.562298,0.07476257,False
45.768124,0.090161115,False
29.357111,0.024179325,False
32.208527,0.034272373,False
67.71406,0.27371395,True
28.745693,0.015477195,False
38.40292,0.040877566,False
44.543274,0.13800514,False
43.932865,0.045326635,False
58.969795,0.19074899,False
55.7919,0.13616917,False
18.937033,0.0025512725,False
40.617237,0.023458838,False
59.703938,0.3362927,True
42.894913,0.09907715,False
45.11531,0.041217014,False
54.490555,0.11352798,False
76.58851,0.21271425,True
53.414845,0.035746276,False
20.956678,0.017482989,False
26.723291,0.031080872,False
21.707268,0.021354705,False
27.879965,0.025070041,False
20.064034,0.016059816,False
70.357765,0.35974866,True
34.508514,0.036152363,False
32.924183,0.027238607,False
31.592543,0.017486393,False
92.82641,0.2923913,False
108.54521,0.09368521,True
27.499338,0.02812399,False
57.76365,0.10659659,False
37.767006,0.034327984,False
78.16158,0.2344043,True
43.853806,0.10090397,False
29.448347,0.045022205,False
31.057442,0.028054632,False
55.517864,0.108683646,False
43.52059,0.033263937,False
73.50987,0.1043421,True
18.280792,0.005266648,False
41.491615,0.055400267,False
19.694517,0.019490093,False
90.50161,1.0328896,True
22.169453,0.029040486,False
33.398052,0.023958415,False
39.295757,0.044276714,False
32.81832,0.02984082,False
42.50662,0.07278749,False
30.86557,0.0125494,False
28.780954,0.07896815,False
25.818398,0.035201535,False
41.588493,0.039826274,False
62.49349,0.28150314,True
26.461761,0.010833509,False
16.949448,0.0039701946,False
36.691166,0.03502159,False
38.7366,0.022669643,False
20.635254,0.0014151819,False
26.697105,0.012354828,False
78.362175,0.23352063,True
65.9124,0.117224544,False
44.945446,0.02740854,False
33.041183,0.045532145,False
81.21389,0.42401946,True
86.31746,0.38851738,True
58.362354,0.075084716,False
30.831999,0.059348673,False
35.74052,0.079082325,False
33.656967,0.04581943,False
26.142246,0.013519883,False
29.516922,0.029662348,False
32.987488,0.03365553,False
72.49396,0.447065,True
28.621061,0.011745349,False
33.382042,0.032730013,False
38.622192,0.1867944,False
17.573233,0.0039685704,False
28.264807,0.015000865,False
36.012,0.041502833,False
31.44801,0.013561681,False
66.01536,0.12291139,True
41.037735,0.030877084,False
35.962715,0.04750725,False
16.429737,0.004854545,False
36.708805,0.089720726,False
47.039677,0.046992928,False
43.769043,0.065249205,False
31.571077,0.017587528,False
17.09504,0.0105211325,False
38.271553,0.020283788,False
37.344036,0.047797725,False
66.37826,0.27753615,True
26.610859,0.025036037,False
31.459776,0.02229093,False
63.530293,0.50603104,True
35.394783,0.024115756,False
21.366026,0.008647002,False
41.016697,0.034475505,False
39.131836,0.045798093,False
48.824005,0.06352636,False
24.680914,0.04143787,False
34.818314,0.055681825,False
71.3049,0.20116407,True
87.73789,0.38987124,True
39.475063,0.038917497,False
36.84232,0.018888667,False
28.48094,0.015001513,False
26.145868,0.0062977895,False
27.177982,0.03667582,False
38.454174,0.043304764,False
65.080215,0.12065697,False
32.82979,0.013009638,False
27.09009,0.026085615,False
25.081001,0.007421434,False
93.570206,0.20469046,True
21.517511,0.0071145445,False
17.192707,0.0025832392,False
38.849182,0.03439957,False
28.549728,0.02774474,False
21.016495,0.009691946,False
27.019674,0.010613531,False
23.622765,0.028922372,False
46.017864,0.02494736,False
30.88132,0.03022302,False
45.273224,0.10845375,False
33.262897,0.014558315,False
45.492786,0.50439423,False
33.502354,0.015075803,False
68.75507,0.1665029,True
78.28655,0.23215234,True
21.94616,0.051606216,False
51.069878,0.085009724,False
33.6443,0.015362412,False
29.005335,0.0121910125,False
34.58745,0.061966434,False
61.176613,0.2571811,True
71.9769,0.29543662,True
32.388103,0.03180705,False
27.268349,0.015164793,False
45.698833,0.07096024,False
35.268105,0.022078961,False
64.06497,0.19307286,True
57.505898,0.15856552,False
42.324043,0.035700455,False
17.520103,0.0014660023,False
35.58162,0.029072046,False
37.46387,0.06966069,False
39.26278,0.018761158,False
17.160889,0.03368376,False
30.399666,0.013205506,False
41.283684,0.06002657,False
25.62748,0.020841502,False
37.316578,0.04391156,False
54.374866,0.07152885,False
59.707104,0.106039464,False
46.16141,0.102638915,False
43.001835,0.06666683,False
48.377003,0.10729982,False
22.8746,0.02039481,False
64.69246,0.15818489,True
29.655518,0.03176093,False
43.293026,0.06812033,False
31.05442,0.04699281,False
24.591208,0.029732786,False
36.335575,0.017844051,False
69.11514,0.25358927,True
26.811495,0.081789926,False
61.08806,0.25443712,True
93.67931,0.29368705,True
59.605145,0.05057943,True
32.220524,0.030792266,False
48.478157,0.06745215,False
27.353832,0.034091488,False
60.370155,0.711378,True
68.36239,0.3095016,True
29.845888,0.01448369,False
18.44408,0.0379166,False
31.015417,0.03825502,False
31.58348,0.016740449,False
22.494184,0.008588433,False
72.994255,0.19594187,True
78.9522,0.20639741,True
74.37391,0.21376199,True
23.009022,0.008350581,False
19.362827,0.016358547,False
34.988132,0.016887516,False
47.12772,0.047286436,False
58.600075,0.1936157,True
37.285126,0.11585525,False
53.257977,0.1372625,False
30.892784,0.01825571,False
38.95702,0.03814031,False
57.26656,0.215963,True
33.28645,0.0417912,False
17.316893,0.004738182,False
72.56054,0.1488527,False
71.1852,0.19976974,True
54.846355,0.13556468,False
27.648537,0.0109103955,False
44.00828,0.035994828,False
30.635378,0.024919838,False
25.99228,0.040968806,False
24.891424,0.015935972,False
32.649754,0.014654487,False
83.34079,0.63361347,True
46.407562,0.06966846,False
27.760359,0.03170284,False
27.900288,0.013591468,False
23.93874,0.006809436,False
37.363155,0.027585447,False
57.24614,0.1733005,True
29.625887,0.020177096,False
96.86928,0.17824554,True
35.01488,0.03072691,False
24.670223,0.058012187,False
17.934221,0.009734105,False
31.405476,0.02560635,False
24.507168,0.022933766,False
58.607967,0.18620151,True
31.089685,0.032446235,False
54.892834,0.18340066,False
31.283415,0.038491577,False
27.86077,0.031656697,False
30.592985,0.029891148,False
48.250233,0.12877396,False
63.357235,0.20350361,True
34.888157,0.051399186,False
58.726437,0.04729137,False
45.476616,0.04230748,False
31.89273,0.035091147,False
69.03501,0.22469652,True
34.307613,0.04643263,False
29.910429,0.024950847,False
22.364101,0.02398727,False
44.549377,0.062849015,False
61.36316,0.20395291,True
28.994663,0.017634608,False
36.458817,0.02883771,False
28.565378,0.028973833,False
41.407253,0.036895707,False
37.034798,0.023881167,False
32.65531,0.025517553,False
26.113258,0.019678831,False
38.78216,0.03642474,False
29.38135,0.02807822,False
38.025105,0.027320892,False
48.12598,0.049761772,False
17.048946,0.010537304,False
31.400986,0.016006947,False
28.87884,0.041855842,False
41.38191,0.036026612,False
13.039745,0.0039542355,False
34.191006,0.09769939,False
28.10481,0.027984537,False
63.31543,0.105100125,True
23.97876,0.005370736,False
42.2969,0.07913405,False
54.566628,0.09406924,True
54.14448,0.16401374,False
25.392258,0.0674265,False
45.56526,0.043046564,False
19.009552,0.009598732,False
19.563517,0.0080343,False
68.053955,0.28810096,True
71.98064,0.5617003,True
35.491665,0.031751417,False
27.172438,0.022057384,False
24.353994,0.003886938,False
20.713408,0.005053196,False
31.45073,0.02183891,False
36.48266,0.021570116,False
38.414433,0.07633056,False
29.31184,0.026382253,False
37.8896,0.03990051,False
52.359623,0.1058061,False
39.06392,0.061899975,False
25.93244,0.0147845,False
46.76639,0.10442793,False
22.459072,0.0206303,False
65.30005,0.052060366,True
50.03271,0.03654477,False
58.764217,0.20056215,False
49.680634,0.14479002,False
36.71155,0.036335826,False
26.53662,0.010322519,False
44.341045,0.0803611,False
33.811676,0.02000545,False
31.17727,0.02551815,False
50.189808,0.05662495,False
31.052408,0.04945448,False
24.923374,0.05255405,False
33.897728,0.027945235,False
45.638237,0.028396815,False
34.6815,0.03115727,False
49.05966,0.023766696,False
45.756287,0.04069498,False
45.22626,0.05949357,False
35.279507,0.011740744,False
72.21626,0.14465329,True
44.39441,0.055061176,False
30.95306,0.042628944,False
47.120018,0.13522612,False
79.6807,0.27638352,True
31.71422,0.0121931285,False
44.87855,0.049881116,False
23.790442,0.025893003,False
58.384636,0.18833205,True
35.53932,0.077334926,False
34.48876,0.02172798,False
25.313099,0.023089595,False
53.706352,0.121629775,False
33.36326,0.012584344,False
47.401535,0.09483832,False
48.77391,0.13482764,False
31.163877,0.027123705,False
59.008717,0.14492211,True
29.68203,0.024377517,False
26.574966,0.014250174,False
33.720036,0.03960444,False
63.819164,0.07912004,False
34.339577,0.025817871,False
35.599113,0.041293934,False
17.903685,0.004129596,False
99.25184,0.31148958,True
30.527435,0.040803522,False
65.88129,0.1459994,False
19.262125,0.0034170672,False
58.809048,0.12066692,False
22.127163,0.024431653,False
19.92404,0.00727579,False
53.229034,0.13238832,False
42.77391,0.07961756,False
47.100437,0.06413153,False
26.203264,0.008278653,False
31.121944,0.016885668,False
16.194246,0.0042124726,False
38.906067,0.031130582,False
26.316734,0.019662902,False
24.951553,0.03169649,False
60.793205,0.106153876,False
30.79411,0.014433809,False
56.100266,0.10860366,False
27.328188,0.0072896928,False
58.562164,0.42173946,True
27.660913,0.041110836,False
48.965683,0.109363705,False
65.0405,0.35141918,True
33.26111,0.01735185,False
84.36088,0.49792206,True
31.3668,0.013427034,False
32.407875,0.010296747,False
24.694971,0.017732926,False
43.364418,0.02502191,False
31.58138,0.04885301,False
68.24391,0.31456435,True
28.604675,0.030681744,False
35.419796,0.02020368,False
24.013292,0.06595365,False
31.516594,0.017920181,False
45.323547,0.056007028,False
54.843548,0.11577162,False
38.805664,0.03538771,False
37.64209,0.092435196,False
32.062256,0.01723513,False
73.824814,0.24999547,True
48.806583,0.08195707,False
40.549465,0.06323849,False
96.500305,0.1573649,True
34.93147,0.03551054,False
56.247997,0.11904788,True
40.527836,0.020309523,False
15.614569,0.0032721236,False
24.157965,0.013612643,False
33.483135,0.029776335,False
47.03424,0.050126016,False
32.57206,0.009010136,False
37.211903,0.039373428,False
35.758545,0.024363562,False
41.25461,0.048291117,False
79.054665,0.31686747,True
29.34026,0.022911072,False
31.30858,0.036045782,False
19.45828,0.035075158,False
33.022587,0.07181695,False
31.007738,0.05156347,False
59.018013,0.03579575,False
34.907307,0.01828079,False
65.425316,0.24955851,True
24.07792,0.026562959,False
28.011457,0.01648026,False
35.433617,0.09464297,False
31.451187,0.04795046,False
80.15927,0.19544014,True
22.929127,0.011212252,False
69.605064,0.10568103,True
24.376106,0.014265828,False
40.571598,0.06558284,False
47.417744,0.054863602,False
80.990456,0.17210469,True
50.432983,0.08504951,False
38.118694,0.022030488,False
28.33176,0.014046095,False
25.904716,0.008096203,False
53.74801,0.07507622,False
64.71773,0.11382246,True
31.36655,0.021364361,False
62.720825,0.2107181,True
49.338158,0.187704,True
40.593945,0.057067364,False
32.446808,0.02564457,False
49.85004,0.1474306,False
84.26003,0.223773,True
37.201427,0.030249432,False
30.4587,0.17759259,False
45.953197,0.023954451,False
44.286835,0.09558667,False
49.557774,0.09349045,False
62.957935,0.11340937,True
61.77555,0.107731044,True
31.262388,0.07090908,False
51.73414,0.10285115,True
17.176273,0.008020736,False
28.587814,0.028697178,False
31.161684,0.037848577,False
35.80136,0.017216176,False
11.388821,0.0018124003,False
51.04078,0.056440294,False
29.84864,0.022651374,False
36.02496,0.028473064,False
17.23447,0.015763536,False
43.7887,0.028934628,False
26.77012,0.01551044,False
70.926605,0.26188588,True
77.71062,0.29660577,False
74.76832,0.087201744,False
17.284506,0.013012204,False
56.538147,0.37370455,True
33.05047,0.017518759,False
43.46556,0.30350628,False
35.82316,0.060077444,False
83.75479,0.09786224,False
27.074968,0.011156328,False
26.673244,0.020173892,False
35.077568,0.07939641,False
40.375946,0.015704215,False
25.944977,0.012112886,False
15.8939295,0.037162658,False
17.046343,0.0065883175,False
41.82464,0.02794461,False
21.330532,0.013456829,False
45.83539,0.06112331,False
20.343384,0.0073938295,False
50.993904,0.065594435,False
21.894503,0.01868327,False
70.826935,0.23618138,True
29.613832,0.011014208,False
43.028584,0.17212562,False
46.85399,0.031607717,False
43.987488,0.09267685,False
34.85141,0.013103977,False
47.019676,0.046639428,False
46.962315,0.1617589,False
29.15025,0.00831373,False
70.39602,0.6918725,True
37.03072,0.046363473,False
34.996563,0.024731353,False
33.891914,0.02423571,False
33.28896,0.01441218,False
33.166813,0.049246386,False
23.060534,0.0020349696,False
28.64783,0.033847384,False
46.70183,0.016974092,False
92.50031,0.38550568,True
17.546288,0.0038169064,False
31.58983,0.015223429,False
39.767143,0.05848545,False
23.64656,0.02703458,False
42.636097,0.06852782,False
47.81614,0.051870227,False
31.958157,0.013010919,False
50.659428,0.09539682,False
45.01237,0.13544083,False
35.70872,0.01619403,False
25.319399,0.015630662,False
32.195065,0.03598433,False
30.2811,0.032918513,False
39.71926,0.019598544,False
42.936504,0.05077043,False
31.469028,0.052798867,False
71.65439,0.17598224,True
38.703606,0.028284281,False
51.63161,0.08566496,False
49.410614,0.05712208,False
40.92822,0.08691555,False
42.44156,0.038788497,False
31.822891,0.017751291,False
36.531334,0.050741866,False
18.70618,0.02801966,False
30.433155,0.012559682,False
29.88366,0.024758361,False
96.1087,0.4930789,True
35.314686,0.053253964,False
35.580624,0.013116688,False
33.191833,0.022351272,False
26.706945,0.023866162,False
27.301424,0.040736407,False
29.878376,0.03756828,False
40.267895,0.022420615,False
75.87719,0.4532051,True
54.87225,0.04053065,False
35.304092,0.020101547,False
35.752193,0.016435564,False
28.847593,0.015342943,False
40.216335,0.03369057,False
20.043728,0.022103079,False
39.060066,0.020563543,False
31.254957,0.019756004,False
32.644905,0.0113547295,False
38.573303,0.018947214,False
42.08994,0.05058013,False
36.12545,0.0633173,False
22.810024,0.026182503,False
32.028973,0.03196673,False
22.784927,0.014988504,False
27.1974,0.0056934953,False
37.375454,0.041352436,False
20.750671,0.012446173,False
68.728745,0.18878937,True
29.689978,0.024421766,False
32.23909,0.017530203,False
33.129097,0.08336574,False
27.109032,0.020059116,False
44.121124,0.048083156,False
20.860779,0.011797458,False
68.71309,0.23533165,True
42.63326,0.05617012,False
31.319986,0.03968112,False
34.88957,0.023894057,False
36.759342,0.077187836,False
18.425335,0.009916741,False
54.437477,0.10354471,False
37.68665,0.03166482,False
37.95679,0.021414936,False
76.99695,0.2127938,True
15.382744,0.0059300624,False
48.886143,0.13365906,True
39.433414,0.26053062,False
39.965244,0.08618617,False
31.102852,0.075998195,False
58.25469,0.18312553,False
28.78876,0.028471813,False
19.978062,0.015266269,False
41.671978,0.033117205,False
68.722374,0.32146508,False
61.52874,0.18516326,True
40.17311,0.038967907,False
56.357735,0.32651064,False
43.72164,0.05324307,False
31.425558,0.013557866,False
92.59021,0.31309992,True
25.558699,0.010202199,False
44.741043,0.028732896,False
55.590637,0.130644,False
19.05965,0.002432648,False
51.080505,0.07694219,False
21.016045,0.03144172,False
23.906221,0.019495912,False
43.420166,0.029188856,False
40.13328,0.030978411,False
13.708653,0.0063182414,False
27.030523,0.01313664,False
29.152393,0.018367134,False
74.13365,0.2530483,True
81.36297,0.43803644,False
50.036446,0.12397435,False
40.676636,0.03431666,False
27.682966,0.01231464,False
34.672173,0.04852818,False
29.358088,0.012808755,False
29.73046,0.037186965,False
42.909294,0.10738996,False
43.620815,0.07087675,False
80.58086,0.37089062,True
105.406944,0.20017737,True
45.726414,0.051635593,False
27.198986,0.01953841,False
26.769709,0.017902866,False
17.082926,0.013745964,False
65.51285,0.11668062,True
33.735554,0.03832957,False
35.303707,0.019334272,False
26.966742,0.028009191,False
28.498014,0.051616326,False
25.949858,0.010876171,False
50.821236,0.123027325,False
28.54819,0.02197349,False
73.19468,0.12614459,True
26.955284,0.008197054,False
56.174946,0.24299905,True
39.206173,0.027731165,False
33.636765,0.018845469,False
76.29632,0.3072837,True
25.990984,0.01678951,False
59.9668,0.20681322,False
36.89105,0.04783599,False
60.481983,0.11927229,False
98.814064,0.16474688,True
33.84177,0.03232822,False
33.27609,0.03952691,False
31.35424,0.026583195,False
44.572586,0.02868098,False
29.839445,0.028767549,False
33.456398,0.04707475,False
51.089638,0.0958918,False
41.972847,0.15497932,False
43.583878,0.098214194,False
36.105923,0.015327781,False
63.049816,0.24561274,True
31.689215,0.03584124,False
21.491524,0.01037851,False
90.82731,0.38995224,True
16.979921,0.001958508,False
23.81773,0.011531845,False
24.51172,0.024979405,False
57.705402,0.2987999,True
20.112852,0.010326408,False
46.162308,0.10230851,False
35.59791,0.025971234,False
51.116436,0.22393718,False
30.443474,0.035492092,False
24.614557,0.020671532,False
44.531178,0.05636385,False
19.61779,0.0077120885,False
23.705463,0.016955324,False
42.51568,0.043811917,False
77.17583,0.5405984,True
23.476692,0.017153256,False
57.07841,0.24306366,False
31.186245,0.028850779,False
23.137487,0.0026097521,False
28.907269,0.017637536,False
37.153454,0.078510806,False
19.20355,0.021007523,False
16.503124,0.0018112585,False
56.26772,0.2037996,True
37.40773,0.10972199,False
52.101517,0.057731807,False
62.864285,0.27820003,True
52.38779,0.09844443,False
37.27717,0.042469203,False
27.03962,0.016652428,False
76.57566,0.32879555,True
28.735388,0.03399714,False
28.451656,0.09221735,False
40.976257,0.051140845,False
48.745007,0.11705786,False
21.219383,0.004495345,False
36.31839,0.02838619,False
40.323544,0.11181179,False
48.71829,0.06862348,False
30.807375,0.03628534,False
35.16228,0.013966531,False
39.818565,0.03848484,False
48.612717,0.036702186,False
27.102646,0.02282919,False
35.558407,0.045376718,False
53.550606,0.081772074,False
46.54578,0.051959082,False
26.171698,0.012846015,False
65.11531,0.14602432,False
40.967735,0.056631356,False
73.017715,0.14213377,True
37.19809,0.034802735,False
63.590126,0.26954758,True
27.677021,0.029196411,False
70.13038,0.31066275,True
33.23385,0.03200628,False
60.924843,0.048641354,False
64.1982,0.27208707,False
42.048183,0.031245604,False
51.88695,0.049195647,False
51.141422,0.05498287,False
6.8114285,0.0011481838,False
34.71288,0.03936638,False
85.92827,0.47247452,True
16.128433,0.0014793016,False
41.622147,0.07598902,False
40.538807,0.11327687,False
48.7019,0.030998945,False
39.191772,0.070975915,False
29.988073,0.029591367,False
21.658712,0.024044283,False
65.65723,0.24804008,True
22.006685,0.0016793162,False
31.985567,0.043702856,False
35.334473,0.048928753,False
37.085373,0.01925835,False
61.678646,0.16843915,True
39.358654,0.047032207,False
17.29076,0.0046987794,False
35.268604,0.06460425,False
46.409786,0.023670793,False
52.700413,0.26039475,True
97.3836,0.25350153,True
23.56173,0.014151402,False
22.552753,0.033223674,False
36.123768,0.043824732,False
34.09084,0.09140356,False
65.47711,0.08186069,False
34.28821,0.015882403,False
30.822521,0.032255486,False
35.462605,0.03035067,False
31.110317,0.013334706,False
56.629917,0.17831162,False
20.421734,0.009237327,False
33.804264,0.013203904,False
78.32572,0.48804885,True
65.70412,0.30116564,False
15.671363,0.009148534,False
38.04082,0.07570176,False
39.393513,0.1282633,False
37.47277,0.029994234,False
34.717003,0.07082245,False
45.345554,0.046307564,False
31.595886,0.015823066,False
44.90027,0.050840184,False
24.06974,0.009962477,False
38.12719,0.041608408,False
26.30413,0.03281203,False
34.445194,0.034118652,False
25.584173,0.044030264,False
22.004015,0.017172843,False
30.526651,0.12067222,False
62.33296,0.19024768,False
43.935112,0.090827316,False
36.246597,0.023140341,False
59.504986,0.3007875,True
37.77444,0.03348574,False
66.61742,0.37518668,True
26.023392,0.11597343,False
25.619413,0.028423004,False
29.093397,0.028837338,False
62.775265,0.06761357,True
82.4064,0.34163046,True
35.290695,0.021174207,False
41.093124,0.05525337,False
23.05421,0.013192881,False
31.056358,0.028501406,False
82.92164,0.11236155,False
27.558283,0.014357045,False
75.62165,0.3720973,True
17.127693,0.012515284,False
44.414364,0.06289597,False
23.357143,0.011454128,False
25.72901,0.035625257,False
20.320967,0.015256878,False
40.53844,0.08138272,False
37.425648,0.03194803,False
34.71109,0.037747756,False
24.154102,0.016864464,False
35.226826,0.070076466,False
21.418543,0.031897493,False
33.184586,0.035469986,False
19.815071,0.0126835555,False
73.650505,0.22733688,True
20.919872,0.0011446327,False
27.013355,0.029600054,False
43.26067,0.059892952,False
29.253307,0.021503389,False
33.7812,0.014592528,False
38.86993,0.021279588,False
19.592936,0.011140451,False
33.395504,0.016525209,False
21.842827,0.017319672,False
69.61953,0.44625464,True
45.853577,0.0806267,False
33.471622,0.0108849555,False
46.964268,0.12500075,False
79.39524,0.13978982,True
33.51443,0.03359413,False
36.79802,0.026641682,False
34.281082,0.028173767,False
26.755676,0.010586694,False
37.896286,0.017299533,False
50.330917,0.09372532,False
23.170164,0.01281821,False
24.360394,0.009854995,False
55.072403,0.06709276,False
32.786484,0.022162363,False
34.124977,0.10052724,False
32.71418,0.020095691,False
14.772257,0.007167984,False
35.871307,0.033903554,False
44.0961,0.047310486,False
32.1854,0.018341377,False
21.61315,0.008223295,False
17.439524,0.0044171065,False
50.52481,0.04429415,False
43.26497,0.04141882,False
54.41641,0.10511246,False
27.05753,0.033124797,False
41.70644,0.080509365,False
33.467487,0.014863044,False
17.340773,0.0016309507,False
38.710545,0.06550066,False
40.853485,0.01907733,False
23.917767,0.016750917,False
20.699102,0.015330896,False
27.007906,0.029630572,False
78.80204,0.2775972,True
50.37822,0.118573695,False
56.403122,0.16922715,False
31.880737,0.065342054,False
22.466963,0.015336901,False
16.848545,0.004999023,False
68.84839,0.42012835,True
25.372215,0.020713069,False
20.792988,0.0012401119,False
40.829144,0.09171942,False
18.052229,0.012650371,False
70.09056,0.12574017,True
21.679293,0.021176606,False
18.493675,0.014403623,False
29.973059,0.02468574,False
43.495895,0.100611895,False
42.949234,0.039245605,False
56.29317,0.115981564,False
29.114426,0.016324356,False
39.48733,0.012646213,False
17.595438,-0.0014420152,False
19.916845,0.012341898,False
49.18576,0.058810353,False
26.986517,0.011399716,False
57.46287,0.17808692,False
38.06441,0.048695147,False
32.654022,0.020112365,False
34.864178,0.023626104,False
32.837925,0.04087995,False
47.098057,0.040735543,False
40.992035,0.04480371,False
69.95321,0.30545008,True
32.36814,0.07490152,False
27.579027,0.015567668,False
27.825123,0.029233187,False
19.310472,0.0060989857,False
35.452915,0.016268536,False
40.050957,0.037973776,False
37.658653,0.030902624,False
32.821144,0.035681218,False
83.1701,0.37282127,True
71.79965,0.17101485,True
71.49781,0.23377627,True
36.174694,0.025094703,False
56.785378,0.049442858,False
37.99949,0.05503407,False
35.759235,0.04681401,False
13.199236,0.0032865852,False
25.817478,0.012535423,False
36.579815,0.026526183,False
37.867443,0.02930066,False
32.44054,0.02203001,False
22.94308,0.019041836,False
66.37112,0.27483773,True
71.57794,0.11882442,True
32.00448,0.03712903,False
37.799736,0.15461755,False
26.416489,0.01336921,False
35.8327,0.027841777,False
42.483524,0.060765356,False
26.27836,0.013036311,False
42.738064,0.08976105,False
72.92925,0.27795684,True
43.93766,0.066749305,False
58.22849,0.18678689,True
41.8189,0.03200446,False
18.888344,0.021555915,False
59.89118,0.38456303,True
33.852184,0.040643156,False
51.01522,0.08929837,False
38.912262,0.020208493,False
24.47183,0.025614783,False
34.15451,0.019485787,False
57.420933,0.06960678,False
33.517464,0.01663249,False
25.910545,0.018845893,False
47.93608,0.17384231,False
83.25156,0.36486936,True
35.388916,0.046053767,False
44.704155,0.029182196,False
46.825836,0.04200746,False
37.944897,0.043887347,False
33.12101,0.026026368,False
43.571323,0.01799135,False
79.46348,0.18972144,False
66.29288,0.1979121,False
84.67238,0.49094045,True
39.008347,0.034663692,False
32.247303,0.021048471,False
35.320724,0.07057344,False
24.77907,0.023249574,False
23.767921,0.019555017,False
40.484097,0.026186422,False
36.57928,0.028690517,False
37.081448,0.041402847,False
90.960335,0.19070232,True
100.156845,0.27967155,True
44.725098,0.0404734,False
38.180233,0.035724446,False
35.380333,0.025712907,False
20.056746,0.026419908,False
36.6091,0.051310405,False
41.693752,0.04063365,False
34.60515,0.024232492,False
58.828434,0.3215347,True
29.200033,0.016711384,False
18.909641,0.0002526492,False
52.647427,0.27509946,False
68.944626,0.5950576,True
39.728344,0.027176052,False
51.805664,0.089948654,False
56.7889,0.1356067,False
14.204453,0.005248025,False
21.006924,0.007376112,False
41.48755,0.03308128,False
34.850384,0.038287625,False
22.840256,0.011870317,False
20.26074,0.017920211,False
45.76055,0.0796901,False
67.031456,0.12258461,True
27.547356,0.0151305795,False
49.318237,0.05933228,False
27.070993,0.0215768,False
27.595734,0.023865625,False
24.497541,0.022013761,False
18.679726,0.003285341,False
25.165041,0.036365673,False
32.281353,0.036987804,False
45.222176,0.07023527,False
32.758915,0.07502048,False
61.51754,0.12684229,False
44.76281,0.04669571,False
29.831587,0.011826634,False
31.499039,0.017091848,False
48.949306,0.09626222,False
95.44788,0.23155081,True
37.160385,0.06459133,False
36.379116,0.054454267,False
61.73646,0.36377132,True
17.042158,0.011582658,False
22.109243,0.018191382,False
40.37587,0.026002333,False
44.07521,0.049770564,False
34.29227,0.025366932,False
17.92772,0.006112121,False
45.802288,0.055924386,False
25.186958,0.0155101195,False
51.45151,0.031707644,False
16.618494,-0.0007982999,False
45.12416,0.01932533,False
53.99068,0.2128008,False
69.22727,0.3995028,True
76.38624,0.17473072,True
60.93094,0.21589494,False
22.082102,0.0062551014,False
44.468937,0.03656672,False
73.30079,0.16465467,True
41.28371,0.019189045,False
68.14214,0.25200754,True
29.961748,0.018654779,False
34.17679,0.025181934,False
47.447895,0.059205323,False
98.329865,0.23626041,True
29.940395,0.021517009,False
38.05253,0.02401784,False
41.70673,0.05220762,False
44.768314,0.064346656,False
29.385153,0.035240248,False
36.46384,0.0103972405,False
67.94835,0.25197774,True
99.47892,0.16807455,True
45.24662,0.02698633,False
41.60589,0.061302125,False
96.90971,0.35110015,True
56.58054,0.13407028,False
38.693592,0.07514101,False
26.630424,0.02868491,False
59.72562,0.08461058,False
41.947796,0.05511558,False
28.466478,0.013969578,False
32.62867,0.026638322,False
30.621601,0.024085805,False
21.195057,0.0024977475,False
24.065271,0.023199208,False
35.594994,0.019473232,False
48.567383,0.10469332,False
21.686926,0.013785668,False
29.16647,0.023814365,False
43.695225,0.04237449,False
34.36663,0.044973403,False
38.268578,0.01842916,False
22.350428,0.010382764,False
40.674652,0.11412063,False
41.622864,0.016231537,False
16.231926,0.0018273555,False
50.77768,0.06026618,False
27.98289,0.050371766,False
81.60661,0.27500117,True
23.696459,0.016947556,False
56.889263,0.35580778,True
76.971016,0.3123839,True
37.37573,0.04595861,False
43.880016,0.04135412,False
69.59654,0.121171534,True
32.493965,0.017420724,False
43.584927,0.1257585,False
74.843666,0.22362286,True
28.496298,0.013256289,False
32.90524,0.04032585,False
35.105698,0.033676192,False
31.526463,0.029578723,False
67.40514,0.3485005,True
38.385372,0.053586364,False
28.168457,0.02121716,False
40.31738,0.045524806,False
11.735426,0.0027977247,False
58.221107,0.10955396,False
45.406536,0.06683388,False
33.328075,0.029491022,False
30.43114,0.024358869,False
47.667965,0.10127777,False
44.91184,0.0743961,False
25.904228,0.026956849,False
22.324144,0.0045269504,False
29.90041,0.036464646,False
66.28242,0.1275242,False
29.40354,0.014862761,False
25.460886,0.015357621,False
34.267017,0.02034846,False
39.045704,0.030187175,False
113.88011,0.23425886,True
43.270878,0.07784006,False
54.91975,0.054270476,False
35.66027,0.036971852,False
53.51671,0.1259411,False
36.731205,0.09136298,False
19.909101,0.02406872,False
38.654778,0.09344897,False
41.291645,0.13517246,False
38.26934,0.016361728,False
28.431135,0.033993773,False
32.326912,0.04445003,False
52.773315,0.1681743,True
38.42433,0.055995062,False
44.787094,0.14905004,False
33.11117,0.024600446,False
26.769512,0.030445904,False
65.13846,0.1403045,True
24.019308,0.023084238,False
39.67547,0.024143547,False
28.776001,0.013641275,False
44.324654,0.11091742,False
46.489277,0.18084908,False
33.239258,0.052894413,False
32.9802,0.052996382,False
27.304869,0.018188685,False
37.720562,0.037992284,False
35.235077,0.024813175,False
63.911884,0.28627104,True
39.41878,0.13695173,False
21.711407,0.03300015,False
42.664307,0.02401489,False
68.67625,0.25156677,True
35.152004,0.04551223,False
36.579903,0.04174538,False
35.21804,0.020830378,False
63.534184,0.07360998,False
31.941175,0.045298643,False
24.217735,0.018090717,False
41.591103,0.075718075,False
25.848936,0.012916155,False
42.088898,0.1367052,False
56.41597,0.23740608,False
73.41514,0.23149914,True
75.56618,0.38597184,True
44.96264,0.0313088,False
28.57426,0.012966663,False
28.300154,0.015308499,False
33.15892,0.03527105,False
65.53016,0.1254108,False
25.01681,0.021929212,False
31.028183,0.030778185,False
16.110405,0.033711594,False
22.506893,0.011957176,False
33.924305,0.022896528,False
79.18867,0.47764915,True
27.851389,0.018902883,False
29.780903,0.014142431,False
39.56069,0.21288267,False
97.2025,0.6020385,False
46.436478,0.069784835,False
54.381058,0.1794902,False
22.505074,0.030796781,False
24.501198,0.0431242,False
24.05381,0.008401133,False
30.383865,0.02392444,False
48.78886,0.11182362,False
28.000332,0.0140496865,False
31.7499,0.034671143,False
35.830227,0.05216205,False
26.1497,0.00278873,False
70.62165,0.27678096,True
23.129034,0.027806275,False
20.469692,0.0032005794,False
43.52797,0.13003118,False
29.836468,0.0116196275,False
24.984035,0.022641987,False
20.855694,0.004093297,False
24.484297,0.02143956,False
26.1488,0.02153799,False
46.145645,0.035608888,False
26.166327,0.025356628,False
31.11696,0.03996952,False
73.467926,0.27162173,True
75.78754,0.10765678,True
24.426134,0.021626666,False
70.48998,0.38129273,True
23.872711,0.016685538,False
44.284298,0.02840507,False
36.456215,0.02801308,False
56.184753,0.13423836,False
53.261433,0.123567134,False
20.807104,0.022924572,False
33.12568,0.039561644,False
37.788963,0.045122877,False
27.63159,0.012951158,False
30.371708,0.019861758,False
36.105663,0.029214665,False
40.459652,0.020547658,False
40.40079,0.057721645,False
36.690353,0.08926886,False
19.314028,0.015951745,False
62.82924,0.32035804,True
23.095007,0.0042277128,False
45.292175,0.089036,False
20.777184,0.024382364,False
32.156002,0.032117203,False
66.29857,0.20330703,True
31.774368,0.011446655,False
67.16828,0.21603233,True
44.39941,0.057355136,False
95.74537,0.32310194,True
59.236618,0.29579476,True
42.403385,0.019535556,False
43.90669,0.068988696,False
21.855562,0.0056663714,False
32.107925,0.02406609,False
21.57285,0.014237128,False
37.518543,0.028320834,False
73.08519,0.17370254,True
26.333729,0.020847969,False
52.49392,0.16321781,False
25.222656,0.012231909,False
24.755331,0.025698476,False
25.737844,0.029465958,False
26.531527,0.01585687,False
59.74794,0.08494282,False
21.486149,0.012611523,False
25.93022,0.01891476,False
28.682724,0.03562717,False
27.733652,0.023435012,False
79.99882,0.28233868,True
31.752766,0.026875883,False
21.89797,0.018524855,False
88.60654,0.28582227,True
39.242603,0.08611679,False
28.177595,0.01847919,False
96.85626,0.3357234,True
14.683725,0.005131237,False
45.46058,0.049875543,False
24.436228,0.014583461,False
40.11242,0.04458335,False
23.860035,0.016667262,False
51.407917,0.10864419,False
26.485579,0.032272413,False
29.485085,0.014425136,False
42.534588,0.035690933,False
16.037447,0.0028914437,False
52.216175,0.12488121,False
33.598827,0.019805104,False
40.896893,0.0957295,False
60.87883,0.07618007,False
44.253635,0.024665236,False
43.094475,0.075356275,False
38.655342,0.034241706,False
19.437176,0.010833256,False
20.303902,0.008934364,False
26.115105,0.012501977,False
60.573353,0.09750798,False
55.762085,0.16533697,False


==> new_results/losses/resnet-eps-0/scale_0.5_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
2.457589,0.0036245147,False
2.942479,0.0024984186,False
7.2650375,0.020045083,False
43.525784,0.11101748,True
1.6639886,0.0018523606,False
8.201456,0.053616777,False
2.067817,0.0063668224,False
0.75944614,0.002163767,False
6.2071786,0.016556209,False
0.75159276,0.0012925796,False
2.5759602,0.0027635098,False
4.7679796,0.019596059,False
1.5307066,0.0009033545,False
0.6125224,0.00073139434,False
7.0265803,0.023915544,False
3.0493655,0.0037294175,False
1.917412,0.001196098,False
1.2698013,0.0009508936,False
19.380976,0.040377997,True
3.0537133,0.0020917454,False
35.027378,0.20387909,True
3.5208147,0.0020707082,False
1.1016538,0.0021561654,False
10.676462,0.021743009,False
3.734406,0.029915217,False
1.2046238,0.0018360023,False
0.99294263,0.0018497594,False
0.8485498,0.0005802985,False
3.4814756,0.005125168,False
0.3929703,8.970313e-05,False
14.695486,0.057294913,False
5.214706,0.011511976,False
2.6150248,0.0022383616,False
35.65049,0.08899646,True
68.97894,0.27525967,True
2.772345,0.0015098844,False
2.6542287,0.0023620157,False
2.4153452,0.0018418673,False
1.5751579,0.002286079,False
1.1968147,0.0013873188,False
1.3147731,0.0014036628,False
0.65757936,0.00032662397,False
0.2520699,3.277074e-05,False
1.2937162,0.005659069,False
2.754202,0.002557356,False
12.082734,0.13761075,False
1.941644,0.0015814307,False
2.1560862,0.002404818,False
16.864082,0.07408379,False
2.4602652,0.0018678783,False
0.113449134,1.4541889e-05,False
0.27231887,0.00013178709,False
120.9623,1.4493555,False
1.9501562,0.0010183176,False
4.72047,0.008880543,False
4.2417817,0.008965749,False
0.93206084,0.0013230091,False
0.35562763,-2.8597948e-05,False
2.3981762,0.002837141,False
1.4662532,0.00033991598,False
4.235507,0.0059097423,False
5.0803847,0.010516446,False
36.669575,0.40017372,True
1.1725273,0.0019962878,False
1.94486,0.001777471,False
1.5837562,0.0014016416,False
66.71326,0.3734937,True
5.164337,0.0027430393,False
7.447988,0.011453359,False
1.4811085,0.0016781851,False
23.39013,0.3293391,True
2.0271986,0.0021432964,False
0.37309697,2.025388e-05,False
11.243482,0.009981018,False
1.8376324,0.0008384951,False
1.0568405,0.000972806,False
6.557783,0.037064597,False
19.17345,0.12865876,False
49.328205,0.13013197,True
1.1556735,0.00067972124,False
3.6400921,0.004357225,False
1.6084161,0.0018524352,False
26.034683,0.13552177,True
1.0111606,0.0005181802,False
0.49014485,0.00028881087,False
0.75979733,0.002974964,False
57.06535,0.09285593,True
5.908403,0.024978183,False
6.03951,0.0028630262,False
0.07256011,1.31120105e-05,False
2.9586806,0.025804384,False
13.537626,0.07536726,False
1.0458373,0.0010348201,False
7.4075413,0.012714484,False
1.25091,0.0004849753,False
2.4545677,0.0008184924,False
1.2579001,0.0011504076,False
0.3577832,0.00010269659,False
2.8297367,0.0024204124,False
0.2910498,0.00023400626,False
1.6542984,0.0018838635,False
0.9815673,0.001347735,False
4.517605,0.005675072,False
4.500369,0.007099242,False
1.843536,0.0010000307,False
0.52430165,0.000617923,False
10.06131,0.030794019,False
56.48887,0.19176412,True
72.725555,0.85371447,True
0.5219108,0.00073770835,False
0.64610416,0.0011448871,False
3.5739787,0.004559468,False
3.7127414,0.0022609746,False
0.7460689,0.00035238313,False
3.7525814,0.007224218,False
0.26464403,2.5143847e-05,False
1.8001351,0.004735411,False
2.999641,0.0036815857,False
2.5352032,0.0040209857,False
2.4733279,0.0011612349,False
1.5446355,0.0008405063,False
2.3015997,0.0014534043,False
73.09833,0.31591788,True
0.2008177,0.0001643339,False
0.51809275,0.00039267563,False
26.598223,0.030303076,True
0.5505777,0.0013784857,False
28.698046,0.094461024,True
10.955357,0.025658078,False
0.21275379,0.00016743061,False
0.8827479,0.00074591243,False
1.1281053,0.002515402,False
1.1996678,0.0009956078,False
35.991722,0.25844216,True
2.8055608,0.0035375003,False
88.765976,0.48894036,True
1.0131876,0.00079526065,False
6.3044367,0.018696308,False
64.07722,0.84835196,True
0.75405025,0.00096262526,False
3.8449671,0.005422173,False
0.9396128,0.0014966632,False
16.766106,0.09802216,False
0.85724133,0.001546023,False
4.1730967,0.0048908675,False
1.9199144,0.0014333851,False
19.276136,0.07648288,True
9.178838,0.008711096,False
6.952539,0.012124144,False
0.9969465,0.00082497636,False
10.009109,0.06787279,False
3.3865418,0.009245846,False
0.9281008,0.0022005863,False
3.3425848,0.0027869488,False
1.9743116,0.0010724554,False
20.72776,0.03899861,False
0.8231578,0.00066925306,False
6.3789864,0.013006075,False
1.7146646,0.0007006002,False
2.0476298,0.0018003169,False
3.2291017,0.004405423,False
3.231393,0.004955606,False
0.7290355,0.001110368,False
4.4446073,0.006450995,False
0.6942978,0.00057716866,False
1.9394192,0.0012264585,False
23.05026,0.19370331,False
1.3572445,0.0019138891,False
1.6838473,0.0015332128,False
1.266607,0.0036636468,False
1.1232833,0.002092274,False
114.17461,0.27239466,True
14.934582,0.04417839,False
5.1749806,0.0049923016,False
4.558207,0.0063737445,False
69.0479,0.20700622,True
0.8045612,0.00051514886,False
0.26069924,0.00011142096,False
136.9165,0.5960563,True
3.133439,0.00393596,False
26.172312,0.049266715,False
0.3466912,0.00013225136,False
1.3346314,0.0011275237,False
1.3721071,0.010198448,False
2.5345895,0.005752172,False
1.6523019,0.0010591627,False
9.49226,0.019912316,False
0.4356895,0.00035759486,False
0.33828267,0.00015132091,False
0.6809294,0.00057392253,False
0.4565193,0.00033452857,False
1.2749716,0.00058900774,False
4.549948,0.0056127813,False
1.2105014,0.004884988,False
32.51209,0.04523839,True
0.58943355,0.0007744379,False
62.816242,0.22080523,True
114.80071,0.28397596,True
15.859476,0.02728558,False
0.71979594,0.0002539039,False
0.9539131,0.0011705277,False
2.199689,0.0027388865,False
2.478237,0.0011106855,False
10.6719265,0.04550406,False
6.046039,0.017401759,False
1.2146121,0.0006716808,False
11.199775,0.19242138,False
45.685806,0.38256,True
0.75073963,0.00053578033,False
0.71976715,0.0005163533,False
19.486908,0.14736864,False
12.385238,0.04679554,False
0.5346787,0.000377019,False
1.4626102,0.00033266516,False
13.619448,0.04501001,False
5.4834847,0.012198953,False
1.0096,0.0020812494,False
0.58947426,0.00015528698,False
0.45014396,0.00038576743,False
121.56499,0.58035225,True
5.924102,0.024037242,False
0.12988682,8.939387e-06,False
0.35232443,-5.6002173e-06,False
12.71631,0.020151382,False
13.90756,0.04353773,False
1.0709069,0.0009312425,False
1.4793006,0.0015301269,False
8.0304,0.030404963,False
2.2094524,0.00096032815,False
79.244415,0.42996904,True
4.008029,0.0036231512,False
3.6786263,0.0047843847,False
1.4518523,0.0022069572,False
3.256935,0.001829979,False
1.4241141,0.0022006505,False
0.959735,0.0017870147,False
185.20323,1.0910189,False
1.0509757,0.0015246818,False
1.618585,0.0013608946,False
19.34086,0.13160846,False
14.448295,0.0241472,False
2.1241357,0.002145526,False
3.4874098,0.0057032523,False
7.786565,0.02250406,False
48.4872,0.34453413,True
13.21335,0.088209674,False
2.3630667,0.013750175,False
0.7784489,0.0007387147,False
1.1146519,0.0008485988,False
0.13807946,4.2788204e-05,False
63.365273,0.53478944,True
0.28468728,0.00025341433,False
4.9913507,0.072872184,False
1.8422898,0.0042279754,False
6.462961,0.012807325,False
9.5329895,0.07166096,False
5.803605,0.027493438,False
6.5970063,0.004395107,False
1.4977475,0.0014979951,False
1.487197,0.00047714124,False
29.044529,0.27925795,True
0.48418847,0.00021691382,False
3.9000702,0.0033970661,False
17.121723,0.037834868,False
3.7478492,0.0076595396,False
0.1442795,1.3706973e-05,False
1.3161256,0.0021795412,False
1.087723,0.0011380282,False
33.175957,0.12144242,True
1.4431901,0.0016064299,False
23.847593,0.3393942,True
0.7577384,0.00027695426,False
0.9132121,0.0005546432,False
0.312216,0.00020267034,False
3.8056726,0.011787183,False
0.68998677,0.0005462774,False
0.8312351,0.00070233503,False
70.312775,0.50029737,True
3.5795228,0.0037050997,False
3.958981,0.0073902765,False
9.426175,0.013784299,False
17.610794,0.036428023,False
41.16098,0.85195416,True
50.17787,0.1685101,True
8.499388,0.024989009,False
0.46303305,0.00018557027,False
90.65536,0.57391804,True
10.273402,0.05871366,False
2.9823678,0.0035069818,False
2.3092434,0.0076248404,False
3.5541542,0.0030471748,False
2.3052223,0.0022434602,False
0.25916675,0.00014572439,False
0.26627424,0.00015002242,False
2.2622902,0.0026664077,False
2.2368605,0.0054137,False
47.17042,0.4570066,True
49.338978,0.18953066,True
31.92788,0.06368548,True
2.2532117,0.0026896233,False
0.45620236,0.00063451787,False
0.94937915,0.0012899551,False
0.651702,0.00048511825,False
4.5281987,0.0026358133,False
0.8554701,0.00078687875,False
2.0907538,0.009675768,False
1.0901104,0.0010228058,False
0.70273054,0.0006309132,False
1.2199955,0.0011724279,False
0.7632864,0.0007492241,False
3.5172348,0.007904526,False
14.360763,0.042320795,False
2.9624338,0.0029468774,False
20.877169,0.03600966,False
1.1161107,0.0008529419,False
15.668967,0.07942699,False
2.3611972,0.004275344,False
0.90189487,0.0004765566,False
5.6236043,0.03168804,False
7.894377,0.017754516,False
1.2380052,0.000994249,False
1.6097023,0.0011890722,False
8.879903,0.008112021,False
3.5437965,0.002443052,False
1.2827101,0.00082488405,False
129.65512,0.49776042,True
1.638363,0.0008487783,False
0.8433238,0.0009873701,False
59.73585,0.63554925,True
111.74764,0.97730875,True
2.2168882,0.002473375,False
1.5601758,0.0013234031,False
0.8592198,0.0007570974,False
1.1848136,0.0022831198,False
0.8639112,0.0005110975,False
8.518692,0.017817836,False
3.8194628,0.0017507384,False
30.237751,0.06263423,True
1.4120781,0.00081419735,False
21.211697,0.056573518,True
157.94005,0.9554902,True
4.2897315,0.0039709536,False
31.558874,0.4011309,True
2.3946533,0.0011911043,False
2.7711275,0.0029752702,False
3.578023,0.02726528,False
1.7003704,0.0012997255,False
5.5387077,0.019055316,False
51.151035,0.19712976,True
9.084097,0.027125847,False
0.8609946,0.00060742616,False
1.1207627,0.0013278129,False
0.7933935,0.0007526545,False
0.766058,0.00032390794,False
139.96014,1.0154833,False
6.1538014,0.0068911044,False
0.6941276,0.00050134456,False
10.7677145,0.02282166,False
55.505253,0.803127,True
0.9694055,0.0011624387,False
2.568925,0.0018939697,False
2.6956224,0.001502553,False
1.3419129,0.000908982,False
18.39648,0.08766305,False
143.46098,0.601977,True
1.5826964,0.0039370423,False
80.02712,0.39017862,True
2.7193563,0.008442452,False
1.5435412,0.0037735756,False
18.708183,0.012619045,False
1.6286861,0.0013937114,False
18.689747,0.04100788,True
2.186722,0.0027145734,False
1.4284477,0.0010574288,False
0.6651674,0.0004740127,False
124.806564,0.90876234,True
0.6785228,0.00028265535,False
1.5274547,0.0013084617,False
2.1663496,0.0030436828,False
9.441457,0.035025667,False
1.776073,0.0008215043,False
2.5233686,0.0055831973,False
1.0158412,0.00078421365,False
2.4559324,0.001584643,False
10.924907,0.010030594,False
25.130552,0.06542364,True
9.695673,0.022066254,False
33.877728,0.14974695,True
0.4932036,0.00083134347,False
1.5127783,0.0031393063,False
5.7065153,0.017579176,False
1.6232678,0.0021781698,False
0.3081359,0.00017644587,False
0.9462276,0.0006933602,False
3.2767596,0.0072601396,False
57.81421,0.15097901,True
15.340896,0.025197085,False
3.6702526,0.020249935,False
3.1135063,0.0068566916,False
7.137777,0.044862732,False
1.9328017,0.0033270542,False
0.5010952,0.0006888806,False
2.3589213,0.00936945,False
7.051448,0.04042339,False
1.4996758,0.0041528745,False
1.9130648,0.00073993695,False
1.5347512,0.010148773,False
1.0410428,0.00080746436,False
1.2673569,0.0009407073,False
7.965687,0.0072192047,False
7.8437643,0.047461234,False
3.7016256,0.09509879,False
3.8649752,0.00583204,False
0.15635811,7.98524e-05,False
8.240297,0.014959173,False
4.498403,0.00545789,False
0.3180157,-1.5848113e-05,False
0.8055281,0.00085370487,False
1.2611045,0.0021973979,False
1.1398991,0.00062282174,False
55.749462,0.1421727,True
132.31479,0.8784372,False
2.195292,0.0037883786,False
47.081676,0.35265344,True
46.246887,0.4477431,True
5.8697567,0.006758184,False
0.5702538,0.0009325148,False
0.9405304,0.00064831146,False
11.965767,0.064898364,False
35.259155,0.39248806,True
0.34009227,0.0001245125,False
1.7706884,0.0019405279,False
7.4659863,0.0047828425,False
98.13544,0.3028581,True
2.6713967,0.0025314768,False
103.44344,0.6008302,True
1.4596757,0.0014416461,False
1.1806744,0.0003353767,False
24.255169,0.07367052,False
9.530972,0.05362074,False
4.09743,0.007909525,False
2.8557308,0.008017471,False
3.6325052,0.014992269,False
31.669344,0.20114279,True
3.1671236,0.0050715366,False
8.441698,0.042967983,False
1.5669194,0.001863494,False
1.1217277,0.001004881,False
0.95027065,0.00056734425,False
112.11768,0.8829379,True
2.534872,0.0021078908,False
2.6366036,0.0016134353,False
114.03203,1.5345249,True
3.3846502,0.006863602,False
1.8080016,0.00060039805,False
4.463626,0.011341722,False
2.4415808,0.0018562516,False
1.3689419,0.0006674158,False
4.039116,0.0019817622,False
0.9774267,0.0013141861,False
8.834181,0.020141842,False
6.1276083,0.01220474,False
4.246422,0.0047270693,False
2.413322,0.003023396,False
1.6835028,0.0013149257,False
2.2173452,0.004871408,False
1.1315863,0.0023028816,False
0.75269043,0.0014958136,False
1.2293397,0.0016463792,False
1.0708041,0.00087377545,False
2.5719867,0.005557453,False
1.6855178,0.00095200026,False
12.799323,0.016375832,False
0.34074235,0.00012152808,False
2.2617722,0.0021788636,False
0.76976717,0.00071437727,False
1.2370449,0.0007868451,False
6.962545,0.0075661764,False
1.2612244,0.002993213,False
0.8559209,0.0010916705,False
0.74021214,0.00029228313,False
1.0589576,0.00075532484,False
2.5501704,0.013558232,False
3.215924,0.0040236427,False
24.767355,0.08828383,False
5.2318234,0.0041098455,False
0.60659754,0.0005027659,False
0.75506717,0.0005569225,False
2.3629797,0.002026264,False
6.37615,0.0099022295,False
19.832634,0.18204066,False
3.683668,0.0030763233,False
3.3051567,0.001894935,False
2.2441146,0.0023984853,False
2.3002183,0.0031887554,False
126.69459,0.5152998,True
4.174374,0.00597433,False
1.6831931,0.0015295215,False
1.7773756,0.0029634866,False
1.2137313,0.0013564194,False
1.4672643,0.0012326732,False
39.651947,0.497595,True
7.1049533,0.06154432,False
1.995938,0.0014392668,False
1.9998611,0.0014363043,False
31.973976,0.14311874,True
5.8261733,0.005352715,False
0.8221742,0.00040085346,False
2.2328312,0.0020734104,False
6.473944,0.0056275763,False
5.053883,0.004325184,False
3.2750282,0.005449899,False
4.2116857,0.0066395504,False
2.8439856,0.007402762,False
26.885693,0.2409928,True
44.268593,0.49151468,True
0.6579438,0.00056478113,False
0.14845343,0.0001462307,False
0.17640902,1.9665153e-05,False
2.015042,0.0035464,False
15.182076,0.09724351,False
0.5397563,0.0002370206,False
4.3084283,0.005596864,False
1.5286719,0.0015842635,False
2.0575802,0.0027227863,False
3.2037418,0.0018758383,False
39.326637,0.28673682,True
28.521725,0.15843531,False
0.4239493,0.0001240194,False
2.3872025,0.0017547095,False
0.50203806,0.00025665673,False
42.139908,0.31103414,True
3.617931,0.0024796575,False
1.9030443,0.0019224875,False
1.0339925,0.0024248587,False
0.7080183,0.00040537817,False
47.033855,0.2399795,True
1.0482497,0.0012545562,False
3.195106,0.0058798944,False
2.6434243,0.009834804,False
0.9046206,0.00049212994,False
142.33665,0.86970526,True
1.0433732,0.0009212331,False
58.347126,0.19900097,True
0.98336315,0.0010650103,False
3.0145335,0.004571108,False
1.7930162,0.0015633686,False
2.2614956,0.0029748657,False
0.43078086,0.0002390907,False
1.8781778,0.0026076443,False
2.504841,0.009864208,False
2.2188919,0.008313535,False
0.873522,0.00046265102,False
4.551635,0.0036556236,False
0.45124257,0.00030634477,False
2.7529895,0.0028278795,False
1.8032862,0.0014667534,False
5.511411,0.026063222,False
1.5036131,0.000893655,False
1.4399436,0.0012643652,False
1.8860902,0.0014400443,False
37.071568,0.20193556,True
1.2695949,0.002950918,False
18.573679,0.08029011,True
2.645855,0.011524256,False
0.30609673,0.00018313245,False
1.1223649,0.0012553253,False
1.5976664,0.0006301089,False
1.8775455,0.0011515347,False
1.8549762,0.0025126194,False
47.406994,0.48153913,True
0.6035877,0.0008267419,False
10.117277,0.007810369,False
1.7435616,0.0024360241,False
3.0695024,0.0028089029,False
2.2676907,0.0013378658,False
0.46676913,7.194688e-05,False
0.55339295,0.0003859598,False
6.7447133,0.008380759,False
1.6732702,0.0016922618,False
33.169575,0.16372617,True
144.11375,0.4388799,True
1.8926737,0.0010046843,False
0.49265787,0.0002267973,False
7.34105,0.018284412,False
1.4719466,0.00071425154,False
59.592464,0.14773177,True
5.9993925,0.0100204665,False
3.370378,0.0019021537,False
0.9811668,0.0005026924,False
0.8325064,0.0013055743,False
0.5425195,0.00032999145,False
10.663102,0.025742812,False
3.9075134,0.008477356,False
10.783997,0.11362395,False
28.796385,0.095467776,True
2.5684457,0.0035851477,False
2.071079,0.008587021,False
4.375243,0.01813604,False
2.3547103,0.0038498,False
22.471375,0.2239897,True
3.3102095,0.008019281,False
41.805965,0.2770514,True
4.499957,0.0050096316,False
6.1431475,0.015730187,False
3.3852134,0.0018463107,False
2.3114476,0.0016140263,False
10.301007,0.030593043,False
5.769511,0.012432359,False
0.5436041,0.00095610705,False
0.5903116,0.000496816,False
2.63284,0.0028190026,False
4.5166965,0.0047228755,False
3.538731,0.0032222434,False
0.63012636,0.00047437887,False
1.2518797,0.0016322145,False
1.7288496,0.0029804236,False
12.45994,0.06553267,False
1.0651218,0.00037422706,False
52.269505,0.15888779,True
0.58227617,0.002270645,False
7.859234,0.010629252,False
0.65652883,0.0004957322,False
50.46813,0.37082857,True
1.067906,0.00092122005,False
42.12332,0.77551365,True
2.8801475,0.0036060899,False
0.5407857,0.00015710003,False
0.9524728,0.001373122,False
1.0299392,0.00044751936,False
4.6346335,0.004176709,False
0.2789109,0.000103307626,False
1.7529725,0.0026307376,False
111.404655,0.64479786,False
6.803893,0.0058830213,False
1.0805169,0.0023852244,False
22.585485,0.031631425,False
0.24380545,0.000109994086,False
12.089476,0.024931276,False
76.8858,0.09711228,True
2.7183483,0.015261932,False
0.6701514,0.00049297186,False
3.0983543,0.007832078,False
0.90108585,0.00091236643,False
89.69347,0.6155257,True
1.9415466,0.0014703111,False
4.0257263,0.011412016,False
22.214823,0.24350765,True
72.28812,0.4382222,True
1.1964437,0.005591466,False
4.028868,0.004448645,False
9.1487465,0.012144589,False
0.65259945,0.00030703528,False
1.3648025,0.00083279214,False
1.016996,0.0008805706,False
2.5717804,0.0032116426,False
4.6837435,0.017088417,False
5.052907,0.0027656276,False
87.97523,0.34322652,True
1.9199814,0.0009169518,False
3.2760425,0.007617205,False
0.74183375,0.0005843737,False
1.7827662,0.004756941,False
4.1808796,0.027281523,False
5.374257,0.0040404955,False
7.6133327,0.014211506,False
0.24916515,6.185027e-05,False
10.763959,0.04932916,False
1.1536999,0.0010962376,False
44.072937,0.15996164,True
27.803272,0.09367265,True
0.9379386,0.00062815694,False
1.7074941,0.003051632,False
1.4923203,0.0072474503,False
122.31766,1.5990725,False
0.6998746,0.0012205732,False
6.844601,0.007195605,False
7.388899,0.02079741,False
2.690328,0.0046073077,False
7.616075,0.030236585,False
2.5359669,0.0016791793,False
0.61636925,0.0003453676,False
0.717373,0.00032144308,False
0.8841255,0.00080337527,False
4.3714404,0.0035595829,False
24.6624,0.14271815,True
0.6412862,0.00046870077,False
1.0245619,0.0017241496,False
40.343975,0.05657707,True
3.0128253,0.0014459635,False
32.20822,0.17731157,True
47.782307,0.11592865,True
34.575054,0.18745708,True
23.492723,0.058694944,False
3.6731405,0.002090821,False
1.6172812,0.0016798584,False
17.93146,0.028508238,False
2.1240375,0.0012659966,False
0.45132166,0.00027217343,False
1.5086987,0.0014595881,False
22.724257,0.045963507,False
2.6975145,0.0064166463,False
8.959486,0.093993165,False
1.1827738,0.0011582251,False
6.2152085,0.0068563856,False
0.920568,0.0023097734,False
2.294662,0.0018214788,False
38.42972,0.15198374,True
1.3325362,0.0017443213,False
2.3330908,0.0008828328,False
8.513536,0.015215371,False
5.5112553,0.078037426,False
9.12309,0.0857827,False
1.7724746,0.001200191,False
1.8036902,0.0011472427,False
1.2935365,0.0006138594,False
5.829815,0.019660763,False
1.158092,0.001296509,False
10.084935,0.015853358,False
1.1175684,0.00050999504,False
1.6994586,0.0015765757,False
0.9655087,0.0010941846,False
20.209589,0.046656873,False
3.2147496,0.023816887,False
1.412578,0.0009952171,False
30.365194,0.119315825,True
0.38747308,5.7781814e-05,False
4.636221,0.018804708,False
0.41166887,0.00038225786,False
54.902172,0.4940735,True
1.3865098,0.0011181836,False
4.190089,0.0045869136,False
29.497507,0.07480215,True
1.5285492,0.001160054,False
0.623026,0.0004038373,False
0.2170839,0.00026143258,False
1.2034711,0.0011377432,False
4.9639297,0.0045561,False
6.032693,0.009084287,False
3.8208578,0.0034910012,False
1.1741906,0.0011993246,False
6.783679,0.03569939,False
1.6555797,0.0010596726,False
8.970805,0.01721618,False
0.506483,0.0005761371,False
24.573181,0.13110551,True
100.84111,0.55619824,True
1.4672067,0.0024543102,False
5.8821583,0.004924182,False
8.727734,0.028312376,False
63.06379,0.30761844,True
3.1197536,0.0023169415,False
1.0903728,0.0004920766,False
14.345175,0.011245355,False
1.860421,0.0015646638,False
3.5879762,0.019108765,False
12.364409,0.11903362,False
6.07107,0.0155992415,False
7.6016254,0.028182205,False
2.3306704,0.0015811417,False
0.44888225,0.00045075302,False
1.9784619,0.0027286648,False
3.6525586,0.0042318217,False
6.021836,0.017110687,False
1.666555,0.0026307078,False
0.18806714,8.485431e-05,False
9.39797,0.018749123,False
10.833743,0.037511125,False
111.458244,0.7617634,True
0.32313544,0.00043564383,False
11.215447,0.015895914,False
57.919632,0.28817272,True
0.85606533,0.00069781695,False
0.99378085,0.00043305336,False
1.9969522,0.0016224636,False
1.3479799,0.0016215146,False
0.68705845,0.000421396,False
3.4713469,0.0075572887,False
18.582499,0.038042463,False
2.408103,0.0015927069,False
88.5147,0.13711603,True
0.40796602,-9.399495e-05,False
23.78233,0.16890445,True
0.7332573,0.0007651603,False
16.457811,0.08980094,False
53.551075,0.17260775,True
1.4040844,0.004009574,False
2.752196,0.003305121,False
1.1809772,0.0009480729,False
0.7801073,0.00033656007,False
1.0217117,0.0015731046,False
0.9838032,0.00074774725,False
3.5438018,0.0034911889,False
0.85896736,0.00047322374,False
46.017883,0.20109642,True
5.339902,0.00454202,False
1.532255,0.00091195037,False
5.8263764,0.030163206,False
1.0737886,0.0014356321,False
24.249752,0.1182193,True
0.31983092,5.7789322e-05,False
4.415177,0.011727787,False
8.845596,0.021790957,False
0.91012937,0.0008505238,False
1.3753537,0.0016417687,False
52.26753,0.36876017,True
1.1416692,0.00064472435,False
1.838378,0.0024754812,False
8.280459,0.0552009,False
7.5891943,0.011925529,False
17.459957,0.11300495,False
13.119469,0.055161398,False
0.3659018,7.100776e-05,False
4.5743613,0.0027005011,False
52.664135,0.51925623,True
4.1254077,0.017096551,False
6.1528864,0.007657324,False
14.594917,0.04525527,False
41.3177,0.18251863,True
6.1364484,0.0042621866,False
0.47844276,0.00052005495,False
0.84748083,0.0012219857,False
0.5746816,0.00068391813,False
0.75541705,0.00080074265,False
0.43642962,0.00043975434,False
63.239372,0.54803777,True
2.4116302,0.002898566,False
2.3921897,0.002585066,False
1.4471992,0.0008339719,False
153.8485,0.63106835,False
89.226715,0.07238823,True
0.70272577,0.00087669736,False
9.50047,0.023864409,False
2.9372838,0.0032652928,False
39.858616,0.17158861,True
7.452463,0.026188273,False
1.5196885,0.0027281456,False
1.6809292,0.0022531927,False
14.610789,0.031164803,False
3.8728924,0.0035872897,False
41.160767,0.0733153,True
0.32343465,0.000116294745,False
4.2511244,0.009038519,False
0.65018505,0.0012009356,False
143.67137,2.4492836,True
0.5528588,0.0010398626,False
1.814076,0.001392018,False
4.0259724,0.004837702,False
1.2883329,0.0015458638,False
4.508448,0.010573659,False
1.1309874,0.00043995958,False
1.3700982,0.005827143,False
0.63106966,0.0013388367,False
2.8618572,0.0033367705,False
72.28907,0.47888583,True
1.3817016,0.0009119108,False
0.25071195,8.8656554e-05,False
2.8791943,0.0036028433,False
3.07702,0.0016550533,False
0.27547994,2.4309731e-05,False
0.81233746,0.0005005696,False
82.96488,0.33771688,True
21.61142,0.054339092,False
4.8270965,0.0027314555,False
1.2019764,0.0022642747,False
84.8632,0.5758923,True
93.969894,0.5560293,True
7.8586044,0.013512864,False
1.8457023,0.005003337,False
2.2564049,0.007460403,False
2.3612688,0.00466638,False
0.9900935,0.0005260529,False
1.1540564,0.0013224238,False
1.5667521,0.0019304261,False
120.98558,0.84454536,True
1.0374665,0.00042001915,False
2.5189233,0.0025123172,False
2.576505,0.024996815,False
0.29285136,9.973679e-05,False
0.75813675,0.00044742646,False
2.485894,0.003120089,False
1.0173603,0.00043241773,False
36.573498,0.076787286,True
4.497654,0.0034139622,False
2.0563986,0.0035057804,False
0.22548108,0.000108087464,False
3.572887,0.013263674,False
6.4593363,0.007972802,False
16.563074,0.024405353,False
1.3846477,0.0008429359,False
0.34811905,0.00027565914,False
2.4625497,0.001260296,False
3.3412156,0.0048052864,False
36.80511,0.21302456,True
1.1311581,0.0012053531,False
1.8314906,0.0012917952,False
96.021576,1.1189243,True
2.1995716,0.0015473571,False
0.4209763,0.00021168462,False
3.467574,0.0029058065,False
3.787613,0.0048137577,False
5.221082,0.0073032714,False
0.870678,0.001832506,False
3.1218512,0.00540613,False
57.063156,0.21415539,True
143.98466,0.8026806,True
2.555737,0.003338722,False
1.8145463,0.0009408158,False
0.91628855,0.0004900779,False
0.5389513,0.00013434759,False
1.1388211,0.002330524,False
2.7923813,0.004755891,False
13.933084,0.030340897,False
1.6700721,0.0009234175,False
1.1537288,0.0012816724,False
0.5008581,0.00017319154,False
130.48679,0.34338897,True
0.40230107,0.00021824223,False
0.2482578,6.7684916e-05,False
2.1232257,0.0023676115,False
1.3022376,0.0014426305,False
0.40420115,0.00025408895,False
0.7143703,0.0002861966,False
0.8731316,0.0015645857,False
2.7786777,0.0017092442,False
1.2416657,0.0015693486,False
11.192466,0.04065393,False
1.3390204,0.00058747036,False
12.938166,0.5003156,False
1.7710892,0.00079578627,False
65.12674,0.17553811,True
99.12169,0.3078904,True
0.603846,0.0021338183,False
8.644601,0.01504143,False
2.4768705,0.0011861459,False
1.0495664,0.0004475594,False
3.231393,0.008612479,False
67.69252,0.4073506,True
98.14901,0.4471121,True
2.8164158,0.0030122567,False
0.75344676,0.0004782466,False
6.802577,0.01648686,False
1.772524,0.0013555484,False
33.41346,0.14223583,True
11.454558,0.054729056,False
3.9462945,0.0039327946,False
0.2926009,4.1585212e-05,False
2.354621,0.0020008027,False
2.7959647,0.006460821,False
3.4027672,0.0015110765,False
0.33833435,0.0013411483,False
1.6589755,0.0008461764,False
5.6482644,0.013284974,False
0.8802728,0.0008239562,False
4.8473144,0.00870386,False
11.654918,0.022455279,False
7.2700467,0.016842071,False
7.7777443,0.03006506,False
4.248664,0.011371781,False
7.653516,0.032275185,False
0.73363113,0.00080833194,False
30.27394,0.10994375,True
1.296125,0.0019525785,False
4.692954,0.009673991,False
2.25668,0.0043214154,False
1.2308325,0.0026412436,False
2.31495,0.0014078226,False
88.17465,0.3333337,True
1.2240205,0.006187671,False
22.43398,0.13804886,True
60.384995,0.23060429,True
28.776825,0.029741578,True
2.981663,0.0027437853,False
7.003858,0.013457009,False
1.7773696,0.0023018532,False
33.799263,1.126519,True
40.6093,0.2278443,True
1.2177552,0.0006671003,False
0.42834455,0.0016809963,False
1.8483909,0.0024913568,False
1.188168,0.00093093596,False
0.406018,0.0002259835,False
75.044815,0.24007985,True
116.152534,0.4223374,True
59.716724,0.19547938,True
0.6517274,0.00025632803,False
0.555926,0.00080551405,False
2.0204759,0.0015493254,False
4.952421,0.008756924,False
28.392193,0.12063255,True
3.1500115,0.019932706,False
14.198399,0.038733482,False
1.1822307,0.0007358638,False
2.2812495,0.0022711991,False
19.27414,0.14198443,True
2.2641177,0.0032797582,False
0.2882133,0.00011760986,False
26.17706,0.07213783,False
69.657524,0.23826206,True
16.746069,0.06046954,False
0.8651657,0.00050099543,False
3.1128592,0.0031264499,False
1.3136001,0.0013679438,False
1.4976428,0.004890875,False
0.7151035,0.0004903234,False
1.5243602,0.0007155421,False
118.98039,1.4182296,True
4.5156817,0.008844459,False
1.1006345,0.0018620094,False
1.0528688,0.0005848253,False
0.6951612,0.00022934086,False
3.0998151,0.002279764,False
83.460594,0.3145237,True
1.406625,0.0011100317,False
95.81941,0.19746482,True
2.5833678,0.0025915438,False
1.2232028,0.006734032,False
0.31853664,0.00023471878,False
2.1789262,0.0017666048,False
0.91373277,0.00095638016,False
21.861992,0.13619563,True
1.5108783,0.0019213893,False
13.409095,0.09199157,False
1.4309845,0.0023015135,False
1.1957158,0.0020040625,False
1.409364,0.0018239897,False
7.813564,0.030458095,False
23.056463,0.12816219,True
2.1678407,0.0034150584,False
8.671561,0.008070969,False
3.649774,0.0036507654,False
1.9777666,0.0021741223,False
100.52523,0.3142473,True
2.0667272,0.004325693,False
1.0211446,0.0009350616,False
0.5907761,0.001019863,False
4.0054455,0.006288741,False
28.940207,0.15408435,True
0.8461558,0.00053027517,False
1.9809604,0.0019920252,False
1.2581521,0.0013495232,False
4.3432126,0.0054449737,False
8.056867,0.0045248307,False
1.8733327,0.0020863265,False
1.1876906,0.0009948204,False
3.6705358,0.004102911,False
0.81458163,0.00091835915,False
2.9861143,0.0028470457,False
6.8387923,0.008073598,False
0.37083268,0.00045189966,False
1.5030715,0.0007907406,False
1.8371072,0.0033081295,False
3.5524223,0.0036995308,False
0.15583432,6.2093546e-05,False
2.895064,0.015003951,False
0.9136584,0.0012669386,False
23.495817,0.056769125,True
0.5123472,0.00012862956,False
6.7152557,0.021079855,False
25.8298,0.05140584,True
11.248768,0.04347484,False
0.8202212,0.0040251035,False
6.350491,0.008732671,False
0.3321269,0.00022278388,False
0.3048005,0.0001931382,False
87.90718,0.39030063,True
81.237526,0.9305854,True
1.254814,0.0016288861,False
1.1608348,0.0010993727,False
0.4104729,7.4579555e-05,False
0.30181935,9.949593e-05,False
1.2975621,0.0010714503,False
1.5861821,0.000934992,False
3.7267818,0.013127364,False
1.034061,0.0011590056,False
7.9307756,0.007954948,False
7.213502,0.020807497,False
4.04609,0.00833296,False
0.9255574,0.0006451056,False
6.023995,0.016209502,False
0.59552616,0.0007889848,False
43.046997,0.038906768,True
5.8326845,0.0055925325,False
19.558886,0.08256305,False
9.380857,0.055280134,False
1.9273635,0.0027398097,False
0.7384599,0.00034620916,False
4.85601,0.014962871,False
2.3265498,0.0014773738,False
1.4255978,0.0017584839,False
5.2115726,0.008159715,False
2.200808,0.00742513,False
1.4849391,0.006971839,False
2.3209527,0.001936547,False
5.6973124,0.0037041893,False
1.2052583,0.0012368299,False
6.0217323,0.0036702584,False
6.398175,0.005204642,False
4.7926393,0.006156613,False
1.1881448,0.00038694777,False
29.431326,0.09137601,True
6.3493648,0.012018507,False
1.4245024,0.002674983,False
8.075345,0.037818596,False
115.928246,0.5099449,True
1.2858484,0.0005027994,False
5.0721946,0.008615754,False
0.7250268,0.0009350709,False
18.233274,0.10300854,True
2.7091794,0.010056225,False
1.6948912,0.0010719607,False
0.96498597,0.0009608178,False
9.333593,0.02999448,False
1.5720475,0.0006754808,False
5.865456,0.0145887025,False
6.2121453,0.022864563,False
2.2521248,0.0019373731,False
23.722816,0.08287276,True
1.0932434,0.0010660327,False
0.9729977,0.00056984357,False
1.9656209,0.0026627742,False
16.869898,0.01976972,False
1.8325895,0.001552945,False
2.7032926,0.0047575273,False
0.26910922,9.580233e-05,False
162.57944,0.5960287,True
1.182406,0.0019064955,False
16.738974,0.04456875,False
0.22259903,5.5178476e-05,False
19.156584,0.058850832,False
0.6133025,0.0009153798,False
0.3486074,0.00014117779,False
11.327508,0.038514555,False
4.763017,0.01265067,False
4.368222,0.0068484386,False
0.68588245,0.00026029488,False
1.2783382,0.0007948743,False
0.17599443,5.1961848e-05,False
3.1524475,0.003302693,False
0.6466245,0.00055263785,False
1.16949,0.0016420116,False
12.038174,0.025456421,False
1.0200049,0.0006056911,False
16.237106,0.044763993,False
0.7382453,0.00019405165,False
69.869225,0.7624494,True
1.3094712,0.0029574553,False
8.175378,0.023787703,False
32.523342,0.34314266,True
1.3263577,0.0006972938,False
140.00998,1.0938188,True
1.136441,0.0005358793,False
1.1900011,0.00038507278,False
0.77178895,0.0006762645,False
3.6945899,0.0019941851,False
2.6668363,0.0043989844,False
65.78279,0.4109453,True
1.1036559,0.0015331522,False
2.081634,0.0015417261,False
0.86094904,0.0041306233,False
1.8938047,0.00162104,False
7.966451,0.0143084135,False
10.875475,0.0255571,False
1.7096615,0.0016773778,False
2.9134521,0.011079375,False
1.7140328,0.0009198454,False
51.880676,0.25635472,True
6.7579613,0.013476635,False
3.2847626,0.006438341,False
118.7904,0.23812255,True
2.9481413,0.0032814215,False
23.775854,0.07262601,True
3.8474314,0.0022056988,False
0.20112194,6.6977314e-05,False
0.57380533,0.00048364053,False
2.135601,0.0021351376,False
5.0568404,0.00578855,False
1.568,0.0004952294,False
3.4791174,0.0067529986,False
2.0260758,0.0016139373,False
2.9693286,0.0039760745,False
59.25894,0.3809217,True
0.99788743,0.000807459,False
1.928733,0.0034783217,False
0.37135383,0.0011921711,False
2.2357223,0.007698058,False
2.6161745,0.007134616,False
18.279345,0.010654964,False
1.5507908,0.0008887262,False
73.51143,0.38364142,True
0.6507026,0.0009933473,False
1.3617078,0.00092550577,False
4.891874,0.023903318,False
2.2302613,0.0044279764,False
34.640705,0.11666544,True
0.71192646,0.00051870977,False
23.819569,0.04762717,True
0.526422,0.0003732327,False
2.2589266,0.004139459,False
8.251097,0.010687966,False
37.789406,0.11580262,True
5.1647577,0.010029733,False
2.9673095,0.0022944114,False
0.81181115,0.0004905716,False
0.5979294,0.00022638962,False
7.006547,0.015482392,False
42.953655,0.07991038,True
1.3995173,0.0009946905,False
32.44842,0.15636723,True
15.149015,0.10035226,True
2.3857055,0.004125108,False
1.8165548,0.0021743462,False
15.618491,0.06061954,False
112.343636,0.38601094,True
2.8353555,0.0022198525,False
1.5497117,0.022858502,False
3.9392183,0.0021981532,False
4.5410333,0.015950909,False
7.8672533,0.022606537,False
22.255247,0.058572058,True
35.409325,0.06766448,True
1.4343861,0.005627035,False
33.092686,0.06490731,True
0.29889175,0.00018456427,False
1.0595614,0.0015030204,False
1.9021935,0.0033766064,False
1.7787727,0.0008218824,False
0.071072675,1.6688042e-05,False
13.635186,0.021475304,False
1.9918393,0.0018091784,False
1.575271,0.0012481834,False
0.30071023,0.0004194707,False
3.2344515,0.0026790234,False
0.89686096,0.0006335989,False
105.20824,0.39679754,True
114.679344,0.6688689,False
27.089878,0.035245646,False
0.26539496,0.00028798662,False
39.513813,0.5166797,True
2.6039367,0.0013981652,False
11.198765,0.2084967,False
3.267721,0.006944774,False
23.273916,0.034041345,False
0.5573821,0.00028027425,False
0.7839418,0.0007594094,False
1.6269495,0.0048096953,False
2.3502,0.00097201765,False
0.98601997,0.00051254407,False
0.40602434,0.0021534576,False
0.24481024,0.00013750902,False
4.635224,0.0037348699,False
0.45896134,0.00034519017,False
10.868461,0.016174246,False
0.41087773,0.00018833921,False
7.7820907,0.016451519,False
0.5141191,0.0005382887,False
60.8301,0.29795077,True
0.7803109,0.00033609418,False
3.2299144,0.032201443,False
4.5504413,0.0031667873,False
4.9994426,0.01454584,False
2.220182,0.00079698395,False
4.360419,0.007325668,False
5.3184414,0.02998308,False
1.01223,0.000585055,False
113.01287,1.2155116,True
2.7482913,0.0063804016,False
1.6755224,0.0011908417,False
1.585756,0.0012411436,False
1.18833,0.0005385282,False
1.8492122,0.003200536,False
0.3804534,4.7896174e-05,False
1.2747676,0.0018310484,False
5.3573313,0.0018952955,False
116.972145,0.67467576,True
0.29251075,9.437915e-05,False
1.3177212,0.0006456615,False
15.993032,0.02040977,False
1.0045016,0.0019139268,False
3.717066,0.007955611,False
4.405353,0.005404885,False
1.0926696,0.00043475418,False
8.577122,0.018818961,False
11.089096,0.06314471,False
3.6062706,0.0025969525,False
0.94828796,0.0008068194,False
1.7741127,0.003240535,False
2.875567,0.0045347265,False
3.4868333,0.0015829215,False
7.337706,0.008742059,False
1.974659,0.0045337416,False
52.47004,0.1456643,True
6.323119,0.005926542,False
5.610611,0.01209806,False
4.324703,0.0057667764,False
7.8981066,0.024864685,False
5.6416507,0.0054346705,False
1.2360044,0.0006772394,False
3.256064,0.006583103,False
0.42384866,0.00093797146,False
1.5178645,0.00065995194,False
1.0582232,0.0010664731,False
120.689384,0.8609889,True
2.5425868,0.0057658735,False
1.9243008,0.0010312581,False
2.9167287,0.0030858475,False
0.7223539,0.0008551297,False
1.4483397,0.0023428218,False
1.2224743,0.001884172,False
2.7770622,0.0018571229,False
79.65416,0.7670127,True
5.933982,0.00495454,False
1.4339539,0.0009995508,False
1.7104794,0.0008822626,False
1.0478097,0.00077919767,False
3.318068,0.002985367,False
0.3718121,0.0006329686,False
1.9418693,0.0010299515,False
1.7737312,0.0013012337,False
1.217087,0.00040974305,False
2.291851,0.0011387002,False
3.063839,0.003958988,False
4.079065,0.007575744,False
0.92888254,0.0017992152,False
0.95353705,0.0012076023,False
0.61266184,0.00057981705,False
0.5727122,0.0001350654,False
3.8838081,0.005572318,False
0.4259583,0.00030647113,False
38.353024,0.1249636,True
1.3908787,0.0017632102,False
1.1163554,0.00062337425,False
2.3033972,0.009145962,False
0.94456446,0.0007636895,False
4.1013527,0.004853528,False
0.44585934,0.0002771541,False
85.07104,0.2815911,True
2.5292518,0.004727333,False
1.7775989,0.0029641215,False
1.481213,0.0010924351,False
5.512294,0.015539426,False
0.28836223,0.00019766632,False
15.144118,0.03087914,False
3.5103438,0.003010626,False
2.3352668,0.0015545557,False
41.688896,0.15666458,True
0.23746128,0.00015491486,False
17.990484,0.07939498,True
5.4962935,0.0794049,False
2.3607845,0.007315316,False
2.4138794,0.009608462,False
14.631882,0.09120599,False
1.0575371,0.0013325433,False
0.46203813,0.00056249654,False
4.2155623,0.004016149,False
19.79848,0.1632188,False
39.925575,0.1525929,True
5.202876,0.0053451927,False
19.827799,0.16480549,False
5.371354,0.009093142,False
1.0512676,0.0005290088,False
87.415375,0.3830334,True
0.6011525,0.00027221086,False
4.619663,0.0028957296,False
10.573976,0.03970238,False
0.29538965,5.469474e-05,False
6.6951723,0.011366897,False
0.65667015,0.0017947097,False
0.8482294,0.0010316832,False
4.256679,0.003877039,False
3.50069,0.0026553217,False
0.1282152,7.449054e-05,False
0.64919084,0.00041590107,False
1.1896209,0.00085071253,False
106.863625,0.4212038,True
144.58745,0.97234297,False
8.715219,0.034694925,False
3.7881577,0.0045850705,False
0.87002724,0.00039510522,False
3.1230228,0.0059980196,False
0.93048024,0.0004302652,False
1.4499885,0.0019723142,False
10.25935,0.031816475,False
5.2064505,0.012088964,False
90.08228,0.48576877,True
108.90281,0.2073611,True
11.405031,0.017269403,False
0.713372,0.00065036444,False
0.9246006,0.00067667477,False
0.2913002,0.0003084554,False
44.794823,0.0951553,True
2.3531098,0.0027053338,False
2.2952528,0.0016156049,False
0.84129286,0.0010075942,False
1.4115545,0.0035851337,False
0.69382143,0.00036550662,False
5.8209295,0.020935908,False
0.85776436,0.00092470297,False
72.56247,0.14449571,True
0.63741654,0.00023912458,False
26.83054,0.19848871,True
2.500905,0.0027360034,False
1.9185785,0.0012911065,False
49.696926,0.25970817,True
0.8428604,0.0006753921,False
20.975533,0.11713186,False
2.3781874,0.0047420324,False
8.626705,0.028592154,False
144.75084,0.3485899,True
2.1163168,0.0022566766,False
1.4095848,0.0024338104,False
1.4984282,0.0013015284,False
4.932805,0.0031146193,False
0.95640934,0.0010509664,False
1.8293421,0.0037191575,False
7.424231,0.017031226,False
3.26769,0.022190377,False
4.3216376,0.016739061,False
1.3233887,0.000561683,False
49.99728,0.29693368,True
1.5631782,0.0022614093,False
0.39440763,0.00025041157,False
114.08994,0.6663139,True
0.2768333,5.755649e-05,False
0.72184634,0.00040727318,False
0.82808214,0.0011463162,False
25.588205,0.271167,True
0.47450164,0.0003402845,False
13.296682,0.032832343,False
2.6445887,0.0019604452,False
15.294198,0.089238025,False
1.9947908,0.0026334124,False
0.900403,0.00122281,False
4.101359,0.0056530954,False
0.360268,0.0001614269,False
0.57102287,0.0004590822,False
7.8600497,0.00974815,False
120.65487,1.0704048,True
0.7182847,0.0005791,False
19.440039,0.12236746,False
1.6660012,0.002150778,False
0.44651034,6.921304e-05,False
1.5039251,0.0011854349,False
3.3514225,0.0094456235,False
0.44834659,0.000590756,False
0.25674978,4.826096e-05,False
23.074322,0.09441601,True
2.6346166,0.015680468,False
15.469394,0.022785544,False
27.97164,0.16753551,True
13.161942,0.036260836,False
2.32851,0.003578587,False
1.1088829,0.0008308791,False
65.4442,0.34339446,True
1.3037653,0.0018701232,False
1.3226641,0.010375641,False
4.5535316,0.0068977047,False
7.675296,0.02221922,False
0.33632562,9.924811e-05,False
2.9289353,0.0029774066,False
6.2501316,0.032365315,False
7.162373,0.014047409,False
1.9069752,0.0026919208,False
2.032885,0.0008394809,False
4.369575,0.003914885,False
6.089641,0.005616557,False
1.1019197,0.0010464971,False
3.2021768,0.004314985,False
6.5765543,0.013509301,False
4.3666162,0.005752181,False
0.6508454,0.00037005148,False
18.792166,0.057169653,False
2.7307198,0.0046245228,False
46.265236,0.088243544,True
3.0878341,0.0037207995,False
36.805027,0.2574247,True
1.1981729,0.0013845132,False
36.281807,0.2922776,True
2.3192716,0.002912715,False
12.7342205,0.010809744,False
17.714813,0.12499078,False
3.0510957,0.0022601928,False
7.5287976,0.0083209425,False
9.065041,0.013224939,False
0.02209809,5.4835255e-06,False
2.6111288,0.003926164,False
130.32104,0.9529159,True
0.3015282,5.8387406e-05,False
3.8410969,0.008357572,False
6.6274495,0.02303422,False
7.684739,0.0044686794,False
3.761252,0.010727992,False
2.066004,0.0025114967,False
0.6932155,0.0012503876,False
87.32933,0.4690927,True
0.41053298,5.9092417e-05,False
2.4024556,0.0035685706,False
3.6483946,0.005712093,False
2.3576927,0.0011978173,False
27.383574,0.078950666,True
4.932944,0.0059729666,False
0.19656153,6.5547705e-05,False
5.133376,0.011775389,False
6.940372,0.003659511,False
19.080164,0.16037302,True
112.63864,0.3804988,True
0.6441308,0.0004364194,False
0.83456475,0.0023157,False
3.7188902,0.004825089,False
5.1279373,0.026952129,False
20.182127,0.031069469,False
1.5098398,0.00071610766,False
1.3527949,0.0019220791,False
2.171231,0.0019117934,False
1.5898187,0.00079018157,False
13.513579,0.06946428,False
0.49714807,0.00024009397,False
1.4038398,0.00053714984,False
44.732887,0.62969625,True
24.075254,0.16148101,False
0.21082063,0.00018673492,False
2.9011571,0.008318754,False
2.289012,0.0148693565,False
2.6025913,0.0020626998,False
3.2149673,0.0103960475,False
10.057532,0.00897767,False
1.2029027,0.0005985014,False
5.774866,0.010042059,False
0.4896018,0.0002457201,False
2.9036593,0.00503071,False
1.0364411,0.0014322947,False
2.938769,0.0029028738,False
0.95661235,0.002061962,False
0.71014684,0.00059750804,False
2.0408201,0.023067852,False
18.351715,0.08210841,False
12.786448,0.03235975,False
2.7885227,0.0020565665,False
38.235264,0.31557325,True
2.2918112,0.0020523537,False
103.97762,0.8483854,True
1.0765421,0.011096847,False
0.6924658,0.0010408789,False
1.5881871,0.0016373377,False
24.593206,0.034349173,True
58.84525,0.32269898,True
2.0855045,0.0013092787,False
4.5224214,0.010157224,False
0.5763293,0.00042530592,False
1.217058,0.0013665825,False
20.552786,0.031116512,False
1.0859135,0.0008094227,False
104.36357,0.70432764,True
0.338666,0.00037583447,False
5.3907676,0.009906706,False
0.48079377,0.00034170825,False
0.8042286,0.0016238674,False
0.44607326,0.0005196677,False
4.6863456,0.011363793,False
2.4696856,0.0023212964,False
2.2634318,0.00388867,False
0.73520553,0.00054902735,False
2.7512817,0.007303099,False
0.6597713,0.0018095215,False
1.6534929,0.002635146,False
0.45079258,0.00048779068,False
79.10544,0.2888729,True
0.33084527,5.5048586e-05,False
1.1166952,0.0014797174,False
6.2473845,0.012147794,False
1.3127136,0.0012674073,False
2.0611076,0.0011506118,False
2.6569588,0.0013926816,False
0.44530722,0.0003239637,False
1.7230496,0.0008859297,False
0.5444816,0.000530688,False
50.398746,0.57337993,True
9.250475,0.023491472,False
1.593353,0.0006747425,False
4.995058,0.021237511,False
98.97668,0.19221702,True
2.233834,0.0025179186,False
1.9342288,0.0015665521,False
1.3007437,0.0012571034,False
0.7878761,0.0003875367,False
3.4185138,0.0020874925,False
6.246752,0.015976598,False
0.69889766,0.00047194655,False
0.52714527,0.000246639,False
7.6858406,0.011838545,False
1.2780155,0.000859495,False
3.2635872,0.018586302,False
1.7375302,0.0012213411,False
0.23267345,0.0002387953,False
3.5349994,0.0034321276,False
3.870428,0.0056094765,False
1.7261112,0.001254922,False
0.6615324,0.0003520681,False
0.18351297,5.3274794e-05,False
4.998834,0.004642167,False
4.10657,0.0037653223,False
7.530301,0.019079436,False
1.0237113,0.0014111707,False
5.818345,0.017028576,False
1.6633254,0.0009527209,False
0.29238167,5.9579732e-05,False
5.255479,0.012677724,False
2.0287826,0.00092852535,False
0.6364206,0.0004931466,False
0.5307596,0.00049871474,False
1.073688,0.0015770961,False
99.86056,0.3882527,True
18.158339,0.0504578,False
10.959997,0.056795985,False
2.0418344,0.0063297264,False
0.56096977,0.00046874263,False
0.2769727,0.00012463846,False
115.65366,0.80224025,True
0.7654796,0.0009824598,False
0.2949314,2.5262154e-05,False
4.5308094,0.014361315,False
0.41684622,0.0003760421,False
25.738281,0.053511187,True
0.6711666,0.001113737,False
0.38382548,0.0004088097,False
1.2763853,0.0012368136,False
7.3550196,0.031202294,False
4.7121253,0.005657358,False
8.506392,0.033335347,False
0.8244717,0.0004819032,False
1.9540327,0.00069558085,False
0.2690594,-1.3108191e-05,False
0.5669412,0.00048885774,False
6.379914,0.011586961,False
1.1473981,0.0005794156,False
5.470793,0.03203883,False
3.3844357,0.0076893563,False
1.7467024,0.0015531431,False
2.0479324,0.001448655,False
2.363583,0.00535897,False
6.3153315,0.0062349075,False
4.7997327,0.006381329,False
31.74696,0.23949426,True
1.7965293,0.007216731,False
0.8056599,0.0004823074,False
1.1787189,0.0015449901,False
0.363411,0.00014474831,False
1.5234994,0.00072529423,False
4.757313,0.005145778,False
2.3059857,0.0021475125,False
2.904877,0.0031998795,False
92.00669,0.663622,True
40.488625,0.12368576,True
36.531544,0.18206799,True
2.7891073,0.002475961,False
10.91911,0.0102456845,False
3.298857,0.007590995,False
4.5920277,0.009264366,False
0.13636081,5.387263e-05,False
0.9772094,0.00067664427,False
4.371554,0.0030086664,False
3.4305966,0.0026821736,False
1.8362459,0.001325343,False
0.50623536,0.00060419296,False
95.1151,0.5213408,True
28.313145,0.06831308,True
1.9316169,0.00261974,False
3.828395,0.024192961,False
0.82966596,0.00060209865,False
2.324501,0.0030989258,False
6.3000503,0.016177133,False
0.87521046,0.0007493207,False
5.2615743,0.01746473,False
41.48001,0.18975902,True
4.014313,0.010967908,False
23.553492,0.117035344,True
3.668171,0.0028760536,False
0.4577185,0.00079037837,False
29.91923,0.37448248,True
1.7204188,0.0026528141,False
7.646908,0.018469796,False
3.0652103,0.0021367907,False
0.8705354,0.0011229205,False
2.270506,0.0014137388,False
11.101644,0.014560578,False
2.001144,0.0011572817,False
0.96768516,0.00084323436,False
6.61783,0.04052851,False
136.83641,0.8350226,True
2.4059107,0.005559151,False
4.0127397,0.002767845,False
5.49726,0.005340131,False
4.5493455,0.0049289726,False
1.6870756,0.0017130966,False
2.940615,0.0011571818,False
26.897095,0.08711572,False
17.403694,0.074714415,False
123.14816,0.84226793,True
2.2434707,0.0025591957,False
1.1354887,0.0007656093,False
2.110299,0.008348694,False
0.80565387,0.00097092194,False
1.3589768,0.0018679672,False
4.536166,0.0040754173,False
2.2737274,0.0018421444,False
2.3405054,0.0033035236,False
94.147385,0.2540732,True
170.83282,0.46795183,True
4.1356635,0.0035924409,False
3.8277578,0.003525884,False
1.379717,0.0011219054,False
0.43542504,0.0008349689,False
2.4265232,0.00466209,False
4.2792497,0.0056134164,False
1.8104059,0.0015600866,False
50.94537,0.42049283,True
1.1635784,0.0007213459,False
0.22663105,1.7995306e-05,False
15.4907255,0.1728383,False
104.48456,1.3380623,True
3.9414623,0.0027236836,False
7.943804,0.014356868,False
16.82758,0.06553403,False
0.14390102,6.6266206e-05,False
0.37717727,0.00015857106,False
2.5791533,0.0021130396,False
2.3998723,0.00430544,False
0.73050314,0.00044967444,False
0.5536626,0.00066308596,False
7.442786,0.015704457,False
23.964115,0.05418001,True
1.0837321,0.0006229237,False
7.4683814,0.011724363,False
0.73162895,0.00072883046,False
1.8467838,0.002490691,False
1.0038134,0.0009567735,False
0.267878,6.5181666e-05,False
1.0438545,0.0019564007,False
1.5032642,0.0031176142,False
4.839037,0.010007116,False
2.8013504,0.010511926,False
22.086687,0.04957491,False
8.034184,0.00783355,False
1.246721,0.00048299646,False
1.1252987,0.00079510885,False
6.4370623,0.015408328,False
139.84422,0.4488353,True
2.8121495,0.007860867,False
2.911271,0.007498124,False
87.93809,0.583145,True
0.33575547,0.00040468105,False
0.55537695,0.0006278176,False
2.6431456,0.0020575663,False
8.403791,0.012504721,False
3.0251791,0.002719116,False
0.32122764,0.00012510552,False
5.998763,0.008548446,False
0.70835876,0.0005211008,False
8.777545,0.005168779,False
0.16663118,2.3837638e-06,False
3.4848995,0.0013856143,False
12.787441,0.09581281,False
61.828373,0.5734551,True
81.26803,0.18973497,True
18.359125,0.091950476,False
0.30839658,0.00011857186,False
4.410499,0.0046053864,False
75.911194,0.20526175,True
3.7000823,0.0016802531,False
28.421686,0.14620155,True
1.0560541,0.00068436435,False
3.377727,0.002849373,False
11.208542,0.019865151,False
82.990074,0.27747363,True
1.4943796,0.0012172037,False
2.640336,0.0016969265,False
9.2129755,0.015178597,False
3.5538802,0.006185741,False
1.6030433,0.0025732364,False
1.7618278,0.00047826022,False
61.876045,0.34892637,True
35.173046,0.09276308,True
3.5534077,0.0021427851,False
5.2402177,0.011510646,False
148.21233,0.59017146,True
18.086842,0.06817514,False
5.150285,0.01640822,False
0.6352274,0.0010996658,False
8.82715,0.013858724,False
2.770412,0.0039398307,False
0.71735865,0.0003627498,False
1.1541473,0.0010838379,False
1.1617881,0.0010236681,False
0.43738678,7.6119846e-05,False
0.8875658,0.0012656618,False
1.6517955,0.0012260841,False
7.497988,0.024149016,False
0.7021805,0.00056527543,False
0.9491333,0.00098715,False
3.3012426,0.0034620604,False
2.243733,0.0038698537,False
2.1207988,0.0011569315,False
0.5763437,0.00030461582,False
3.118298,0.0134614855,False
4.144885,0.0014248705,False
0.21415398,3.241448e-05,False
5.9176893,0.008110466,False
1.7123489,0.0064864764,False
126.584366,0.58154523,True
0.64852756,0.00060433435,False
94.50456,0.6324483,True
62.83477,0.4043346,True
2.6087182,0.0039492254,False
3.972177,0.0047562253,False
31.852987,0.07623682,True
1.3985804,0.0008306047,False
4.544991,0.023514312,False
64.12032,0.27621365,True
0.9466699,0.00053452887,False
1.9260795,0.0033679672,False
2.8564615,0.0033754152,False
1.3116611,0.001725518,False
48.641922,0.3539043,True
4.044675,0.0066477004,False
1.3429692,0.0010276949,False
3.1934714,0.0046866736,False
0.08031997,3.1945223e-05,False
7.661261,0.02154934,False
7.38147,0.01190426,False
2.2773118,0.0022039968,False
1.4489348,0.0017218997,False
6.7519197,0.024864756,False
11.775743,0.021696627,False
0.93942994,0.0012147416,False
0.43488416,0.00011210446,False
2.6796749,0.0033286563,False
18.192019,0.043426894,False
1.2963077,0.00066595036,False
0.8062574,0.0005155975,False
2.352861,0.0017493698,False
3.2639165,0.0036519198,False
76.637215,0.20900989,True
5.806599,0.012487229,False
9.946724,0.013895057,False
3.2818081,0.003600699,False
14.639047,0.03725124,False
5.1970677,0.022693321,False
0.5322541,0.0008751794,False
2.5820122,0.008214936,False
6.813662,0.042791974,False
2.342625,0.001160542,False
1.1888368,0.0018518139,False
2.2196705,0.0033772723,False
18.711248,0.1029973,True
3.437745,0.0075448654,False
5.588219,0.030960796,False
1.2788159,0.000967412,False
1.4579363,0.002083716,False
35.92902,0.094640054,True
0.74925524,0.0009114905,False
3.8047452,0.0021246392,False
1.1942209,0.000674078,False
5.927683,0.026680855,False
8.700302,0.0664097,False
1.5777245,0.0029794169,False
2.9228792,0.008752657,False
0.7411072,0.0005330136,False
3.4097283,0.0035723476,False
1.7828723,0.0017959806,False
38.007267,0.22803193,True
3.967178,0.019748386,False
0.7509862,0.0021408906,False
7.3389177,0.0037639737,False
60.469902,0.3280343,True
2.35667,0.0034467839,False
2.120149,0.0034985158,False
1.4589326,0.0009870904,False
15.19551,0.02308801,False
1.5032878,0.0034444192,False
0.9026803,0.00082665845,False
3.5781121,0.011639455,False
0.712931,0.0005951815,False
5.7880673,0.037847463,False
18.450972,0.1213554,False
38.47986,0.13476533,True
58.67985,0.52568185,True
2.770721,0.001972368,False
0.81928796,0.0004032692,False
0.9329338,0.000727745,False
2.4114182,0.00290774,False
16.726706,0.04278069,False
0.9987499,0.0015636736,False
1.8512433,0.0019786851,False
0.35523683,0.0016146275,False
0.33658266,0.00022517578,False
2.494397,0.0017142384,False
124.62607,1.0868295,True
1.2529781,0.00093638804,False
0.9213464,0.0004932749,False
3.08814,0.03732141,False
167.73332,1.277627,False
6.2789283,0.014253662,False
15.602239,0.090055294,False
0.8814944,0.0017683518,False
0.56116354,0.0017750994,False
0.45055923,0.00018262316,False
1.5859275,0.0017606171,False
7.180425,0.022395618,False
0.7376648,0.00037901313,False
1.2420313,0.0015392767,False
6.124039,0.013242844,False
0.53721833,7.956632e-05,False
55.150578,0.26750448,True
0.83699745,0.001966427,False
0.26335955,4.5522087e-05,False
8.031652,0.03970615,False
1.1671991,0.00046432647,False
1.3894775,0.0017057718,False
0.31272218,6.6606444e-05,False
0.7573334,0.0008611188,False
1.2563838,0.0011171151,False
7.373016,0.006278755,False
1.4508618,0.0018492946,False
2.4333777,0.0034417994,False
36.412254,0.2525388,True
28.965336,0.04435742,True
1.3174253,0.0022147747,False
30.258654,0.30181828,True
0.68474734,0.0005806037,False
4.929088,0.0029296428,False
1.8342892,0.0015566146,False
6.513472,0.029197298,False
8.614339,0.03706316,False
0.62731373,0.0008915614,False
1.5922711,0.0025367262,False
4.680367,0.0069772312,False
0.73894227,0.0003664171,False
1.3465285,0.0012320012,False
2.8450146,0.002828185,False
3.6913528,0.0019005751,False
4.4058065,0.010150728,False
6.572526,0.027472377,False
0.37968254,0.00045441458,False
96.2184,0.6789694,True
0.5216852,0.0001226865,False
5.8342714,0.016360823,False
0.62340176,0.0011648536,False
1.8831246,0.0022457708,False
65.54744,0.2245911,True
1.5377933,0.00068593794,False
28.782234,0.1131122,True
6.578052,0.010760846,False
127.70648,0.5981357,True
25.195908,0.20750752,True
4.375071,0.00215594,False
3.7825527,0.008721258,False
0.32502037,0.000101636426,False
1.6583368,0.0013628202,False
0.59412813,0.0005412205,False
3.2476208,0.0033247364,False
87.81743,0.21214643,True
0.92796755,0.00082169904,False
12.834509,0.066948704,False
0.5709815,0.00037298125,False
0.9309586,0.0013818096,False
1.0736064,0.0019406457,False
1.0086256,0.0007128611,False
16.986881,0.031693146,False
0.4864271,0.0003232255,False
0.68494785,0.0007373967,False
1.5602736,0.0038716083,False
1.6672083,0.0021973369,False
74.761345,0.3224487,True
1.788576,0.0016840259,False
0.44566652,0.00046999753,False
122.54741,0.518984,True
3.7244644,0.015762173,False
1.1177206,0.0008717864,False
152.34009,0.700165,True
0.26256388,0.00013977697,False
4.2352295,0.0062292535,False
0.58325267,0.00038974523,False
2.604908,0.0033712182,False
0.6185556,0.00061044795,False
10.8728895,0.03436621,False
1.0503918,0.001516039,False
1.2937161,0.00074488414,False
6.990748,0.005695399,False
0.20855263,4.5881723e-05,False
19.630098,0.046262324,False
1.7416832,0.0011270756,False
2.9770443,0.01022947,False
8.494914,0.011752738,False
6.0834336,0.0042518657,False
5.12972,0.01050637,False
2.224648,0.0025914304,False
0.4513104,0.00028693717,False
0.394224,0.00020073866,False
0.60822517,0.00030221068,False
12.082382,0.022460664,False
10.030167,0.0386535,False


==> new_results/losses/resnet-eps-0/scale_1.0_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0062298356,1.7046696e-05,False
0.014933971,2.0384363e-05,False
0.0731597,0.00055210694,False
4.760869,0.022124598,True
0.0033308282,6.914096e-06,False
0.10256137,0.0016615873,False
0.0025505119,1.4901012e-05,False
0.0006556865,5.722027e-06,False
0.07416829,0.00041174644,False
0.00037929058,1.5497192e-06,False
0.0044660876,5.245168e-06,False
0.021450361,0.00020894778,False
0.0014484406,9.536727e-07,False
0.00045874738,1.1920919e-06,False
0.17612141,0.0012682951,False
0.005566057,9.179031e-06,False
0.0025182154,2.1457586e-06,False
0.0011958828,1.3112997e-06,False
0.7711687,0.0025845862,True
0.017668884,1.7284983e-05,False
2.9247725,0.06488762,True
0.008348691,5.9603844e-06,False
0.0011038432,4.5299394e-06,False
0.23999412,0.00094565796,False
0.02180353,0.0008406544,False
0.0012914736,4.0531045e-06,False
0.001103434,5.006773e-06,False
0.00039800708,3.576277e-07,False
0.011985924,3.1112846e-05,False
4.841133e-05,1.1920928e-07,False
0.6024689,0.0057721203,False
0.02621618,8.713569e-05,False
0.006972371,1.0132677e-05,False
3.4836185,0.015904512,True
66.301796,0.3689167,True
0.0042001824,2.622588e-06,False
0.0060250717,7.629318e-06,False
0.006325064,7.748536e-06,False
0.0016548141,3.6954748e-06,False
0.0011421256,2.1457624e-06,False
0.001125678,1.6689266e-06,False
0.0002259226,2.3841852e-07,False
1.1750022e-05,0.0,False
0.0015626265,1.6569931e-05,False
0.006120982,7.867725e-06,False
0.21931179,0.00908159,False
0.003034761,4.5299316e-06,False
0.0049139676,9.77508e-06,False
1.0888861,0.011968532,False
0.009798213,1.2278375e-05,False
2.7459937e-06,0.0,False
2.241698e-05,0.0,False
212.39545,3.3366513,False
0.0025054005,1.5497158e-06,False
0.03021974,0.00010465582,False
0.022628887,0.00010656519,False
0.0005422341,1.1920915e-06,False
4.9858252e-05,0.0,False
0.005293162,1.1086355e-05,False
0.0014871832,4.7683648e-07,False
0.016799955,3.409283e-05,False
0.035816994,0.00015399953,False
2.9363215,0.16767536,True
0.0014635255,5.6028134e-06,False
0.002206713,2.503386e-06,False
0.0019464383,2.8610139e-06,False
23.007122,0.34001696,True
0.02383197,1.4543015e-05,False
0.043201074,0.00010417916,False
0.0019647614,3.3378487e-06,False
1.9825943,0.1980714,True
0.0024950367,3.6954714e-06,False
2.679447e-05,0.0,False
0.14602405,0.0001840092,False
0.0017394838,8.344632e-07,False
0.00071073533,9.536732e-07,False
0.047253948,0.00068254734,False
0.7266464,0.015193859,False
2.463901,0.015828298,True
0.0007062141,4.7683676e-07,False
0.016734285,3.9576007e-05,False
0.0025262344,5.8412306e-06,False
2.1978848,0.034150153,True
0.0006223366,4.7683682e-07,False
6.134908e-05,2.3841855e-07,False
0.00044906506,6.079653e-06,False
14.457879,0.034056336,True
0.033751052,0.000522582,False
0.0375447,2.2410397e-05,False
1.6204868e-06,0.0,False
0.020836122,0.0009227132,False
0.31693166,0.0058156275,False
0.00068083656,8.344642e-07,False
0.1716782,0.0005063335,False
0.0007878932,4.768367e-07,False
0.0030317574,9.536702e-07,False
0.0020404204,4.172309e-06,False
3.2257445e-05,0.0,False
0.004249806,4.7683397e-06,False
1.8628221e-05,1.1920928e-07,False
0.0042115524,7.152503e-06,False
0.0016535972,4.172312e-06,False
0.035246458,7.950692e-05,False
0.01803585,3.993317e-05,False
0.003489718,2.980219e-06,False
0.00015503832,2.3841852e-07,False
0.10371073,0.00069336774,False
8.805784,0.07365526,True
42.538292,1.4521025,True
0.00016988195,3.5762775e-07,False
0.00027693738,1.0728827e-06,False
0.012462921,2.4914221e-05,False
0.011465071,1.2874351e-05,False
0.00027312574,0.0,False
0.010780779,3.862261e-05,False
1.3715034e-05,0.0,False
0.0037304386,1.966926e-05,False
0.019564318,3.802641e-05,False
0.010384033,3.54042e-05,False
0.0029550577,1.9073416e-06,False
0.0018335468,1.3112993e-06,False
0.00283732,1.7881316e-06,False
24.666435,0.2299141,True
9.900407e-06,0.0,False
0.00016568968,1.1920927e-07,False
3.0776439,0.0048380694,True
0.00019004653,1.192092e-06,False
1.2780813,0.0072695888,True
0.35517263,0.0014630557,False
2.7857435e-05,1.1920928e-07,False
0.00053168245,7.1525517e-07,False
0.0011786114,5.6028157e-06,False
0.00070958957,1.0728825e-06,False
2.3506148,0.049111538,True
0.006798232,1.2397606e-05,False
161.53418,1.1292531,True
0.0006464642,7.15255e-07,False
0.06552873,0.00046728284,False
25.48897,1.2119356,True
0.00029672968,8.3446446e-07,False
0.0140518565,3.1947155e-05,False
0.0010919884,3.3378521e-06,False
0.6100831,0.011222028,False
0.0008884004,3.6954787e-06,False
0.011986869,1.7284938e-05,False
0.0023411594,2.5033876e-06,False
0.8783128,0.009022989,True
0.059415586,7.2470175e-05,False
0.051458538,0.00013230479,False
0.0006397228,5.9604594e-07,False
0.13429174,0.0047781817,False
0.007882516,5.0900744e-05,False
0.00063300726,3.933896e-06,False
0.00795251,8.463753e-06,False
0.0023755077,1.7881339e-06,False
0.42209122,0.0015772086,False
0.00059255876,9.5367346e-07,False
0.053290844,0.00024755436,False
0.00225139,1.4305078e-06,False
0.002462319,2.8610107e-06,False
0.015614364,3.8503298e-05,False
0.0119813485,3.2662385e-05,False
0.0005464472,1.668928e-06,False
0.015465915,3.7311267e-05,False
0.00034651943,3.576277e-07,False
0.0028030898,2.2649676e-06,False
0.82771295,0.041792143,False
0.0015756303,3.6954762e-06,False
0.0020321743,2.8610139e-06,False
0.002177185,1.9192477e-05,False
0.0015312356,5.7220223e-06,False
131.29286,0.40743023,True
0.25032824,0.0014859708,False
0.06618884,0.00010024361,False
0.013916273,3.1947136e-05,False
12.33727,0.060402118,True
0.00041987922,3.576277e-07,False
2.727274e-05,1.1920928e-07,False
156.608,1.0813386,True
0.008078835,1.7404262e-05,False
0.64658237,0.0018707578,False
2.50737e-05,0.0,False
0.00093518937,9.536732e-07,False
0.0030882247,0.000105255975,False
0.0066455454,3.206658e-05,False
0.0023744833,2.503386e-06,False
0.0824245,0.00026279438,False
4.2737418e-05,1.1920928e-07,False
0.00016832001,1.1920927e-07,False
0.00030184188,3.5762773e-07,False
0.00012723713,0.0,False
0.0008226044,4.768367e-07,False
0.013998811,2.264911e-05,False
0.0013137094,1.4424206e-05,False
1.8490918,0.0037091821,True
0.00057666335,1.1920916e-06,False
16.645704,0.12393103,True
49.745434,0.2085823,True
0.454218,0.0013061978,False
0.00026736892,2.384185e-07,False
0.0010373512,2.8610166e-06,False
0.0028192804,4.649137e-06,False
0.0047825803,2.503382e-06,False
0.22439946,0.0020474598,False
0.037487596,0.00019690761,False
0.0008280938,4.768366e-07,False
0.24847552,0.03860285,False
11.173282,0.33781245,True
0.00019885792,3.5762775e-07,False
0.0002975925,3.5762773e-07,False
0.56283647,0.013699909,False
0.35987243,0.0033133659,False
0.00017245728,2.3841852e-07,False
0.001274819,5.9604554e-07,False
0.6945515,0.00473894,False
0.069577545,0.0003318005,False
0.0011560132,6.3180664e-06,False
0.00016930542,0.0,False
0.00014711152,1.1920927e-07,False
173.11818,1.1818535,True
0.08671212,0.0008779717,False
5.19596e-06,0.0,False
2.3885863e-05,0.0,False
0.37850487,0.001086724,False
0.44576824,0.0031381352,False
0.0005815579,7.1525517e-07,False
0.003469769,5.841225e-06,False
0.08033306,0.00071528903,False
0.0023238952,1.0728807e-06,False
41.557575,0.4869476,True
0.008629986,1.0609512e-05,False
0.014127824,2.9205436e-05,False
0.0016804006,5.006772e-06,False
0.006344981,4.0530786e-06,False
0.0016686483,4.6491464e-06,False
0.00054199423,2.0265547e-06,False
325.7163,2.5452929,False
0.0012626983,4.0531045e-06,False
0.0035429706,5.2451833e-06,False
0.935278,0.029515477,False
0.29619658,0.0009494215,False
0.003212414,5.0067665e-06,False
0.011589683,3.611932e-05,False
0.0736655,0.00034513095,False
4.9823203,0.15634362,True
0.18677254,0.0064803986,False
0.004314421,7.700592e-05,False
0.0008353584,1.4305097e-06,False
0.00080599246,8.34464e-07,False
4.7553995e-06,0.0,False
30.98041,0.727206,True
1.7912502e-05,1.1920928e-07,False
0.09834222,0.007849346,False
0.0040944084,2.741767e-05,False
0.09395397,0.0003847044,False
0.10721009,0.0028852276,False
0.03867985,0.00039710864,False
0.041903455,3.7548423e-05,False
0.0016605724,2.2649706e-06,False
0.0016187332,1.1920902e-06,False
4.5663834,0.17470925,True
0.0001852624,1.1920927e-07,False
0.018580038,2.372195e-05,False
0.40790033,0.0017550879,False
0.021469165,8.689767e-05,False
4.0881405e-06,0.0,False
0.0013002212,3.33785e-06,False
0.00080381834,1.3113003e-06,False
3.5368028,0.031227238,True
0.0035368311,6.556469e-06,False
2.6192577,0.21113147,True
0.00036220803,1.1920923e-07,False
0.0011557861,1.0728821e-06,False
0.00015285314,1.1920927e-07,False
0.030342193,0.00020656211,False
0.00046983585,7.152552e-07,False
0.00039883755,4.7683687e-07,False
15.587701,0.38083997,True
0.012299325,1.7761804e-05,False
0.013707697,3.5523048e-05,False
0.17649055,0.0004456681,False
0.35706165,0.0012909719,False
6.3882875,1.0313319,True
15.072687,0.08848174,True
0.102269866,0.000533612,False
0.00014107111,0.0,False
50.333275,0.62086546,True
0.16851221,0.004238383,False
0.0062285746,1.1920803e-05,False
0.009403876,8.0462385e-05,False
0.011278759,1.1801501e-05,False
0.0047966577,6.0796247e-06,False
1.7172451e-05,0.0,False
2.6246762e-05,1.1920928e-07,False
0.008062323,1.7165843e-05,False
0.00837269,5.030468e-05,False
12.046267,0.48900756,True
5.0407467,0.048849113,True
2.1217272,0.008056685,True
0.0067860633,1.573539e-05,False
0.00015547563,3.5762775e-07,False
0.0007670459,1.7881368e-06,False
0.00036725498,2.3841847e-07,False
0.016222574,1.1801394e-05,False
0.00045135475,4.7683687e-07,False
0.009684623,0.00015710437,False
0.0008376451,1.3113004e-06,False
0.00026171526,2.384185e-07,False
0.002024135,2.9802231e-06,False
0.00047006703,9.5367346e-07,False
0.011185018,4.3033127e-05,False
0.5409244,0.0033017597,False
0.007918853,1.2278368e-05,False
0.6322706,0.0019566773,False
0.00079672225,9.5367324e-07,False
0.49916422,0.007598353,False
0.0050891787,1.6093041e-05,False
0.0003286331,2.384185e-07,False
0.077032804,0.0013453244,False
0.11855147,0.0006469055,False
0.0008586246,8.34464e-07,False
0.0012415907,1.0728818e-06,False
0.06289385,7.747589e-05,False
0.0066813016,5.125945e-06,False
0.001038282,9.5367307e-07,False
148.71509,0.7942367,True
0.002148101,1.1920893e-06,False
0.000498735,9.5367346e-07,False
13.666726,0.6343326,True
159.16937,2.135277,True
0.0060160365,1.1801598e-05,False
0.002700336,3.695472e-06,False
0.0003584427,5.960461e-07,False
0.0024641166,1.0609545e-05,False
0.00043694506,4.7683687e-07,False
0.10331313,0.00046047635,False
0.011417463,6.198791e-06,False
2.4097233,0.008601755,True
0.0013930488,9.536727e-07,False
1.0906659,0.00535543,True
241.52925,2.1281743,True
0.014607097,2.2291466e-05,False
1.2688771,0.091605626,True
0.003735869,2.0265475e-06,False
0.007016372,1.0967117e-05,False
0.013395948,0.00045908242,False
0.0028569587,3.933894e-06,False
0.053807925,0.00049826753,False
5.406037,0.041183446,True
0.19967966,0.001410795,False
0.00044048033,2.3841847e-07,False
0.0010846774,2.0265538e-06,False
0.000638284,1.1920916e-06,False
0.00034688148,3.5762773e-07,False
267.39645,2.2861805,False
0.06602226,0.00012467623,False
0.0003671516,4.7683696e-07,False
0.1580628,0.0006767702,False
12.788393,1.0680137,True
0.00081800413,1.3113003e-06,False
0.0035709671,3.695469e-06,False
0.005532539,3.4570367e-06,False
0.0017920707,2.2649713e-06,False
0.44439825,0.0057416162,False
146.49597,0.9198666,True
0.0024056148,1.8119606e-05,False
42.514816,0.40699124,True
0.007147424,5.6503257e-05,False
0.0024532448,1.9192476e-05,False
0.48831815,0.00048291666,False
0.0010978975,1.072882e-06,False
1.2618209,0.00494587,True
0.0045418185,9.059822e-06,False
0.0013696525,1.4305085e-06,False
0.0001623857,2.3841852e-07,False
69.95248,1.444491,True
0.00033294674,3.5762773e-07,False
0.0016250892,1.7881351e-06,False
0.0039170757,9.417454e-06,False
0.2079091,0.0017894185,False
0.0018445697,9.536718e-07,False
0.0070174695,3.278181e-05,False
0.00064430834,7.15255e-07,False
0.004956553,7.033285e-06,False
0.13995609,0.00013919201,False
0.9898753,0.005285535,True
0.1414615,0.000549181,False
4.7267857,0.055511914,True
0.00019065,5.960462e-07,False
0.00264402,1.3232115e-05,False
0.07388975,0.00051230076,False
0.0018760143,4.8875627e-06,False
2.202455e-05,1.1920928e-07,False
0.000477415,7.152552e-07,False
0.009488759,3.9695595e-05,False
8.528694,0.03937808,True
0.3698834,0.0011117063,False
0.010594674,0.00022897345,False
0.009886267,4.172192e-05,False
0.12653491,0.0030564629,False
0.0036312265,1.10863675e-05,False
0.00018167555,4.76837e-07,False
0.00837243,0.00010954675,False
0.082739085,0.0017725894,False
0.0026040296,2.4795168e-05,False
0.0030248892,1.6689237e-06,False
0.0021213007,6.3774816e-05,False
0.00047245892,4.7683687e-07,False
0.0015346219,1.7881359e-06,False
0.09972331,0.00013515746,False
0.058588214,0.0011702243,False
0.01693181,0.0069042817,False
0.030675193,8.40369e-05,False
6.855704e-06,0.0,False
0.13002208,0.0004512837,False
0.018321654,3.135098e-05,False
2.697638e-05,0.0,False
0.00031073182,7.152553e-07,False
0.0012943214,4.5299375e-06,False
0.000685529,4.7683676e-07,False
10.405667,0.051833168,True
257.26035,2.1087608,False
0.005124505,1.5973828e-05,False
3.4657097,0.09427204,True
12.281651,0.43244508,True
0.036262482,5.9004135e-05,False
0.00021907392,9.5367375e-07,False
0.0009072928,9.536732e-07,False
0.2237212,0.0035121054,False
2.9959402,0.14842482,True
4.4708995e-05,1.1920928e-07,False
0.004219502,8.46379e-06,False
0.074666224,5.363636e-05,False
42.032,0.26169667,True
0.005469669,6.794869e-06,False
82.46281,0.9678506,True
0.0020447383,3.5762657e-06,False
0.0010198929,3.576274e-07,False
0.98351294,0.009277439,False
0.1209553,0.001953897,False
0.025813643,0.00011049849,False
0.009156459,4.8993305e-05,False
0.01271964,0.00017033372,False
1.8535012,0.03578758,True
0.009754702,2.8132668e-05,False
0.066631906,0.0015056991,False
0.0019260955,3.93389e-06,False
0.00056025945,9.536734e-07,False
0.0005412227,3.5762764e-07,False
144.51453,1.7889057,True
0.0037939774,3.6954652e-06,False
0.004613168,3.3378383e-06,False
201.2844,3.5005789,True
0.010571767,3.8503465e-05,False
0.0019878843,9.536718e-07,False
0.015534194,6.699218e-05,False
0.005212741,6.6756634e-06,False
0.0011672627,5.9604554e-07,False
0.010402556,5.125915e-06,False
0.00073056406,2.5033905e-06,False
0.137789,0.00055040023,False
0.05496015,0.00022753133,False
0.014316958,1.9311365e-05,False
0.012472751,2.7775115e-05,False
0.0021851724,2.7418043e-06,False
0.0040379437,1.7404342e-05,False
0.0013580454,5.006772e-06,False
0.00064942276,3.218644e-06,False
0.00092618016,1.7881363e-06,False
0.000771561,7.1525494e-07,False
0.004564607,2.1099733e-05,False
0.0019749922,1.5497164e-06,False
0.166034,0.00029245252,False
3.8065533e-05,1.1920928e-07,False
0.005775532,7.867735e-06,False
0.00051925535,8.3446423e-07,False
0.0013338558,1.1920908e-06,False
0.0603483,0.00013444654,False
0.0022504563,1.2874492e-05,False
0.0006955483,1.6689276e-06,False
0.00034009345,2.384185e-07,False
0.0004869907,5.9604605e-07,False
0.007966553,0.00015078727,False
0.012907142,2.8609455e-05,False
0.81784254,0.008494138,False
0.032875538,3.8502665e-05,False
0.00026260535,5.960462e-07,False
0.00038803893,3.576277e-07,False
0.007811923,9.655846e-06,False
0.049141232,0.00011835884,False
0.5170905,0.03400616,False
0.018650504,1.835771e-05,False
0.007730191,5.602781e-06,False
0.0037063998,5.245171e-06,False
0.0027771795,5.006764e-06,False
192.05998,1.1006529,True
0.022436319,6.174706e-05,False
0.002357103,3.4570558e-06,False
0.003908589,1.525862e-05,False
0.0013635238,2.503389e-06,False
0.0014973172,1.6689263e-06,False
6.185688,0.43050548,True
0.052937962,0.0018373658,False
0.008295828,9.059815e-06,False
0.007988174,8.702179e-06,False
4.174906,0.03899348,True
0.029085271,3.5045705e-05,False
0.00030937645,2.384185e-07,False
0.00603144,8.821389e-06,False
0.039386373,4.2077976e-05,False
0.03242094,4.4462886e-05,False
0.015723012,4.696667e-05,False
0.017820321,4.9112117e-05,False
0.015834752,9.03554e-05,False
3.427009,0.11869638,True
9.514084,0.51050425,True
0.00019032806,2.3841852e-07,False
9.699281e-06,1.1920928e-07,False
5.420997e-06,0.0,False
0.0032618195,1.06095285e-05,False
0.5758455,0.012354937,False
0.00021569798,1.1920927e-07,False
0.02607659,5.8528294e-05,False
0.001330488,1.7881355e-06,False
0.0035463294,7.271712e-06,False
0.0076397867,5.1259394e-06,False
6.492156,0.14391467,True
1.1387854,0.021568129,False
3.6694164e-05,0.0,False
0.01034933,1.3470412e-05,False
5.4141175e-05,1.1920928e-07,False
5.6986995,0.14996004,True
0.007052258,5.960401e-06,False
0.0030850947,4.5299294e-06,False
0.00073371077,3.5762703e-06,False
0.00018951023,2.3841852e-07,False
6.1120815,0.08226099,True
0.00073895283,1.5497187e-06,False
0.01726913,5.82907e-05,False
0.010514017,0.00010513603,False
0.000538487,5.9604605e-07,False
223.57881,1.8312308,True
0.0006009582,7.15255e-07,False
17.465904,0.11925524,True
0.00069956895,1.1920915e-06,False
0.012737934,3.4808152e-05,False
0.0019316134,3.099432e-06,False
0.0029165798,6.079642e-06,False
0.00017077736,1.1920927e-07,False
0.002475782,6.1988503e-06,False
0.006733642,7.807861e-05,False
0.0053612664,6.401305e-05,False
0.00040249628,2.3841847e-07,False
0.016833302,1.8238517e-05,False
0.00013442506,0.0,False
0.004445823,5.4835855e-06,False
0.0021280907,2.1457595e-06,False
0.053497,0.0007294855,False
0.0010885623,9.5367284e-07,False
0.001582732,2.1457624e-06,False
0.0030300717,3.6954707e-06,False
4.2019095,0.06803287,True
0.002280824,1.45434005e-05,False
0.8266344,0.010664836,True
0.0154381925,0.00018094039,False
3.7517653e-05,1.1920928e-07,False
0.0006896744,1.1920915e-06,False
0.0012371294,4.7683648e-07,False
0.0026189238,2.0265495e-06,False
0.0037848742,9.29825e-06,False
15.965319,0.54282737,True
0.00019771885,8.344646e-07,False
0.0862433,7.186993e-05,False
0.0033873713,9.059836e-06,False
0.008724138,1.0490264e-05,False
0.0026679703,1.9073414e-06,False
4.31509e-05,0.0,False
0.00016713086,1.1920927e-07,False
0.05942767,0.0001463721,False
0.0021374316,2.7418034e-06,False
3.2564647,0.04313602,True
214.38011,0.75340164,True
0.0023724784,1.7881334e-06,False
6.356644e-05,1.1920928e-07,False
0.06311493,0.000449775,False
0.00083086826,5.9604577e-07,False
6.50382,0.031825107,True
0.069289245,0.00020726731,False
0.010136023,9.417384e-06,False
0.0006290144,8.344642e-07,False
0.0006103253,1.788137e-06,False
0.00023923714,0.0,False
0.35326037,0.0015891566,False
0.033622842,0.00014947372,False
0.29518113,0.018427286,False
1.7263099,0.010929613,True
0.0031850962,7.748551e-06,False
0.006838798,8.439605e-05,False
0.022123236,0.00026341103,False
0.008999418,3.0040075e-05,False
0.91938347,0.056002572,True
0.013782003,4.923134e-05,False
9.24092,0.15996742,True
0.030089043,5.9124366e-05,False
0.054017797,0.00026924576,False
0.008429388,5.483562e-06,False
0.003636239,2.9802172e-06,False
0.2586137,0.0017707364,False
0.038770266,0.00015435622,False
0.00017903243,8.344646e-07,False
0.00018524463,4.76837e-07,False
0.017074062,2.705983e-05,False
0.028116114,4.7919482e-05,False
0.010335786,1.835786e-05,False
0.00036648082,4.7683696e-07,False
0.0013983223,3.2186422e-06,False
0.0014677788,4.053103e-06,False
0.23203988,0.0037532463,False
0.0006627497,3.5762764e-07,False
8.087785,0.053648606,True
0.00027751963,4.5299416e-06,False
0.046794057,0.000117883836,False
0.00020007523,3.5762775e-07,False
13.708126,0.32699406,True
0.0007488938,8.34464e-07,False
10.772206,0.9920311,True
0.0084004095,1.4066444e-05,False
6.708462e-05,2.3841855e-07,False
0.0014544876,4.2915203e-06,False
0.0004304278,2.3841847e-07,False
0.025416467,2.7774542e-05,False
1.8569861e-05,0.0,False
0.0028154054,7.867763e-06,False
182.83266,1.5121181,False
0.08802459,0.00010107398,False
0.0011612022,6.6756907e-06,False
0.6277152,0.001563209,False
1.5646428e-05,0.0,False
0.18639459,0.00071141333,False
18.057545,0.031129563,True
0.012194757,0.00025840913,False
0.00043576484,5.9604605e-07,False
0.013878114,7.187969e-05,False
0.00046930835,8.344644e-07,False
42.993435,0.86648446,True
0.0017400868,1.7881348e-06,False
0.015589248,0.00010001,False
1.0505843,0.05652789,True
14.965017,0.3150239,True
0.00126644,2.2053448e-05,False
0.01326327,1.7642487e-05,False
0.21022321,0.00043411093,False
0.00026418432,2.384185e-07,False
0.0008937521,5.9604565e-07,False
0.0009017402,1.0728821e-06,False
0.008263649,1.8238705e-05,False
0.01429339,0.000120988145,False
0.027060995,1.9549538e-05,False
42.093895,0.31987563,True
0.0022371283,1.1920895e-06,False
0.010327745,5.4595803e-05,False
0.00037117625,4.7683696e-07,False
0.0018902763,1.2159252e-05,False
0.015090124,0.0003214505,False
0.03153038,2.920516e-05,False
0.16956149,0.00054715894,False
1.406817e-05,0.0,False
0.22858985,0.0030058748,False
0.00056543096,7.1525517e-07,False
9.690225,0.06750452,True
2.2952874,0.016634777,True
0.00034851383,5.960461e-07,False
0.002261615,9.775098e-06,False
0.0015891754,3.194753e-05,False
219.65678,3.8466413,False
0.0005624304,2.6225998e-06,False
0.050688434,8.3438696e-05,False
0.14037181,0.00086532906,False
0.011428808,3.8861137e-05,False
0.11988231,0.0014236106,False
0.007053372,7.748518e-06,False
0.00022166804,3.5762775e-07,False
0.00030323988,1.1920926e-07,False
0.0006623548,1.1920916e-06,False
0.028056456,3.8502745e-05,False
2.1720488,0.03737301,True
0.00019384988,3.5762775e-07,False
0.00097326917,3.4570603e-06,False
5.290366,0.010492653,True
0.005905175,3.218624e-06,False
2.3447278,0.03949196,True
5.195053,0.025007764,True
2.247975,0.03947276,True
0.9228732,0.0047714734,False
0.012974322,8.4636995e-06,False
0.0016210385,2.3841794e-06,False
0.57721275,0.0017360505,False
0.00402233,3.6954657e-06,False
6.1248575e-05,2.3841855e-07,False
0.0013506926,1.7881355e-06,False
0.48629275,0.0014997333,False
0.012784725,6.484694e-05,False
0.23186274,0.011362502,False
0.00096202485,1.4305092e-06,False
0.056971513,9.857372e-05,False
0.0009472381,6.437276e-06,False
0.0030451545,2.9802168e-06,False
4.9939036,0.04845622,True
0.00093472115,2.0265543e-06,False
0.0031039163,1.5497139e-06,False
0.099595964,0.00023858172,False
0.060398716,0.005956274,False
0.10579199,0.0055091693,False
0.0019836545,1.668925e-06,False
0.0026043912,2.1457593e-06,False
0.0009367378,4.768366e-07,False
0.05058706,0.00036648457,False
0.0015156638,3.2186413e-06,False
0.25701898,0.0006981502,False
0.0006663154,3.5762758e-07,False
0.003914286,5.6028057e-06,False
0.0006366231,1.3113006e-06,False
1.1514828,0.0056972536,False
0.018300166,0.0005442711,False
0.0016678191,1.5497172e-06,False
3.009607,0.026197445,True
3.5364515e-05,0.0,False
0.039688166,0.0004584779,False
5.4646127e-05,1.1920928e-07,False
5.489431,0.31914207,True
0.0016591946,2.145761e-06,False
0.027829532,5.2806765e-05,False
2.57135,0.012932105,True
0.0013203698,1.3112993e-06,False
0.0003496374,2.384185e-07,False
1.3538808e-05,1.1920928e-07,False
0.0011749241,1.5497179e-06,False
0.023097564,3.0516272e-05,False
0.042616755,0.00011264258,False
0.018093212,2.3602552e-05,False
0.0010165741,1.6689272e-06,False
0.07076618,0.0013231981,False
0.0013851649,8.3446355e-07,False
0.08837438,0.00026828275,False
7.450553e-05,2.3841855e-07,False
0.86202604,0.012388793,True
41.21319,0.5400398,True
0.0020044246,6.1988535e-06,False
0.03371607,3.7429338e-05,False
0.09054705,0.0006310661,False
8.447882,0.09671976,True
0.0072131604,6.079602e-06,False
0.0006166116,1.1920923e-07,False
0.3796837,0.00039339325,False
0.0022259501,2.503386e-06,False
0.024165789,0.0004892218,False
0.46581492,0.019800743,False
0.06036737,0.00036576536,False
0.14579222,0.0013885202,False
0.0047841924,4.410714e-06,False
5.915226e-05,2.3841855e-07,False
0.003635972,9.775074e-06,False
0.017847508,3.206602e-05,False
0.045630436,0.00026960147,False
0.0022478567,6.6756834e-06,False
4.3262817e-06,0.0,False
0.09520623,0.0002693432,False
0.13377053,0.0013597538,False
91.017365,1.4322333,True
2.8489978e-05,1.1920928e-07,False
0.28171903,0.00065874384,False
9.05772,0.15403157,True
0.00042561907,4.7683687e-07,False
0.00053569983,2.3841847e-07,False
0.0035047578,3.3378406e-06,False
0.000976875,1.5497185e-06,False
0.0002606903,1.1920926e-07,False
0.027727071,0.00012182178,False
0.75612557,0.0035798277,False
0.0031022246,3.099428e-06,False
18.286087,0.049019746,True
4.10247e-05,0.0,False
1.2320126,0.032961864,True
0.00043047033,5.9604605e-07,False
0.3839247,0.00572011,False
8.629971,0.055105105,True
0.0011864438,6.1988567e-06,False
0.0061657154,1.3708917e-05,False
0.00083281694,8.34464e-07,False
0.00034776342,1.1920923e-07,False
0.0008695371,1.9073451e-06,False
0.00069674157,4.768367e-07,False
0.019302525,3.075491e-05,False
0.00023603653,3.5762775e-07,False
3.7345412,0.043762803,True
0.030798152,3.3376877e-05,False
0.0018121875,1.7881355e-06,False
0.09233402,0.0013734263,False
0.00079738256,1.5497184e-06,False
1.0616447,0.014791885,True
2.1060185e-05,0.0,False
0.034367543,0.00018641987,False
0.10300428,0.00056922185,False
0.00042037579,5.9604605e-07,False
0.0010910061,2.0265538e-06,False
16.009628,0.35044444,True
0.0008643644,5.9604577e-07,False
0.001844233,4.5299357e-06,False
0.20988484,0.0050766426,False
0.16401142,0.00041957884,False
0.760353,0.022216184,False
0.43137622,0.005252744,False
4.279072e-05,1.1920928e-07,False
0.019840812,1.4185434e-05,False
21.96645,0.66947937,True
0.024292195,0.0003220444,False
0.08066436,0.00016603284,False
0.5445937,0.0037815366,False
5.1070976,0.06983447,True
0.022339258,2.1576137e-05,False
0.0001423885,2.3841852e-07,False
0.0004518574,1.0728827e-06,False
0.00018415785,4.76837e-07,False
0.00027240248,3.5762773e-07,False
0.00015319612,1.1920927e-07,False
23.652832,0.6371566,True
0.0050661443,8.821409e-06,False
0.005935744,1.2278393e-05,False
0.0013372047,1.0728818e-06,False
268.26733,1.3940367,False
13.090525,0.012795216,True
0.00018993558,4.76837e-07,False
0.13775966,0.00073981145,False
0.012166294,2.1457237e-05,False
3.1050863,0.037549254,True
0.16510919,0.0012708404,False
0.0018351306,4.8875595e-06,False
0.0037693838,9.417458e-06,False
0.2564301,0.0008963613,False
0.013245786,2.2410768e-05,False
6.9687386,0.01848912,True
3.4181903e-05,1.1920928e-07,False
0.033632454,0.000147804,False
0.00067478284,2.7418087e-06,False
262.18646,5.428845,True
0.0002763239,9.5367363e-07,False
0.0022517063,2.2649692e-06,False
0.0145872375,2.3721974e-05,False
0.0010419124,2.741808e-06,False
0.021848971,0.000115504474,False
0.00082119874,3.5762753e-07,False
0.0013927066,1.9550105e-05,False
0.0002522735,1.5497194e-06,False
0.008295359,1.6093003e-05,False
54.105072,0.72642124,True
0.003178653,3.8146798e-06,False
1.5173377e-05,0.0,False
0.010632736,2.5629404e-05,False
0.005291092,3.0994156e-06,False
1.2417136e-05,0.0,False
0.00064827834,5.96046e-07,False
50.219925,0.36345345,True
0.90173334,0.005213501,False
0.017809682,1.1086167e-05,False
0.0011419028,4.5299385e-06,False
22.24918,0.49231705,True
38.00857,0.6053698,True
0.06690136,0.00023134516,False
0.0034021162,2.0622923e-05,False
0.0048669633,3.9695733e-05,False
0.0101713,3.96956e-05,False
0.000770811,4.768367e-07,False
0.0008086703,1.4305094e-06,False
0.0015963336,3.3378503e-06,False
130.8693,1.4579482,True
0.0005358256,3.5762764e-07,False
0.0045313,5.8412043e-06,False
0.0054716025,0.0002961897,False
3.1847972e-05,1.1920928e-07,False
0.00019254572,2.3841852e-07,False
0.003508504,6.3180464e-06,False
0.00044820894,0.0,False
2.6170616,0.009434676,True
0.016004903,1.5258369e-05,False
0.0046948306,1.4304967e-05,False
1.8276363e-05,0.0,False
0.016355958,0.00018296632,False
0.07156657,0.00014767954,False
0.419947,0.00096363144,False
0.0012488946,9.536727e-07,False
3.67428e-05,1.1920928e-07,False
0.0030028154,1.6689228e-06,False
0.008187458,1.895391e-05,False
2.5868897,0.04103691,True
0.0010416482,1.549718e-06,False
0.002466104,2.1457586e-06,False
165.9233,2.5949974,True
0.0029696033,2.503384e-06,False
5.7675326e-05,1.1920928e-07,False
0.0070503247,7.390885e-06,False
0.014195755,2.479479e-05,False
0.021176547,4.446308e-05,False
0.00045993208,2.0265547e-06,False
0.007963434,1.9907548e-05,False
15.546145,0.11071109,True
221.96413,1.689966,True
0.0067566773,1.5973827e-05,False
0.0018722626,1.0728809e-06,False
0.0004975355,3.5762764e-07,False
4.879346e-05,0.0,False
0.0016707291,7.748566e-06,False
0.0138807725,4.5059664e-05,False
0.18620583,0.0007057022,False
0.0030329914,2.7418032e-06,False
0.0008583963,1.3113001e-06,False
4.61472e-05,0.0,False
132.41264,0.49638867,True
0.00015290201,1.1920927e-07,False
1.5449057e-05,0.0,False
0.0035162577,7.152509e-06,False
0.001040387,1.7881358e-06,False
4.5018845e-05,1.1920928e-07,False
0.00017906682,1.1920927e-07,False
0.00095888344,3.457061e-06,False
0.005105921,4.410717e-06,False
0.0012198637,2.8610161e-06,False
0.46061942,0.0035472626,False
0.0009897462,4.768366e-07,False
0.5581431,0.33931315,False
0.0020020416,1.3112988e-06,False
21.612568,0.093598604,True
38.397297,0.1954583,True
0.00021089971,2.3841826e-06,False
0.058105104,0.0001473212,False
0.00651693,3.8146663e-06,False
0.0005875058,2.3841841e-07,False
0.015790971,0.00010048678,False
51.61154,0.5649124,True
55.258232,0.45808432,True
0.0075440784,1.1205501e-05,False
0.00026689662,1.1920926e-07,False
0.10307885,0.00051968184,False
0.0029241026,3.4570548e-06,False
4.3832655,0.03999053,True
0.30523956,0.0041984464,False
0.016600916,2.5986858e-05,False
2.4341432e-05,0.0,False
0.0032368624,3.814676e-06,False
0.0064653223,2.5867917e-05,False
0.007840468,3.93386e-06,False
4.9133894e-05,1.9073468e-06,False
0.0038614867,2.8610093e-06,False
0.08547502,0.0003814922,False
0.0005095462,7.1525517e-07,False
0.06725688,0.00021024788,False
0.3437148,0.0011922918,False
0.034889672,0.00017104532,False
0.16037339,0.0016484762,False
0.033553317,0.00022241418,False
0.099023305,0.0015818378,False
0.00054368086,8.344644e-07,False
2.7567585,0.02449358,True
0.0016960696,5.3643967e-06,False
0.023518713,9.83404e-05,False
0.005142079,1.7642707e-05,False
0.0024768326,1.3708944e-05,False
0.004289441,4.172302e-06,False
34.594337,0.1986223,True
0.0013482374,2.5272018e-05,False
0.94511783,0.015852982,True
4.734694,0.041843057,True
3.4523013,0.0049576596,True
0.006730421,7.152459e-06,False
0.09099634,0.00033167558,False
0.004494364,6.9140788e-06,False
4.912193,1.8933784,True
3.7870123,0.05056093,True
0.0009948749,5.9604565e-07,False
0.00013370012,2.1457647e-06,False
0.0030835704,6.0796347e-06,False
0.0012623508,1.6689271e-06,False
0.00013830833,0.0,False
34.03973,0.19818029,True
193.74478,0.9028603,True
17.120117,0.098419696,True
0.0002722717,1.1920926e-07,False
0.00031652272,1.3113009e-06,False
0.004649762,7.152498e-06,False
0.04307576,0.00017056879,False
2.2669756,0.019517306,True
0.012722887,0.00036459015,False
0.19279373,0.0008127041,False
0.00074569474,5.9604577e-07,False
0.0025749954,3.3378458e-06,False
1.3173811,0.033462454,True
0.0042239083,9.17903e-06,False
2.7192269e-05,1.1920928e-07,False
0.84848976,0.005595778,False
23.533363,0.17018358,True
0.641167,0.0059624747,False
0.0007858217,7.152552e-07,False
0.008147982,1.3232046e-05,False
0.0013522339,2.622598e-06,False
0.004124132,4.1483843e-05,False
0.00029701117,2.384185e-07,False
0.0014146569,9.536727e-07,False
163.71317,3.2448146,True
0.018872948,6.639624e-05,False
0.001376684,5.006772e-06,False
0.0009289756,9.536732e-07,False
0.00046286665,1.1920923e-07,False
0.006793131,6.0796074e-06,False
90.10484,0.49331164,True
0.0015799857,2.026553e-06,False
29.544403,0.101315066,True
0.0062190443,9.775049e-06,False
0.002385912,5.4000222e-05,False
3.8581442e-05,1.1920928e-07,False
0.0039790394,3.8146723e-06,False
0.00057354476,9.5367324e-07,False
1.8054074,0.037246082,True
0.0016538432,3.457058e-06,False
0.5117797,0.01403663,False
0.001424428,4.529936e-06,False
0.0011997371,4.7683543e-06,False
0.0021532218,5.245186e-06,False
0.08059645,0.0008427353,False
1.6488225,0.028101353,True
0.0030324887,6.437259e-06,False
0.07226289,0.00010310442,False
0.009342185,1.31128145e-05,False
0.0027932466,3.4570517e-06,False
52.332855,0.21648926,True
0.0055349167,2.6821592e-05,False
0.00051126437,5.96046e-07,False
0.00042127585,1.7881373e-06,False
0.012345387,2.9205468e-05,False
2.2022042,0.03909455,True
0.00030754527,3.5762773e-07,False
0.0032598074,6.3180546e-06,False
0.00090879423,1.3113001e-06,False
0.041466195,8.916125e-05,False
0.07437298,4.4934655e-05,False
0.003573884,7.98696e-06,False
0.0010600319,1.3113001e-06,False
0.0116060795,2.0980315e-05,False
0.00033342442,5.960461e-07,False
0.01030024,1.5020089e-05,False
0.061957013,0.000109421635,False
0.00013865983,3.5762775e-07,False
0.0015602177,9.536724e-07,False
0.003338233,1.108636e-05,False
0.010440947,1.7285001e-05,False
6.177564e-06,0.0,False
0.019416803,0.00031716053,False
0.0006552274,1.5497188e-06,False
1.7856112,0.0077874693,True
4.9985898e-05,0.0,False
0.11832871,0.0008302007,False
1.7561063,0.0064167418,True
0.12268773,0.0010776289,False
0.0004803423,9.894318e-06,False
0.068872124,0.00017926091,False
2.7368951e-05,1.1920928e-07,False
2.9401283e-05,1.1920928e-07,False
31.191761,0.26983285,True
36.93044,1.3866473,True
0.00071046315,2.6225998e-06,False
0.00089938607,1.3113001e-06,False
3.0350715e-05,0.0,False
1.8342142e-05,0.0,False
0.0010825816,1.4305092e-06,False
0.001093538,8.344639e-07,False
0.025334083,0.00025352044,False
0.000760105,1.4305097e-06,False
0.11699609,0.00015028186,False
0.08974585,0.0005640204,False
0.023669314,8.749356e-05,False
0.0007069289,8.344642e-07,False
0.029905628,0.00015185564,False
0.00032453414,8.3446446e-07,False
4.6962004,0.005970866,True
0.040190335,6.913631e-05,False
0.45422953,0.0044463864,False
0.26328462,0.0047779474,False
0.0042894864,1.2516857e-05,False
0.00033995384,2.384185e-07,False
0.043666244,0.00031798932,False
0.004830808,3.933877e-06,False
0.003385463,7.510139e-06,False
0.034583725,0.00010966381,False
0.0076706894,9.4527844e-05,False
0.005180858,8.058188e-05,False
0.003105964,3.337842e-06,False
0.028740527,2.4436791e-05,False
0.000713296,1.0728825e-06,False
0.058482166,5.5070734e-05,False
0.026916634,2.5271118e-05,False
0.012498877,2.0026651e-05,False
0.0004790177,2.3841847e-07,False
2.4974117,0.017592592,True
0.09719685,0.00033585125,False
0.0018088156,6.914106e-06,False
0.15904574,0.0023368574,False
153.61035,1.0011766,True
0.00082102645,4.768366e-07,False
0.051919576,0.00016305853,False
0.00028920316,7.152553e-07,False
0.9667461,0.016843768,True
0.008233891,0.00011491018,False
0.0017859347,1.1920899e-06,False
0.000590239,7.15255e-07,False
0.10341279,0.000929066,False
0.0015740675,9.5367227e-07,False
0.03149107,0.0001464922,False
0.037697207,0.00029451167,False
0.004105869,4.1722947e-06,False
1.6632445,0.012152847,True
0.00085663603,1.0728822e-06,False
0.0006522654,4.7683676e-07,False
0.0027407866,6.079638e-06,False
0.1726318,0.00026264787,False
0.0027391596,3.3378458e-06,False
0.00782519,3.278174e-05,False
1.6385544e-05,0.0,False
219.46298,1.129451,True
0.00073534343,2.0265547e-06,False
0.35262537,0.0016947925,False
1.0371558e-05,0.0,False
0.84067255,0.006481476,False
0.00023161752,9.5367375e-07,False
2.5828063e-05,0.0,False
0.21295203,0.0015460239,False
0.03137814,0.00019154495,False
0.012753039,3.4092816e-05,False
0.00023676478,3.5762775e-07,False
0.001046086,8.34464e-07,False
5.033813e-06,0.0,False
0.018089138,3.0278197e-05,False
0.00016678091,1.1920927e-07,False
0.0010265245,2.1457627e-06,False
0.18057315,0.0007573831,False
0.0011371922,9.536732e-07,False
0.7904507,0.0042971577,False
0.00018452872,1.1920927e-07,False
57.54631,1.3039622,True
0.0020105273,1.0967174e-05,False
0.08779117,0.000542084,False
4.354561,0.21354571,True
0.0009933653,5.9604565e-07,False
267.7417,2.4582007,True
0.0006841426,5.9604594e-07,False
0.00073322345,2.3841835e-07,False
0.00048585967,8.344644e-07,False
0.0065408954,4.053076e-06,False
0.0055275033,1.2874424e-05,False
22.347958,0.3584976,True
0.0011602367,2.50339e-06,False
0.005626634,6.318042e-06,False
0.0007413408,1.1801643e-05,False
0.0035875025,7.0332962e-06,False
0.1868692,0.0005848027,False
0.102070644,0.0004374668,False
0.0012705533,1.7881359e-06,False
0.010115297,0.00010799691,False
0.0017739298,1.0728809e-06,False
10.340419,0.13214555,True
0.04612078,0.0001493512,False
0.011828484,4.422517e-05,False
112.479,0.30946058,True
0.007315018,1.1563134e-05,False
2.232455,0.01378282,True
0.014538066,1.2397499e-05,False
1.1158412e-05,0.0,False
0.0003643112,4.7683696e-07,False
0.0046244534,6.4372507e-06,False
0.017834079,2.8132426e-05,False
0.0016877056,7.152544e-07,False
0.02380481,0.00010286953,False
0.00312452,3.4570523e-06,False
0.0046906755,1.0609518e-05,False
14.070902,0.28159705,True
0.00046913815,2.3841847e-07,False
0.007505129,2.6344766e-05,False
4.2081094e-05,1.072883e-06,False
0.0050904937,5.5311324e-05,False
0.011591821,8.368039e-05,False
0.41852185,0.00033128384,False
0.0014748909,1.0728818e-06,False
57.47505,0.51507753,True
0.0003235354,9.5367363e-07,False
0.0017756901,1.907344e-06,False
0.0657799,0.00096875196,False
0.0053724353,2.2410964e-05,False
2.382602,0.020643063,True
0.00044651792,7.152552e-07,False
1.2289753,0.00454091,True
0.00014391117,1.1920927e-07,False
0.0026373907,7.271723e-06,False
0.083161555,0.00015863978,False
3.2546074,0.022847615,True
0.021389501,6.997198e-05,False
0.013646568,1.6331327e-05,False
0.00038186533,2.3841847e-07,False
0.00017688276,1.1920927e-07,False
0.08830065,0.00046894787,False
4.037708,0.011540371,True
0.0013158633,1.1920906e-06,False
3.2451866,0.043130346,True
0.87834513,0.017669588,True
0.003109889,9.059839e-06,False
0.00465458,1.060953e-05,False
0.45176035,0.0038345489,False
124.21404,0.59782094,True
0.004749624,4.410708e-06,False
0.0021735872,0.00030477112,False
0.008958945,7.152462e-06,False
0.026887916,0.00028474393,False
0.09337164,0.0007303053,False
1.6001151,0.007780983,True
5.6753225,0.015156567,True
0.0019386089,2.7894546e-05,False
2.4378896,0.0069243005,True
4.4996406e-05,1.1920928e-07,False
0.000830847,2.741808e-06,False
0.003749572,1.5258614e-05,False
0.0015784772,7.152544e-07,False
1.6167301e-06,0.0,False
0.56100106,0.0014836488,False
0.0049617672,6.7948704e-06,False
0.0013300687,1.1920908e-06,False
2.7192234e-05,1.1920928e-07,False
0.010905486,1.3470462e-05,False
0.0005455414,4.7683682e-07,False
69.83838,0.37498987,True
215.47792,1.6117744,False
1.1808863,0.0024757502,False
2.4141491e-05,1.1920928e-07,False
10.163472,0.5513257,True
0.005833623,3.8146618e-06,False
0.38906577,0.05380353,False
0.016829798,5.4237957e-05,False
0.62367827,0.0018178278,False
0.00017775671,1.1920927e-07,False
0.0004409505,5.9604605e-07,False
0.0016140449,8.58302e-06,False
0.0031357612,1.7881325e-06,False
0.00083533215,5.9604577e-07,False
0.00022012775,5.364403e-06,False
1.2957269e-05,0.0,False
0.029471364,3.21849e-05,False
6.739574e-05,1.1920928e-07,False
0.2058997,0.00047455993,False
4.9999173e-05,2.3841855e-07,False
0.119036935,0.0005535071,False
0.00016486301,3.5762775e-07,False
20.075417,0.26788872,True
0.00022343699,2.3841852e-07,False
0.013686439,0.00094118185,False
0.013879273,1.22783085e-05,False
0.038764644,0.0002154996,False
0.0029626384,1.1920879e-06,False
0.033445336,0.0001146703,False
0.032112718,0.000551534,False
0.0010027731,1.3113003e-06,False
97.67541,1.9209244,True
0.012470519,6.341678e-05,False
0.0015685236,1.1920902e-06,False
0.0012797713,1.5497176e-06,False
0.00067229295,2.3841841e-07,False
0.00227306,6.079641e-06,False
2.8942282e-05,0.0,False
0.0012262175,2.6225978e-06,False
0.01870394,8.46363e-06,False
93.14914,1.1493231,True
3.699687e-05,1.1920928e-07,False
0.00080234074,7.1525494e-07,False
0.4760882,0.0007021567,False
0.0014734562,6.914107e-06,False
0.012586374,4.9946866e-05,False
0.011322998,2.2649238e-05,False
0.00053272594,2.3841847e-07,False
0.07905886,0.00028889513,False
0.45371553,0.00758183,False
0.031913824,3.2900236e-05,False
0.0009783991,1.5497184e-06,False
0.005826855,2.1457337e-05,False
0.013007924,4.601297e-05,False
0.0075254245,3.8146527e-06,False
0.05912036,9.523564e-05,False
0.0035508594,1.9311645e-05,False
7.1419735,0.03582397,True
0.09309754,0.00013539504,False
0.025366269,0.000104896215,False
0.013500065,2.8490256e-05,False
0.15665542,0.0010514698,False
0.039590996,5.1375668e-05,False
0.00073846173,4.768367e-07,False
0.016001267,7.152191e-05,False
0.00014447441,7.152554e-07,False
0.0016141677,7.152544e-07,False
0.0006306094,1.0728825e-06,False
88.9601,1.4900855,True
0.009006752,4.923188e-05,False
0.00486817,4.0530904e-06,False
0.021024313,3.4450342e-05,False
0.0003346989,8.3446446e-07,False
0.0015271462,3.3378485e-06,False
0.0008879137,2.6225991e-06,False
0.009262555,8.940591e-06,False
44.25021,1.2101399,True
0.022979667,3.0397232e-05,False
0.0012626229,1.4305089e-06,False
0.0022338193,1.5497167e-06,False
0.0012987605,1.4305092e-06,False
0.009199503,1.1682319e-05,False
4.0565395e-05,3.576278e-07,False
0.0016730913,9.5367227e-07,False
0.0033472837,3.6954707e-06,False
0.0007910886,4.7683676e-07,False
0.0034803746,2.0265484e-06,False
0.0052624573,1.01326805e-05,False
0.014138125,3.6715024e-05,False
0.0013878031,6.3180664e-06,False
0.0005083493,1.0728827e-06,False
0.00030870052,5.960461e-07,False
5.6147437e-05,0.0,False
0.017310916,5.1615207e-05,False
0.00012284427,1.1920927e-07,False
3.2451842,0.019595342,True
0.0018195421,5.8412293e-06,False
0.0006914278,4.7683676e-07,False
0.0054741553,5.67417e-05,False
0.00053661567,7.1525517e-07,False
0.012104217,2.145715e-05,False
5.39871e-05,1.1920928e-07,False
21.80858,0.10988773,True
0.004604185,2.1338154e-05,False
0.00362604,1.1682401e-05,False
0.0014381522,1.1920906e-06,False
0.058641743,0.0003145183,False
1.7467295e-05,0.0,False
0.26455727,0.0009239364,False
0.009815825,1.0609443e-05,False
0.0052476623,5.1259613e-06,False
5.7875037,0.050383653,True
2.7413465e-05,1.1920928e-07,False
1.3720244,0.014426203,True
0.052352875,0.005192734,False
0.005263533,3.9338116e-05,False
0.00962898,9.571977e-05,False
0.44406733,0.011909321,False
0.0006554642,1.4305097e-06,False
0.00017792736,4.76837e-07,False
0.022075852,3.099326e-05,False
0.48601213,0.018418564,False
7.458278,0.054785285,True
0.03547694,5.185233e-05,False
0.56832254,0.014155436,False
0.04999879,0.00017521442,False
0.00068506604,4.7683682e-07,False
22.449322,0.28488654,True
0.00017162002,2.3841852e-07,False
0.017870171,1.2755054e-05,False
0.2542422,0.0024846827,False
2.0804791e-05,0.0,False
0.042465687,0.00010966233,False
0.0006851361,5.2451924e-06,False
0.0011627912,2.50339e-06,False
0.028233174,3.9456514e-05,False
0.00796219,7.390876e-06,False
3.1648794e-06,0.0,False
0.00020210612,3.5762775e-07,False
0.0010934164,9.5367307e-07,False
72.18022,0.50633806,True
239.91908,2.310675,False
0.12813625,0.0015767494,False
0.014735098,3.7907248e-05,False
0.00033093092,2.384185e-07,False
0.014397273,5.2926753e-05,False
0.0004356143,2.3841847e-07,False
0.0013198005,2.3841794e-06,False
0.1837,0.0010301,False
0.03401673,0.00017676517,False
25.291023,0.34672046,True
29.027237,0.080602676,True
0.30701762,0.000807922,False
0.00033001893,4.7683696e-07,False
0.00044884224,5.9604605e-07,False
2.9920879e-05,1.1920928e-07,False
8.681226,0.029928304,True
0.003602713,5.1259635e-06,False
0.006461185,7.5101066e-06,False
0.0003033173,8.3446446e-07,False
0.00153249,9.417474e-06,False
0.00029809962,1.1920926e-07,False
0.03508188,0.00031489212,False
0.0005230049,1.0728825e-06,False
33.75456,0.090803266,True
0.0001898089,1.1920927e-07,False
2.6601336,0.06476639,True
0.008238047,1.621224e-05,False
0.0035945454,3.5762591e-06,False
4.426346,0.06354607,True
0.0004363103,8.344644e-07,False
0.847515,0.01681227,False
0.008662505,3.516587e-05,False
0.102947436,0.0009858956,False
255.12723,0.7446558,True
0.0036944929,5.6027984e-06,False
0.0015941693,6.6756884e-06,False
0.0012221622,1.3112997e-06,False
0.016815176,1.4543119e-05,False
0.00043334754,7.152552e-07,False
0.0033162897,1.4066558e-05,False
0.055383794,0.0002325377,False
0.0085377395,0.0002566227,False
0.029896978,0.00033932296,False
0.0005818581,3.5762764e-07,False
13.99558,0.2266587,True
0.0019932298,5.4836028e-06,False
3.5776044e-05,1.1920928e-07,False
84.1388,1.037992,True
2.667424e-05,0.0,False
0.0004464468,3.576277e-07,False
0.000544352,1.549719e-06,False
2.696111,0.13701785,True
0.00018556691,2.3841852e-07,False
0.30557513,0.00124369,False
0.0049139303,4.529918e-06,False
0.3421993,0.005318272,False
0.0034443145,6.7948818e-06,False
0.0012779785,3.2186426e-06,False
0.010279364,2.1337994e-05,False
2.8895023e-05,1.1920928e-07,False
0.00018960437,2.3841852e-07,False
0.095557645,0.00020618382,False
144.85898,2.1740277,True
0.00025762492,3.5762773e-07,False
0.788338,0.016066033,False
0.0026069582,6.67568e-06,False
4.2936055e-05,0.0,False
0.0022790253,3.3378474e-06,False
0.013128648,7.462131e-05,False
0.0001387881,2.3841852e-07,False
1.7490482e-05,0.0,False
0.8234624,0.006371666,True
0.007770552,0.00020990417,False
0.82736665,0.0017657168,False
1.5684899,0.02681856,True
0.5268245,0.0027951,False
0.0051776743,1.3828119e-05,False
0.0015935866,1.6689271e-06,False
11.504042,0.14874303,True
0.0014928385,3.33785e-06,False
0.0025300009,0.000119201955,False
0.026802726,7.390484e-05,False
0.054431234,0.00032000407,False
2.0308855e-05,0.0,False
0.01608307,2.4675697e-05,False
0.095550895,0.0014393467,False
0.084858984,0.00031070376,False
0.0028795677,7.152511e-06,False
0.0031589954,1.5497149e-06,False
0.014762854,1.4662333e-05,False
0.03286018,5.6143832e-05,False
0.0007580786,1.0728822e-06,False
0.00756212,1.3828041e-05,False
0.041815676,0.00018701542,False
0.016607583,3.647686e-05,False
0.0002116956,3.5762775e-07,False
0.60106665,0.004347455,False
0.006033156,1.6689086e-05,False
3.314468,0.009188442,True
0.015439347,2.9205485e-05,False
5.637582,0.1358233,True
0.00095200253,1.4305092e-06,False
3.8992133,0.13406983,True
0.0059321537,1.3470473e-05,False
0.21989875,0.00024192203,False
0.5610126,0.014348518,False
0.005771939,5.602787e-06,False
0.061834957,0.00010691805,False
0.17929974,0.00042303134,False
9.717059e-08,0.0,False
0.009953841,2.741751e-05,False
209.16939,2.0438807,True
3.7119284e-05,1.1920928e-07,False
0.012087925,4.4582735e-05,False
0.05481988,0.00039602362,False
0.040175896,2.765467e-05,False
0.023012895,0.00016711398,False
0.006545479,1.1801585e-05,False
0.00047282423,2.384182e-06,False
78.605385,0.828828,True
3.6041587e-05,0.0,False
0.0047624134,9.775062e-06,False
0.012610341,3.0397412e-05,False
0.0035866129,1.9073407e-06,False
1.2506068,0.005911413,True
0.019460991,3.170824e-05,False
8.539276e-06,0.0,False
0.041693643,0.00018474665,False
0.035149835,2.7058835e-05,False
1.1865474,0.035543438,True
70.17148,0.45322484,True
0.00034467818,2.384185e-07,False
0.0012409146,9.059857e-06,False
0.017118169,3.0635732e-05,False
0.093365885,0.0013651957,False
0.87599766,0.0023354888,False
0.0013303173,7.152546e-07,False
0.002424557,5.8412297e-06,False
0.0028748685,3.2186356e-06,False
0.0025338558,1.7881339e-06,False
0.30917138,0.005052503,False
0.00015247094,1.1920927e-07,False
0.0010392648,4.768366e-07,False
7.1780825,0.7305687,True
0.67408395,0.015605363,False
1.2222243e-05,0.0,False
0.007798625,6.150967e-05,False
0.0049475376,0.00015412511,False
0.005815398,5.8412006e-06,False
0.0125262365,0.00013374184,False
0.077903405,7.794988e-05,False
0.0006428252,3.5762758e-07,False
0.08527199,0.0002513644,False
5.5370503e-05,2.3841855e-07,False
0.016282309,5.2092466e-05,False
0.0006480815,1.0728822e-06,False
0.006431797,7.748507e-06,False
0.0006512985,2.5033905e-06,False
0.00033761354,2.3841847e-07,False
0.008948982,0.0006581713,False
0.7077937,0.008328713,False
0.310564,0.0015295395,False
0.0073612095,7.986928e-06,False
5.923207,0.17311254,True
0.003395818,3.5762591e-06,False
170.52547,1.9991416,True
0.0011364816,9.417081e-05,False
0.0003137695,9.5367363e-07,False
0.0016181301,2.0265518e-06,False
2.4208338,0.004822733,True
7.661947,0.12081922,True
0.002984455,2.264968e-06,False
0.047181204,0.0002207428,False
0.00036729334,3.5762773e-07,False
0.0012662103,2.2649715e-06,False
0.34870702,0.0008660287,False
0.0011766229,1.549718e-06,False
113.3015,1.3138367,True
0.00012718345,2.3841852e-07,False
0.04529378,0.00015292695,False
0.00014587614,1.1920927e-07,False
0.00042209483,2.5033912e-06,False
0.00018537164,4.76837e-07,False
0.02283215,9.762525e-05,False
0.004272215,5.2451746e-06,False
0.006537049,2.6225556e-05,False
0.00035629832,2.3841847e-07,False
0.007718899,4.517892e-05,False
0.0006144077,4.8875663e-06,False
0.004373187,1.34705115e-05,False
0.00014612362,3.5762775e-07,False
31.308601,0.22465861,True
2.5142781e-05,0.0,False
0.000838404,1.9073451e-06,False
0.04670323,0.00021978472,False
0.001447259,2.5033887e-06,False
0.0037949202,2.9802159e-06,False
0.0036794553,2.2649642e-06,False
0.00015784046,1.1920927e-07,False
0.0017767372,1.1920899e-06,False
0.00023212832,2.384185e-07,False
11.093273,0.5760148,True
0.22993952,0.0011060603,False
0.0017522083,1.0728811e-06,False
0.027454302,0.00031668195,False
55.073578,0.15100121,True
0.004525292,7.271705e-06,False
0.0025861368,2.8610116e-06,False
0.00080543244,1.3113006e-06,False
0.0003880846,2.3841847e-07,False
0.01348037,1.5139205e-05,False
0.06276087,0.00033716866,False
0.00029422357,4.7683696e-07,False
6.626897e-05,2.3841855e-07,False
0.060039744,0.00016603633,False
0.0009225616,7.152548e-07,False
0.018959073,0.00039354528,False
0.0025366703,2.5033855e-06,False
2.6665537e-05,1.1920928e-07,False
0.011024309,1.4066402e-05,False
0.021795113,5.7932863e-05,False
0.0031829884,3.8146798e-06,False
0.00040144357,3.576277e-07,False
5.2126557e-06,0.0,False
0.016922593,2.133787e-05,False
0.009459126,9.894206e-06,False
0.049131896,0.00027865916,False
0.00061009976,1.1920915e-06,False
0.06551085,0.0004672756,False
0.0031756526,2.5033853e-06,False
3.0318988e-05,0.0,False
0.048828863,0.00026733577,False
0.001677366,8.3446355e-07,False
0.00027445445,1.1920926e-07,False
0.00026577033,1.1920926e-07,False
0.00080940267,2.50339e-06,False
45.477875,0.36722356,True
0.6036512,0.0035875323,False
0.26485974,0.004290374,False
0.005046004,3.7311635e-05,False
0.00020397682,3.5762775e-07,False
3.1904783e-05,1.1920928e-07,False
161.98041,1.4585385,True
0.00058710837,1.7881371e-06,False
1.4108192e-05,0.0,False
0.022649352,0.00019988907,False
6.644454e-05,3.576278e-07,False
1.0643698,0.0038114144,True
0.00071870966,2.3841817e-06,False
0.0001383096,1.1920927e-07,False
0.0011230733,1.4305089e-06,False
0.14025036,0.0015058315,False
0.032095112,6.1031184e-05,False
0.13276958,0.0016331227,False
0.00021287109,3.5762775e-07,False
0.0022133207,1.0728809e-06,False
1.6283635e-05,0.0,False
0.00049371104,5.960461e-07,False
0.06429129,0.00025839504,False
0.0013598101,1.1920908e-06,False
0.02201636,0.0006044375,False
0.021985099,0.00010620779,False
0.0036832113,6.1988403e-06,False
0.0027173536,2.3841772e-06,False
0.011571129,5.8648715e-05,False
0.05268542,8.1412e-05,False
0.037038356,7.700302e-05,False
2.3171606,0.07203218,True
0.0034755145,4.207988e-05,False
0.00031376467,2.384185e-07,False
0.0012828846,2.7418068e-06,False
3.7750884e-05,1.1920928e-07,False
0.0011294562,7.152547e-07,False
0.04828378,7.283088e-05,False
0.003715836,5.00676e-06,False
0.0071412455,1.0013435e-05,False
65.005684,1.10599,True
4.2177787,0.026019996,True
3.6080997,0.054720793,True
0.008569517,1.3232023e-05,False
0.13185807,0.00017650754,False
0.013538744,7.8912286e-05,False
0.048396003,0.00019118167,False
4.9815844e-06,0.0,False
0.001214868,1.5497184e-06,False
0.021080188,1.6092697e-05,False
0.0101895705,9.298175e-06,False
0.0037695295,3.218635e-06,False
0.00014802258,4.76837e-07,False
107.43166,0.96798885,True
2.3761725,0.010742271,True
0.0026165966,6.0796374e-06,False
0.015939936,0.00028736755,False
0.000605514,8.3446423e-07,False
0.0101798065,2.4079809e-05,False
0.11577839,0.00060593034,False
0.0009071428,1.7881368e-06,False
0.044105355,0.00041748522,False
2.3582911,0.027429324,True
0.029627277,0.00019643383,False
1.8100048,0.023081236,True
0.015372948,1.5496831e-05,False
0.00019802942,9.5367375e-07,False
3.0398798,0.23376393,True
0.0021756075,6.198852e-06,False
0.10074499,0.0005161155,False
0.009162889,1.2278349e-05,False
0.0005378064,1.5497188e-06,False
0.0065618223,5.36437e-06,False
0.13550235,0.00026922085,False
0.0062876893,5.1259635e-06,False
0.0006972639,7.1525494e-07,False
0.047179185,0.0010855909,False
212.80646,2.0175264,True
0.007112568,4.4582954e-05,False
0.011864964,1.1324672e-05,False
0.02986492,3.814518e-05,False
0.014915864,1.8953657e-05,False
0.002102072,3.6954737e-06,False
0.0046151155,2.1457554e-06,False
1.0903541,0.0075966595,False
0.38599566,0.0046181614,False
102.079575,1.43191,True
0.004663298,9.655869e-06,False
0.00065045664,4.7683676e-07,False
0.0061978786,8.177388e-05,False
0.0004393376,9.5367346e-07,False
0.003943135,9.179041e-06,False
0.03708174,5.590545e-05,False
0.0030506377,3.4570517e-06,False
0.0044172807,9.894286e-06,False
48.70745,0.22236314,True
188.3588,0.6027525,True
0.010620884,1.0728648e-05,False
0.012238715,1.3470351e-05,False
0.0010382978,1.1920912e-06,False
0.0001379193,5.960462e-07,False
0.0064653717,2.5867925e-05,False
0.021643868,5.2330208e-05,False
0.0025962938,3.0994293e-06,False
14.421355,0.34796458,True
0.00071081915,4.768367e-07,False
9.210439e-06,0.0,False
0.800875,0.042636767,False
170.6259,2.967331,True
0.012770247,1.0967024e-05,False
0.04626844,0.00011991085,False
0.8775065,0.008027312,False
3.7921022e-06,0.0,False
4.3623877e-05,1.1920928e-07,False
0.0049961084,5.245171e-06,False
0.009099051,3.4212215e-05,False
0.0003919479,3.576277e-07,False
0.00028134955,4.7683696e-07,False
0.06598694,0.0002745976,False
0.95379156,0.0042013987,True
0.0007247658,4.768367e-07,False
0.094786644,0.00024897468,False
0.0003417749,5.960461e-07,False
0.004995925,1.3232071e-05,False
0.00061241176,9.5367324e-07,False
1.7366816e-05,0.0,False
0.001040753,3.4570594e-06,False
0.0021527796,1.2755293e-05,False
0.035179816,0.00014053311,False
0.010740045,0.0001255181,False
0.6644034,0.0027221015,False
0.06139859,7.103999e-05,False
0.0008076418,2.3841835e-07,False
0.0009822183,1.1920913e-06,False
0.035281457,0.00015745718,False
190.38298,0.8456933,True
0.009266569,6.8542366e-05,False
0.010783166,7.581342e-05,False
68.888405,0.8231616,True
0.00013988836,2.3841852e-07,False
0.0001708394,4.76837e-07,False
0.005707083,6.6756634e-06,False
0.21363735,0.00049471937,False
0.011268833,1.4662427e-05,False
2.4540172e-05,0.0,False
0.040724628,0.000100006866,False
0.00032978936,3.5762773e-07,False
0.0542119,3.8977945e-05,False
6.887407e-06,0.0,False
0.00589928,2.7417927e-06,False
0.3229333,0.011380639,False
22.714373,0.6587417,True
21.093252,0.0779731,True
0.5077263,0.0063293003,False
1.7780572e-05,0.0,False
0.02591603,4.4701308e-05,False
31.388872,0.14241856,True
0.0090127755,4.887517e-06,False
1.4374111,0.01938312,True
0.00068976195,5.9604594e-07,False
0.01754522,2.098022e-05,False
0.27450716,0.0009408236,False
23.763992,0.17874324,True
0.0013996357,1.6689261e-06,False
0.0042862394,3.4570471e-06,False
0.26065028,0.00065964344,False
0.009028932,2.6106296e-05,False
0.0031449024,9.775085e-06,False
0.0015531024,4.7683636e-07,False
24.974798,0.34863368,True
1.4542094,0.010887843,True
0.006836935,5.0067433e-06,False
0.057460427,0.00024171508,False
136.62733,0.83659697,True
0.8591616,0.007695143,False
0.07797163,0.0005325683,False
0.00022764613,1.0728829e-06,False
0.055981055,0.00013588174,False
0.004071765,8.344581e-06,False
0.0002658387,1.1920926e-07,False
0.0007805152,1.1920915e-06,False
0.0007025024,1.0728825e-06,False
4.9284332e-05,1.1920928e-07,False
0.00054138113,2.5033905e-06,False
0.0033131104,3.814682e-06,False
0.087585874,0.0006758694,False
0.0006783061,7.15255e-07,False
0.0006610489,9.5367324e-07,False
0.006613003,1.0371081e-05,False
0.006598255,1.9430832e-05,False
0.0038029575,2.622592e-06,False
0.00018666702,1.1920927e-07,False
0.008921567,0.00010787769,False
0.010144779,3.5762241e-06,False
9.424041e-06,0.0,False
0.02934218,6.2819585e-05,False
0.0056064636,7.0449954e-05,False
164.16087,1.1824791,True
0.000270829,5.960462e-07,False
103.97306,1.010678,True
18.77471,0.34318423,True
0.0058250413,1.4900968e-05,False
0.019234823,3.993365e-05,False
3.247581,0.014201339,True
0.0012210757,1.0728819e-06,False
0.024895886,0.00047659336,False
22.849104,0.21869616,True
0.0005531087,2.3841841e-07,False
0.0035893226,1.4185763e-05,False
0.007833082,1.6808226e-05,False
0.0013479117,4.0531036e-06,False
6.0752864,0.14285803,True
0.015404992,4.362879e-05,False
0.0021297096,1.907343e-06,False
0.00958618,2.5987069e-05,False
1.427019e-06,0.0,False
0.061061323,0.00044131305,False
0.054999802,0.00013003981,False
0.004345709,6.437249e-06,False
0.0021545794,5.245186e-06,False
0.099482015,0.0009212308,False
0.2034643,0.0006949983,False
0.0008226224,1.9073454e-06,False
5.012396e-05,1.1920928e-07,False
0.0072316853,1.0967088e-05,False
0.51420593,0.002358919,False
0.0011031512,7.152547e-07,False
0.00030437735,4.7683696e-07,False
0.007858215,8.8213765e-06,False
0.021291997,3.886069e-05,False
10.835714,0.07460601,True
0.0340111,0.00012253458,False
0.1479122,0.00040672475,False
0.012461193,1.8715396e-05,False
0.20014828,0.00089723815,False
0.07108634,0.0007594957,False
0.00016120751,7.152554e-07,False
0.004319826,2.7298443e-05,False
0.1064872,0.0025998575,False
0.0051961374,3.6954625e-06,False
0.001186223,3.5762696e-06,False
0.00401246,8.582992e-06,False
1.3133518,0.018593123,True
0.023133038,0.00010155939,False
0.04015898,0.0007468957,False
0.000851295,8.34464e-07,False
0.0018534922,5.006767e-06,False
4.6486406,0.021491358,True
0.00035454653,9.5367363e-07,False
0.008854372,5.36434e-06,False
0.001217475,1.3113e-06,False
0.053082146,0.000898269,False
0.1860499,0.005669301,False
0.0016551097,4.8875618e-06,False
0.019203281,0.00014780668,False
0.00020902323,3.5762775e-07,False
0.010393779,1.4185644e-05,False
0.0040714494,6.675679e-06,False
2.8676147,0.053262666,True
0.011340822,0.00017069081,False
0.00067628553,6.079653e-06,False
0.050298344,2.8130904e-05,False
19.548468,0.25583157,True
0.0038674793,8.702203e-06,False
0.004657775,1.5616235e-05,False
0.0013760373,1.4305089e-06,False
0.4507355,0.0011275935,False
0.0023661791,1.370895e-05,False
0.0005932392,9.5367324e-07,False
0.025671648,0.0002304006,False
0.0003268699,7.152553e-07,False
0.07511619,0.0018830299,False
0.64296585,0.012812652,False
1.8551942,0.012564614,True
19.673515,0.6499517,True
0.0037238698,3.2186351e-06,False
0.0003261328,2.384185e-07,False
0.0008398377,1.0728825e-06,False
0.0056401785,1.04902965e-05,False
0.43461537,0.0023465902,False
0.0017445496,5.364397e-06,False
0.0033134883,4.5299275e-06,False
0.0001508429,2.8610184e-06,False
1.9041028e-05,0.0,False
0.0041744,3.81467e-06,False
210.34326,2.4836044,True
0.0013971812,1.3112997e-06,False
0.0004688729,3.576277e-07,False
0.008832833,0.0008443531,False
273.80325,2.7435002,False
0.07052789,0.00035599017,False
0.59730875,0.011458341,False
0.0006949197,3.2186433e-06,False
0.00018728843,2.1457647e-06,False
0.00014394474,0.0,False
0.0029885755,6.198848e-06,False
0.057937283,0.0004379713,False
0.00025418564,0.0,False
0.0007364706,1.1920913e-06,False
0.13393559,0.00049739773,False
5.8054895e-05,0.0,False
9.699362,0.10713202,True
0.0009983425,5.9604426e-06,False
1.0239528e-05,0.0,False
0.1614591,0.0021025662,False
0.00072362676,2.3841835e-07,False
0.0028173933,5.602805e-06,False
1.6558526e-05,0.0,False
0.0005760146,8.3446423e-07,False
0.0015839437,1.7881351e-06,False
0.10304156,0.00011787925,False
0.003388904,7.390927e-06,False
0.0058360724,1.2159183e-05,False
4.1505055,0.12622862,True
1.1191578,0.002765325,True
0.0028605594,1.0847954e-05,False
1.7019403,0.096380316,True
0.00027294963,3.5762773e-07,False
0.013607633,9.059704e-06,False
0.002147977,2.6225955e-06,False
0.04902035,0.00085862464,False
0.15375678,0.0019624326,False
0.00033029573,1.0728827e-06,False
0.0015821095,6.0796474e-06,False
0.044378784,0.00010680004,False
0.0003009501,1.1920926e-07,False
0.0014802011,2.622597e-06,False
0.011596567,1.9073079e-05,False
0.012286403,7.6292663e-06,False
0.030573223,0.00017271459,False
0.15531956,0.0015495752,False
5.0195154e-05,3.576278e-07,False
137.44698,1.4859208,True
7.847833e-05,2.3841855e-07,False
0.0576053,0.00032727642,False
0.00040670828,1.9073464e-06,False
0.0032001215,6.437259e-06,False
13.2674675,0.09564726,True
0.0023653097,1.6689248e-06,False
1.3004481,0.010215744,True
0.039849237,0.00015602399,False
143.88588,1.0810865,True
1.5586761,0.05020769,True
0.019915136,1.3470259e-05,False
0.014302868,7.581327e-05,False
2.1273821e-05,0.0,False
0.0020137518,2.1457608e-06,False
0.00040559116,7.152553e-07,False
0.018254122,3.0397372e-05,False
32.704723,0.122959286,True
0.0005927643,7.15255e-07,False
0.5309707,0.0077845687,False
0.00018904982,2.3841852e-07,False
0.0011377883,3.3378515e-06,False
0.0018209885,6.6756884e-06,False
0.0007803391,8.34464e-07,False
0.8068015,0.0025163179,False
6.345328e-05,2.3841855e-07,False
0.00040488006,8.3446446e-07,False
0.0037987768,2.4318328e-05,False
0.004803204,1.2874463e-05,False
20.814337,0.18126965,True
0.0023788065,3.2186376e-06,False
5.0151317e-05,2.3841855e-07,False
150.25668,0.9249743,True
0.032005478,0.00037471452,False
0.0010666267,1.3113001e-06,False
283.19113,1.4971188,True
3.411554e-05,1.1920928e-07,False
0.022555638,6.293914e-05,False
0.00024113152,0.0,False
0.004299615,8.821411e-06,False
0.00022864681,7.152554e-07,False
0.31599167,0.0022652417,False
0.0006885176,1.6689276e-06,False
0.0014791358,1.0728818e-06,False
0.045276184,4.720268e-05,False
9.137266e-06,0.0,False
0.386069,0.0013160498,False
0.0019478255,1.668925e-06,False
0.0070107323,6.866177e-05,False
0.049932923,0.00010548964,False
0.07827181,7.652383e-05,False
0.0260157,9.3929615e-05,False
0.0051663145,1.0490321e-05,False
7.022741e-05,2.3841855e-07,False
5.152786e-05,1.1920928e-07,False
0.00014730752,0.0,False
0.1574087,0.00054384046,False
0.09753065,0.0008230737,False


==> new_results/losses/resnet-eps-0/scale_100.0_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3275698e-11,373.37244,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,121.80798,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.864551,165.46896,True
0.0,0.0,False
0.0,0.0,False
0.0,67.839966,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,95.180725,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,123.63959,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
20504.453,328.005,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,26.60669,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,35.3161,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,55.278625,True
0.0,0.0,False
0.0,0.0,False
0.0,0.025113862,True
0.0,225.7779,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6.5114893e-32,230.10706,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4834636e-13,261.5185,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,55.344543,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,40.73181,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,122.24365,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.12180965,275.2254,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,77.177185,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,168.63507,True
0.0,0.0,False
0.0,0.0,False
2.903619e-27,389.51837,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,103.557556,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,191.14551,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,9.5367386e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,28.304504,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,47.335632,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
533.4178,212.382,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,42.282898,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
87.951324,460.46036,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,145.6402,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,14.440674,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.3695875e-11,169.74078,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.14286e-18,575.3897,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,36.083862,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,114.09726,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.808273e-18,310.7495,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.6681937e-36,174.8565,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,6.5564896e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,2.5387402,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,184.71088,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.5443995e-20,116.02606,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,364.45312,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.8597515,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,96.434204,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0264172e-37,114.83008,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,110.918274,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,100.54175,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.0063054e-18,279.1911,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,2.2411095e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,8.156537,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
42.86843,226.58337,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,120.82747,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,95.93298,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,140.17834,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,87.81781,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
258.6357,297.38736,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1930769e-16,96.213135,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,60.20044,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,217.64456,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6708e-40,221.71771,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,68.79016,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,19.219666,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.8358632e-09,245.88611,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,115.89789,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,113.15433,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,89.18469,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,89.55206,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.10089104e-10,251.33548,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,145.63913,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6959673e-34,313.5086,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,73.177124,True
0.0,0.0,False
0.0,0.0,False
0.0,47.224487,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,2.3841855e-07,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,23.68219,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,110.94336,True
0.0,0.0,False
0.0,67.086945,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,19.54535,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9856151e-32,287.8048,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.5710126e-21,295.93036,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3924393e-33,165.24335,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,88.80432,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,70.895996,True
0.0,0.0,False
0.0,0.0,False
1.120527e-24,161.2525,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/resnet-eps-0/scale_100_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3275698e-11,373.39874,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,121.46942,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.864551,165.55704,True
0.0,0.0,False
0.0,0.0,False
0.0,68.021545,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,95.295166,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,123.628296,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
20504.453,327.67297,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,26.570923,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,35.83667,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,55.5578,True
0.0,0.0,False
0.0,0.0,False
0.0,0.018716162,True
0.0,225.41089,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6.5114893e-32,230.07684,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4834636e-13,261.09686,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,55.27826,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,40.783997,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,122.3551,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.12180965,275.0313,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,77.05817,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,168.47931,True
0.0,0.0,False
0.0,0.0,False
2.903619e-27,389.4768,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,103.62622,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,191.19885,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.1920922e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,28.535614,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,47.382385,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
533.4178,212.55086,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,42.042297,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
87.951324,460.2912,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,145.22955,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,14.525818,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.3695875e-11,169.77051,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.14286e-18,575.5035,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,36.393982,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,113.87097,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.808273e-18,310.89917,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.6681937e-36,174.87115,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,7.152532e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,2.542282,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,184.4491,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.5443995e-20,116.09747,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,364.687,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.8592362,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,96.92432,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0264172e-37,115.14465,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,110.95465,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,100.7995,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.0063054e-18,279.42566,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,2.3841574e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,8.246661,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
42.86843,226.63007,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,121.076706,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,95.858154,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,140.25934,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,88.26294,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
258.6357,297.31598,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1930769e-16,96.040405,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,60.327515,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,217.32678,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6708e-40,221.90924,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,68.76105,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,19.288513,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.8358632e-09,246.00299,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,115.690125,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,113.07654,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,89.139404,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,89.61871,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.10089104e-10,250.9054,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,145.35126,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6959673e-34,313.92963,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,72.96442,True
0.0,0.0,False
0.0,0.0,False
0.0,47.459442,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,3.576278e-07,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,23.678223,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,111.270874,True
0.0,0.0,False
0.0,66.881775,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,19.81781,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9856151e-32,287.86078,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.5710126e-21,295.9671,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3924393e-33,165.2926,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,88.54285,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,70.7937,True
0.0,0.0,False
0.0,0.0,False
1.120527e-24,161.25891,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/resnet-eps-0/scale_10_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
3.66668e-39,0.0,False
6.757354e-22,0.0,True
0.0,0.0,False
3.9874206e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4876277e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.967659e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0603151e-26,0.0,True
0.0,0.0,False
1.6843042e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
3.9573196e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.13947e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
5.153121e-22,0.0,True
5.104628e-06,0.021166857,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.466031e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2202309e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
291.0535,37.54861,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.549e-42,0.0,False
1.970565e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.358723e-11,0.0016517104,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7289698e-24,9.5367386e-07,True
0.0,0.0,False
0.0,0.0,False
2.1050196e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
4.411e-42,0.0,False
3.0851087e-29,0.0,False
9.058948e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8115451e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.83818e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8214272e-32,0.0,False
0.0,0.0,False
2.173326e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.42444e-40,0.0,False
5.379262e-18,0.0,True
6.455332e-10,12.178945,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0631987e-12,7.152555e-07,True
0.0,0.0,False
0.0,0.0,False
2.3159637e-21,0.0,True
0.0,0.0,False
7.576297e-28,0.0,True
7.725269e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0681013e-26,0.0,True
0.0,0.0,False
1280.9418,16.12009,True
0.0,0.0,False
5.52898e-40,0.0,False
4.759964e-12,7.0017157,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.603807e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2563196e-27,0.0,True
0.0,0.0,False
4.94563e-40,0.0,False
0.0,0.0,False
2.688396e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4571759e-33,0.0,False
0.0,0.0,False
1.02015e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.087968e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00018872436,0.033208013,True
1.2305415e-34,0.0,False
9.193378e-39,0.0,False
0.0,0.0,False
7.477091e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0020679813,9.506666,True
0.0,0.0,False
1.8596288e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6504e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9079003e-25,0.0,True
0.0,0.0,False
3.3091921e-15,0.0,True
7.602011e-12,2.3841855e-07,True
1.3664003e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4922375e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
5.847366e-34,0.0,False
1.392133e-15,0.0007396584,True
0.0,0.0,False
0.0,0.0,False
1.5752082e-31,0.0,False
1.943276e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0901403e-28,0.0,False
2.4481006e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.072386816,12.294499,True
1.9934343e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4069966e-31,0.0,False
3.8505336e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
2.245253e-38,0.0,False
0.0,0.0,False
2.177187e-10,0.015174543,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2864.4363,32.096397,False
0.0,0.0,False
0.0,0.0,False
4.423039e-29,0.0,False
4.911993e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
8.05728e-40,0.0,False
7.2834106e-22,0.0,True
1.07498736e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6915312e-11,2.6089199,True
0.0,0.0,False
7.172541e-36,0.0,False
0.0,0.0,False
8.6965244e-38,0.0,False
2.360699e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1182951e-19,5.960463e-07,True
0.0,0.0,False
0.0,0.0,False
4.4152967e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.513172e-23,0.0,True
0.0,0.0,False
2.010448e-22,1.1920922e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.5310814e-17,0.00013886917,True
0.0,0.0,False
0.0,0.0,False
1.0172186e-35,0.0,False
1.8115659e-34,0.0,False
8.316633e-20,3.830456,True
7.05955e-15,0.0,True
9.055509e-39,0.0,False
0.0,0.0,False
7.15337e-11,0.053972602,True
7.1496115e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.939759e-15,0.09206766,True
2.2137425e-21,0.0,True
2.4399018e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0994879e-28,0.0,False
0.0,0.0,False
3.3021019e-31,0.0,False
0.0,0.0,False
2.9736853e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8786092e-38,0.0,False
1.809838e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
4.837e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0021243063,5.350468,True
0.0,0.0,False
0.0,0.0,False
5.5604338e-15,0.4659958,True
0.15720409,22.641264,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2607655e-38,0.0,False
0.0,0.0,False
8.216084e-24,0.0,True
0.0,0.0,False
2.5856348e-25,0.0,True
3.0766237,23.165348,True
0.0,0.0,False
2.4803592e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.5835e-41,0.0,False
2.2604605e-20,0.0,True
4.052014e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
221.12161,26.287169,False
1.597512e-39,0.0,False
0.0,0.0,False
6.048671e-36,0.0,False
6.2685745e-17,5.6316104,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.714955e-33,0.0,False
2.984065e-06,4.0839715,True
0.0,0.0,False
2.7043645e-10,0.0019148125,True
0.0,0.0,False
0.0,0.0,False
6.172027e-31,0.0,False
0.0,0.0,False
2.0355295e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.8417385e-10,12.159696,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.146329e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9142038e-36,0.0,False
1.6182519e-27,0.0,True
3.2721368e-36,0.0,False
6.291394e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
9.776809e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.510045e-18,0.0,True
4.3884666e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
7.241457e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5454095e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6691625e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2915076e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2929244e-18,0.0,True
1814.0588,27.243618,False
0.0,0.0,False
2.1113336e-24,0.0,True
1.4027122e-15,0.0042118416,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.742449e-37,0.0,False
2.0717264e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
5.49626e-40,0.0,False
3.3776173e-11,2.0384581e-05,True
0.0,0.0,False
1.4892618e-06,7.5573006,True
0.0,0.0,False
0.0,0.0,False
6.1867803e-27,0.0,False
1.7462112e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.7377436e-26,0.0,True
0.0,0.0,False
3.8415e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0047364132,17.046577,True
0.0,0.0,False
0.0,0.0,False
6.814395,38.922577,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4987831e-37,0.0,False
2.03886e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4133267e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.226103e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6421893e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7318e-41,0.0,False
1.8720238e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.16280633,10.542082,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6785693e-19,0.0017584589,True
1.28621e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3605883e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.69e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.472867e-21,0.0,True
4.7239084e-17,0.06826748,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.655182e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3889212e-19,0.0,True
4.1923192e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2286313e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.950865e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.09533159,19.191002,True
0.0,0.0,False
2.3061023e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.33121e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1775216e-20,0.0,True
0.0,0.0,False
5.5184318e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.0997225e-13,0.20321175,True
0.0,0.0,False
5.8548e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.8498e-41,0.0,False
0.0,0.0,False
3.601287e-23,0.0,True
0.00943057,3.1234782,True
0.0,0.0,False
0.0,0.0,False
1.21222e-40,0.0,False
0.0,0.0,False
3.7228582e-19,0.0,True
4.652818e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0365733e-31,0.0,False
0.0,0.0,False
8.413968e-33,0.0,False
3.7910194e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5127548e-26,0.0,True
0.0,0.0,False
1.0460684e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9417272e-32,0.0,False
5.265e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.884824e-37,0.0,False
0.0,0.0,False
7.029696e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0320915e-15,0.00032038323,True
0.0,0.0,False
3.252669e-15,4.814586,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1744.1721,20.732813,False
1.0688023e-38,0.0,False
0.0,0.0,False
3.1522177e-32,0.0,False
0.0,0.0,False
7.2656397e-37,0.0,False
2.063963e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.837897e-10,4.187526,True
0.0,0.0,False
0.0,0.0,False
1.1182971e-28,0.0,True
3.266814e-17,8.344616e-06,True
0.0,0.0,False
0.0,0.0,False
8.0054184e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.4071796e-11,0.00022420754,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1553688e-34,0.0,False
0.0,0.0,False
1.1157485e-33,0.0,False
0.0,0.0,False
6.92658e-16,0.0,True
2.2187855e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2065.8027,45.55423,False
0.0,0.0,False
6.83e-42,0.0,False
1.6443542e-35,0.0,False
0.0,0.0,False
2.2106666e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.292915e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
3.991258e-20,0.0,True
0.0,0.0,False
7.2176734e-23,0.0,True
3.6731787e-21,0.0,True
4.8713364e-24,0.0,True
3.1133145e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9337762e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.987998e-33,0.0,False
0.0,0.0,False
1.3692385e-33,0.0,False
0.0,0.0,False
1.551698e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
1.088608e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1495417e-38,0.0,False
9.31503e-40,0.0,False
1.4174819e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5508e-41,0.0,False
0.0,0.0,False
6.992134e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0403629e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
2.786837e-22,0.0,True
0.0,0.0,False
8.395e-42,0.0,False
0.0,0.0,False
1.7192703e-21,6.079655e-06,True
0.0,0.0,False
0.0,0.0,False
1.673537e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.44007e-39,0.0,False
0.0,0.0,False
3.305575e-39,0.0,False
0.0,0.0,False
1.4892101e-30,0.0,True
1.5372667e-12,0.0015347142,True
0.0,0.0,False
0.0,0.0,False
1.678782e-38,0.0,False
5.0027186e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
1.044268e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1973673e-29,0.0,False
1.98337e-40,0.0,False
1.03309875e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8131e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1.28763e-40,0.0,False
1.8445602e-36,0.0,False
6.9329935e-06,14.373933,True
0.0,0.0,False
2.096441e-33,0.0,False
4.041286e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.033143e-29,0.0,False
0.0,0.0,False
7.137445e-17,0.0,True
0.0,0.0,False
1.3617691e-26,0.0,True
0.0,0.0,False
5.606409e-33,0.0,False
1.2056737e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.209464e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
5.59926e-38,0.0,False
0.0,0.0,False
2.894196e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
7.2196892e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5716323e-14,0.0010343208,True
0.0,0.0,False
0.0,0.0,False
1.7197129e-34,0.0,False
4.3698477e-35,0.0,False
1.301692e-28,0.0,False
5.061829e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9472774e-12,1.5630195,True
0.0,0.0,False
1.8817436e-38,0.0,False
4.0953796e-29,0.0,False
3.9320887e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.259149e-13,0.1808826,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
353.2329,17.089222,False
1.803674e-20,0.0,True
0.0,0.0,False
7.481055e-37,0.0,False
0.0,0.0,False
5.488621e-24,0.0,True
5.7460087e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
7.930486e-35,0.0,False
0.0,0.0,False
7.080799e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
83.70095,57.76721,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.567296e-07,3.5455432,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3672611e-09,0.0010420614,True
6.030814e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1765134e-14,0.0010814777,True
7.796878e-12,0.07334017,True
1.22218e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.6356566e-05,11.462913,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.822289e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.169576e-39,0.0,False
1.8752013e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3458825e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
43.80744,30.959198,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.373852e-16,0.0,True
1.0355537,17.679852,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.746326e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.4501546e-05,0.26949015,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5761028e-29,0.0,False
0.0,0.0,False
8.47441e-30,3.4093275e-05,False
0.0,0.0,False
1.5760711e-12,0.0,True
7.632642e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.7929506e-08,0.75415534,True
1.4197769e-09,0.0013415156,True
0.0,0.0,False
0.0,0.0,False
4.1690356e-37,0.0,False
0.0,0.0,False
8.114696e-21,0.0,True
6.673966e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.813818e-39,0.0,False
0.0,0.0,False
2.5689385e-38,0.0,False
6.4526406e-32,0.0,False
0.0,0.0,False
1.2789166e-34,0.0,False
0.0,0.0,False
3.72833e-38,0.0,False
0.0,0.0,False
2.7388286e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5943139e-13,0.0,True
0.0,0.0,False
4.061692e-30,0.0,True
3.2425457e-25,0.0,True
3.9351147e-20,0.0,True
0.0,0.0,False
5.4816806e-38,0.0,False
0.0,0.0,False
7.8369506e-19,18.344711,True
6.117793e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4302926e-09,2.1695856e-05,True
26.415976,11.427304,True
3.0166967e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.959e-42,0.0,False
1.2400317e-23,0.0,True
0.0,0.0,False
1.8115728e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7692812e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
8.467002e-30,0.0,False
9.1673735e-12,1.7881378e-06,True
5.825569e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.05307693,36.275837,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0019348423,0.7639917,True
0.0,0.0,False
5.2313192e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1546485e-24,0.0,True
0.0,0.0,False
6.2984718e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.71286e-39,0.0,False
5.8688275e-26,0.0,True
0.0,0.0,False
4.22996e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
7.766471e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3111585e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.56222e-40,0.0,False
1.23784e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.55534e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.081898e-25,0.0,True
0.0,0.0,False
3.2041293e-36,0.0,False
3.2709736e-23,0.0,True
5.574518e-38,0.0,False
0.0,0.0,False
8.58613e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9567041e-12,5.245195e-06,True
3.382627e-11,9.81714,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.871432e-35,0.0,False
3.701538e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7177192e-21,0.0,True
0.0,0.0,False
1.5104717e-33,0.0,False
3.3970975e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.321347e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1429162e-24,0.0,True
3.0892964e-38,0.0,False
0.0,0.0,False
1.2236015e-33,0.0,False
0.46828142,11.321557,True
0.0,0.0,False
4.5814e-41,0.0,False
0.0,0.0,False
7.655227e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.431473e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5919902e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1524e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.06343139,10.967949,True
0.0,0.0,False
4.3839393e-33,0.0,False
0.0,0.0,False
1.51317e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
7.9618385e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.604478e-35,0.0,False
0.0,0.0,False
1.29041495e-27,0.0,False
0.0,0.0,False
1.1333489e-07,10.178741,True
0.0,0.0,False
2.997826e-39,0.0,False
8.677813e-21,9.5367386e-07,True
0.0,0.0,False
73.57001,28.06053,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.5573253e-13,0.00015519845,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.731807e-34,0.0,False
3.3061586e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.970448e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
5.163327e-05,0.011401143,True
0.0,0.0,False
1.6875074e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7583813e-16,6.079655e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7954523e-31,0.0,False
0.0,0.0,False
1.08414675e-07,0.27198005,True
0.0,0.0,False
0.0,0.0,False
3.586762e-38,0.0,False
0.0,0.0,False
9.429341e-25,0.0,True
0.0,0.0,False
3.918978e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
4.20151e-40,0.0,False
1.1178294e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.65618e-38,0.0,False
2.312666e-21,0.0,True
0.0,0.0,False
3.4021426e-21,0.0,True
1.6590614e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5740715e-31,0.0,False
9.669134e-05,1.2199417,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1788695e-38,0.0,False
6.650952e-26,0.0,True
5.6846757e-19,0.0,True
0.0,0.0,False
1.104387e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.0962616e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.446967e-10,1.5139465e-05,True
2001.3673,22.212053,False
1.2094875e-28,0.0,False
0.0,0.0,False
1.2844611e-15,0.08612938,True
0.0,0.0,False
9.588569e-31,0.0,False
0.0,0.0,False
3.489602e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0043503e-34,0.0,False
0.0,0.0,False
2.3721464e-36,0.0,False
0.0,0.0,False
8.661509e-12,0.0007141662,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.683e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1543461e-07,12.047779,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1853724e-07,9.510084,True
0.0,0.0,False
0.0,0.0,False
1.8215641e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2399e-41,0.0,False
2.6114207e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4472e-41,0.0,False
0.0,0.0,False
1.4926817e-19,0.0,True
1.8515076e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
6.544247e-37,0.0,False
1.935e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0836986e-07,13.95012,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0083636e-10,8.870257,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6381606e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.378929e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.947093e-39,0.0,False
0.0,0.0,False
1.1429132e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
9.8332e-19,0.0,True
0.0,0.0,False
1.3776661e-25,0.0,True
2.471535e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3088274e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.14804964e-32,0.0,False
1.7784573e-17,0.0,True
3.8131e-41,0.0,False
1.3887522e-32,0.0,False
1.24352e-39,0.0,False
0.0,0.0,False
1.0387458e-14,2.3007127e-05,True
0.0,0.0,False
0.0,0.0,False
5.5611337e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6454669e-08,0.007688809,True
1823.4469,29.298634,False
4.0013913e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7159106e-36,0.0,False
0.0,0.0,False
8.4758765e-14,1.2755313e-05,True
2.4157748e-15,0.0,True
1.5622383e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.439251e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.744941e-12,0.0,True
0.0,0.0,False
1.2923714e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
1.871894e-23,0.0,True
0.0,0.0,False
4.191531e-28,0.0,False
0.0,0.0,False
1.675467e-38,0.0,False
81.68494,9.443536,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6821477e-15,7.0333235e-06,True
0.0,0.0,False
0.0,0.0,False
1.3583097e-08,6.133694,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9663152e-22,0.0,True
0.0,0.0,False
6.7411593e-34,0.0,False
0.0,0.0,False
2.9286422e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.647915e-37,0.0,False
0.007161304,21.857323,True
0.0,0.0,False
1.5524434e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.370307e-30,0.0,True
0.0,0.0,False
3.868367e-28,0.0,False
6.336029e-26,0.0,True
2.1919033e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9809623e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8172e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
9.869205e-38,0.0,False
5.8077e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1261139e-29,0.0,False
0.0,0.0,False
6.932874e-23,0.0,True
0.0,0.0,False
2.8392764e-18,0.0,True
0.0,0.0,False
2.0480414e-21,0.0,True
0.0,0.0,False
1.1790407e-36,0.0,False
3.4338567e-30,0.0,False
0.0,0.0,False
3.998e-41,0.0,False
3.1707063e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.42273578,22.236258,True
0.0,0.0,False
0.0,0.0,False
2.5041e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.445798e-05,6.6844974,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9807387e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5167e-40,0.0,False
0.0,0.0,False
1.395573e-25,0.0,True
1.7300554e-08,0.053751204,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.440977e-37,0.0,False
1.6245504e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3156133e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
5.186143e-19,1.9788569,True
2.638405e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.007053e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1603818e-29,0.0,False
1.1425391e-31,0.0,False
0.0,0.0,False
3.633679e-19,0.0,True
0.0,0.0,False
299.9692,24.584768,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.456646e-23,0.0,True
7.964953e-21,0.0,True
0.0,0.0,False
6.061e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0289748e-34,0.0,False
0.0,0.0,False
0.00020550833,11.644826,True
0.0,0.0,False
4.2399e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5202414e-11,4.410734e-06,True
0.0,0.0,False
0.0,0.0,False
5.5204e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2629053e-17,0.02935251,True
3.3545222e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
7.605173e-09,5.960463e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.604768e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0718572e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
1.070652e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.396004e-10,0.0013742537,True
2.189782e-28,0.0,False
2.5275053e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.012770027,11.506419,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.384098e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1573571e-36,0.0,False
0.0,0.0,False
1.1477445e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.73725e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.67529e-40,0.0,False
6.26e-42,0.0,False
1.5922902e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.21102e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2351123e-08,8.838272,True
4.5295166e-22,0.0,True
1.2551071e-21,0.0,True
0.0,0.0,False
1.7207403e-38,0.0,False
0.0,0.0,False
8.16256e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0018264216,8.837364,True
2.0436903e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6954341e-36,0.0,False
0.0,0.0,False
8.7217e-41,0.0,False
1.3424122e-24,0.0,True
0.0,0.0,False
2.0396935e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2951542e-21,6.675698e-06,True
0.0,0.0,False
2.9404825e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5865582e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
261.5116,25.032665,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.5792498e-30,0.0,False
3.8203543e-34,0.0,False
3.9354345e-05,14.355672,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7175e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
5.490294e-10,7.152532e-06,True
0.0009367572,0.12155816,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.661443e-15,4.3748852e-05,True
0.0,0.0,False
0.0,0.0,False
7.8683223e-28,0.0,False
1.3418691,31.585642,True
0.0,0.0,False
0.0,0.0,False
7.7827893e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.99205e-40,0.0,False
3.5370317e-28,0.0,True
0.0,0.0,False
2.5528323e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3140203e-30,0.0,False
3.4431e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.08135181,7.274192,True
0.0,0.0,False
0.0,0.0,False
1.1673039e-06,4.5092373,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8633062e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2399e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1231033e-32,0.0,False
3.1961738e-13,0.22616823,True
3.2322712e-15,0.0,True
4.3092865e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2855871e-11,0.0,True
0.0,0.0,False
2.3705553e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
7.273704e-32,0.0,False
1.1287282e-14,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
7.4598826e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.66888e-12,0.0014090143,True
3.1854436e-28,0.0,True
0.0,0.0,False
1.4427e-40,0.0,False
7.773678e-06,2.2565434,True
9.686558e-28,0.0,False
1.771904e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.798919e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.020246373,11.1954155,True
0.0,0.0,False
0.0012671391,6.700831,True
7.83707e-15,7.056941e-05,True
0.0,0.0,False
0.0,0.0,False
1.6372591e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3016469e-13,5.245195e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.205571e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7501e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.61423e-38,0.0,False
2.8074704e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.599588e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2385672e-19,0.0,True
0.0,0.0,False
7.338793e-37,0.0,False
0.0,0.0,False
6.3789976e-37,0.0,False
5.67097e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
2.17694e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.6218935e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.900558e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.69522e-40,0.0,False
9.416401e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.318806e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.655671e-14,3.0994368e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.861195e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5679039e-38,0.0,False
1.0315039e-31,0.0,False
6.4939883e-28,0.0,True
2.677541e-13,1.9161355,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.799247e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1264074,28.661238,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
39.566093,29.817564,False
8.756154e-39,0.0,False
2.2570773e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3232e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
9.369979e-36,0.0,False
0.0,0.0,False
1.0053894e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7895347e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2497831e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2021084e-22,0.0,True
4.8322227e-28,0.0,True
0.0,0.0,False
2.5115584e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.8332e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
2.46997e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2111322e-34,0.0,False
0.0,0.0,False
1.3307387,16.561047,True
0.0,0.0,False
1.62056e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4738935e-17,0.0,True
0.0,0.0,False
6.298577e-27,0.0,True
9.959e-42,0.0,False
0.00027211514,8.884843,True
5.2244803e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.6811043e-13,0.0,True
0.0,0.0,False
4.264819e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4472823e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1519937e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0010916993,7.0688143,True
0.0,0.0,False
0.0,0.0,False
19.79052,16.349052,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4695472e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.622654e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2329458e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.790411e-37,0.0,False
1.517978e-39,0.0,False


==> new_results/losses/resnet-eps-0/scale_1_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0062298356,1.7165901e-05,False
0.014933971,2.0265157e-05,False
0.0731597,0.00055306003,False
4.760869,0.0220898,True
0.0033308282,6.914096e-06,False
0.10256137,0.0016598024,False
0.0025505119,1.4901012e-05,False
0.0006556865,5.722027e-06,False
0.07416829,0.00041150814,False
0.00037929058,1.5497192e-06,False
0.0044660876,5.245168e-06,False
0.021450361,0.00021025876,False
0.0014484406,9.536727e-07,False
0.00045874738,1.1920919e-06,False
0.17612141,0.0012686523,False
0.005566057,9.179031e-06,False
0.0025182154,2.1457586e-06,False
0.0011958828,1.3112997e-06,False
0.7711687,0.002586011,True
0.017668884,1.7284983e-05,False
2.9247725,0.06511055,True
0.008348691,5.9603844e-06,False
0.0011038432,4.5299394e-06,False
0.23999412,0.00094565796,False
0.02180353,0.0008406544,False
0.0012914736,4.0531045e-06,False
0.001103434,5.006773e-06,False
0.00039800708,3.576277e-07,False
0.011985924,3.1112846e-05,False
4.841133e-05,1.1920928e-07,False
0.6024689,0.005797703,False
0.02621618,8.7016495e-05,False
0.006972371,1.0132677e-05,False
3.4836185,0.015918894,True
66.301796,0.36854956,True
0.0042001824,2.622588e-06,False
0.0060250717,7.5101107e-06,False
0.006325064,7.748536e-06,False
0.0016548141,3.6954748e-06,False
0.0011421256,2.1457624e-06,False
0.001125678,1.6689266e-06,False
0.0002259226,2.3841852e-07,False
1.1750022e-05,0.0,False
0.0015626265,1.6569931e-05,False
0.006120982,7.867725e-06,False
0.21931179,0.009110995,False
0.003034761,4.5299316e-06,False
0.0049139676,9.77508e-06,False
1.0888861,0.011956293,False
0.009798213,1.2278375e-05,False
2.7459937e-06,0.0,False
2.241698e-05,0.0,False
212.39545,3.3369117,False
0.0025054005,1.5497158e-06,False
0.03021974,0.00010489421,False
0.022628887,0.000106445994,False
0.0005422341,1.1920915e-06,False
4.9858252e-05,0.0,False
0.005293162,1.1086355e-05,False
0.0014871832,4.7683648e-07,False
0.016799955,3.409283e-05,False
0.035816994,0.00015435708,False
2.9363215,0.16866776,True
0.0014635255,5.6028134e-06,False
0.002206713,2.503386e-06,False
0.0019464383,2.8610139e-06,False
23.007122,0.33972198,True
0.02383197,1.4543015e-05,False
0.043201074,0.00010429836,False
0.0019647614,3.3378487e-06,False
1.9825943,0.19717135,True
0.0024950367,3.6954714e-06,False
2.679447e-05,0.0,False
0.14602405,0.00018365172,False
0.0017394838,8.344632e-07,False
0.00071073533,9.536732e-07,False
0.047253948,0.0006840959,False
0.7266464,0.015251348,False
2.463901,0.015798789,True
0.0007062141,4.7683676e-07,False
0.016734285,3.9456805e-05,False
0.0025262344,5.8412306e-06,False
2.1978848,0.03422518,True
0.0006223366,4.7683682e-07,False
6.134908e-05,2.3841855e-07,False
0.00044906506,6.079653e-06,False
14.457879,0.034098826,True
0.033751052,0.00052567973,False
0.0375447,2.2410397e-05,False
1.6204868e-06,0.0,False
0.020836122,0.0009266434,False
0.31693166,0.005826172,False
0.00068083656,8.344642e-07,False
0.1716782,0.000505857,False
0.0007878932,4.768367e-07,False
0.0030317574,9.536702e-07,False
0.0020404204,4.172309e-06,False
3.2257445e-05,0.0,False
0.004249806,4.7683397e-06,False
1.8628221e-05,1.1920928e-07,False
0.0042115524,7.152503e-06,False
0.0016535972,4.172312e-06,False
0.035246458,7.950692e-05,False
0.01803585,3.993317e-05,False
0.003489718,2.980219e-06,False
0.00015503832,2.3841852e-07,False
0.10371073,0.00069229567,False
8.805784,0.073846914,True
42.538292,1.4494709,True
0.00016988195,3.5762775e-07,False
0.00027693738,1.0728827e-06,False
0.012462921,2.5033427e-05,False
0.011465071,1.2874351e-05,False
0.00027312574,0.0,False
0.010780779,3.862261e-05,False
1.3715034e-05,0.0,False
0.0037304386,1.966926e-05,False
0.019564318,3.8145612e-05,False
0.010384033,3.54042e-05,False
0.0029550577,1.9073416e-06,False
0.0018335468,1.3112993e-06,False
0.00283732,1.7881316e-06,False
24.666435,0.23038948,True
9.900407e-06,0.0,False
0.00016568968,1.1920927e-07,False
3.0776439,0.0048362953,True
0.00019004653,1.192092e-06,False
1.2780813,0.007281992,True
0.35517263,0.0014654355,False
2.7857435e-05,1.1920928e-07,False
0.00053168245,7.1525517e-07,False
0.0011786114,5.483607e-06,False
0.00070958957,1.0728825e-06,False
2.3506148,0.0492282,True
0.006798232,1.2397606e-05,False
161.53418,1.1299739,True
0.0006464642,7.15255e-07,False
0.06552873,0.00046799774,False
25.48897,1.2132273,True
0.00029672968,8.3446446e-07,False
0.0140518565,3.1827953e-05,False
0.0010919884,3.3378521e-06,False
0.6100831,0.011206713,False
0.0008884004,3.6954787e-06,False
0.011986869,1.7284938e-05,False
0.0023411594,2.5033876e-06,False
0.8783128,0.009020157,True
0.059415586,7.2589355e-05,False
0.051458538,0.00013230479,False
0.0006397228,5.9604594e-07,False
0.13429174,0.0047854176,False
0.007882516,5.1019946e-05,False
0.00063300726,3.933896e-06,False
0.00795251,8.463753e-06,False
0.0023755077,1.7881339e-06,False
0.42209122,0.0015795883,False
0.00059255876,9.5367346e-07,False
0.053290844,0.00024838856,False
0.00225139,1.4305078e-06,False
0.002462319,2.8610107e-06,False
0.015614364,3.8503298e-05,False
0.0119813485,3.2662385e-05,False
0.0005464472,1.668928e-06,False
0.015465915,3.7192065e-05,False
0.00034651943,3.576277e-07,False
0.0028030898,2.2649676e-06,False
0.82771295,0.041686937,False
0.0015756303,3.6954762e-06,False
0.0020321743,2.8610139e-06,False
0.002177185,1.9192477e-05,False
0.0015312356,5.7220223e-06,False
131.29286,0.40797544,True
0.25032824,0.0014840667,False
0.06618884,9.988604e-05,False
0.013916273,3.1947136e-05,False
12.33727,0.060362674,True
0.00041987922,3.576277e-07,False
2.727274e-05,1.1920928e-07,False
156.608,1.082167,True
0.008078835,1.7404262e-05,False
0.64658237,0.0018770596,False
2.50737e-05,0.0,False
0.00093518937,9.536732e-07,False
0.0030882247,0.000105255975,False
0.0066455454,3.206658e-05,False
0.0023744833,2.503386e-06,False
0.0824245,0.00026291356,False
4.2737418e-05,1.1920928e-07,False
0.00016832001,1.1920927e-07,False
0.00030184188,3.5762773e-07,False
0.00012723713,0.0,False
0.0008226044,4.768367e-07,False
0.013998811,2.264911e-05,False
0.0013137094,1.4424206e-05,False
1.8490918,0.0037217522,True
0.00057666335,1.1920916e-06,False
16.645704,0.12378711,True
49.745434,0.20891495,True
0.454218,0.0013039368,False
0.00026736892,2.384185e-07,False
0.0010373512,2.8610166e-06,False
0.0028192804,4.768345e-06,False
0.0047825803,2.503382e-06,False
0.22439946,0.0020441297,False
0.037487596,0.00019666922,False
0.0008280938,4.768366e-07,False
0.24847552,0.038651813,False
11.173282,0.33820313,True
0.00019885792,3.5762775e-07,False
0.0002975925,3.5762773e-07,False
0.56283647,0.013668882,False
0.35987243,0.003319067,False
0.00017245728,2.3841852e-07,False
0.001274819,5.9604554e-07,False
0.6945515,0.0047436827,False
0.069577545,0.00033191964,False
0.0011560132,6.3180664e-06,False
0.00016930542,0.0,False
0.00014711152,1.1920927e-07,False
173.11818,1.1817677,True
0.08671212,0.0008801154,False
5.19596e-06,0.0,False
2.3885863e-05,0.0,False
0.37850487,0.0010885095,False
0.44576824,0.0031437175,False
0.0005815579,7.1525517e-07,False
0.003469769,5.841225e-06,False
0.08033306,0.00071552733,False
0.0023238952,1.0728807e-06,False
41.557575,0.48622924,True
0.008629986,1.0609512e-05,False
0.014127824,2.9205436e-05,False
0.0016804006,5.006772e-06,False
0.006344981,4.0530786e-06,False
0.0016686483,4.6491464e-06,False
0.00054199423,2.0265547e-06,False
325.7163,2.542309,False
0.0012626983,4.0531045e-06,False
0.0035429706,5.2451833e-06,False
0.935278,0.029529475,False
0.29619658,0.00094751647,False
0.003212414,5.0067665e-06,False
0.011589683,3.611932e-05,False
0.0736655,0.00034465434,False
4.9823203,0.15641803,True
0.18677254,0.006476017,False
0.004314421,7.712512e-05,False
0.0008353584,1.4305097e-06,False
0.00080599246,8.34464e-07,False
4.7553995e-06,0.0,False
30.98041,0.72701615,True
1.7912502e-05,1.1920928e-07,False
0.09834222,0.00785112,False
0.0040944084,2.741767e-05,False
0.09395397,0.00038410863,False
0.10721009,0.0028849898,False
0.03867985,0.0003961554,False
0.041903455,3.7548423e-05,False
0.0016605724,2.2649706e-06,False
0.0016187332,1.1920902e-06,False
4.5663834,0.17501418,True
0.0001852624,1.1920927e-07,False
0.018580038,2.372195e-05,False
0.40790033,0.0017556828,False
0.021469165,8.7016866e-05,False
4.0881405e-06,0.0,False
0.0013002212,3.33785e-06,False
0.00080381834,1.3113003e-06,False
3.5368028,0.03118632,True
0.0035368311,6.556469e-06,False
2.6192577,0.21062617,True
0.00036220803,1.1920923e-07,False
0.0011557861,1.0728821e-06,False
0.00015285314,1.1920927e-07,False
0.030342193,0.00020560867,False
0.00046983585,7.152552e-07,False
0.00039883755,4.7683687e-07,False
15.587701,0.3812167,True
0.012299325,1.7761804e-05,False
0.013707697,3.5523048e-05,False
0.17649055,0.00044685943,False
0.35706165,0.001291924,False
6.3882875,1.0346962,True
15.072687,0.08833073,True
0.102269866,0.00053337374,False
0.00014107111,0.0,False
50.333275,0.6204187,True
0.16851221,0.004239451,False
0.0062285746,1.1920803e-05,False
0.009403876,8.0462385e-05,False
0.011278759,1.1801501e-05,False
0.0047966577,6.0796247e-06,False
1.7172451e-05,0.0,False
2.6246762e-05,1.1920928e-07,False
0.008062323,1.7165843e-05,False
0.00837269,5.0185474e-05,False
12.046267,0.4906921,True
5.0407467,0.04884968,True
2.1217272,0.008043824,True
0.0067860633,1.573539e-05,False
0.00015547563,3.5762775e-07,False
0.0007670459,1.7881368e-06,False
0.00036725498,2.3841847e-07,False
0.016222574,1.1801394e-05,False
0.00045135475,4.7683687e-07,False
0.009684623,0.00015698517,False
0.0008376451,1.3113004e-06,False
0.00026171526,2.384185e-07,False
0.002024135,2.9802231e-06,False
0.00047006703,9.5367346e-07,False
0.011185018,4.315233e-05,False
0.5409244,0.0033038966,False
0.007918853,1.2278368e-05,False
0.6322706,0.0019547748,False
0.00079672225,9.5367324e-07,False
0.49916422,0.007590668,False
0.0050891787,1.6093041e-05,False
0.0003286331,2.384185e-07,False
0.077032804,0.0013491337,False
0.11855147,0.0006486923,False
0.0008586246,8.34464e-07,False
0.0012415907,1.0728818e-06,False
0.06289385,7.735669e-05,False
0.0066813016,5.125945e-06,False
0.001038282,9.5367307e-07,False
148.71509,0.79609615,True
0.002148101,1.1920893e-06,False
0.000498735,9.5367346e-07,False
13.666726,0.63283676,True
159.16937,2.1319425,True
0.0060160365,1.1801598e-05,False
0.002700336,3.695472e-06,False
0.0003584427,5.960461e-07,False
0.0024641166,1.0609545e-05,False
0.00043694506,4.7683687e-07,False
0.10331313,0.0004611912,False
0.011417463,6.198791e-06,False
2.4097233,0.008575367,True
0.0013930488,9.536727e-07,False
1.0906659,0.005364189,True
241.52925,2.1278698,True
0.014607097,2.2053058e-05,False
1.2688771,0.09175681,True
0.003735869,2.0265475e-06,False
0.007016372,1.0967117e-05,False
0.013395948,0.00045836752,False
0.0028569587,3.933894e-06,False
0.053807925,0.0004983867,False
5.406037,0.041143008,True
0.19967966,0.0014093668,False
0.00044048033,2.3841847e-07,False
0.0010846774,2.0265538e-06,False
0.000638284,1.1920916e-06,False
0.00034688148,3.5762773e-07,False
267.39645,2.2821999,False
0.06602226,0.00012515298,False
0.0003671516,4.7683696e-07,False
0.1580628,0.0006756982,False
12.788393,1.0675749,True
0.00081800413,1.3113003e-06,False
0.0035709671,3.695469e-06,False
0.005532539,3.4570367e-06,False
0.0017920707,2.2649713e-06,False
0.44439825,0.005735929,False
146.49597,0.9195991,True
0.0024056148,1.8119606e-05,False
42.514816,0.40689528,True
0.007147424,5.6503257e-05,False
0.0024532448,1.9192476e-05,False
0.48831815,0.00048351212,False
0.0010978975,1.072882e-06,False
1.2618209,0.004943027,True
0.0045418185,9.059822e-06,False
0.0013696525,1.4305085e-06,False
0.0001623857,2.3841852e-07,False
69.95248,1.4457725,True
0.00033294674,3.5762773e-07,False
0.0016250892,1.7881351e-06,False
0.0039170757,9.417454e-06,False
0.2079091,0.0017891806,False
0.0018445697,9.536718e-07,False
0.0070174695,3.278181e-05,False
0.00064430834,7.15255e-07,False
0.004956553,7.033285e-06,False
0.13995609,0.00013895368,False
0.9898753,0.005293471,True
0.1414615,0.0005487045,False
4.7267857,0.055603787,True
0.00019065,5.960462e-07,False
0.00264402,1.3232115e-05,False
0.07388975,0.00051134767,False
0.0018760143,5.006771e-06,False
2.202455e-05,1.1920928e-07,False
0.000477415,7.152552e-07,False
0.009488759,3.9695595e-05,False
8.528694,0.03945715,True
0.3698834,0.001110278,False
0.010594674,0.00022956937,False
0.009886267,4.172192e-05,False
0.12653491,0.003060503,False
0.0036312265,1.10863675e-05,False
0.00018167555,4.76837e-07,False
0.00837243,0.00010966595,False
0.082739085,0.0017684248,False
0.0026040296,2.4795168e-05,False
0.0030248892,1.6689237e-06,False
0.0021213007,6.3655614e-05,False
0.00047245892,4.7683687e-07,False
0.0015346219,1.7881359e-06,False
0.09972331,0.00013491913,False
0.058588214,0.0011665333,False
0.01693181,0.006925828,False
0.030675193,8.41561e-05,False
6.855704e-06,0.0,False
0.13002208,0.00045092625,False
0.018321654,3.135098e-05,False
2.697638e-05,0.0,False
0.00031073182,7.152553e-07,False
0.0012943214,4.5299375e-06,False
0.000685529,4.7683676e-07,False
10.405667,0.051702976,True
257.26035,2.1069398,False
0.005124505,1.5973828e-05,False
3.4657097,0.09448794,True
12.281651,0.431588,True
0.036262482,5.888494e-05,False
0.00021907392,9.5367375e-07,False
0.0009072928,9.536732e-07,False
0.2237212,0.003505692,False
2.9959402,0.14826374,True
4.4708995e-05,1.1920928e-07,False
0.004219502,8.46379e-06,False
0.074666224,5.3755553e-05,False
42.032,0.26144728,True
0.005469669,6.794869e-06,False
82.46281,0.96713704,True
0.0020447383,3.5762657e-06,False
0.0010198929,3.576274e-07,False
0.98351294,0.009249237,False
0.1209553,0.0019584175,False
0.025813643,0.000110260116,False
0.009156459,4.9112507e-05,False
0.01271964,0.0001705721,False
1.8535012,0.035729825,True
0.009754702,2.8132668e-05,False
0.066631906,0.001505342,False
0.0019260955,3.93389e-06,False
0.00056025945,9.536734e-07,False
0.0005412227,3.5762764e-07,False
144.51453,1.7875532,True
0.0037939774,3.6954652e-06,False
0.004613168,3.3378383e-06,False
201.2844,3.5001717,True
0.010571767,3.8384263e-05,False
0.0019878843,9.536718e-07,False
0.015534194,6.699218e-05,False
0.005212741,6.6756634e-06,False
0.0011672627,5.9604554e-07,False
0.010402556,5.125915e-06,False
0.00073056406,2.5033905e-06,False
0.137789,0.0005498046,False
0.05496015,0.00022741215,False
0.014316958,1.9311365e-05,False
0.012472751,2.765591e-05,False
0.0021851724,2.7418043e-06,False
0.0040379437,1.7404342e-05,False
0.0013580454,5.006772e-06,False
0.00064942276,3.218644e-06,False
0.00092618016,1.7881363e-06,False
0.000771561,7.1525494e-07,False
0.004564607,2.1099733e-05,False
0.0019749922,1.5497164e-06,False
0.166034,0.00029292918,False
3.8065533e-05,1.1920928e-07,False
0.005775532,7.986942e-06,False
0.00051925535,8.3446423e-07,False
0.0013338558,1.1920908e-06,False
0.0603483,0.00013456572,False
0.0022504563,1.2755285e-05,False
0.0006955483,1.6689276e-06,False
0.00034009345,2.384185e-07,False
0.0004869907,5.9604605e-07,False
0.007966553,0.00015114484,False
0.012907142,2.8609455e-05,False
0.81784254,0.008512208,False
0.032875538,3.8502665e-05,False
0.00026260535,5.960462e-07,False
0.00038803893,3.576277e-07,False
0.007811923,9.655846e-06,False
0.049141232,0.00011823966,False
0.5170905,0.034067076,False
0.018650504,1.835771e-05,False
0.007730191,5.602781e-06,False
0.0037063998,5.245171e-06,False
0.0027771795,5.006764e-06,False
192.05998,1.101027,True
0.022436319,6.174706e-05,False
0.002357103,3.4570558e-06,False
0.003908589,1.525862e-05,False
0.0013635238,2.503389e-06,False
0.0014973172,1.6689263e-06,False
6.185688,0.43113488,True
0.052937962,0.0018371278,False
0.008295828,9.059815e-06,False
0.007988174,8.702179e-06,False
4.174906,0.03910077,True
0.029085271,3.5164907e-05,False
0.00030937645,2.384185e-07,False
0.00603144,8.821389e-06,False
0.039386373,4.195878e-05,False
0.03242094,4.4343684e-05,False
0.015723012,4.7085872e-05,False
0.017820321,4.9112117e-05,False
0.015834752,9.023621e-05,False
3.427009,0.118448876,True
9.514084,0.50919133,True
0.00019032806,2.3841852e-07,False
9.699281e-06,1.1920928e-07,False
5.420997e-06,0.0,False
0.0032618195,1.06095285e-05,False
0.5758455,0.012311158,False
0.00021569798,1.1920927e-07,False
0.02607659,5.8528294e-05,False
0.001330488,1.7881355e-06,False
0.0035463294,7.3909205e-06,False
0.0076397867,5.1259394e-06,False
6.492156,0.14447887,True
1.1387854,0.021585032,False
3.6694164e-05,0.0,False
0.01034933,1.3470412e-05,False
5.4141175e-05,1.1920928e-07,False
5.6986995,0.14989613,True
0.007052258,5.960401e-06,False
0.0030850947,4.5299294e-06,False
0.00073371077,3.5762703e-06,False
0.00018951023,2.3841852e-07,False
6.1120815,0.0820432,True
0.00073895283,1.5497187e-06,False
0.01726913,5.8409896e-05,False
0.010514017,0.00010537442,False
0.000538487,5.9604605e-07,False
223.57881,1.8317007,True
0.0006009582,7.15255e-07,False
17.465904,0.11872674,True
0.00069956895,1.1920915e-06,False
0.012737934,3.4808152e-05,False
0.0019316134,3.099432e-06,False
0.0029165798,6.079642e-06,False
0.00017077736,1.1920927e-07,False
0.002475782,6.1988503e-06,False
0.006733642,7.807861e-05,False
0.0053612664,6.4132255e-05,False
0.00040249628,2.3841847e-07,False
0.016833302,1.8238517e-05,False
0.00013442506,0.0,False
0.004445823,5.4835855e-06,False
0.0021280907,2.1457595e-06,False
0.053497,0.0007287708,False
0.0010885623,9.5367284e-07,False
0.001582732,2.1457624e-06,False
0.0030300717,3.6954707e-06,False
4.2019095,0.06833618,True
0.002280824,1.45434005e-05,False
0.8266344,0.010667546,True
0.0154381925,0.00018117877,False
3.7517653e-05,1.1920928e-07,False
0.0006896744,1.1920915e-06,False
0.0012371294,4.7683648e-07,False
0.0026189238,2.0265495e-06,False
0.0037848742,9.29825e-06,False
15.965319,0.54366285,True
0.00019771885,8.344646e-07,False
0.0862433,7.2227485e-05,False
0.0033873713,9.059836e-06,False
0.008724138,1.0490264e-05,False
0.0026679703,1.9073414e-06,False
4.31509e-05,0.0,False
0.00016713086,1.1920927e-07,False
0.05942767,0.00014625292,False
0.0021374316,2.7418034e-06,False
3.2564647,0.04321639,True
214.38011,0.75476897,True
0.0023724784,1.7881334e-06,False
6.356644e-05,1.1920928e-07,False
0.06311493,0.0004500133,False
0.00083086826,5.9604577e-07,False
6.50382,0.031724222,True
0.069289245,0.00020750567,False
0.010136023,9.417384e-06,False
0.0006290144,8.344642e-07,False
0.0006103253,1.788137e-06,False
0.00023923714,0.0,False
0.35326037,0.0015899894,False
0.033622842,0.00014887778,False
0.29518113,0.018471396,False
1.7263099,0.010925377,True
0.0031850962,7.748551e-06,False
0.006838798,8.427686e-05,False
0.022123236,0.00026376854,False
0.008999418,3.0040075e-05,False
0.91938347,0.05610333,True
0.013782003,4.9350543e-05,False
9.24092,0.16045094,True
0.030089043,5.9243568e-05,False
0.054017797,0.00026924576,False
0.008429388,5.483562e-06,False
0.003636239,2.9802172e-06,False
0.2586137,0.0017681194,False
0.038770266,0.00015364111,False
0.00017903243,8.344646e-07,False
0.00018524463,4.76837e-07,False
0.017074062,2.705983e-05,False
0.028116114,4.8038684e-05,False
0.010335786,1.835786e-05,False
0.00036648082,4.7683696e-07,False
0.0013983223,3.2186422e-06,False
0.0014677788,4.053103e-06,False
0.23203988,0.003757521,False
0.0006627497,3.5762764e-07,False
8.087785,0.05352603,True
0.00027751963,4.5299416e-06,False
0.046794057,0.00011776464,False
0.00020007523,3.5762775e-07,False
13.708126,0.3272714,True
0.0007488938,8.34464e-07,False
10.772206,0.9923353,True
0.0084004095,1.4066444e-05,False
6.708462e-05,2.3841855e-07,False
0.0014544876,4.2915203e-06,False
0.0004304278,2.3841847e-07,False
0.025416467,2.7893744e-05,False
1.8569861e-05,0.0,False
0.0028154054,7.867763e-06,False
182.83266,1.5136132,False
0.08802459,0.000101193174,False
0.0011612022,6.6756907e-06,False
0.6277152,0.001563447,False
1.5646428e-05,0.0,False
0.18639459,0.0007126044,False
18.057545,0.031099277,True
0.012194757,0.00025828995,False
0.00043576484,5.9604605e-07,False
0.013878114,7.199889e-05,False
0.00046930835,8.344644e-07,False
42.993435,0.8650816,True
0.0017400868,1.7881348e-06,False
0.015589248,0.0001001292,False
1.0505843,0.056390703,True
14.965017,0.31586313,True
0.00126644,2.2053448e-05,False
0.01326327,1.7642487e-05,False
0.21022321,0.00043375348,False
0.00026418432,2.384185e-07,False
0.0008937521,5.9604565e-07,False
0.0009017402,1.0728821e-06,False
0.008263649,1.8238705e-05,False
0.01429339,0.00012086895,False
0.027060995,1.9549538e-05,False
42.093895,0.31919533,True
0.0022371283,1.1920895e-06,False
0.010327745,5.4715005e-05,False
0.00037117625,4.7683696e-07,False
0.0018902763,1.2159252e-05,False
0.015090124,0.000321808,False
0.03153038,2.920516e-05,False
0.16956149,0.0005496605,False
1.406817e-05,0.0,False
0.22858985,0.0030120532,False
0.00056543096,7.1525517e-07,False
9.690225,0.06731423,True
2.2952874,0.016639223,True
0.00034851383,5.960461e-07,False
0.002261615,9.775098e-06,False
0.0015891754,3.2066735e-05,False
219.65678,3.844969,False
0.0005624304,2.6225998e-06,False
0.050688434,8.308111e-05,False
0.14037181,0.00086699636,False
0.011428808,3.8741935e-05,False
0.11988231,0.0014244438,False
0.007053372,7.748518e-06,False
0.00022166804,3.5762775e-07,False
0.00030323988,1.1920926e-07,False
0.0006623548,1.1920916e-06,False
0.028056456,3.8383543e-05,False
2.1720488,0.03740441,True
0.00019384988,3.5762775e-07,False
0.00097326917,3.4570603e-06,False
5.290366,0.010501336,True
0.005905175,3.218624e-06,False
2.3447278,0.03950658,True
5.195053,0.024968281,True
2.247975,0.03952237,True
0.9228732,0.004771592,False
0.012974322,8.4636995e-06,False
0.0016210385,2.3841794e-06,False
0.57721275,0.0017368828,False
0.00402233,3.6954657e-06,False
6.1248575e-05,2.3841855e-07,False
0.0013506926,1.7881355e-06,False
0.48629275,0.0014966402,False
0.012784725,6.496615e-05,False
0.23186274,0.011373697,False
0.00096202485,1.4305092e-06,False
0.056971513,9.86929e-05,False
0.0009472381,6.437276e-06,False
0.0030451545,2.9802168e-06,False
4.9939036,0.04846482,True
0.00093472115,2.0265543e-06,False
0.0031039163,1.5497139e-06,False
0.099595964,0.00023822424,False
0.060398716,0.005954023,False
0.10579199,0.0055044275,False
0.0019836545,1.668925e-06,False
0.0026043912,2.1457593e-06,False
0.0009367378,4.768366e-07,False
0.05058706,0.0003655313,False
0.0015156638,3.2186413e-06,False
0.25701898,0.000696721,False
0.0006663154,3.5762758e-07,False
0.003914286,5.6028057e-06,False
0.0006366231,1.3113006e-06,False
1.1514828,0.0056857658,False
0.018300166,0.0005470114,False
0.0016678191,1.5497172e-06,False
3.009607,0.026220016,True
3.5364515e-05,0.0,False
0.039688166,0.0004582396,False
5.4646127e-05,1.1920928e-07,False
5.489431,0.3184764,True
0.0016591946,2.145761e-06,False
0.027829532,5.2925967e-05,False
2.57135,0.012957089,True
0.0013203698,1.3112993e-06,False
0.0003496374,2.384185e-07,False
1.3538808e-05,1.1920928e-07,False
0.0011749241,1.5497179e-06,False
0.023097564,3.0516272e-05,False
0.042616755,0.00011288097,False
0.018093212,2.3602552e-05,False
0.0010165741,1.6689272e-06,False
0.07076618,0.0013231981,False
0.0013851649,8.3446355e-07,False
0.08837438,0.00026971276,False
7.450553e-05,2.3841855e-07,False
0.86202604,0.012379971,True
41.21319,0.54002345,True
0.0020044246,6.1988535e-06,False
0.03371607,3.7429338e-05,False
0.09054705,0.0006297558,False
8.447882,0.096556544,True
0.0072131604,6.079602e-06,False
0.0006166116,1.1920923e-07,False
0.3796837,0.00039327415,False
0.0022259501,2.503386e-06,False
0.024165789,0.000490175,False
0.46581492,0.019829711,False
0.06036737,0.00036552703,False
0.14579222,0.0013887583,False
0.0047841924,4.291506e-06,False
5.915226e-05,2.3841855e-07,False
0.003635972,9.775074e-06,False
0.017847508,3.206602e-05,False
0.045630436,0.0002703165,False
0.0022478567,6.6756834e-06,False
4.3262817e-06,0.0,False
0.09520623,0.00026898575,False
0.13377053,0.0013633246,False
91.017365,1.4290276,True
2.8489978e-05,1.1920928e-07,False
0.28171903,0.0006589821,False
9.05772,0.15361549,True
0.00042561907,4.7683687e-07,False
0.00053569983,2.3841847e-07,False
0.0035047578,3.3378406e-06,False
0.000976875,1.5497185e-06,False
0.0002606903,1.1920926e-07,False
0.027727071,0.000121702586,False
0.75612557,0.0035776908,False
0.0031022246,3.099428e-06,False
18.286087,0.049044333,True
4.10247e-05,0.0,False
1.2320126,0.03313974,True
0.00043047033,5.9604605e-07,False
0.3839247,0.0057229535,False
8.629971,0.055238754,True
0.0011864438,6.1988567e-06,False
0.0061657154,1.3708917e-05,False
0.00083281694,8.34464e-07,False
0.00034776342,1.1920923e-07,False
0.0008695371,1.9073451e-06,False
0.00069674157,4.768367e-07,False
0.019302525,3.0635703e-05,False
0.00023603653,3.5762775e-07,False
3.7345412,0.04390946,True
0.030798152,3.3257675e-05,False
0.0018121875,1.7881355e-06,False
0.09233402,0.0013721169,False
0.00079738256,1.5497184e-06,False
1.0616447,0.014761377,True
2.1060185e-05,0.0,False
0.034367543,0.00018630069,False
0.10300428,0.0005698175,False
0.00042037579,5.9604605e-07,False
0.0010910061,2.0265538e-06,False
16.009628,0.34966126,True
0.0008643644,5.9604577e-07,False
0.001844233,4.5299357e-06,False
0.20988484,0.0050743897,False
0.16401142,0.000418864,False
0.760353,0.02215804,False
0.43137622,0.0052557075,False
4.279072e-05,1.1920928e-07,False
0.019840812,1.4185434e-05,False
21.96645,0.66990584,True
0.024292195,0.0003219252,False
0.08066436,0.00016603284,False
0.5445937,0.003778807,False
5.1070976,0.069829375,True
0.022339258,2.1456935e-05,False
0.0001423885,2.3841852e-07,False
0.0004518574,1.0728827e-06,False
0.00018415785,4.76837e-07,False
0.00027240248,3.5762773e-07,False
0.00015319612,1.1920927e-07,False
23.652832,0.6364446,True
0.0050661443,8.702202e-06,False
0.005935744,1.2278393e-05,False
0.0013372047,1.0728818e-06,False
268.26733,1.3943714,False
13.090525,0.012811524,True
0.00018993558,4.76837e-07,False
0.13775966,0.000739335,False
0.012166294,2.1338032e-05,False
3.1050863,0.03777681,True
0.16510919,0.0012658408,False
0.0018351306,4.8875595e-06,False
0.0037693838,9.417458e-06,False
0.2564301,0.0008951707,False
0.013245786,2.2410768e-05,False
6.9687386,0.018492492,True
3.4181903e-05,1.1920928e-07,False
0.033632454,0.00014756563,False
0.00067478284,2.7418087e-06,False
262.18646,5.4299784,True
0.0002763239,9.5367363e-07,False
0.0022517063,2.2649692e-06,False
0.0145872375,2.3721974e-05,False
0.0010419124,2.741808e-06,False
0.021848971,0.00011562367,False
0.00082119874,3.5762753e-07,False
0.0013927066,1.9669313e-05,False
0.0002522735,1.5497194e-06,False
0.008295359,1.6093003e-05,False
54.105072,0.7281473,True
0.003178653,3.9338884e-06,False
1.5173377e-05,0.0,False
0.010632736,2.5510199e-05,False
0.005291092,3.0994156e-06,False
1.2417136e-05,0.0,False
0.00064827834,5.96046e-07,False
50.219925,0.3624913,True
0.90173334,0.0052104206,False
0.017809682,1.1086167e-05,False
0.0011419028,4.5299385e-06,False
22.24918,0.4930974,True
38.00857,0.6055559,True
0.06690136,0.00023098761,False
0.0034021162,2.0622923e-05,False
0.0048669633,3.9695733e-05,False
0.0101713,3.96956e-05,False
0.000770811,4.768367e-07,False
0.0008086703,1.4305094e-06,False
0.0015963336,3.218642e-06,False
130.8693,1.4564277,True
0.0005358256,3.5762764e-07,False
0.0045313,5.8412043e-06,False
0.0054716025,0.00029571302,False
3.1847972e-05,1.1920928e-07,False
0.00019254572,2.3841852e-07,False
0.003508504,6.3180464e-06,False
0.00044820894,0.0,False
2.6170616,0.0094411485,True
0.016004903,1.5258369e-05,False
0.0046948306,1.418576e-05,False
1.8276363e-05,0.0,False
0.016355958,0.00018225121,False
0.07156657,0.00014767954,False
0.419947,0.0009644644,False
0.0012488946,9.536727e-07,False
3.67428e-05,1.1920928e-07,False
0.0030028154,1.6689228e-06,False
0.008187458,1.895391e-05,False
2.5868897,0.041030183,True
0.0010416482,1.549718e-06,False
0.002466104,2.1457586e-06,False
165.9233,2.5964139,True
0.0029696033,2.503384e-06,False
5.7675326e-05,1.1920928e-07,False
0.0070503247,7.390885e-06,False
0.014195755,2.4675584e-05,False
0.021176547,4.4582273e-05,False
0.00045993208,1.907346e-06,False
0.007963434,1.9907548e-05,False
15.546145,0.1108773,True
221.96413,1.6900659,True
0.0067566773,1.5973827e-05,False
0.0018722626,1.0728809e-06,False
0.0004975355,3.5762764e-07,False
4.879346e-05,0.0,False
0.0016707291,7.748566e-06,False
0.0138807725,4.5059664e-05,False
0.18620583,0.00070605945,False
0.0030329914,2.7418032e-06,False
0.0008583963,1.3113001e-06,False
4.61472e-05,0.0,False
132.41264,0.4967475,True
0.00015290201,1.1920927e-07,False
1.5449057e-05,0.0,False
0.0035162577,7.152509e-06,False
0.001040387,1.7881358e-06,False
4.5018845e-05,1.1920928e-07,False
0.00017906682,1.1920927e-07,False
0.00095888344,3.457061e-06,False
0.005105921,4.410717e-06,False
0.0012198637,2.8610161e-06,False
0.46061942,0.0035618653,False
0.0009897462,4.768366e-07,False
0.5581431,0.3394814,False
0.0020020416,1.3112988e-06,False
21.612568,0.093682736,True
38.397297,0.19542137,True
0.00021089971,2.3841826e-06,False
0.058105104,0.00014744038,False
0.00651693,3.8146663e-06,False
0.0005875058,2.3841841e-07,False
0.015790971,0.00010048678,False
51.61154,0.5649304,True
55.258232,0.45823535,True
0.0075440784,1.1086294e-05,False
0.00026689662,1.1920926e-07,False
0.10307885,0.0005194436,False
0.0029241026,3.4570548e-06,False
4.3832655,0.040002044,True
0.30523956,0.004185629,False
0.016600916,2.5986858e-05,False
2.4341432e-05,0.0,False
0.0032368624,3.814676e-06,False
0.0064653223,2.5867917e-05,False
0.007840468,3.93386e-06,False
4.9133894e-05,1.9073468e-06,False
0.0038614867,2.8610093e-06,False
0.08547502,0.00038196883,False
0.0005095462,7.1525517e-07,False
0.06725688,0.00021072457,False
0.3437148,0.0011953865,False
0.034889672,0.00017092613,False
0.16037339,0.0016493093,False
0.033553317,0.0002228909,False
0.099023305,0.0015771963,False
0.00054368086,8.344644e-07,False
2.7567585,0.024539849,True
0.0016960696,5.3643967e-06,False
0.023518713,9.857879e-05,False
0.005142079,1.7761915e-05,False
0.0024768326,1.3708944e-05,False
0.004289441,4.172302e-06,False
34.594337,0.19873856,True
0.0013482374,2.5272018e-05,False
0.94511783,0.015815355,True
4.734694,0.04199274,True
3.4523013,0.004969941,True
0.006730421,7.2716666e-06,False
0.09099634,0.00033107976,False
0.004494364,6.9140788e-06,False
4.912193,1.8911536,True
3.7870123,0.050742313,True
0.0009948749,5.9604565e-07,False
0.00013370012,2.1457647e-06,False
0.0030835704,6.0796347e-06,False
0.0012623508,1.6689271e-06,False
0.00013830833,0.0,False
34.03973,0.19811513,True
193.74478,0.9033766,True
17.120117,0.09770787,True
0.0002722717,1.1920926e-07,False
0.00031652272,1.3113009e-06,False
0.004649762,7.152498e-06,False
0.04307576,0.00017056879,False
2.2669756,0.01951206,True
0.012722887,0.0003631602,False
0.19279373,0.0008116324,False
0.00074569474,5.9604577e-07,False
0.0025749954,3.3378458e-06,False
1.3173811,0.033454053,True
0.0042239083,9.059822e-06,False
2.7192269e-05,1.1920928e-07,False
0.84848976,0.0055973176,False
23.533363,0.17021723,True
0.641167,0.005960817,False
0.0007858217,7.152552e-07,False
0.008147982,1.3232046e-05,False
0.0013522339,2.622598e-06,False
0.004124132,4.1364638e-05,False
0.00029701117,2.384185e-07,False
0.0014146569,9.536727e-07,False
163.71317,3.2470798,True
0.018872948,6.639624e-05,False
0.001376684,5.006772e-06,False
0.0009289756,9.536732e-07,False
0.00046286665,1.1920923e-07,False
0.006793131,6.0796074e-06,False
90.10484,0.4933203,True
0.0015799857,2.026553e-06,False
29.544403,0.10166818,True
0.0062190443,9.775049e-06,False
0.002385912,5.4000222e-05,False
3.8581442e-05,1.1920928e-07,False
0.0039790394,3.8146723e-06,False
0.00057354476,9.5367324e-07,False
1.8054074,0.03722464,True
0.0016538432,3.457058e-06,False
0.5117797,0.014015246,False
0.001424428,4.529936e-06,False
0.0011997371,4.7683543e-06,False
0.0021532218,5.245186e-06,False
0.08059645,0.0008415443,False
1.6488225,0.028051345,True
0.0030324887,6.437259e-06,False
0.07226289,0.00010358119,False
0.009342185,1.31128145e-05,False
0.0027932466,3.4570517e-06,False
52.332855,0.21676707,True
0.0055349167,2.6821592e-05,False
0.00051126437,5.96046e-07,False
0.00042127585,1.7881373e-06,False
0.012345387,2.9324674e-05,False
2.2022042,0.038949993,True
0.00030754527,3.5762773e-07,False
0.0032598074,6.3180546e-06,False
0.00090879423,1.3113001e-06,False
0.041466195,8.9280446e-05,False
0.07437298,4.4934655e-05,False
0.003573884,7.98696e-06,False
0.0010600319,1.3113001e-06,False
0.0116060795,2.0980315e-05,False
0.00033342442,5.960461e-07,False
0.01030024,1.5139295e-05,False
0.061957013,0.000109540815,False
0.00013865983,3.5762775e-07,False
0.0015602177,9.536724e-07,False
0.003338233,1.108636e-05,False
0.010440947,1.7285001e-05,False
6.177564e-06,0.0,False
0.019416803,0.00031763723,False
0.0006552274,1.5497188e-06,False
1.7856112,0.0078018787,True
4.9985898e-05,0.0,False
0.11832871,0.00082817604,False
1.7561063,0.006419696,True
0.12268773,0.0010744142,False
0.0004803423,9.894318e-06,False
0.068872124,0.00017914173,False
2.7368951e-05,1.1920928e-07,False
2.9401283e-05,1.1920928e-07,False
31.191761,0.26912373,True
36.93044,1.3902812,True
0.00071046315,2.6225998e-06,False
0.00089938607,1.3113001e-06,False
3.0350715e-05,0.0,False
1.8342142e-05,0.0,False
0.0010825816,1.4305092e-06,False
0.001093538,8.344639e-07,False
0.025334083,0.00025363962,False
0.000760105,1.4305097e-06,False
0.11699609,0.00015028186,False
0.08974585,0.0005624717,False
0.023669314,8.737436e-05,False
0.0007069289,8.344642e-07,False
0.029905628,0.00015185564,False
0.00032453414,8.3446446e-07,False
4.6962004,0.0059785196,True
0.040190335,6.913631e-05,False
0.45422953,0.004457417,False
0.26328462,0.0047671534,False
0.0042894864,1.2516857e-05,False
0.00033995384,2.384185e-07,False
0.043666244,0.00031930016,False
0.004830808,3.933877e-06,False
0.003385463,7.3909305e-06,False
0.034583725,0.00011002138,False
0.0076706894,9.4527844e-05,False
0.005180858,8.070107e-05,False
0.003105964,3.337842e-06,False
0.028740527,2.4436791e-05,False
0.000713296,1.0728825e-06,False
0.058482166,5.518993e-05,False
0.026916634,2.5151916e-05,False
0.012498877,2.0026651e-05,False
0.0004790177,2.3841847e-07,False
2.4974117,0.01767316,True
0.09719685,0.00033537459,False
0.0018088156,6.914106e-06,False
0.15904574,0.0023344792,False
153.61035,1.0034446,True
0.00082102645,4.768366e-07,False
0.051919576,0.00016270098,False
0.00028920316,7.152553e-07,False
0.9667461,0.016817423,True
0.008233891,0.00011491018,False
0.0017859347,1.1920899e-06,False
0.000590239,7.15255e-07,False
0.10341279,0.00092799426,False
0.0015740675,9.5367227e-07,False
0.03149107,0.00014625382,False
0.037697207,0.00029463082,False
0.004105869,4.1722947e-06,False
1.6632445,0.012114286,True
0.00085663603,1.0728822e-06,False
0.0006522654,4.7683676e-07,False
0.0027407866,6.079638e-06,False
0.1726318,0.00026264787,False
0.0027391596,3.3378458e-06,False
0.00782519,3.278174e-05,False
1.6385544e-05,0.0,False
219.46298,1.129509,True
0.00073534343,2.0265547e-06,False
0.35262537,0.0016956254,False
1.0371558e-05,0.0,False
0.84067255,0.0064970953,False
0.00023161752,9.5367375e-07,False
2.5828063e-05,0.0,False
0.21295203,0.0015486418,False
0.03137814,0.00019237923,False
0.012753039,3.4092816e-05,False
0.00023676478,3.5762775e-07,False
0.001046086,8.34464e-07,False
5.033813e-06,0.0,False
0.018089138,3.0278197e-05,False
0.00016678091,1.1920927e-07,False
0.0010265245,2.1457627e-06,False
0.18057315,0.00075821683,False
0.0011371922,9.536732e-07,False
0.7904507,0.0042909905,False
0.00018452872,1.1920927e-07,False
57.54631,1.3059034,True
0.0020105273,1.0967174e-05,False
0.08779117,0.0005411309,False
4.354561,0.21326497,True
0.0009933653,5.9604565e-07,False
267.7417,2.4604278,True
0.0006841426,5.9604594e-07,False
0.00073322345,2.3841835e-07,False
0.00048585967,8.344644e-07,False
0.0065408954,4.053076e-06,False
0.0055275033,1.2874424e-05,False
22.347958,0.3578379,True
0.0011602367,2.50339e-06,False
0.005626634,6.318042e-06,False
0.0007413408,1.1801643e-05,False
0.0035875025,7.0332962e-06,False
0.1868692,0.00058635126,False
0.102070644,0.00043758596,False
0.0012705533,1.7881359e-06,False
0.010115297,0.0001081161,False
0.0017739298,1.0728809e-06,False
10.340419,0.13186671,True
0.04612078,0.00014958957,False
0.011828484,4.422517e-05,False
112.479,0.30888033,True
0.007315018,1.1563134e-05,False
2.232455,0.013770156,True
0.014538066,1.2516704e-05,False
1.1158412e-05,0.0,False
0.0003643112,4.7683696e-07,False
0.0046244534,6.4372507e-06,False
0.017834079,2.8132426e-05,False
0.0016877056,7.152544e-07,False
0.02380481,0.00010286953,False
0.00312452,3.4570523e-06,False
0.0046906755,1.0609518e-05,False
14.070902,0.28111774,True
0.00046913815,2.3841847e-07,False
0.007505129,2.6344766e-05,False
4.2081094e-05,1.072883e-06,False
0.0050904937,5.5192122e-05,False
0.011591821,8.3918785e-05,False
0.41852185,0.00033164112,False
0.0014748909,1.0728818e-06,False
57.47505,0.51535594,True
0.0003235354,9.5367363e-07,False
0.0017756901,1.907344e-06,False
0.0657799,0.0009725627,False
0.0053724353,2.2410964e-05,False
2.382602,0.020631991,True
0.00044651792,7.152552e-07,False
1.2289753,0.0045394874,True
0.00014391117,1.1920927e-07,False
0.0026373907,7.271723e-06,False
0.083161555,0.00015899733,False
3.2546074,0.022837387,True
0.021389501,7.021037e-05,False
0.013646568,1.6331327e-05,False
0.00038186533,2.3841847e-07,False
0.00017688276,1.1920927e-07,False
0.08830065,0.00046882877,False
4.037708,0.0115162255,True
0.0013158633,1.1920906e-06,False
3.2451866,0.043080423,True
0.87834513,0.0176979,True
0.003109889,9.059839e-06,False
0.00465458,1.060953e-05,False
0.45176035,0.0038216128,False
124.21404,0.5983024,True
0.004749624,4.410708e-06,False
0.0021735872,0.0003035794,False
0.008958945,7.152462e-06,False
0.026887916,0.00028593565,False
0.09337164,0.00072959065,False
1.6001151,0.0077865347,True
5.6753225,0.015136275,True
0.0019386089,2.7894546e-05,False
2.4378896,0.006922886,True
4.4996406e-05,1.1920928e-07,False
0.000830847,2.741808e-06,False
0.003749572,1.5139407e-05,False
0.0015784772,7.152544e-07,False
1.6167301e-06,0.0,False
0.56100106,0.0014834108,False
0.0049617672,6.7948704e-06,False
0.0013300687,1.1920908e-06,False
2.7192234e-05,1.1920928e-07,False
0.010905486,1.3470462e-05,False
0.0005455414,4.7683682e-07,False
69.83838,0.37563515,True
215.47792,1.6121912,False
1.1808863,0.002477057,False
2.4141491e-05,1.1920928e-07,False
10.163472,0.552459,True
0.005833623,3.8146618e-06,False
0.38906577,0.0538444,False
0.016829798,5.4237957e-05,False
0.62367827,0.0018160439,False
0.00017775671,1.1920927e-07,False
0.0004409505,5.9604605e-07,False
0.0016140449,8.58302e-06,False
0.0031357612,1.7881325e-06,False
0.00083533215,5.9604577e-07,False
0.00022012775,5.364403e-06,False
1.2957269e-05,0.0,False
0.029471364,3.21849e-05,False
6.739574e-05,1.1920928e-07,False
0.2058997,0.00047587018,False
4.9999173e-05,2.3841855e-07,False
0.119036935,0.00055446016,False
0.00016486301,3.5762775e-07,False
20.075417,0.2679613,True
0.00022343699,2.3841852e-07,False
0.013686439,0.0009423728,False
0.013879273,1.22783085e-05,False
0.038764644,0.0002160955,False
0.0029626384,1.1920879e-06,False
0.033445336,0.000114551105,False
0.032112718,0.00055427424,False
0.0010027731,1.3113003e-06,False
97.67541,1.9211154,True
0.012470519,6.329758e-05,False
0.0015685236,1.1920902e-06,False
0.0012797713,1.5497176e-06,False
0.00067229295,2.3841841e-07,False
0.00227306,6.079641e-06,False
2.8942282e-05,0.0,False
0.0012262175,2.7418066e-06,False
0.01870394,8.46363e-06,False
93.14914,1.148794,True
3.699687e-05,1.1920928e-07,False
0.00080234074,7.1525494e-07,False
0.4760882,0.00070108555,False
0.0014734562,6.914107e-06,False
0.012586374,4.9946866e-05,False
0.011322998,2.2649238e-05,False
0.00053272594,2.3841847e-07,False
0.07905886,0.0002882993,False
0.45371553,0.0075993324,False
0.031913824,3.2900236e-05,False
0.0009783991,1.5497184e-06,False
0.005826855,2.1457337e-05,False
0.013007924,4.601297e-05,False
0.0075254245,3.8146527e-06,False
0.05912036,9.499727e-05,False
0.0035508594,1.9311645e-05,False
7.1419735,0.035812225,True
0.09309754,0.0001350375,False
0.025366269,0.000104896215,False
0.013500065,2.8490256e-05,False
0.15665542,0.0010545657,False
0.039590996,5.1375668e-05,False
0.00073846173,4.768367e-07,False
0.016001267,7.12835e-05,False
0.00014447441,7.152554e-07,False
0.0016141677,7.152544e-07,False
0.0006306094,1.0728825e-06,False
88.9601,1.4907113,True
0.009006752,4.9112678e-05,False
0.00486817,4.1722988e-06,False
0.021024313,3.4331137e-05,False
0.0003346989,8.3446446e-07,False
0.0015271462,3.3378485e-06,False
0.0008879137,2.6225991e-06,False
0.009262555,8.940591e-06,False
44.25021,1.2133311,True
0.022979667,3.0397232e-05,False
0.0012626229,1.4305089e-06,False
0.0022338193,1.5497167e-06,False
0.0012987605,1.4305092e-06,False
0.009199503,1.1682319e-05,False
4.0565395e-05,3.576278e-07,False
0.0016730913,9.5367227e-07,False
0.0033472837,3.6954707e-06,False
0.0007910886,4.7683676e-07,False
0.0034803746,2.0265484e-06,False
0.0052624573,1.01326805e-05,False
0.014138125,3.6715024e-05,False
0.0013878031,6.3180664e-06,False
0.0005083493,1.0728827e-06,False
0.00030870052,5.960461e-07,False
5.6147437e-05,0.0,False
0.017310916,5.1496005e-05,False
0.00012284427,1.1920927e-07,False
3.2451842,0.019603144,True
0.0018195421,5.722021e-06,False
0.0006914278,4.7683676e-07,False
0.0054741553,5.66225e-05,False
0.00053661567,7.1525517e-07,False
0.012104217,2.145715e-05,False
5.39871e-05,1.1920928e-07,False
21.80858,0.109955154,True
0.004604185,2.1338154e-05,False
0.00362604,1.1682401e-05,False
0.0014381522,1.1920906e-06,False
0.058641743,0.00031487574,False
1.7467295e-05,0.0,False
0.26455727,0.0009238174,False
0.009815825,1.0609443e-05,False
0.0052476623,5.1259613e-06,False
5.7875037,0.050218605,True
2.7413465e-05,1.1920928e-07,False
1.3720244,0.014348977,True
0.052352875,0.005199137,False
0.005263533,3.921891e-05,False
0.00962898,9.548138e-05,False
0.44406733,0.011935813,False
0.0006554642,1.4305097e-06,False
0.00017792736,4.76837e-07,False
0.022075852,3.0874056e-05,False
0.48601213,0.018424297,False
7.458278,0.054580625,True
0.03547694,5.185233e-05,False
0.56832254,0.0141596645,False
0.04999879,0.0001753336,False
0.00068506604,4.7683682e-07,False
22.449322,0.28514263,True
0.00017162002,2.3841852e-07,False
0.017870171,1.2755054e-05,False
0.2542422,0.0024831372,False
2.0804791e-05,0.0,False
0.042465687,0.000109423956,False
0.0006851361,5.2451924e-06,False
0.0011627912,2.50339e-06,False
0.028233174,3.9456514e-05,False
0.00796219,7.390876e-06,False
3.1648794e-06,0.0,False
0.00020210612,3.5762775e-07,False
0.0010934164,9.5367307e-07,False
72.18022,0.5059691,True
239.91908,2.309892,False
0.12813625,0.0015743694,False
0.014735098,3.7907248e-05,False
0.00033093092,2.384185e-07,False
0.014397273,5.2926753e-05,False
0.0004356143,2.3841847e-07,False
0.0013198005,2.3841794e-06,False
0.1837,0.0010284333,False
0.03401673,0.00017664599,False
25.291023,0.34787285,True
29.027237,0.08075853,True
0.30701762,0.00081125565,False
0.00033001893,4.7683696e-07,False
0.00044884224,5.9604605e-07,False
2.9920879e-05,1.1920928e-07,False
8.681226,0.029940665,True
0.003602713,5.1259635e-06,False
0.006461185,7.5101066e-06,False
0.0003033173,8.3446446e-07,False
0.00153249,9.417474e-06,False
0.00029809962,1.1920926e-07,False
0.03508188,0.00031536882,False
0.0005230049,1.0728825e-06,False
33.75456,0.09059067,True
0.0001898089,1.1920927e-07,False
2.6601336,0.06480652,True
0.008238047,1.621224e-05,False
0.0035945454,3.5762591e-06,False
4.426346,0.063535385,True
0.0004363103,8.344644e-07,False
0.847515,0.016812738,False
0.008662505,3.516587e-05,False
0.102947436,0.000986491,False
255.12723,0.7434681,True
0.0036944929,5.6027984e-06,False
0.0015941693,6.6756884e-06,False
0.0012221622,1.3112997e-06,False
0.016815176,1.4423913e-05,False
0.00043334754,7.152552e-07,False
0.0033162897,1.4066558e-05,False
0.055383794,0.00023325275,False
0.0085377395,0.000256146,False
0.029896978,0.0003384888,False
0.0005818581,3.5762764e-07,False
13.99558,0.22632813,True
0.0019932298,5.4836028e-06,False
3.5776044e-05,1.1920928e-07,False
84.1388,1.0388452,True
2.667424e-05,0.0,False
0.0004464468,3.576277e-07,False
0.000544352,1.549719e-06,False
2.696111,0.13708504,True
0.00018556691,2.3841852e-07,False
0.30557513,0.0012422618,False
0.0049139303,4.529918e-06,False
0.3421993,0.0053221826,False
0.0034443145,6.7948818e-06,False
0.0012779785,3.2186426e-06,False
0.010279364,2.1337994e-05,False
2.8895023e-05,1.1920928e-07,False
0.00018960437,2.3841852e-07,False
0.095557645,0.00020630297,False
144.85898,2.171111,True
0.00025762492,3.5762773e-07,False
0.788338,0.016076699,False
0.0026069582,6.67568e-06,False
4.2936055e-05,0.0,False
0.0022790253,3.3378474e-06,False
0.013128648,7.4740514e-05,False
0.0001387881,2.3841852e-07,False
1.7490482e-05,0.0,False
0.8234624,0.0063600717,True
0.007770552,0.00021014253,False
0.82736665,0.0017691648,False
1.5684899,0.026780216,True
0.5268245,0.002798189,False
0.0051776743,1.3828119e-05,False
0.0015935866,1.6689271e-06,False
11.504042,0.14910217,True
0.0014928385,3.33785e-06,False
0.0025300009,0.000119440345,False
0.026802726,7.390484e-05,False
0.054431234,0.00031905077,False
2.0308855e-05,0.0,False
0.01608307,2.4556492e-05,False
0.095550895,0.0014380375,False
0.084858984,0.00031034625,False
0.0028795677,7.152511e-06,False
0.0031589954,1.5497149e-06,False
0.014762854,1.4781539e-05,False
0.03286018,5.602463e-05,False
0.0007580786,1.0728822e-06,False
0.00756212,1.3828041e-05,False
0.041815676,0.00018701542,False
0.016607583,3.647686e-05,False
0.0002116956,3.5762775e-07,False
0.60106665,0.004350777,False
0.006033156,1.6689086e-05,False
3.314468,0.0091755,True
0.015439347,2.9205485e-05,False
5.637582,0.1355381,True
0.00095200253,1.4305092e-06,False
3.8992133,0.13398708,True
0.0059321537,1.3470473e-05,False
0.21989875,0.00024156454,False
0.5610126,0.014337831,False
0.005771939,5.602787e-06,False
0.061834957,0.00010679887,False
0.17929974,0.00042362703,False
9.717059e-08,0.0,False
0.009953841,2.741751e-05,False
209.16939,2.0456157,True
3.7119284e-05,1.1920928e-07,False
0.012087925,4.4582735e-05,False
0.05481988,0.00039566617,False
0.040175896,2.765467e-05,False
0.023012895,0.00016747153,False
0.006545479,1.1801585e-05,False
0.00047282423,2.503391e-06,False
78.605385,0.8286491,True
3.6041587e-05,0.0,False
0.0047624134,9.775062e-06,False
0.012610341,3.0397412e-05,False
0.0035866129,1.9073407e-06,False
1.2506068,0.0059097568,True
0.019460991,3.170824e-05,False
8.539276e-06,0.0,False
0.041693643,0.00018486583,False
0.035149835,2.7058835e-05,False
1.1865474,0.035539877,True
70.17148,0.45417744,True
0.00034467818,2.384185e-07,False
0.0012409146,9.059857e-06,False
0.017118169,3.0635732e-05,False
0.093365885,0.0013690048,False
0.87599766,0.0023376276,False
0.0013303173,7.152546e-07,False
0.002424557,5.8412297e-06,False
0.0028748685,3.2186356e-06,False
0.0025338558,1.7881339e-06,False
0.30917138,0.005038986,False
0.00015247094,1.1920927e-07,False
0.0010392648,4.768366e-07,False
7.1780825,0.7309282,True
0.67408395,0.015603253,False
1.2222243e-05,0.0,False
0.007798625,6.150967e-05,False
0.0049475376,0.0001543635,False
0.005815398,5.8412006e-06,False
0.0125262365,0.00013374184,False
0.077903405,7.7711506e-05,False
0.0006428252,3.5762758e-07,False
0.08527199,0.0002518411,False
5.5370503e-05,2.3841855e-07,False
0.016282309,5.1973264e-05,False
0.0006480815,1.0728822e-06,False
0.006431797,7.748507e-06,False
0.0006512985,2.5033905e-06,False
0.00033761354,2.3841847e-07,False
0.008948982,0.00065638433,False
0.7077937,0.008315245,False
0.310564,0.0015300154,False
0.0073612095,7.986928e-06,False
5.923207,0.17351379,True
0.003395818,3.5762591e-06,False
170.52547,2.0002236,True
0.0011364816,9.4290015e-05,False
0.0003137695,9.5367363e-07,False
0.0016181301,2.0265518e-06,False
2.4208338,0.004815867,True
7.661947,0.12080967,True
0.002984455,2.264968e-06,False
0.047181204,0.00022086198,False
0.00036729334,3.5762773e-07,False
0.0012662103,2.2649715e-06,False
0.34870702,0.00086436176,False
0.0011766229,1.549718e-06,False
113.3015,1.3122302,True
0.00012718345,2.3841852e-07,False
0.04529378,0.00015268859,False
0.00014587614,1.1920927e-07,False
0.00042209483,2.5033912e-06,False
0.00018537164,4.76837e-07,False
0.02283215,9.7506054e-05,False
0.004272215,5.2451746e-06,False
0.006537049,2.6225556e-05,False
0.00035629832,2.3841847e-07,False
0.007718899,4.517892e-05,False
0.0006144077,4.8875663e-06,False
0.004373187,1.34705115e-05,False
0.00014612362,3.5762775e-07,False
31.308601,0.22471446,True
2.5142781e-05,0.0,False
0.000838404,1.9073451e-06,False
0.04670323,0.00021918885,False
0.001447259,2.5033887e-06,False
0.0037949202,2.9802159e-06,False
0.0036794553,2.2649642e-06,False
0.00015784046,1.1920927e-07,False
0.0017767372,1.1920899e-06,False
0.00023212832,2.384185e-07,False
11.093273,0.5759329,True
0.22993952,0.0011059414,False
0.0017522083,1.0728811e-06,False
0.027454302,0.00031703943,False
55.073578,0.15049691,True
0.004525292,7.271705e-06,False
0.0025861368,2.8610116e-06,False
0.00080543244,1.3113006e-06,False
0.0003880846,2.3841847e-07,False
0.01348037,1.5139205e-05,False
0.06276087,0.00033681118,False
0.00029422357,4.7683696e-07,False
6.626897e-05,2.3841855e-07,False
0.060039744,0.00016603633,False
0.0009225616,7.152548e-07,False
0.018959073,0.0003919962,False
0.0025366703,2.5033855e-06,False
2.6665537e-05,1.1920928e-07,False
0.011024309,1.4066402e-05,False
0.021795113,5.7932863e-05,False
0.0031829884,3.8146798e-06,False
0.00040144357,3.576277e-07,False
5.2126557e-06,0.0,False
0.016922593,2.1457075e-05,False
0.009459126,1.0013414e-05,False
0.049131896,0.0002773483,False
0.00061009976,1.1920915e-06,False
0.06551085,0.00046608414,False
0.0031756526,2.6225937e-06,False
3.0318988e-05,0.0,False
0.048828863,0.00026697826,False
0.001677366,8.3446355e-07,False
0.00027445445,1.1920926e-07,False
0.00026577033,1.1920926e-07,False
0.00080940267,2.50339e-06,False
45.477875,0.36796877,True
0.6036512,0.0035895496,False
0.26485974,0.004285152,False
0.005046004,3.719243e-05,False
0.00020397682,3.5762775e-07,False
3.1904783e-05,1.1920928e-07,False
161.98041,1.458335,True
0.00058710837,1.7881371e-06,False
1.4108192e-05,0.0,False
0.022649352,0.00019917397,False
6.644454e-05,3.576278e-07,False
1.0643698,0.003806551,True
0.00071870966,2.3841817e-06,False
0.0001383096,1.1920927e-07,False
0.0011230733,1.4305089e-06,False
0.14025036,0.0015048794,False
0.032095112,6.115038e-05,False
0.13276958,0.0016356218,False
0.00021287109,3.5762775e-07,False
0.0022133207,1.0728809e-06,False
1.6283635e-05,0.0,False
0.00049371104,5.960461e-07,False
0.06429129,0.00025875255,False
0.0013598101,1.1920908e-06,False
0.02201636,0.0006033653,False
0.021985099,0.000105969404,False
0.0036832113,6.079632e-06,False
0.0027173536,2.3841772e-06,False
0.011571129,5.829111e-05,False
0.05268542,8.1531194e-05,False
0.037038356,7.712221e-05,False
2.3171606,0.07185831,True
0.0034755145,4.1960673e-05,False
0.00031376467,2.384185e-07,False
0.0012828846,2.7418068e-06,False
3.7750884e-05,1.1920928e-07,False
0.0011294562,7.152547e-07,False
0.04828378,7.2711686e-05,False
0.003715836,5.00676e-06,False
0.0071412455,1.0013435e-05,False
65.005684,1.1056777,True
4.2177787,0.02598773,True
3.6080997,0.054576308,True
0.008569517,1.3232023e-05,False
0.13185807,0.00017638836,False
0.013538744,7.879309e-05,False
0.048396003,0.0001909433,False
4.9815844e-06,0.0,False
0.001214868,1.5497184e-06,False
0.021080188,1.6092697e-05,False
0.0101895705,9.298175e-06,False
0.0037695295,3.218635e-06,False
0.00014802258,4.76837e-07,False
107.43166,0.9684396,True
2.3761725,0.010742743,True
0.0026165966,6.0796374e-06,False
0.015939936,0.00028796343,False
0.000605514,8.3446423e-07,False
0.0101798065,2.4079809e-05,False
0.11577839,0.0006067642,False
0.0009071428,1.7881368e-06,False
0.044105355,0.00041843843,False
2.3582911,0.027466685,True
0.029627277,0.00019702975,False
1.8100048,0.023105532,True
0.015372948,1.5496831e-05,False
0.00019802942,9.5367375e-07,False
3.0398798,0.23316415,True
0.0021756075,6.198852e-06,False
0.10074499,0.0005168303,False
0.009162889,1.2278349e-05,False
0.0005378064,1.5497188e-06,False
0.0065618223,5.36437e-06,False
0.13550235,0.0002691017,False
0.0062876893,5.1259635e-06,False
0.0006972639,7.1525494e-07,False
0.047179185,0.0010788037,False
212.80646,2.0136106,True
0.007112568,4.4582954e-05,False
0.011864964,1.1324672e-05,False
0.02986492,3.826438e-05,False
0.014915864,1.8953657e-05,False
0.002102072,3.6954737e-06,False
0.0046151155,2.1457554e-06,False
1.0903541,0.007599732,False
0.38599566,0.0046174494,False
102.079575,1.4296371,True
0.004663298,9.655869e-06,False
0.00065045664,4.7683676e-07,False
0.0061978786,8.2131475e-05,False
0.0004393376,9.5367346e-07,False
0.003943135,9.179041e-06,False
0.03708174,5.6024644e-05,False
0.0030506377,3.4570517e-06,False
0.0044172807,9.894286e-06,False
48.70745,0.2227656,True
188.3588,0.6015923,True
0.010620884,1.060944e-05,False
0.012238715,1.3470351e-05,False
0.0010382978,1.1920912e-06,False
0.0001379193,5.960462e-07,False
0.0064653717,2.5867925e-05,False
0.021643868,5.2211006e-05,False
0.0025962938,3.2186376e-06,False
14.421355,0.34777698,True
0.00071081915,4.768367e-07,False
9.210439e-06,0.0,False
0.800875,0.04264727,False
170.6259,2.9713936,True
0.012770247,1.0967024e-05,False
0.04626844,0.00012014923,False
0.8775065,0.00803452,False
3.7921022e-06,0.0,False
4.3623877e-05,1.1920928e-07,False
0.0049961084,5.245171e-06,False
0.009099051,3.4212215e-05,False
0.0003919479,3.576277e-07,False
0.00028134955,4.7683696e-07,False
0.06598694,0.0002749551,False
0.95379156,0.0042191856,True
0.0007247658,4.768367e-07,False
0.094786644,0.00024897468,False
0.0003417749,5.960461e-07,False
0.004995925,1.3232071e-05,False
0.00061241176,9.5367324e-07,False
1.7366816e-05,0.0,False
0.001040753,3.4570594e-06,False
0.0021527796,1.2755293e-05,False
0.035179816,0.0001407715,False
0.010740045,0.0001255181,False
0.6644034,0.0027238834,False
0.06139859,7.092081e-05,False
0.0008076418,2.3841835e-07,False
0.0009822183,1.1920913e-06,False
0.035281457,0.00015733799,False
190.38298,0.8442727,True
0.009266569,6.8542366e-05,False
0.010783166,7.581342e-05,False
68.888405,0.82459724,True
0.00013988836,2.3841852e-07,False
0.0001708394,4.76837e-07,False
0.005707083,6.6756634e-06,False
0.21363735,0.000494362,False
0.011268833,1.4662427e-05,False
2.4540172e-05,0.0,False
0.040724628,9.9887686e-05,False
0.00032978936,3.5762773e-07,False
0.0542119,3.8977945e-05,False
6.887407e-06,0.0,False
0.00589928,2.6225844e-06,False
0.3229333,0.011432835,False
22.714373,0.6595689,True
21.093252,0.07791798,True
0.5077263,0.0063401926,False
1.7780572e-05,0.0,False
0.02591603,4.4701308e-05,False
31.388872,0.14235234,True
0.0090127755,4.887517e-06,False
1.4374111,0.01939316,True
0.00068976195,5.9604594e-07,False
0.01754522,2.098022e-05,False
0.27450716,0.0009385615,False
23.763992,0.17823948,True
0.0013996357,1.6689261e-06,False
0.0042862394,3.4570471e-06,False
0.26065028,0.00065773784,False
0.009028932,2.598709e-05,False
0.0031449024,9.775085e-06,False
0.0015531024,4.7683636e-07,False
24.974798,0.34818685,True
1.4542094,0.010874178,True
0.006836935,5.0067433e-06,False
0.057460427,0.00024195344,False
136.62733,0.8369225,True
0.8591616,0.00771878,False
0.07797163,0.0005322109,False
0.00022764613,1.0728829e-06,False
0.055981055,0.00013600093,False
0.004071765,8.344581e-06,False
0.0002658387,1.1920926e-07,False
0.0007805152,1.1920915e-06,False
0.0007025024,1.0728825e-06,False
4.9284332e-05,1.1920928e-07,False
0.00054138113,2.5033905e-06,False
0.0033131104,3.814682e-06,False
0.087585874,0.00067467825,False
0.0006783061,7.15255e-07,False
0.0006610489,9.5367324e-07,False
0.006613003,1.0371081e-05,False
0.006598255,1.9430832e-05,False
0.0038029575,2.622592e-06,False
0.00018666702,1.1920927e-07,False
0.008921567,0.00010811608,False
0.010144779,3.5762241e-06,False
9.424041e-06,0.0,False
0.02934218,6.270039e-05,False
0.0056064636,6.997315e-05,False
164.16087,1.1850258,True
0.000270829,5.960462e-07,False
103.97306,1.009452,True
18.77471,0.343897,True
0.0058250413,1.5020174e-05,False
0.019234823,3.9814448e-05,False
3.247581,0.014184937,True
0.0012210757,1.0728819e-06,False
0.024895886,0.0004770699,False
22.849104,0.21863659,True
0.0005531087,2.3841841e-07,False
0.0035893226,1.4185763e-05,False
0.007833082,1.6808226e-05,False
0.0013479117,4.0531036e-06,False
6.0752864,0.14254847,True
0.015404992,4.362879e-05,False
0.0021297096,1.907343e-06,False
0.00958618,2.5867863e-05,False
1.427019e-06,0.0,False
0.061061323,0.000440479,False
0.054999802,0.000130159,False
0.004345709,6.437249e-06,False
0.0021545794,5.245186e-06,False
0.099482015,0.00092218356,False
0.2034643,0.00069428375,False
0.0008226224,1.9073454e-06,False
5.012396e-05,1.1920928e-07,False
0.0072316853,1.0967088e-05,False
0.51420593,0.0023584436,False
0.0011031512,7.152547e-07,False
0.00030437735,4.7683696e-07,False
0.007858215,8.8213765e-06,False
0.021291997,3.886069e-05,False
10.835714,0.07439864,True
0.0340111,0.0001224154,False
0.1479122,0.00040755875,False
0.012461193,1.859619e-05,False
0.20014828,0.0008958094,False
0.07108634,0.0007655703,False
0.00016120751,7.152554e-07,False
0.004319826,2.7298443e-05,False
0.1064872,0.0025932,False
0.0051961374,3.6954625e-06,False
0.001186223,3.5762696e-06,False
0.00401246,8.582992e-06,False
1.3133518,0.018565549,True
0.023133038,0.00010167858,False
0.04015898,0.0007467766,False
0.000851295,8.34464e-07,False
0.0018534922,5.006767e-06,False
4.6486406,0.021519326,True
0.00035454653,9.5367363e-07,False
0.008854372,5.36434e-06,False
0.001217475,1.192091e-06,False
0.053082146,0.0009008891,False
0.1860499,0.0056626643,False
0.0016551097,4.8875618e-06,False
0.019203281,0.00014768749,False
0.00020902323,3.5762775e-07,False
0.010393779,1.4185644e-05,False
0.0040714494,6.675679e-06,False
2.8676147,0.053280797,True
0.011340822,0.00017092918,False
0.00067628553,6.079653e-06,False
0.050298344,2.801171e-05,False
19.548468,0.2549825,True
0.0038674793,8.702203e-06,False
0.004657775,1.5735443e-05,False
0.0013760373,1.4305089e-06,False
0.4507355,0.0011275935,False
0.0023661791,1.370895e-05,False
0.0005932392,9.5367324e-07,False
0.025671648,0.0002298047,False
0.0003268699,7.152553e-07,False
0.07511619,0.0018870751,False
0.64296585,0.01275267,False
1.8551942,0.012582704,True
19.673515,0.6512858,True
0.0037238698,3.2186351e-06,False
0.0003261328,2.384185e-07,False
0.0008398377,1.0728825e-06,False
0.0056401785,1.04902965e-05,False
0.43461537,0.002347541,False
0.0017445496,5.364397e-06,False
0.0033134883,4.5299275e-06,False
0.0001508429,2.8610184e-06,False
1.9041028e-05,0.0,False
0.0041744,3.81467e-06,False
210.34326,2.4841313,True
0.0013971812,1.3112997e-06,False
0.0004688729,3.576277e-07,False
0.008832833,0.00084482954,False
273.80325,2.7437656,False
0.07052789,0.00035610932,False
0.59730875,0.011486849,False
0.0006949197,3.2186433e-06,False
0.00018728843,2.1457647e-06,False
0.00014394474,0.0,False
0.0029885755,6.198848e-06,False
0.057937283,0.00043785214,False
0.00025418564,0.0,False
0.0007364706,1.1920913e-06,False
0.13393559,0.0004990656,False
5.8054895e-05,0.0,False
9.699362,0.10715013,True
0.0009983425,5.9604426e-06,False
1.0239528e-05,0.0,False
0.1614591,0.0021102973,False
0.00072362676,2.3841835e-07,False
0.0028173933,5.4835964e-06,False
1.6558526e-05,0.0,False
0.0005760146,8.3446423e-07,False
0.0015839437,1.7881351e-06,False
0.10304156,0.00011776006,False
0.003388904,7.390927e-06,False
0.0058360724,1.2159183e-05,False
4.1505055,0.12643225,True
1.1191578,0.0027693622,True
0.0028605594,1.0847954e-05,False
1.7019403,0.09658662,True
0.00027294963,3.5762773e-07,False
0.013607633,9.059704e-06,False
0.002147977,2.6225955e-06,False
0.04902035,0.00085922016,False
0.15375678,0.0019570792,False
0.00033029573,1.0728827e-06,False
0.0015821095,6.0796474e-06,False
0.044378784,0.00010668086,False
0.0003009501,1.1920926e-07,False
0.0014802011,2.622597e-06,False
0.011596567,1.9073079e-05,False
0.012286403,7.6292663e-06,False
0.030573223,0.00017283377,False
0.15531956,0.0015473142,False
5.0195154e-05,3.576278e-07,False
137.44698,1.48634,True
7.847833e-05,2.3841855e-07,False
0.0576053,0.00032644227,False
0.00040670828,1.9073464e-06,False
0.0032001215,6.437259e-06,False
13.2674675,0.095469266,True
0.0023653097,1.6689248e-06,False
1.3004481,0.010230238,True
0.039849237,0.0001559048,False
143.88588,1.0792165,True
1.5586761,0.050184608,True
0.019915136,1.3589464e-05,False
0.014302868,7.581327e-05,False
2.1273821e-05,0.0,False
0.0020137518,2.1457608e-06,False
0.00040559116,7.152553e-07,False
0.018254122,3.0397372e-05,False
32.704723,0.1229769,True
0.0005927643,7.15255e-07,False
0.5309707,0.0077783028,False
0.00018904982,2.3841852e-07,False
0.0011377883,3.3378515e-06,False
0.0018209885,6.6756884e-06,False
0.0007803391,8.34464e-07,False
0.8068015,0.0025161991,False
6.345328e-05,2.3841855e-07,False
0.00040488006,8.3446446e-07,False
0.0037987768,2.4437533e-05,False
0.004803204,1.2993671e-05,False
20.814337,0.18177368,True
0.0023788065,3.2186376e-06,False
5.0151317e-05,2.3841855e-07,False
150.25668,0.9242928,True
0.032005478,0.00037650194,False
0.0010666267,1.3113001e-06,False
283.19113,1.4971749,True
3.411554e-05,1.1920928e-07,False
0.022555638,6.293914e-05,False
0.00024113152,0.0,False
0.004299615,8.821411e-06,False
0.00022864681,7.152554e-07,False
0.31599167,0.0022609613,False
0.0006885176,1.6689276e-06,False
0.0014791358,1.0728818e-06,False
0.045276184,4.7083486e-05,False
9.137266e-06,0.0,False
0.386069,0.001314146,False
0.0019478255,1.668925e-06,False
0.0070107323,6.854257e-05,False
0.049932923,0.00010548964,False
0.07827181,7.6404634e-05,False
0.0260157,9.381042e-05,False
0.0051663145,1.0490321e-05,False
7.022741e-05,2.3841855e-07,False
5.152786e-05,1.1920928e-07,False
0.00014730752,0.0,False
0.1574087,0.0005440787,False
0.09753065,0.0008249792,False


==> new_results/losses/resnet-eps-0/scale_25_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.3903804e-19,7.8913436e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.135586,93.55596,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.960974e-32,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.6480646e-29,30.394028,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.4935116e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1348.7092,41.191315,True
0.0,0.0,False
0.0,0.0,False
5.4229843e-34,17.170929,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5056593e-15,0.00016342258,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8021786e-13,23.804688,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
9.824804e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.970447e-09,30.850143,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.037482e-30,2.5629668e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7096.343,81.382484,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2675584e-32,6.5403247,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,9.146652,True
3.2725e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
5.3265255e-31,0.00074025407,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.003975347,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9275605e-13,13.714402,True
0.0,0.0,False
0.0,0.0,False
2.5966e-41,0.2883031,True
1.5124668e-08,56.43622,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.5476995e-05,57.65085,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2953706,65.4397,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,13.903092,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2377496e-19,10.18653,True
0.0,0.0,False
8.6818206e-30,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8230203e-28,30.525589,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
891.2373,68.72124,False
0.0,0.0,False
0.0,0.0,True
0.0,1.1920922e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.64159e-32,0.0,True
0.0,0.0,False
2.6980035e-20,19.14035,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.723626e-12,42.28537,True
0.0,0.0,False
0.0,0.0,False
0.00017890816,97.34891,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8272003e-08,26.056107,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0016276696,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3792324e-09,47.85898,True
0.0,0.0,False
5.96862e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2956695e-36,0.029236857,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.487976e-12,7.321943,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.1027e-41,11.902427,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3336.353,52.859245,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.00677e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.391146e-29,10.48393,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3005726e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3140.393,114.88326,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.0974025e-35,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2326314e-18,36.183197,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.240899e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.539628e-34,3.5565255,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0606477e-37,0.014704541,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.395405,42.566605,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.104629666,144.06325,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0991986e-21,8.996019,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.8028282e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.8925e-41,0.0,True
1.0053878e-33,0.001296871,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.2325443e-16,28.53093,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.06495781,77.62091,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.1594285e-06,43.878494,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2615896e-16,0.050881926,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6082542e-35,0.0,True
3.5832883e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0846582e-23,0.97956634,True
6.6245716e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.3971215e-38,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,46.028778,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1784566e-27,0.0,True
0.01527467,28.874817,True
1.271621e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.661769e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0792984e-09,91.01102,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3234364e-13,0.9105016,True
0.0,0.0,False
3.429287e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2918426e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.389148e-34,0.0,True
5.421267e-32,24.33496,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.476899e-07,28.625458,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5789967e-09,27.632385,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3910898e-23,25.282166,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.08305366,69.9603,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.060116e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.621652e-16,1.8477269e-05,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1456032e-23,0.06239901,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.3666146e-16,2.2150083,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6594734e-28,0.0,True
2754.554,56.49545,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0025560348,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8547145e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.849096e-23,30.185907,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3607958e-23,23.901367,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4640165e-22,35.001648,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2990765e-29,22.10225,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.4696e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4930928e-25,3.4570635e-06,True
3100.7078,74.130135,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.853686e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0179024e-33,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.16827951,23.88238,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.736677e-26,15.164215,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.1306103e-12,54.435577,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2595717e-07,55.51512,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.6423554e-16,17.029556,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.5520893e-25,0.00088164076,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,4.7485094,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.386846,61.526924,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.318266e-15,28.985718,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.3790647e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00012444676,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.306003e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.75587e-29,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9224047e-11,28.434677,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.9646405e-24,22.221664,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.816366e-13,22.300797,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.5751333,62.70582,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1957777e-16,36.188263,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.5920143e-29,0.0,True
2.7682516e-14,0.008316528,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.4657e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8744682e-06,78.64311,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3050353e-09,18.222,True
0.0,0.0,False
0.0,0.0,False
3.1325734e-20,11.658387,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.129415e-37,0.026083637,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.9665676e-33,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4462e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3653005e-33,1.1920928e-07,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6656813e-18,5.735413,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.659665e-11,27.87465,True
0.0,0.0,False
1.8049635e-13,16.729958,True
3.6281e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.7939845e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.678184e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.3785537e-37,4.7755437,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.330272e-06,71.86134,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.017589502,74.17915,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.910522e-06,41.349823,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.559558e-15,22.161072,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.696438e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.9596e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
2.3772542e-14,17.688904,True
0.0,0.0,False
0.0,0.0,False
0.0029362952,40.502106,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/resnet-eps-0/scale_50_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.71446e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.000657924,186.83704,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,60.752472,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
366.12253,82.69875,True
0.0,0.0,False
0.0,0.0,False
0.0,34.121124,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9837051e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.4163718e-30,47.634827,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.717491e-22,61.776184,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
13384.006,163.50418,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,13.216249,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,18.043243,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,5.960463e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.966934e-05,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7676685e-29,27.6622,True
0.0,0.0,False
0.0,0.0,False
0.0,0.12067146,True
4.2023715e-20,112.76111,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.1479824e-14,115.12619,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.993604e-05,130.65875,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,27.694824,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,20.38565,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,61.135437,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
60.453377,137.51451,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,38.44629,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.650299e-28,84.350006,True
0.0,0.0,False
0.0,0.0,False
5.7069696e-12,194.72488,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.5938405e-20,51.91281,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,3.0994368e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.004584e-22,95.63895,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0010105033,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.910289e-27,14.392732,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,23.729095,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2793.0515,106.19092,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,21.003387,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1444.9177,230.11145,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0021e-40,72.53198,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,7.1944156,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00019631843,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00097535073,84.96805,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2337778e-07,287.87665,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,18.12857,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,1.4305105e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0849504e-34,56.977615,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.6432514e-07,155.38034,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.9286337e-16,87.542725,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.948655e-36,0.0026868216,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.4321533,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,92.168884,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.1848425e-08,57.949036,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2392083e-22,182.23633,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4157385e-29,1.1899321,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,48.531403,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9166623e-17,57.46518,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.5951913e-22,55.406464,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,50.45462,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.1878624e-07,139.78207,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.7437704e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0046157246,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.3957477e-35,4.164073,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1024.4205,113.29072,False
0.0,0.0,False
0.0,0.0,False
0.0,6.7949063e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,60.48268,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,47.886963,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,70.087555,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,44.155823,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2044.7826,148.6157,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1914713e-06,47.93506,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,30.218689,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.80342e-27,108.73265,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3076213e-18,110.9798,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.111155e-35,34.273376,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,8.344647e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,9.589424,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.008054233,123.01926,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2295856e-33,57.887177,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6237391e-25,56.648636,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,44.527588,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.634527e-29,44.740112,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.001048594,125.43916,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.310389e-36,72.57593,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.6052679e-31,8.7019e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4099116e-15,157.07196,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.4093587e-22,36.46945,True
0.0,0.0,False
0.0,0.0,False
0.0,23.592072,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00060885487,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.39239e-40,11.714211,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3231261e-24,55.6734,True
0.0,0.0,False
9.678619e-30,33.44722,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,9.784053,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5120987e-14,143.86118,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.4363966e-09,148.10846,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9610325e-15,82.66408,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.366135e-33,44.28833,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.25878e-32,35.390503,True
0.0,0.0,False
0.0,0.0,False
1.4576317e-10,80.754364,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/resnet-eps-0/scale_5_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
1.2480811e-24,0.0,False
5.021764e-22,0.0,False
2.1291854e-18,0.0,False
1.0785237e-09,0.0,True
2.5437946e-25,0.0,False
6.6633824e-18,0.0,False
1.2500267e-27,0.0,False
2.042364e-29,0.0,False
7.586464e-18,0.0,False
4.215434e-31,0.0,False
3.4305844e-26,0.0,False
1.2285042e-22,0.0,False
2.1594473e-28,0.0,False
6.610101e-30,0.0,False
9.530379e-16,0.0,False
9.895982e-26,0.0,False
1.104439e-26,0.0,False
3.7240482e-28,0.0,False
2.5814394e-12,0.0,True
1.1615056e-21,0.0,False
1.6585482e-10,1.7881378e-06,True
6.030958e-24,0.0,False
1.5057186e-28,0.0,False
7.8435156e-16,0.0,False
1.6816036e-21,0.0,False
5.1805787e-28,0.0,False
1.0522805e-27,0.0,False
3.5967466e-31,0.0,False
1.12834325e-23,0.0,False
4.3203045e-34,0.0,False
5.3316585e-13,0.0,False
3.7660838e-22,0.0,False
5.7426108e-24,0.0,False
8.2753104e-10,0.0,True
0.12638701,0.12963443,True
1.3125411e-26,0.0,False
1.040442e-24,0.0,False
5.4132365e-24,0.0,False
1.9185504e-27,0.0,False
4.1455623e-28,0.0,False
2.899023e-29,0.0,False
3.0707293e-31,0.0,False
1.198063e-38,0.0,False
9.426799e-28,0.0,False
8.969015e-25,0.0,False
1.2959556e-15,0.0,False
4.27601e-26,0.0,False
4.947511e-25,0.0,False
3.8950614e-12,0.0,False
6.7417075e-23,0.0,False
3.0021e-41,0.0,False
6.114596e-36,0.0,False
599.047,18.725277,False
2.6933025e-27,0.0,False
4.3583607e-20,0.0,False
2.5355406e-21,0.0,False
1.2476954e-30,0.0,False
7.500138e-34,0.0,False
5.325251e-25,0.0,False
8.716367e-28,0.0,False
1.3565762e-22,0.0,False
9.240624e-20,0.0,False
4.6205317e-10,0.00011944058,True
2.4456624e-27,0.0,False
3.0740854e-28,0.0,False
5.677554e-27,0.0,False
0.00032165056,0.03576233,True
1.6560669e-21,0.0,False
2.6457576e-21,0.0,False
5.0534252e-27,0.0,False
6.005107e-11,0.00089378934,True
1.13016535e-27,0.0,False
8.748888e-37,0.0,False
1.6828533e-17,0.0,False
2.1124572e-28,0.0,False
2.8767546e-30,0.0,False
5.4125122e-20,0.0,False
1.8646361e-13,0.0,False
1.4708729e-12,0.0,True
1.7760051e-30,0.0,False
1.3125257e-21,0.0,False
1.0677745e-26,0.0,False
3.921459e-10,1.1920928e-07,True
2.1192792e-29,0.0,False
1.0436957e-34,0.0,False
1.4673372e-30,0.0,False
1.1661035e-06,2.3841855e-07,True
5.058297e-21,0.0,False
2.0080027e-20,0.0,False
1.4299e-41,0.0,False
9.8192155e-21,0.0,False
4.5181076e-15,0.0,False
4.1666445e-30,0.0,False
1.8044273e-16,0.0,False
2.1942112e-29,0.0,False
2.4924519e-27,0.0,False
4.8167838e-26,0.0,False
1.0376622e-35,0.0,False
1.1439653e-26,0.0,False
5.202537e-37,0.0,False
2.4830318e-24,0.0,False
1.03227364e-26,0.0,False
7.18094e-20,0.0,False
2.0818061e-22,0.0,False
1.3774412e-25,0.0,False
2.7530656e-34,0.0,False
6.414841e-19,0.0,False
8.138407e-08,4.6491514e-06,True
0.0016398481,6.1094666,True
4.6078974e-33,0.0,False
8.911441e-32,0.0,False
4.613637e-23,0.0,False
1.8065011e-22,0.0,False
2.7309586e-33,0.0,False
4.775325e-24,0.0,False
1.5371288e-37,0.0,False
4.776004e-25,0.0,False
2.8767546e-21,0.0,False
1.7981872e-22,0.0,False
1.7969246e-27,0.0,False
2.683131e-27,0.0,False
1.908711e-27,0.0,False
3.4777007e-05,0.000974895,True
6.025109e-38,0.0,False
4.213198e-33,0.0,False
1.5405633e-09,0.0,True
2.9347385e-33,0.0,False
8.7846896e-13,0.0,True
1.0204569e-14,0.0,False
2.3685187e-34,0.0,False
2.032755e-30,0.0,False
2.8748506e-28,0.0,False
1.6776812e-29,0.0,False
6.1654163e-12,0.0,True
4.830236e-25,0.0,False
752.6724,7.699889,True
1.6792262e-30,0.0,False
9.437914e-19,0.0,False
6.663835e-05,3.6374378,True
7.2280295e-32,0.0,False
1.3460744e-22,0.0,False
2.2042396e-28,0.0,False
8.216322e-14,0.0,False
1.5727989e-28,0.0,False
8.634869e-24,0.0,False
8.811593e-28,0.0,False
1.8376633e-12,0.0,True
7.596357e-21,0.0,False
6.2194397e-19,0.0,False
6.901356e-30,0.0,False
4.9544704e-17,0.0,False
8.758956e-25,0.0,False
4.843559e-29,0.0,False
2.0218888e-24,0.0,False
6.9146956e-27,0.0,False
2.076637e-15,0.0,False
2.4343606e-29,0.0,False
3.876391e-19,0.0,False
9.477705e-27,0.0,False
4.0395418e-27,0.0,False
1.907082e-21,0.0,False
4.22311e-22,0.0,False
5.4016418e-30,0.0,False
3.0048958e-23,0.0,False
1.6635832e-31,0.0,False
1.7172989e-26,0.0,False
4.804177e-13,1.1920928e-07,False
2.870658e-28,0.0,False
3.0514488e-27,0.0,False
4.8283387e-26,0.0,False
4.6589586e-27,0.0,False
0.9667637,0.18177079,True
3.3618529e-16,0.0,False
3.3303352e-18,0.0,False
1.5987704e-23,0.0,False
2.4368262e-07,4.7683704e-07,True
7.498965e-31,0.0,False
5.346836e-35,0.0,False
2.0701082,4.748826,True
1.1024268e-23,0.0,False
1.7802403e-15,0.0,False
1.2052204e-36,0.0,False
2.247112e-30,0.0,False
1.8696292e-25,0.0,False
3.168981e-24,0.0,False
4.88631e-26,0.0,False
1.8901195e-19,0.0,False
9.402968e-35,0.0,False
3.9053778e-32,0.0,False
1.4649971e-31,0.0,False
1.2516239e-34,0.0,False
7.073608e-30,0.0,False
1.1454802e-23,0.0,False
1.113501e-28,0.0,False
1.5630369e-11,0.0,True
2.3738439e-29,0.0,False
2.1629799e-06,5.5073175e-05,True
0.0001044075,0.0005044856,True
1.3751165e-14,0.0,False
1.5472422e-32,0.0,False
8.2230285e-28,0.0,False
3.656921e-27,0.0,False
2.2773554e-25,0.0,False
2.4055783e-16,0.0,False
2.773481e-20,0.0,False
1.6102962e-29,0.0,False
9.272942e-16,0.0,False
1.1776511e-06,0.024732247,True
7.539258e-33,0.0,False
1.5452724e-31,0.0,False
1.5806614e-14,0.0,False
1.5051108e-14,0.0,False
1.7014741e-32,0.0,False
8.485223e-28,0.0,False
6.69778e-13,0.0,False
5.2802024e-18,0.0,False
1.144844e-27,0.0,False
2.3774533e-33,0.0,False
2.3474152e-33,0.0,False
12.855235,6.108924,True
1.5067813e-17,0.0,False
1.437163e-39,0.0,False
2.8998254e-36,0.0,False
2.4490709e-14,0.0,False
6.328047e-14,0.0,False
9.832472e-31,0.0,False
2.1711777e-25,0.0,False
4.2880377e-18,0.0,False
1.2996499e-28,0.0,False
0.0010625448,0.12101075,True
2.4553762e-25,0.0,False
9.0742954e-23,0.0,False
3.4005548e-28,0.0,False
1.1357521e-25,0.0,False
3.6454081e-28,0.0,False
3.7139114e-30,0.0,False
1430.3,15.665476,False
7.621129e-28,0.0,False
2.2428837e-25,0.0,False
2.9458592e-13,0.0,False
8.6965074e-16,0.0,False
1.1385714e-26,0.0,False
8.5503333e-23,0.0,False
8.1271395e-19,0.0,False
1.1778647e-09,5.0066647e-05,True
1.1204187e-16,0.0,False
4.576746e-26,0.0,False
2.6406553e-28,0.0,False
9.2073703e-29,0.0,False
8.91096e-40,0.0,False
0.00046945986,1.4609618,True
1.3254644e-36,0.0,False
8.0572666e-17,0.0,False
1.1294401e-24,0.0,False
1.0816928e-17,0.0,False
2.0586989e-18,0.0,False
1.4130224e-20,0.0,False
1.8397024e-20,0.0,False
3.137192e-28,0.0,False
2.9970343e-27,0.0,False
1.6989164e-08,0.0007190503,True
5.6263115e-32,0.0,False
5.956824e-22,0.0,False
6.854954e-15,0.0,False
9.715241e-21,0.0,False
1.0365e-40,0.0,False
2.631464e-28,0.0,False
1.3286047e-29,0.0,False
3.1659284e-10,0.0,True
9.927377e-25,0.0,False
4.7609244e-10,0.0010632583,True
8.15198e-32,0.0,False
1.2279498e-27,0.0,False
1.5870675e-32,0.0,False
2.446533e-20,0.0,False
1.788154e-29,0.0,False
3.9528367e-31,0.0,False
4.1885886e-07,0.010991031,True
1.3370468e-22,0.0,False
1.2958079e-23,0.0,False
1.2949482e-16,0.0,False
5.233482e-16,0.0,False
1.1410026e-08,2.152666,True
2.8859802e-06,1.5735503e-05,True
3.120921e-18,0.0,False
4.4415444e-33,0.0,False
0.00048387924,0.2101893,True
2.7386714e-16,0.0,False
1.9585384e-25,0.0,False
5.373897e-23,0.0,False
2.6549944e-23,0.0,False
1.9863382e-25,0.0,False
1.0325388e-36,0.0,False
2.1697902e-35,0.0,False
5.2859424e-23,0.0,False
4.6457044e-23,0.0,False
1.4234076e-06,0.24607454,True
1.4822831e-09,2.3841855e-07,True
5.8156275e-11,0.0,True
1.533627e-23,0.0,False
1.2923728e-33,0.0,False
1.4962345e-28,0.0,False
5.5445957e-31,0.0,False
1.9419534e-22,0.0,False
5.088967e-31,0.0,False
1.4584048e-22,0.0,False
2.226534e-29,0.0,False
1.0128844e-32,0.0,False
2.1168461e-26,0.0,False
3.7845252e-29,0.0,False
9.986676e-23,0.0,False
3.1289093e-13,0.0,False
2.4618306e-23,0.0,False
2.1711882e-14,0.0,False
1.788687e-29,0.0,False
5.5500577e-14,0.0,False
1.8678497e-24,0.0,False
6.590824e-33,0.0,False
5.97968e-18,0.0,False
4.6345636e-17,0.0,False
1.029052e-29,0.0,False
2.9447974e-29,0.0,False
8.452489e-20,0.0,False
8.3930856e-26,0.0,False
3.2530133e-29,0.0,False
1.9259926,2.6308858,True
5.454414e-27,0.0,False
2.5007528e-31,0.0,False
2.1201056e-06,0.5416866,True
18.340183,11.371579,True
2.3076728e-24,0.0,False
8.229147e-26,0.0,False
2.6903727e-31,0.0,False
1.00161164e-25,0.0,False
7.379334e-31,0.0,False
4.73173e-18,0.0,False
1.0515998e-23,0.0,False
9.110726e-11,0.0,True
1.0994935e-28,0.0,False
1.2028275e-11,0.0,True
93.23642,11.651811,True
3.0750424e-22,0.0,False
5.315196e-13,4.7683704e-07,True
1.5391816e-26,0.0,False
3.4762714e-24,0.0,False
5.061408e-22,0.0,False
3.247988e-26,0.0,False
3.461296e-19,0.0,False
4.586576e-09,1.1920928e-07,True
7.124866e-16,0.0,False
1.4247349e-31,0.0,False
2.27832e-28,0.0,False
8.998705e-29,0.0,False
3.5621318e-31,0.0,False
650.7345,13.113254,False
1.4586431e-18,0.0,False
2.3263449e-30,0.0,False
8.488943e-17,0.0,False
3.207126e-07,2.924842,True
9.038174e-29,0.0,False
8.145117e-27,0.0,False
2.7315157e-25,0.0,False
1.3517414e-26,0.0,False
1.7437839e-15,0.0,False
0.1258419,2.152154,True
5.759694e-26,0.0,False
0.0011178425,0.04465101,True
1.0948247e-23,0.0,False
6.747705e-26,0.0,False
2.231042e-14,0.0,False
9.245062e-31,0.0,False
1.4734788e-11,0.0,True
2.8746587e-25,0.0,False
9.9695035e-29,0.0,False
1.6353343e-33,0.0,False
0.002268887,6.040157,True
1.2127511e-30,0.0,False
3.842545e-28,0.0,False
1.7234897e-25,0.0,False
2.360794e-16,0.0,False
2.8252441e-28,0.0,False
4.5184213e-24,0.0,False
3.713775e-30,0.0,False
1.7333767e-24,0.0,False
4.099319e-17,0.0,False
1.3084896e-12,0.0,True
6.35193e-17,0.0,False
8.490773e-09,2.384183e-06,True
4.1026318e-33,0.0,False
4.9175296e-26,0.0,False
9.615728e-18,0.0,False
7.546264e-27,0.0,False
1.1836873e-36,0.0,False
4.3410833e-30,0.0,False
8.396076e-24,0.0,False
6.0693665e-08,1.1920928e-07,True
7.524093e-15,0.0,False
9.760128e-25,0.0,False
7.2069985e-23,0.0,False
2.437966e-16,0.0,False
8.009687e-26,0.0,False
1.1294352e-32,0.0,False
1.3639e-23,0.0,False
4.193039e-18,0.0,False
5.218992e-26,0.0,False
4.0826575e-26,0.0,False
4.0268295e-27,0.0,False
5.781418e-31,0.0,False
2.4281772e-27,0.0,False
3.7066307e-17,0.0,False
3.7046224e-20,0.0,False
1.0337413e-21,0.0,False
3.334745e-20,0.0,False
3.789894e-39,0.0,False
4.074206e-17,0.0,False
7.318783e-22,0.0,False
1.2537147e-35,0.0,False
1.6624013e-31,0.0,False
5.1411645e-28,0.0,False
4.9521132e-30,0.0,False
5.0733554e-08,7.152555e-07,True
1201.1401,13.286997,False
8.534667e-25,0.0,False
5.499303e-11,3.576278e-07,True
1.2509045e-06,0.06186867,True
2.9025984e-20,0.0,False
3.513433e-31,0.0,False
1.7183921e-28,0.0,False
5.082039e-17,0.0,False
1.5569407e-10,5.090107e-05,True
6.564201e-34,0.0,False
1.9415032e-24,0.0,False
7.520796e-19,0.0,False
0.00056735106,0.004566123,True
1.8321552e-25,0.0,False
0.077082016,3.7201078,True
8.5328835e-27,0.0,False
2.3605781e-28,0.0,False
2.5396308e-12,0.0,False
1.25543385e-17,0.0,False
6.2121454e-21,0.0,False
9.416993e-24,0.0,False
3.6616648e-23,0.0,False
8.9443244e-12,0.0,True
1.6576863e-23,0.0,False
2.6020222e-19,0.0,False
5.8805598e-27,0.0,False
1.1215251e-30,0.0,False
8.310019e-31,0.0,False
3.4178507,8.632995,True
7.295177e-26,0.0,False
6.696515e-26,0.0,False
117.34987,19.421625,True
1.0494376e-23,0.0,False
8.0300655e-27,0.0,False
4.979889e-23,0.0,False
1.7510223e-24,0.0,False
4.4757565e-29,0.0,False
2.3490325e-24,0.0,False
2.7083498e-29,0.0,False
1.6420551e-17,0.0,False
5.164879e-19,0.0,False
2.1493953e-23,0.0,False
2.9610436e-22,0.0,False
1.1806677e-27,0.0,False
4.57409e-26,0.0,False
6.202353e-28,0.0,False
9.100575e-29,0.0,False
1.1669986e-28,0.0,False
9.602332e-30,0.0,False
2.2390685e-25,0.0,False
6.219746e-27,0.0,False
2.8364185e-17,0.0,False
1.3290123e-34,0.0,False
1.2365947e-23,0.0,False
8.049244e-30,0.0,False
2.0116592e-27,0.0,False
2.752781e-18,0.0,False
3.0646716e-26,0.0,False
5.895887e-29,0.0,False
1.9467648e-31,0.0,False
6.9183245e-31,0.0,False
9.058183e-24,0.0,False
1.1236584e-22,0.0,False
2.0553338e-13,0.0,False
2.4426587e-20,0.0,False
1.0869845e-30,0.0,False
6.4623376e-31,0.0,False
4.3608858e-24,0.0,False
1.4007087e-19,0.0,False
1.4266471e-14,0.0,False
1.21031e-21,0.0,False
2.5690473e-25,0.0,False
8.031778e-26,0.0,False
3.7190597e-27,0.0,False
18.237165,5.369903,True
9.821813e-21,0.0,False
1.6111694e-26,0.0,False
5.080848e-25,0.0,False
2.6205452e-28,0.0,False
2.6516148e-28,0.0,False
1.5276965e-08,0.041817896,True
3.9647292e-19,0.0,False
5.0357876e-23,0.0,False
4.3095064e-23,0.0,False
1.1017479e-08,1.1920928e-07,True
9.583007e-22,0.0,False
1.7653705e-31,0.0,False
8.407256e-24,0.0,False
6.6468454e-20,0.0,False
9.711779e-21,0.0,False
4.771337e-22,0.0,False
4.374836e-22,0.0,False
5.2787194e-22,0.0,False
2.3981004e-09,6.3417334e-05,True
2.3908296e-07,0.22172529,True
1.1075862e-32,0.0,False
3.5723084e-37,0.0,False
2.612249e-39,0.0,False
3.2090745e-26,0.0,False
4.1029456e-14,0.0,False
2.5815034e-31,0.0,False
2.4308667e-20,0.0,False
3.3203077e-29,0.0,False
4.0685643e-26,0.0,False
6.7943727e-25,0.0,False
1.4474821e-08,4.911302e-05,True
2.944071e-13,0.0,False
1.9241201e-36,0.0,False
3.91457e-22,0.0,False
2.8533165e-34,0.0,False
3.1274057e-09,4.3868058e-05,True
1.7532467e-25,0.0,False
4.4755327e-26,0.0,False
5.7357786e-30,0.0,False
1.7631949e-33,0.0,False
1.8327944e-08,4.1723165e-06,True
1.150389e-29,0.0,False
1.0624278e-21,0.0,False
1.1362495e-22,0.0,False
1.5295794e-29,0.0,False
17.443483,9.632151,True
5.7233433e-31,0.0,False
5.2925257e-06,8.332382e-05,True
1.1256138e-29,0.0,False
2.17916e-22,0.0,False
4.2222547e-27,0.0,False
5.7952307e-27,0.0,False
1.16742054e-32,0.0,False
2.0031209e-26,0.0,False
2.017915e-24,0.0,False
3.223149e-25,0.0,False
6.07947e-32,0.0,False
3.218547e-22,0.0,False
8.309543e-34,0.0,False
6.912587e-26,0.0,False
9.31304e-28,0.0,False
7.549069e-19,0.0,False
5.900401e-29,0.0,False
4.3520956e-28,0.0,False
7.2508705e-26,0.0,False
4.7598063e-09,3.5762723e-06,True
8.18487e-26,0.0,False
2.222691e-12,0.0,True
1.4058168e-21,0.0,False
2.896201e-34,0.0,False
1.6913776e-30,0.0,False
1.7249112e-29,0.0,False
5.4174414e-27,0.0,False
7.361301e-25,0.0,False
2.1594817e-05,0.36667725,True
1.4710896e-31,0.0,False
7.0232685e-19,0.0,False
1.8665751e-25,0.0,False
5.7306824e-24,0.0,False
3.587772e-28,0.0,False
1.6667755e-35,0.0,False
1.4061209e-33,0.0,False
3.698169e-19,0.0,False
2.4360733e-27,0.0,False
2.4952462e-10,1.1920928e-07,True
6.512387,1.8423554,True
2.7160394e-27,0.0,False
4.663945e-34,0.0,False
4.3255647e-19,0.0,False
6.416653e-31,0.0,False
1.876577e-08,1.1920928e-07,True
2.434778e-18,0.0,False
9.4309564e-23,0.0,False
4.306793e-29,0.0,False
2.7827714e-29,0.0,False
4.453475e-33,0.0,False
1.1611325e-14,0.0,False
3.7518774e-20,0.0,False
3.3911578e-15,0.0,False
2.7668865e-12,0.0,True
8.84838e-28,0.0,False
1.07833586e-23,0.0,False
1.4133316e-21,0.0,False
7.281427e-23,0.0,False
3.3063702e-12,1.5497195e-06,True
9.681487e-22,0.0,False
3.3496966e-07,0.00013684291,True
2.8852354e-20,0.0,False
7.3193593e-20,0.0,False
1.6610336e-24,0.0,False
3.026415e-26,0.0,False
5.4486906e-15,0.0,False
6.820164e-20,0.0,False
5.675374e-32,0.0,False
4.120177e-32,0.0,False
1.3124581e-21,0.0,False
4.5147815e-20,0.0,False
7.90508e-23,0.0,False
6.243591e-30,0.0,False
2.089826e-27,0.0,False
1.4682491e-29,0.0,False
4.9496532e-17,0.0,False
9.9445716e-30,0.0,False
3.3251197e-08,8.344647e-07,True
6.062713e-31,0.0,False
1.7421971e-20,0.0,False
9.132229e-32,0.0,False
1.5666517e-06,0.016804563,True
7.042757e-29,0.0,False
1.6720732e-06,2.5245929,True
1.1285064e-23,0.0,False
1.3104268e-34,0.0,False
7.89747e-27,0.0,False
2.1638726e-31,0.0,False
1.912393e-21,0.0,False
2.729253e-36,0.0,False
1.3738107e-26,0.0,False
899.6712,9.994973,False
3.677805e-18,0.0,False
1.0059069e-27,0.0,False
8.020217e-15,0.0,False
4.172558e-37,0.0,False
3.2695108e-17,0.0,False
4.1553067e-06,2.3841855e-07,True
2.8947318e-22,0.0,False
4.660911e-30,0.0,False
9.280585e-22,0.0,False
3.966065e-30,0.0,False
0.0014824108,2.1873627,True
6.1055115e-29,0.0,False
1.9248919e-22,0.0,False
4.505384e-13,1.1920928e-07,True
2.224053e-07,0.003191261,True
2.9025216e-28,0.0,False
1.8600619e-23,0.0,False
3.5971533e-16,0.0,False
5.6192756e-32,0.0,False
1.1948295e-30,0.0,False
1.0159318e-28,0.0,False
2.057843e-23,0.0,False
1.1557696e-23,0.0,False
3.2613413e-21,0.0,False
0.00051784003,0.014064362,True
9.450541e-28,0.0,False
1.3577722e-23,0.0,False
3.331299e-30,0.0,False
1.3293296e-27,0.0,False
2.0777519e-23,0.0,False
5.8802565e-21,0.0,False
3.7476888e-16,0.0,False
8.533297e-37,0.0,False
1.1547503e-15,0.0,False
6.166351e-32,0.0,False
7.7838536e-07,4.2915253e-06,True
5.944563e-11,0.0,True
1.6886216e-31,0.0,False
2.4980883e-27,0.0,False
6.2631617e-28,0.0,False
1092.6831,22.389782,False
3.508698e-29,0.0,False
8.0527e-20,0.0,False
1.4041272e-16,0.0,False
1.0601088e-22,0.0,False
5.0622418e-17,0.0,False
1.5892933e-23,0.0,False
7.1157275e-32,0.0,False
2.294943e-31,0.0,False
3.7920318e-29,0.0,False
2.9900398e-20,0.0,False
1.08994445e-10,1.1920928e-07,True
5.7188906e-33,0.0,False
3.33498e-28,0.0,False
7.2910504e-09,0.0,True
1.965794e-25,0.0,False
2.578355e-10,1.1920928e-07,True
2.3943891e-09,0.0,True
7.2680854e-11,1.1920928e-07,True
2.4116096e-13,0.0,False
6.815458e-23,0.0,False
3.2783996e-28,0.0,False
8.562998e-14,0.0,False
1.1690999e-24,0.0,False
8.096582e-34,0.0,False
3.1473203e-28,0.0,False
3.0080927e-15,0.0,False
3.7814397e-22,0.0,False
1.3401658e-15,0.0,False
4.7877355e-29,0.0,False
1.2567957e-18,0.0,False
4.4768657e-29,0.0,False
2.6855163e-27,0.0,False
3.9933266e-09,3.576278e-07,True
4.2949183e-29,0.0,False
5.704907e-27,0.0,False
4.5171754e-18,0.0,False
1.1373511e-18,0.0,False
1.21290684e-17,0.0,False
4.1041326e-28,0.0,False
1.24565536e-26,0.0,False
3.8236712e-29,0.0,False
1.4290556e-19,0.0,False
6.942292e-27,0.0,False
2.9041677e-15,0.0,False
2.1522088e-30,0.0,False
2.955832e-25,0.0,False
1.1576574e-29,0.0,False
3.7240554e-12,0.0,False
1.7925297e-21,0.0,False
1.0588058e-27,0.0,False
5.8955096e-10,0.0,True
1.1538066e-35,0.0,False
1.0986153e-19,0.0,False
1.9852954e-34,0.0,False
1.7462947e-09,0.0027819287,True
5.470727e-27,0.0,False
2.6994899e-20,0.0,False
3.9116713e-10,0.0,True
1.5415739e-28,0.0,False
4.621399e-31,0.0,False
1.2779611e-36,0.0,False
3.8033934e-28,0.0,False
1.1486557e-21,0.0,False
5.7830956e-20,0.0,False
2.5614464e-21,0.0,False
9.618516e-29,0.0,False
2.9324361e-18,0.0,False
1.1060399e-29,0.0,False
1.9406017e-18,0.0,False
2.3690366e-33,0.0,False
4.8882017e-14,0.0,True
4.5322813e-05,0.038859546,True
1.6845537e-27,0.0,False
9.701148e-21,0.0,False
4.018297e-18,0.0,False
8.936499e-09,1.4305105e-06,True
1.0867942e-24,0.0,False
5.597054e-31,0.0,False
1.091651e-14,0.0,False
1.9164247e-27,0.0,False
2.7891774e-20,0.0,False
1.1026615e-13,0.0,False
5.4688405e-19,0.0,False
4.2502598e-17,0.0,False
5.1435634e-25,0.0,False
2.7043106e-34,0.0,False
5.773561e-26,0.0,False
4.2298095e-21,0.0,False
2.0209974e-19,0.0,False
4.9695287e-27,0.0,False
1.1739e-41,0.0,False
5.0823373e-19,0.0,False
4.2516997e-17,0.0,False
0.16746986,7.104956,True
5.0091534e-35,0.0,False
1.7946799e-15,0.0,False
7.5707085e-08,0.00018666433,True
1.8284592e-31,0.0,False
2.9725518e-31,0.0,False
2.139381e-26,0.0,False
1.6977624e-30,0.0,False
4.5179027e-33,0.0,False
1.7568069e-20,0.0,False
2.5768767e-13,0.0,False
4.2708625e-27,0.0,False
3.505436e-07,1.5497195e-06,True
1.7629621e-35,0.0,False
3.667881e-12,0.0,True
4.0371253e-31,0.0,False
2.692932e-15,0.0,False
3.6275686e-08,4.7683704e-07,True
6.477586e-29,0.0,False
9.222866e-25,0.0,False
1.5458797e-29,0.0,False
5.793255e-32,0.0,False
8.6063676e-29,0.0,False
9.003379e-30,0.0,False
4.2581933e-21,0.0,False
2.0669913e-32,0.0,False
1.2198269e-10,1.1920928e-07,True
3.293645e-21,0.0,False
3.3585033e-27,0.0,False
9.017534e-18,0.0,False
1.748447e-29,0.0,False
7.024195e-13,0.0,True
2.7002662e-36,0.0,False
4.246269e-20,0.0,False
2.5258782e-17,0.0,False
1.8142609e-32,0.0,False
8.773296e-29,0.0,False
6.1049095e-06,0.029528335,True
4.3928428e-29,0.0,False
3.578262e-28,0.0,False
5.0562536e-16,0.0,False
2.391404e-16,0.0,False
3.9158862e-13,0.0,False
2.5738841e-14,0.0,False
3.52177e-34,0.0,False
1.7274234e-22,0.0,False
5.9845726e-05,1.0340788,True
6.3744763e-21,0.0,False
5.0133324e-18,0.0,False
2.0627749e-13,0.0,False
6.8305956e-09,6.3180723e-06,True
1.8606564e-22,0.0,False
2.276989e-33,0.0,False
5.4196595e-31,0.0,False
7.508425e-33,0.0,False
2.3356553e-33,0.0,False
1.28190965e-33,0.0,False
2.0553449e-05,0.38578552,True
1.4862215e-25,0.0,False
6.804521e-24,0.0,False
2.4081118e-28,0.0,False
727.30646,8.454959,False
7.888504e-09,0.0,True
1.295972e-32,0.0,False
3.4005977e-17,0.0,False
2.1527123e-22,0.0,False
8.966664e-11,0.0,True
2.710799e-16,0.0,False
3.2956482e-27,0.0,False
4.9044483e-25,0.0,False
3.2504606e-16,0.0,False
2.9675364e-22,0.0,False
3.1024726e-08,0.0,True
3.401511e-34,0.0,False
4.4459323e-20,0.0,False
7.2900746e-29,0.0,False
443.5512,28.91588,True
2.1249505e-31,0.0,False
3.3812893e-27,0.0,False
4.984225e-23,0.0,False
7.37545e-29,0.0,False
1.2650631e-21,0.0,False
1.4648799e-29,0.0,False
8.46085e-28,0.0,False
3.2830367e-32,0.0,False
2.403889e-23,0.0,False
0.037360113,1.8590934,True
7.1632155e-25,0.0,False
9.06073e-37,0.0,False
1.5150211e-22,0.0,False
5.796587e-26,0.0,False
7.480008e-38,0.0,False
1.9363265e-29,0.0,False
0.0027725308,0.03231067,True
8.767447e-13,0.0,False
1.081208e-22,0.0,False
7.077737e-28,0.0,False
4.007708e-06,0.036677714,True
0.00010473177,0.25900128,True
4.4061223e-19,0.0,False
6.980979e-26,0.0,False
3.1482704e-25,0.0,False
1.2642022e-22,0.0,False
4.423266e-29,0.0,False
1.4075334e-29,0.0,False
2.1516128e-28,0.0,False
0.57732224,5.7769203,True
4.630096e-31,0.0,False
3.5446864e-26,0.0,False
4.8643195e-25,0.0,False
1.5172227e-34,0.0,False
2.8947794e-33,0.0,False
3.7954525e-27,0.0,False
7.374623e-33,0.0,False
1.64335e-10,0.0,True
3.4578897e-23,0.0,False
6.3703284e-25,0.0,False
1.4104889e-35,0.0,False
2.2435978e-21,0.0,False
2.566658e-18,0.0,False
3.883427e-14,0.0,False
2.281018e-28,0.0,False
6.001353e-35,0.0,False
1.995073e-27,0.0,False
2.2263432e-24,0.0,False
2.2602465e-11,0.0,True
1.2267547e-28,0.0,False
2.5588736e-26,0.0,False
230.45767,15.343126,True
1.5537635e-27,0.0,False
8.127496e-34,0.0,False
1.6306637e-25,0.0,False
5.914811e-23,0.0,False
1.6687068e-21,0.0,False
1.1144386e-30,0.0,False
6.460128e-24,0.0,False
1.1957497e-06,1.9311718e-05,True
52.492012,8.935383,True
4.059205e-24,0.0,False
8.0548476e-28,0.0,False
2.0423168e-31,0.0,False
6.241092e-36,0.0,False
2.8333677e-27,0.0,False
2.586855e-22,0.0,False
3.0241005e-17,0.0,False
1.1130088e-25,0.0,False
5.560956e-30,0.0,False
6.275488e-36,0.0,False
0.5761498,0.44436973,True
2.1303071e-32,0.0,False
3.020671e-37,0.0,False
1.9668038e-25,0.0,False
1.3878633e-29,0.0,False
2.8841647e-34,0.0,False
1.1616483e-33,0.0,False
7.8338813e-28,0.0,False
5.557761e-26,0.0,False
4.730994e-28,0.0,False
1.7942704e-13,0.0,False
2.781486e-29,0.0,False
1.05823506e-13,0.006239103,False
2.7638734e-27,0.0,False
3.766584e-05,4.2437605e-05,True
3.1267835e-05,0.00015055,True
1.0573069e-31,0.0,False
2.3498406e-20,0.0,False
3.529417e-24,0.0,False
1.1222025e-30,0.0,False
8.758512e-22,0.0,False
0.016518267,0.6873615,True
0.0025152925,0.039750647,True
1.6201097e-24,0.0,False
1.237152e-32,0.0,False
2.2731375e-17,0.0,False
4.1365952e-26,0.0,False
3.2803567e-09,1.1920928e-07,True
3.1440194e-15,0.0,False
9.494625e-22,0.0,False
1.5856479e-35,0.0,False
2.8030262e-27,0.0,False
3.6762023e-25,0.0,False
6.527741e-25,0.0,False
1.8201344e-33,0.0,False
1.0452038e-24,0.0,False
3.1636983e-18,0.0,False
1.0407256e-30,0.0,False
5.3258475e-18,0.0,False
9.139162e-15,0.0,False
9.830748e-22,0.0,False
3.7640537e-16,0.0,False
3.6761315e-20,0.0,False
6.6591857e-18,0.0,False
2.1488033e-30,0.0,False
5.484241e-10,0.0,True
6.2228118e-27,0.0,False
4.2187795e-21,0.0,False
5.899973e-25,0.0,False
1.990874e-25,0.0,False
4.9741362e-26,0.0,False
1.5209284e-05,2.62257e-05,True
4.1446817e-27,0.0,False
9.746369e-14,0.0,True
3.1898373e-11,0.0,True
5.7506453e-09,0.0,True
2.4843138e-25,0.0,False
8.617378e-18,0.0,False
3.847258e-24,0.0,False
2.6405628e-08,9.116801,True
8.3125934e-10,1.1920928e-07,True
2.4211737e-29,0.0,False
4.6289406e-34,0.0,False
7.808429e-26,0.0,False
5.036903e-28,0.0,False
3.9009867e-33,0.0,False
0.001968931,0.004067124,True
199.5477,5.5707426,True
5.881453e-06,2.5033638e-05,True
1.2263595e-31,0.0,False
3.563194e-30,0.0,False
3.12416e-24,0.0,False
1.1460665e-19,0.0,False
1.04366585e-10,0.0,True
1.4085061e-22,0.0,False
1.3788835e-17,0.0,False
3.177391e-30,0.0,False
6.2944282e-28,0.0,False
1.4177987e-11,0.0,True
2.1980571e-25,0.0,False
3.0039265e-35,0.0,False
1.2295892e-13,0.0,False
8.447215e-05,0.0011613775,True
7.2788195e-13,0.0,False
2.0791156e-29,0.0,False
6.6043624e-24,0.0,False
5.094152e-28,0.0,False
1.036547e-24,0.0,False
4.9617146e-32,0.0,False
5.653957e-28,0.0,False
10.487696,18.02874,True
1.8589765e-22,0.0,False
2.5167702e-27,0.0,False
9.378579e-28,0.0,False
3.444254e-30,0.0,False
4.9410747e-25,0.0,False
1.5848738,0.71827835,True
2.9001337e-27,0.0,False
8.827963e-06,2.1576649e-05,True
2.3000204e-24,0.0,False
7.997588e-26,0.0,False
2.606951e-34,0.0,False
6.918764e-26,0.0,False
2.8214917e-30,0.0,False
3.902497e-11,1.1920928e-07,True
7.322443e-28,0.0,False
8.771415e-14,0.0,False
1.1915282e-27,0.0,False
6.673464e-28,0.0,False
2.8235954e-26,0.0,False
2.5418243e-18,0.0,False
9.870725e-12,0.0,True
1.5472252e-26,0.0,False
6.870944e-19,0.0,False
1.1027563e-23,0.0,False
2.1594913e-26,0.0,False
9.243088e-05,6.8185385e-05,True
6.5864916e-24,0.0,False
1.3164071e-31,0.0,False
1.2103562e-29,0.0,False
1.3661705e-23,0.0,False
5.8140402e-11,1.1920928e-07,True
4.1088967e-32,0.0,False
1.4858151e-25,0.0,False
6.0062984e-30,0.0,False
4.1899547e-19,0.0,False
3.8013605e-19,0.0,False
4.2990597e-25,0.0,False
1.5229431e-28,0.0,False
2.0542621e-23,0.0,False
4.767382e-31,0.0,False
4.9655654e-23,0.0,False
5.598038e-19,0.0,False
1.3607063e-32,0.0,False
1.2506653e-27,0.0,False
8.531939e-26,0.0,False
3.4388365e-23,0.0,False
4.70916e-39,0.0,False
7.372014e-21,0.0,False
4.4532044e-30,0.0,False
1.8115912e-11,0.0,True
1.1752637e-35,0.0,False
6.209888e-17,0.0,False
1.5494796e-10,0.0,True
7.36502e-18,0.0,False
1.3506704e-30,0.0,False
3.116487e-18,0.0,False
1.7904832e-35,0.0,False
7.81357e-35,0.0,False
4.6559904e-05,0.002122651,True
0.00043232442,4.984666,True
9.63771e-30,0.0,False
2.0380425e-29,0.0,False
7.156261e-36,0.0,False
7.4070242e-37,0.0,False
1.3785466e-28,0.0,False
6.875124e-30,0.0,False
1.2826513e-20,0.0,False
1.1393616e-29,0.0,False
1.226158e-16,0.0,False
2.6226353e-18,0.0,False
5.3550235e-21,0.0,False
5.7385845e-29,0.0,False
2.347024e-21,0.0,False
1.5985205e-30,0.0,False
2.5807498e-09,0.0,True
4.6571874e-20,0.0,False
1.7698964e-15,0.0,False
2.158108e-15,0.0,False
1.2146873e-24,0.0,False
3.4603044e-31,0.0,False
5.615792e-20,0.0,False
9.194852e-25,0.0,False
3.3944041e-25,0.0,False
1.314052e-20,0.0,False
4.0566636e-23,0.0,False
7.017448e-24,0.0,False
1.2123511e-27,0.0,False
2.9208279e-21,0.0,False
4.638826e-30,0.0,False
1.1949625e-18,0.0,False
4.2450557e-22,0.0,False
9.986489e-25,0.0,False
7.344014e-32,0.0,False
4.6549306e-11,0.0,True
7.100567e-18,0.0,False
3.8615962e-27,0.0,False
1.0003254e-15,0.0,False
27.494066,5.5507627,True
3.0958483e-30,0.0,False
2.6651072e-19,0.0,False
6.5962466e-32,0.0,False
2.92337e-12,0.0,True
4.820111e-23,0.0,False
2.2387433e-27,0.0,False
3.507199e-30,0.0,False
3.1778042e-18,0.0,False
1.8419883e-27,0.0,False
3.552548e-21,0.0,False
5.7821213e-21,0.0,False
4.2680185e-26,0.0,False
1.5289797e-11,0.0,True
1.2902477e-29,0.0,False
8.446151e-30,0.0,False
1.3105295e-26,0.0,False
2.9328454e-19,0.0,False
1.7551212e-26,0.0,False
1.695648e-23,0.0,False
3.842695e-37,0.0,False
11.92287,5.4162273,True
1.0926453e-30,0.0,False
2.5192312e-15,0.0,False
4.1620613e-38,0.0,False
1.253219e-12,0.0,False
4.8243544e-31,0.0,False
6.239186e-37,0.0,False
3.3565412e-16,0.0,False
3.19846e-20,0.0,False
2.1354326e-23,0.0,False
2.6660738e-31,0.0,False
1.3154174e-29,0.0,False
1.75573e-40,0.0,False
4.0678416e-21,0.0,False
3.7711578e-33,0.0,False
1.2195792e-28,0.0,False
1.8336441e-16,0.0,False
4.418397e-28,0.0,False
1.1882403e-12,0.0,False
1.1589148e-33,0.0,False
0.021039788,5.150025,True
2.746279e-26,0.0,False
1.945473e-18,0.0,False
3.3692922e-09,0.0009374991,True
5.2788037e-29,0.0,False
411.75433,14.018642,True
3.1344453e-29,0.0,False
4.763799e-30,0.0,False
3.1659282e-29,0.0,False
2.4938184e-26,0.0,False
5.3221074e-26,0.0,False
3.0239456e-05,0.013254037,True
1.0828628e-28,0.0,False
3.501917e-24,0.0,False
2.80877e-29,0.0,False
4.9812035e-25,0.0,False
8.0310487e-16,0.0,False
5.5810897e-18,0.0,False
2.1978324e-29,0.0,False
8.302078e-24,0.0,False
3.5160167e-28,0.0,False
1.2498015e-07,4.613293e-05,True
3.1592512e-20,0.0,False
2.643221e-22,0.0,False
0.4785205,0.093144365,True
9.573162e-25,0.0,False
3.9649822e-10,0.0,True
2.7902164e-22,0.0,False
1.0124248e-37,0.0,False
1.1210333e-30,0.0,False
9.666777e-25,0.0,False
4.7703015e-23,0.0,False
3.3496792e-28,0.0,False
2.4834602e-20,0.0,False
1.5390327e-26,0.0,False
3.452387e-26,0.0,False
6.5211344e-07,0.0026392648,True
2.2350365e-32,0.0,False
2.4569909e-23,0.0,False
2.6132155e-34,0.0,False
8.963366e-25,0.0,False
5.048022e-22,0.0,False
1.3162108e-14,0.0,False
2.0844958e-28,0.0,False
0.020221801,0.42475653,True
1.7962904e-31,0.0,False
1.12899015e-26,0.0,False
5.992505e-18,0.0,False
2.3298062e-24,0.0,False
3.867135e-11,0.0,True
1.7621791e-29,0.0,False
2.252168e-12,0.0,True
7.522259e-34,0.0,False
1.5885799e-27,0.0,False
7.8722293e-19,0.0,False
1.4462676e-10,0.0,True
6.852535e-22,0.0,False
4.394594e-22,0.0,False
1.9322211e-31,0.0,False
9.359878e-33,0.0,False
7.083836e-18,0.0,False
1.2891548e-09,0.0,True
8.823628e-29,0.0,False
1.8180977e-09,2.3841855e-07,True
3.9409864e-12,0.0,True
1.1054223e-27,0.0,False
1.5634275e-24,0.0,False
1.2899821e-14,0.0,False
0.6999017,0.9493641,True
1.10444656e-26,0.0,False
5.4384025e-27,0.0,False
1.5572566e-24,0.0,False
6.7216624e-21,0.0,False
3.9426364e-18,0.0,False
1.0264344e-11,0.0,True
2.5059775e-08,0.0,True
9.094496e-27,0.0,False
2.773033e-10,0.0,True
3.202682e-33,0.0,False
8.938677e-29,0.0,False
2.964547e-25,0.0,False
1.0056491e-28,0.0,False
2.2338e-41,0.0,False
2.8495866e-13,0.0,False
2.1229511e-24,0.0,False
1.1832302e-28,0.0,False
5.7689477e-36,0.0,False
1.042771e-23,0.0,False
1.931218e-30,0.0,False
0.0020806163,0.004435342,True
1074.033,10.720146,False
4.24151e-13,0.0,False
5.6839514e-35,0.0,False
1.0818055e-06,0.25822416,True
1.3044637e-24,0.0,False
3.2676132e-14,3.576278e-07,False
7.1488024e-22,0.0,False
2.3911706e-14,0.0,False
2.4658745e-33,0.0,False
6.562376e-31,0.0,False
1.7484278e-28,0.0,False
8.754581e-27,0.0,False
1.0379592e-28,0.0,False
3.7545487e-31,0.0,False
7.732902e-38,0.0,False
8.5761625e-21,0.0,False
2.204544e-33,0.0,False
4.4855e-16,0.0,False
1.8869648e-34,0.0,False
5.375424e-17,0.0,False
1.2742002e-33,0.0,False
7.698527e-05,0.021432694,True
3.9465507e-32,0.0,False
2.0010049e-22,0.0,False
5.5922527e-24,0.0,False
1.02223174e-19,0.0,False
1.7453141e-27,0.0,False
1.8807324e-20,0.0,False
2.2878085e-21,0.0,False
1.1909478e-27,0.0,False
0.023215273,6.159079,True
6.588825e-23,0.0,False
5.1754032e-28,0.0,False
2.4019616e-29,0.0,False
8.26903e-31,0.0,False
1.492779e-27,0.0,False
7.2853314e-36,0.0,False
5.0622915e-28,0.0,False
1.7981476e-22,0.0,False
0.02747429,4.721822,True
2.1955603e-34,0.0,False
2.1965722e-30,0.0,False
1.0942022e-13,0.0,False
8.8841076e-27,0.0,False
8.692406e-24,0.0,False
4.6024046e-24,0.0,False
3.7069847e-31,0.0,False
2.4175462e-19,0.0,False
5.5986838e-14,0.0,False
5.0442214e-20,0.0,False
9.402277e-28,0.0,False
7.745979e-24,0.0,False
1.4493946e-21,0.0,False
6.468433e-25,0.0,False
1.7122322e-19,0.0,False
2.205733e-25,0.0,False
1.3078835e-08,0.0,True
4.1797486e-17,0.0,False
3.9959793e-22,0.0,False
6.32446e-23,0.0,False
3.616336e-17,0.0,False
1.2429659e-19,0.0,False
8.588159e-30,0.0,False
1.1105103e-21,0.0,False
1.8862383e-33,0.0,False
4.0594515e-28,0.0,False
3.1871334e-30,0.0,False
0.040240135,6.933909,True
5.3279735e-23,0.0,False
2.31272e-24,0.0,False
4.13516e-21,0.0,False
2.2767221e-31,0.0,False
1.9523621e-28,0.0,False
1.6062438e-29,0.0,False
3.3370965e-23,0.0,False
0.0015508627,4.4709063,True
3.3499755e-22,0.0,False
4.819395e-28,0.0,False
4.031176e-27,0.0,False
1.1867035e-27,0.0,False
1.7910372e-23,0.0,False
4.515315e-35,0.0,False
1.0074911e-28,0.0,False
4.2066456e-25,0.0,False
9.793477e-30,0.0,False
6.883389e-26,0.0,False
5.8745424e-26,0.0,False
9.639181e-23,0.0,False
4.1862845e-27,0.0,False
1.2291002e-30,0.0,False
7.675361e-31,0.0,False
1.4654034e-35,0.0,False
1.7573224e-21,0.0,False
7.175915e-34,0.0,False
6.201407e-11,0.0,True
1.1881149e-26,0.0,False
1.4000804e-29,0.0,False
3.465932e-25,0.0,False
2.110449e-30,0.0,False
3.1893224e-23,0.0,False
1.6701201e-34,0.0,False
2.730874e-07,4.7683704e-07,True
3.9885074e-25,0.0,False
6.956907e-25,0.0,False
2.845212e-28,0.0,False
1.4003752e-18,0.0,False
2.0113572e-37,0.0,False
1.1260428e-15,0.0,False
4.5061605e-24,0.0,False
1.1522639e-24,0.0,False
3.1112474e-08,1.5497195e-06,True
1.4701876e-34,0.0,False
1.3026597e-11,0.0,True
1.5244346e-18,0.0,False
1.4125075e-24,0.0,False
3.0884217e-23,0.0,False
3.9240587e-14,0.0,False
3.420716e-30,0.0,False
3.4019814e-32,0.0,False
9.19449e-22,0.0,False
4.4673682e-15,0.0,False
1.3415539e-07,1.072883e-06,True
1.7120224e-19,0.0,False
5.4446253e-15,0.0,False
1.1078529e-18,0.0,False
4.7843846e-30,0.0,False
3.6766055e-06,0.0047220383,True
9.351465e-33,0.0,False
8.891046e-23,0.0,False
2.597399e-15,0.0,False
5.5950516e-37,0.0,False
8.56581e-21,0.0,False
1.543123e-28,0.0,False
1.2538891e-27,0.0,False
9.655647e-21,0.0,False
1.8649613e-24,0.0,False
5.8975e-41,0.0,False
1.5679772e-31,0.0,False
6.4024766e-29,0.0,False
0.008994552,0.096054114,True
965.40656,14.319115,False
6.498653e-17,0.0,False
3.0524974e-22,0.0,False
8.527095e-32,0.0,False
1.2629722e-21,0.0,False
4.184789e-31,0.0,False
2.565177e-28,0.0,False
9.27346e-17,0.0,False
1.4631966e-20,0.0,False
9.592332e-06,0.0036848758,True
2.1674816e-06,1.4305105e-06,True
1.2476691e-14,0.0,False
1.6878413e-31,0.0,False
2.836285e-30,0.0,False
1.4653915e-34,0.0,False
2.882257e-07,1.1920928e-07,True
8.5099664e-27,0.0,False
1.4122713e-23,0.0,False
3.866677e-32,0.0,False
4.808806e-28,0.0,False
4.222864e-32,0.0,False
9.808697e-21,0.0,False
8.364527e-30,0.0,False
0.00010337009,3.3378044e-05,True
2.8449855e-32,0.0,False
1.4181493e-10,9.5367386e-07,True
9.8947865e-24,0.0,False
1.7840102e-25,0.0,False
1.8039487e-10,1.1920928e-07,True
1.7575617e-30,0.0,False
6.932309e-13,0.0,False
2.890228e-23,0.0,False
5.415068e-18,0.0,False
381.686,4.5740886,True
4.157122e-26,0.0,False
3.501081e-27,0.0,False
5.910853e-29,0.0,False
2.5094978e-22,0.0,False
2.4416776e-31,0.0,False
1.9594763e-26,0.0,False
4.5187487e-20,0.0,False
1.9615308e-24,0.0,False
1.995178e-20,0.0,False
5.7419996e-32,0.0,False
1.4574326e-06,0.0024704195,True
8.866317e-27,0.0,False
1.2628125e-35,0.0,False
0.009979556,3.1638067,True
3.1257853e-35,0.0,False
9.303354e-31,0.0,False
8.030568e-30,0.0,False
4.768548e-10,0.00013016807,True
7.77905e-32,0.0,False
1.0911358e-15,0.0,False
5.935053e-26,0.0,False
4.8948344e-15,0.0,False
1.0397764e-25,0.0,False
1.8197762e-27,0.0,False
2.3022158e-24,0.0,False
9.064796e-36,0.0,False
3.163699e-32,0.0,False
2.8081624e-17,0.0,False
3.9203517,10.996912,True
4.6296404e-33,0.0,False
3.2450884e-12,0.0,False
4.4609064e-26,0.0,False
2.1880649e-35,0.0,False
1.903164e-26,0.0,False
3.4633578e-23,0.0,False
2.0083725e-32,0.0,False
5.082511e-37,0.0,False
8.91536e-14,0.0,True
4.9396332e-24,0.0,False
7.212647e-13,0.0,False
8.138778e-12,0.0,True
1.5556194e-13,0.0,False
1.0876558e-24,0.0,False
2.0531846e-27,0.0,False
6.7226196e-08,2.0265374e-05,True
1.3583961e-27,0.0,False
7.8925805e-26,0.0,False
2.099301e-20,0.0,False
1.785716e-19,0.0,False
3.6114544e-37,0.0,False
1.1751601e-21,0.0,False
1.1722561e-17,0.0,False
3.0785766e-18,0.0,False
8.515958e-27,0.0,False
1.00711715e-25,0.0,False
5.54395e-23,0.0,False
3.1272956e-20,0.0,False
1.3941426e-29,0.0,False
5.48044e-25,0.0,False
1.2276074e-20,0.0,False
1.82667e-22,0.0,False
1.4526311e-31,0.0,False
1.13557364e-13,0.0,False
2.7594616e-25,0.0,False
2.6346214e-10,0.0,True
8.936689e-22,0.0,False
5.0359127e-08,0.00014339849,True
1.7035916e-29,0.0,False
1.6410947e-09,4.482169e-05,True
3.7208033e-24,0.0,False
4.811616e-17,0.0,False
6.525749e-14,0.0,False
1.2653164e-24,0.0,False
2.1896042e-19,0.0,False
2.1561649e-16,0.0,False
0.0,0.0,False
9.836624e-23,0.0,False
33.659966,11.136879,True
2.3702783e-34,0.0,False
7.830876e-24,0.0,False
1.7905723e-19,0.0,False
6.0747676e-21,0.0,False
7.328368e-21,0.0,False
4.747559e-24,0.0,False
1.5475351e-29,0.0,False
0.4243789,3.2729843,True
2.3983612e-35,0.0,False
1.5023226e-25,0.0,False
2.0616825e-23,0.0,False
6.7561784e-27,0.0,False
7.7557616e-13,0.0,True
2.21683e-22,0.0,False
8.591245e-38,0.0,False
3.3900547e-19,0.0,False
6.6657917e-21,0.0,False
1.1696429e-11,1.1920928e-07,True
0.009502116,0.19825204,True
8.492952e-31,0.0,False
3.3620235e-27,0.0,False
1.572994e-21,0.0,False
3.1805323e-17,0.0,False
1.3458899e-12,0.0,False
4.7695554e-28,0.0,False
1.465803e-26,0.0,False
2.6092275e-27,0.0,False
2.3640396e-26,0.0,False
2.2415755e-15,0.0,False
7.782247e-33,0.0,False
3.1860993e-29,0.0,False
2.731447e-08,1.2130103,True
7.233223e-15,0.0,False
7.730327e-38,0.0,False
1.6692224e-23,0.0,False
4.405978e-25,0.0,False
2.8304929e-24,0.0,False
4.467513e-22,0.0,False
3.2062015e-20,0.0,False
5.6001204e-31,0.0,False
3.641483e-18,0.0,False
2.684765e-34,0.0,False
5.93198e-22,0.0,False
6.108729e-31,0.0,False
2.1553171e-25,0.0,False
3.1697527e-30,0.0,False
4.9870777e-32,0.0,False
8.9868745e-23,0.0,False
2.0116878e-13,0.0,False
1.00473905e-14,0.0,False
4.5281184e-24,0.0,False
2.0695204e-08,0.00017116989,True
5.3519646e-26,0.0,False
507.49948,12.131333,True
3.5686054e-28,0.0,False
9.287166e-32,0.0,False
4.1873434e-28,0.0,False
2.330703e-10,0.0,True
3.9304457e-09,3.6954812e-06,True
5.05452e-27,0.0,False
2.8944425e-19,0.0,False
1.767375e-30,0.0,False
7.04426e-28,0.0,False
4.137752e-16,0.0,False
3.6227934e-28,0.0,False
0.94252527,5.867126,True
5.509319e-33,0.0,False
2.388168e-19,0.0,False
4.350599e-33,0.0,False
2.7008179e-30,0.0,False
4.907658e-32,0.0,False
7.382379e-22,0.0,False
2.0400544e-26,0.0,False
7.730962e-24,0.0,False
7.1385897e-32,0.0,False
1.4763006e-23,0.0,False
8.349754e-29,0.0,False
1.5699718e-24,0.0,False
2.010645e-32,0.0,False
0.00041914533,0.0021255058,True
3.642119e-36,0.0,False
9.474085e-30,0.0,False
2.3936562e-19,0.0,False
6.3260848e-28,0.0,False
5.282487e-26,0.0,False
1.4002632e-26,0.0,False
1.9206221e-32,0.0,False
3.3719656e-28,0.0,False
4.5537233e-33,0.0,False
1.8827605e-07,0.16971396,True
1.9759229e-15,0.0,False
1.298729e-27,0.0,False
1.3967515e-21,0.0,False
0.0054233735,0.0007042779,True
2.105828e-25,0.0,False
9.558418e-27,0.0,False
4.688442e-30,0.0,False
6.515036e-31,0.0,False
1.2635602e-21,0.0,False
1.4246638e-18,0.0,False
4.718754e-31,0.0,False
1.42223135e-33,0.0,False
3.6330726e-20,0.0,False
2.9521425e-29,0.0,False
1.3707239e-21,0.0,False
2.3723547e-26,0.0,False
7.583934e-35,0.0,False
5.6815948e-24,0.0,False
5.0149743e-21,0.0,False
3.0406469e-25,0.0,False
9.01061e-31,0.0,False
6.6302e-41,0.0,False
3.4901775e-23,0.0,False
3.749252e-25,0.0,False
3.3625212e-20,0.0,False
5.957145e-31,0.0,False
4.5759425e-18,0.0,False
1.5005352e-25,0.0,False
6.1953695e-35,0.0,False
9.96021e-19,0.0,False
5.7338576e-29,0.0,False
6.617804e-33,0.0,False
1.8485095e-32,0.0,False
1.846382e-29,0.0,False
0.0014001033,0.03502626,True
3.8409277e-13,0.0,False
1.8699752e-15,0.0,False
5.1631918e-25,0.0,False
4.8884857e-32,0.0,False
3.5517259e-34,0.0,False
5.2246027,5.874014,True
3.430225e-29,0.0,False
1.7981686e-38,0.0,False
2.6144968e-21,0.0,False
1.5803827e-33,0.0,False
9.251007e-13,0.0,True
7.4366475e-29,0.0,False
4.910343e-33,0.0,False
1.3810795e-28,0.0,False
5.761843e-17,0.0,False
2.2041554e-20,0.0,False
1.506744e-17,0.0,False
1.03898074e-32,0.0,False
4.389746e-27,0.0,False
1.2141797e-37,0.0,False
4.323762e-30,0.0,False
2.1307722e-18,0.0,False
2.7155133e-27,0.0,False
1.8393534e-22,0.0,False
4.0038195e-21,0.0,False
9.806975e-25,0.0,False
1.1898367e-27,0.0,False
2.2589975e-22,0.0,False
6.8227656e-19,0.0,False
7.3099986e-20,0.0,False
5.046233e-11,9.5367386e-07,True
2.399797e-26,0.0,False
2.1489963e-32,0.0,False
1.1533484e-28,0.0,False
1.4672638e-34,0.0,False
1.6734951e-29,0.0,False
5.2205e-19,0.0,False
2.6752215e-26,0.0,False
3.0532828e-24,0.0,False
0.015608143,4.389428,True
8.316559e-10,0.0,True
1.2417453e-09,5.960463e-07,True
3.4547785e-23,0.0,False
5.3005117e-18,0.0,False
4.3130466e-22,0.0,False
9.363678e-19,0.0,False
2.52503e-39,0.0,False
1.7932678e-27,0.0,False
2.3492553e-21,0.0,False
5.6531543e-24,0.0,False
6.770545e-25,0.0,False
3.9347043e-33,0.0,False
1.7422029,4.36172,True
5.8582306e-11,0.0,True
1.4058982e-26,0.0,False
6.633273e-23,0.0,False
1.4273605e-29,0.0,False
6.473232e-23,0.0,False
4.655046e-17,0.0,False
3.7809804e-28,0.0,False
3.1378383e-19,0.0,False
3.3758843e-11,0.0,True
8.5509675e-21,0.0,False
4.983928e-11,0.0,True
7.149742e-22,0.0,False
1.4427325e-31,0.0,False
1.11587e-09,0.0023844403,True
5.3394805e-27,0.0,False
1.8850791e-17,0.0,False
7.343772e-23,0.0,False
2.5286693e-29,0.0,False
2.0522523e-23,0.0,False
1.7691582e-17,0.0,False
7.188256e-24,0.0,False
6.03567e-30,0.0,False
4.5437054e-20,0.0,False
534.8789,12.352272,True
1.5857677e-23,0.0,False
5.9903346e-23,0.0,False
1.0072197e-21,0.0,False
5.22527e-23,0.0,False
1.6844738e-27,0.0,False
4.7993117e-26,0.0,False
1.1228259e-13,0.0,False
8.1898313e-16,0.0,False
0.3686226,7.0788884,True
4.9944593e-25,0.0,False
4.6770667e-30,0.0,False
2.7038612e-24,0.0,False
6.2648813e-31,0.0,False
7.8868533e-25,0.0,False
1.7202202e-19,0.0,False
1.1042142e-26,0.0,False
1.7436647e-26,0.0,False
0.0017736963,0.0027111927,True
1.2148986,0.28576666,True
6.2698767e-24,0.0,False
1.9370726e-23,0.0,False
4.008123e-29,0.0,False
6.473131e-33,0.0,False
5.264514e-24,0.0,False
4.5362698e-21,0.0,False
4.7293055e-27,0.0,False
3.2172572e-06,0.007333384,True
4.371153e-30,0.0,False
3.787547e-39,0.0,False
9.68938e-13,1.1920928e-07,False
54.47046,15.885335,True
3.220271e-23,0.0,False
3.910764e-21,0.0,False
1.0094319e-12,0.0,False
5.5845e-41,0.0,False
4.8620866e-34,0.0,False
2.8983213e-25,0.0,False
5.125657e-23,0.0,False
3.3178537e-31,0.0,False
1.7446238e-31,0.0,False
9.984927e-19,0.0,False
7.0452737e-13,0.0,True
2.1197746e-30,0.0,False
5.9308407e-18,0.0,False
8.197778e-31,0.0,False
2.6896629e-24,0.0,False
6.047245e-31,0.0,False
4.8495505e-37,0.0,False
7.7366585e-28,0.0,False
5.8103623e-27,0.0,False
4.7379025e-20,0.0,False
1.558663e-22,0.0,False
5.33688e-14,0.0,False
1.7165069e-19,0.0,False
1.8418798e-30,0.0,False
2.3400157e-28,0.0,False
4.280817e-21,0.0,False
14.239056,3.6475763,True
3.6687412e-23,0.0,False
1.05743056e-22,0.0,False
0.053457387,2.2263432,True
2.9531563e-33,0.0,False
8.640987e-33,0.0,False
3.8444143e-25,0.0,False
1.7675347e-15,0.0,False
2.8233766e-22,0.0,False
1.6586683e-36,0.0,False
1.9460744e-19,0.0,False
1.9621888e-31,0.0,False
9.270593e-21,0.0,False
1.7899307e-38,0.0,False
2.0344204e-26,0.0,False
3.634457e-15,0.0,False
1.9914252e-05,0.43141934,True
2.1281921e-06,2.0265559e-06,True
7.489613e-15,0.0,False
1.4111512e-37,0.0,False
1.3231075e-20,0.0,False
0.00011978278,0.00021801003,True
6.1098406e-25,0.0,False
1.880136e-12,0.0,True
3.312055e-29,0.0,False
1.8651097e-21,0.0,False
8.316498e-15,0.0,False
4.5431602e-06,0.0002730712,True
1.1827221e-28,0.0,False
4.8352594e-26,0.0,False
3.0296965e-15,0.0,False
1.692454e-24,0.0,False
2.305192e-25,0.0,False
4.0545717e-28,0.0,False
9.070036e-05,0.03443779,True
8.615269e-13,0.0,True
8.4684046e-26,0.0,False
4.882996e-19,0.0,False
0.17872852,1.313638,True
1.0713328e-12,0.0,False
4.925648e-18,0.0,False
2.2310258e-32,0.0,False
1.663894e-20,0.0,False
1.1953396e-26,0.0,False
1.069404e-32,0.0,False
3.9177845e-29,0.0,False
3.790005e-30,0.0,False
1.7942448e-34,0.0,False
2.2755086e-29,0.0,False
7.1645124e-26,0.0,False
1.9616022e-18,0.0,False
2.1856243e-28,0.0,False
6.969174e-30,0.0,False
3.5452963e-24,0.0,False
1.0314241e-24,0.0,False
4.388585e-26,0.0,False
1.8216363e-32,0.0,False
2.4035831e-23,0.0,False
8.312441e-25,0.0,False
5.52001e-39,0.0,False
1.6205519e-21,0.0,False
3.1659818e-24,0.0,False
6.7876525,5.637607,True
5.011165e-31,0.0,False
1.3058078,3.3903658,True
3.4190348e-06,0.00897469,True
1.2870859e-24,0.0,False
1.3851291e-21,0.0,False
4.879248e-10,0.0,True
1.2923464e-28,0.0,False
4.1907296e-21,0.0,False
1.3323453e-05,0.0021678535,True
3.628377e-31,0.0,False
1.1392921e-25,0.0,False
4.9325216e-24,0.0,False
8.554076e-28,0.0,False
3.0495386e-09,7.986991e-06,True
1.638729e-22,0.0,False
3.46428e-26,0.0,False
1.746947e-23,0.0,False
0.0,0.0,False
1.9534664e-19,0.0,False
2.8699946e-20,0.0,False
1.0921323e-24,0.0,False
1.1501378e-26,0.0,False
5.3989413e-18,0.0,False
1.375889e-15,0.0,False
2.5409193e-28,0.0,False
1.4058748e-34,0.0,False
1.9804789e-24,0.0,False
8.65117e-15,0.0,False
1.2746075e-28,0.0,False
1.7395558e-31,0.0,False
3.5026383e-23,0.0,False
7.370042e-21,0.0,False
2.5411513e-08,3.5762723e-06,True
9.965399e-21,0.0,False
3.257479e-17,0.0,False
4.043957e-22,0.0,False
2.5863347e-17,0.0,False
2.807454e-18,0.0,False
1.1082956e-32,0.0,False
1.9743742e-26,0.0,False
4.5772562e-17,0.0,False
2.0935678e-24,0.0,False
2.4491293e-28,0.0,False
5.814098e-26,0.0,False
1.031203e-11,0.0,True
5.052203e-21,0.0,False
1.7168796e-20,0.0,False
1.2311808e-29,0.0,False
5.981565e-27,0.0,False
7.468684e-09,0.0,True
4.2921225e-31,0.0,False
1.6097503e-24,0.0,False
3.531481e-27,0.0,False
7.276372e-19,0.0,False
9.639138e-16,0.0,False
2.9530144e-28,0.0,False
2.2212643e-21,0.0,False
1.3929025e-32,0.0,False
7.927544e-24,0.0,False
2.0772123e-25,0.0,False
1.9050687e-10,2.3841855e-07,True
2.4918818e-24,0.0,False
2.7623318e-29,0.0,False
2.3017002e-20,0.0,False
6.9204257e-06,0.0018868515,True
2.3640618e-26,0.0,False
4.885852e-25,0.0,False
4.1921317e-28,0.0,False
9.377382e-15,0.0,False
2.0201332e-26,0.0,False
6.870817e-30,0.0,False
1.7444989e-20,0.0,False
1.22760185e-30,0.0,False
4.4496254e-18,0.0,False
1.5894412e-14,0.0,False
1.0975756e-12,0.0,True
1.6814833e-05,1.139287,True
1.4544283e-27,0.0,False
5.866852e-32,0.0,False
5.9292534e-29,0.0,False
2.4167744e-24,0.0,False
4.080941e-15,0.0,False
7.994934e-27,0.0,False
5.3735387e-26,0.0,False
2.4554741e-32,0.0,False
2.4477527e-37,0.0,False
4.0989025e-26,0.0,False
68.172356,14.248328,True
7.8980697e-28,0.0,False
3.4882884e-31,0.0,False
2.827977e-23,0.0,False
310.91425,14.966475,False
3.2824508e-18,0.0,False
2.200405e-14,0.0,False
6.782582e-29,0.0,False
1.931879e-32,0.0,False
1.4124093e-33,0.0,False
1.190566e-25,0.0,False
1.4079059e-19,0.0,False
3.344026e-33,0.0,False
7.390492e-31,0.0,False
1.0811682e-16,0.0,False
4.675566e-35,0.0,False
4.1831036e-08,4.410734e-06,True
3.7303554e-28,0.0,False
1.355709e-39,0.0,False
4.1816762e-16,0.0,False
4.370799e-30,0.0,False
2.0597693e-25,0.0,False
8.5534625e-38,0.0,False
7.623186e-30,0.0,False
8.139498e-27,0.0,False
1.5903194e-17,0.0,False
4.0879189e-25,0.0,False
7.217158e-24,0.0,False
6.403842e-10,8.66614e-05,True
7.9963906e-13,0.0,True
2.236064e-25,0.0,False
6.135724e-12,5.1259863e-06,True
9.224662e-32,0.0,False
1.7097586e-24,0.0,False
7.451817e-27,0.0,False
5.0224054e-20,0.0,False
3.3815984e-17,0.0,False
3.8888622e-30,0.0,False
9.017771e-28,0.0,False
5.227936e-19,0.0,False
1.8848448e-31,0.0,False
1.932126e-27,0.0,False
3.9240738e-22,0.0,False
2.5431096e-23,0.0,False
7.434171e-21,0.0,False
4.7639955e-16,0.0,False
3.705308e-33,0.0,False
45.063885,8.283901,True
2.499279e-33,0.0,False
4.517047e-19,0.0,False
2.4171036e-30,0.0,False
1.719727e-25,0.0,False
2.3453943e-07,7.867782e-06,True
1.0680653e-25,0.0,False
2.4633119e-12,0.0,True
9.89543e-20,0.0,False
1.2187499,4.470529,True
2.4026944e-11,2.3841855e-07,True
4.5456984e-21,0.0,False
1.3087163e-22,0.0,False
7.2478928e-37,0.0,False
1.0628167e-27,0.0,False
1.4631616e-29,0.0,False
2.94085e-21,0.0,False
3.018654e-05,4.5894525e-05,True
9.019354e-30,0.0,False
2.1024442e-13,0.0,False
5.5242375e-32,0.0,False
1.4338638e-27,0.0,False
1.9864105e-26,0.0,False
4.4788927e-29,0.0,False
5.747512e-13,0.0,False
2.517375e-34,0.0,False
1.9232459e-30,0.0,False
3.829808e-25,0.0,False
7.516806e-24,0.0,False
3.7514342e-06,0.0001275458,True
9.8659205e-27,0.0,False
7.5228906e-35,0.0,False
1.5350102,3.5563116,True
2.776691e-20,0.0,False
8.799585e-28,0.0,False
250.59813,8.255123,True
8.330356e-35,0.0,False
5.440243e-21,0.0,False
1.6017451e-33,0.0,False
8.150756e-26,0.0,False
4.8395944e-31,0.0,False
1.5806451e-14,0.0,False
7.631422e-30,0.0,False
1.9678141e-27,0.0,False
2.9734455e-20,0.0,False
3.730492e-39,0.0,False
3.96555e-16,0.0,False
1.1493345e-27,0.0,False
7.9237134e-25,0.0,False
1.8950619e-20,0.0,False
5.3220246e-18,0.0,False
8.162004e-21,0.0,False
1.4333932e-24,0.0,False
4.6667133e-33,0.0,False
1.5728981e-33,0.0,False
9.232504e-34,0.0,False
2.6486148e-17,0.0,False
1.4170434e-18,0.0,False


==> new_results/losses/resnet-eps-0/take_off_resnet-eps-0_analysis_results.csv <==
sharpness_at_zeros,take_off
212.39545,2
42.538292,17
161.53418,0
25.48897,20
156.608,14
173.11818,11
325.7163,0
30.98041,22
6.3882875,23
148.71509,16
13.666726,25
159.16937,7
241.52925,6
267.39645,2
12.788393,22
146.49597,20
69.95248,17
257.26035,0
82.46281,18
144.51453,11
201.2844,4
192.05998,11
223.57881,9
15.965319,25
214.38011,19
10.772206,22
182.83266,0
42.993435,22
219.65678,0
91.017365,14
21.96645,23
23.652832,25
268.26733,3
262.18646,2
54.105072,20
130.8693,14
165.9233,3
221.96413,7
132.41264,25
51.61154,24
4.912193,18
193.74478,6
163.71317,5
90.10484,22
36.93044,19
153.61035,9
219.46298,12
57.54631,17
267.7417,3
57.47505,25
124.21404,22
215.47792,0
97.67541,16
93.14914,17
88.9601,15
44.25021,19
239.91908,0
255.12723,6
84.1388,19
144.85898,9
209.16939,7
78.605385,16
7.1780825,24
170.52547,2
113.3015,13
161.98041,12
65.005684,18
107.43166,14
212.80646,2
102.079575,12
170.6259,5
190.38298,13
68.888405,20
22.714373,25
136.62733,21
164.16087,12
103.97306,16
19.673515,23
210.34326,5
273.80325,3
137.44698,7
143.88588,15
150.25668,16
283.19113,6


==> new_results/losses/resnet-eps-4/basins_resnet-eps-4_analysis_results.csv <==
loss_0,loss_1,loss_2,loss_3,loss_4
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
1.1920928e-07,0.0,0.0,0.0,0.0
5.960463e-07,0.0,0.0,0.0,0.0
2.503392e-06,0.0,0.0,0.0,0.0
1.20400655e-05,2.3841855e-07,0.0,0.0,0.0
8.225103e-05,2.503392e-06,0.0,0.0,0.0
0.00049173663,1.7285198e-05,0.0,0.0,0.0
0.0031240014,0.00012242045,0.0,0.0,0.0
0.01612972,0.00075740734,0.0,0.0,0.0
0.09263102,0.0062691937,1.1920928e-07,0.0,0.0
0.39700347,0.042597648,1.072883e-06,0.0,0.0
1.2222388,0.29692718,1.1086402e-05,0.0,0.0
2.8690357,1.2141149,0.00012873775,0.0,0.0
4.6429763,3.2308183,0.0014393694,0.0,0.0
6.5055857,5.078757,0.012970839,0.0,0.0
7.989841,7.313899,0.14523634,0.0,0.0
9.637943,8.986819,0.991684,0.0,0.0
11.352978,10.787252,2.9871707,3.576278e-07,0.0
13.242678,12.956972,4.926044,3.4570635e-06,0.0
14.691772,15.115112,7.4786534,1.7285198e-05,0.0
16.553772,17.118774,10.119852,0.0001106201,0.0
17.874878,19.284973,12.0968075,0.00073775253,1.1920928e-07
19.874268,21.092285,14.645752,0.005149672,7.152555e-07


==> new_results/losses/resnet-eps-4/scale_0.25_resnet-eps-4_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
115.488205,0.022629276,True
43.884003,0.0044399425,False
105.52934,0.06402817,True
89.10499,0.011622548,False
83.66507,0.019422911,False
40.83831,0.00864213,False
86.683586,0.014303714,False
163.77219,0.05972582,True
168.804,0.07667619,True
112.83511,0.016531006,False
23.704805,-4.7210604e-05,False
166.59094,0.05926454,True
35.301914,0.0033730567,False
10.515668,0.0005522743,False
40.87834,0.005910136,False
88.141014,0.02022013,False
128.53445,0.019613147,False
96.85599,0.030288547,True
31.456163,0.0052981377,False
90.3351,0.036666155,True
85.06442,0.006139934,True
225.51999,0.07244307,True
26.254627,0.00037118047,False
92.79037,0.009540856,False
182.056,0.024331003,True
137.6422,0.014021456,False
46.647076,0.0052515045,False
13.552373,0.0004937202,False
120.9911,0.026941717,False
65.26831,0.007730983,False
142.19733,0.046061635,True
216.58482,0.03996533,True
13.942741,3.867969e-05,False
204.79016,0.035813093,True
124.675835,0.053634703,True
36.965122,0.0045588166,False
20.309866,0.0006507337,False
20.001514,0.0015570726,False
44.798225,0.0072638765,False
88.64465,0.026756436,False
45.33594,0.007131912,False
90.96224,0.017757535,False
27.88786,0.00505697,False
79.496414,0.014064729,False
145.85674,0.07351816,False
42.967407,0.0052746236,False
77.610054,0.026742175,False
102.4665,0.015709922,False
31.150507,0.001288712,False
158.15979,0.065111816,True
21.009604,0.00038527325,False
56.017635,0.0067622736,False
123.74177,0.018105358,False
34.043453,-0.00029227138,False
119.26332,0.032987237,True
17.38797,0.0007451661,False
33.756393,0.0054455213,False
173.53954,0.035623193,True
118.9499,0.028388917,False
42.285465,0.0051546916,False
134.90866,0.02569586,False
90.42264,0.01610431,False
155.94232,0.08609158,True
91.34198,0.056854695,True
55.867706,0.006770171,False
11.546504,0.00030003488,False
83.86934,0.016410828,False
12.509825,0.00044225343,False
99.05718,0.03363347,True
61.2139,0.010167018,False
52.103832,0.005510196,False
20.028336,0.0013428517,False
51.186886,0.009448282,False
131.70834,0.0375517,True
42.398315,0.0056453273,False
18.097908,0.0008581206,False
61.35016,0.008564509,False
187.43231,0.051782906,True
143.39738,0.029163182,False
38.965538,0.0026286244,False
24.255665,0.0002530329,False
40.605145,0.0052423254,False
101.91838,0.031523407,False
39.79076,0.0026867017,False
16.657717,0.0004239343,False
130.91173,0.019500494,True
105.79685,0.04470101,True
23.842575,0.0024858192,False
135.59084,0.035276175,True
96.49992,0.0073496103,True
3.1369665,2.1415763e-06,False
127.7223,0.059275717,True
134.34604,0.037314564,False
13.225461,0.0003125714,False
30.424683,0.0034612678,False
48.79376,0.006983295,False
41.764347,0.0021104217,False
86.15995,0.011417627,False
3.2414742,-2.3772009e-07,False
102.60345,0.017325759,False
20.470331,0.00063024275,False
149.55215,0.049322367,True
50.813087,0.0023456216,False
147.57805,0.040806532,True
61.333977,0.02495946,False
61.116608,0.012328088,False
94.51147,0.012306482,False
22.954338,0.000788223,False
120.36332,0.025423199,True
57.778336,0.008503586,False
87.7292,0.014054939,False
58.990276,0.008018568,False
19.577536,0.0015924573,False
52.77195,0.01313515,False
136.72182,0.021036685,False
111.79455,0.03783834,True
128.72813,0.036410928,True
34.08087,0.010366902,False
47.36022,0.005088538,False
80.57141,0.018130735,False
34.54956,0.0024947152,False
68.70149,0.008869529,False
22.388752,0.0016641896,False
31.513615,0.0038718656,False
44.2247,0.0036553144,False
24.725903,0.0029498711,False
78.055016,0.027064607,False
6.3169093,0.0001242254,False
23.143536,0.001756845,False
38.292145,0.0003474094,False
75.06117,0.0099081695,False
140.54063,0.038443148,True
22.517626,0.0024908222,False
116.43699,0.041972697,True
29.116482,0.0005687736,False
21.816227,0.0006812066,False
75.023186,0.0108445585,False
35.44571,0.0082003735,False
85.430504,0.012527138,False
82.70121,0.0043973103,False
61.363525,0.014680162,False
21.071083,0.0015450735,False
21.395376,0.0007151328,False
7.4650455,9.576045e-05,False
57.799534,0.0042937696,False
47.629147,0.007647738,False
141.49063,0.056951463,True
61.611164,0.013054788,False
62.48972,0.015184283,False
103.194336,0.06251043,True
133.80287,0.053460658,True
307.43335,0.087186575,False
30.77351,0.0013871863,False
85.41291,0.019206285,False
101.419624,0.04292324,False
57.95108,0.0070009828,False
16.290934,0.000787748,False
19.037783,0.0003909357,False
51.818855,0.005193919,False
83.65137,0.015534267,False
8.124588,3.96939e-05,False
72.34504,0.0031629205,False
21.476261,0.00042918697,False
31.001007,0.0003233403,False
154.23901,0.035040557,True
168.76158,0.07378626,True
13.1995945,0.0011362107,False
134.25275,0.05785364,True
113.45742,0.03299874,True
120.30592,0.03184074,True
88.922226,0.022637576,False
151.9537,0.038541377,True
139.84964,0.034740686,False
57.432274,0.011644825,False
8.24719,0.0001606145,False
162.45775,0.056977928,True
26.135218,0.0009821318,False
137.13802,0.01669623,False
41.384724,0.0055164173,False
184.87169,0.050819397,True
168.2738,0.03762707,True
111.817535,0.0184519,False
20.538546,0.0013590343,False
47.309433,0.006686628,False
35.19013,0.00033368915,False
58.84979,0.009974517,False
89.46219,0.010440022,False
38.112904,0.0049151555,False
16.889141,0.00014257617,False
26.733648,0.0016795285,False
219.97389,0.06017691,True
54.789062,0.0077392757,False
29.863367,0.005293049,False
69.08119,0.005263284,False
84.32559,0.0076010674,False
25.705692,5.0026923e-05,False
30.295605,0.00551679,False
44.47469,0.0064364895,False
124.2326,0.03745264,True
155.82741,0.08307862,True
34.79054,0.0032100528,False
31.873232,0.0037129968,False
171.97542,0.05572945,True
103.71365,0.03780791,True
44.542156,0.0116417855,False
85.89519,0.01820828,False
126.06842,0.038676918,False
10.41636,0.0001998879,False
43.17968,0.0022275224,False
84.34878,0.009361044,False
37.44449,0.0066095777,False
37.958492,0.0053883195,False
30.950718,0.0037004277,False
211.20836,0.06633651,False
195.63054,0.048357725,True
14.332254,0.0008916762,False
46.33397,0.0049306303,False
24.747187,0.0005322136,False
57.02066,0.0075962096,False
23.54211,0.00047779456,False
130.14668,0.035845757,True
49.758556,0.005915925,False
109.66295,0.022132427,False
137.76042,0.061710358,True
6.275458,0.00020618225,False
58.03787,0.009844378,False
34.06793,0.0026378706,False
46.792706,0.007601686,False
188.43637,0.100495815,True
35.419254,0.010772087,False
122.56716,0.0107938945,False
39.20208,0.0009911582,False
111.68654,0.021309555,False
91.563225,0.018031597,False
117.024315,0.024650395,True
140.75113,0.024998218,False
44.35154,0.0028283373,False
166.47134,0.10957295,True
2.7716823,3.9245933e-06,False
28.846306,0.0014842078,False
146.27798,0.03443083,True
110.94725,0.06862506,False
13.95977,0.00051079504,False
68.29868,0.0130777955,False
38.223484,0.0050239787,False
106.8017,0.021454394,True
75.55187,0.013151273,False
138.61935,0.0501467,True
69.74329,0.012466878,False
164.58614,0.046801507,True
22.322691,0.0034716576,False
50.18693,0.005120024,False
95.8427,0.055095315,False
10.638854,0.00027798302,False
95.82017,0.022123754,True
50.56872,0.0053544343,False
19.608446,0.0006074682,False
41.0823,0.0038747787,False
15.735086,0.0005682949,False
9.889396,0.0012832098,False
79.483925,0.04592806,True
70.23968,0.00845775,False
112.29673,0.031186879,True
14.911038,-0.00034862757,False
35.344982,0.0020677373,False
68.83365,0.016566098,False
18.366835,0.0021043774,False
0.9914986,0.0,False
34.31337,0.0052492023,False
146.87416,0.046020925,True
97.702095,0.014357433,False
22.718596,0.0023134463,False
40.586773,0.003920734,False
99.36673,0.017561957,False
106.781166,0.03138879,False
89.613556,0.028426558,True
28.329279,0.005251251,False
4.1211567,9.614974e-06,False
110.89792,0.0703091,True
162.1825,0.06115353,True
158.43262,0.046739817,True
56.53505,0.0020249337,False
187.7541,0.05850792,True
32.80196,0.0034984276,False
17.92105,0.000708919,False
52.061413,0.0123671815,False
22.497715,0.0030752253,False
90.26419,0.011447452,False
98.54889,0.03588915,False
183.52827,0.03733343,True
106.80094,0.022042751,False
50.78667,0.016320884,False
105.91619,0.017180115,False
21.045153,0.0039384738,False
56.414986,0.012203015,False
71.65887,0.009784237,False
21.058455,0.0013138726,False
110.90212,0.044155657,True
4.7898207,0.00016081054,False
44.852142,0.010234557,False
32.72787,0.006563559,False
0.5438455,0.0,False
66.853,0.01389119,False
53.549294,0.005613312,False
50.499767,0.008271873,False
16.96545,0.00018334016,False
91.515564,0.030321032,False
88.40679,0.03134364,False
70.67254,0.013567865,False
35.466267,0.0030637458,False
68.49624,0.011118323,False
21.807463,0.001243759,False
35.178772,0.0019582734,False
117.40769,0.025348961,True
38.220837,0.0036287606,False
63.575886,0.017169744,False
122.705574,0.067765236,True
42.568977,0.0045183897,False
61.76613,0.005549684,False
33.96544,0.0015234761,False
20.210806,0.0005111508,False
50.53684,0.019141987,False
16.097858,3.9847568e-05,False
119.98149,0.017985493,False
27.261461,0.00015189871,False
106.45241,0.01961723,False
48.57411,0.008089229,False
37.87629,0.004964359,False
45.96155,0.008164123,False
95.28838,0.031080961,True
37.8041,0.0028571188,False
16.823017,0.0009530559,False
52.896645,0.0071621165,False
43.806305,0.004895255,False
13.492819,0.000797797,False
84.01699,0.007711649,False
81.950356,0.02512215,False
19.907482,0.0017208718,False
20.69847,0.002659656,False
17.774696,0.0012721643,False
40.29245,0.0038519353,False
62.098766,0.015476823,False
93.0658,0.010354489,True
25.533928,0.0022290088,False
63.989388,0.008633755,False
8.98433,0.00024936255,False
18.801725,2.30968e-07,False
9.877904,0.00068947766,False
6.7853613,5.08409e-05,False
83.16612,0.01866585,False
66.93276,0.011283249,False
12.509636,0.00017081201,False
154.79738,0.05510348,True
77.75001,0.007341191,False
37.177074,0.0039563626,False
61.869766,0.007523641,False
191.79512,0.04772854,True
96.81698,0.027500689,False
83.07365,0.030001193,False
22.497084,0.0023304038,False
30.23671,0.0032411292,False
27.033682,0.0015999265,False
60.070496,0.0065694973,False
149.26611,0.030670524,True
17.104984,-4.756637e-05,False
38.56345,0.0040264167,False
19.500319,0.00025448017,False
46.936573,0.0023238584,False
15.804959,0.00020905584,False
172.3339,0.020870686,True
35.544422,0.002549272,False
110.41314,0.01944746,False
36.388496,0.0044370107,False
34.98102,0.006476417,False
154.1245,0.031521827,True
137.64873,0.017291993,False
71.3402,0.027879983,False
11.213465,-2.9262155e-06,False
145.1525,0.0274508,True
45.611088,0.004883483,False
156.73763,0.022861093,False
34.18716,0.0037631541,False
112.81381,0.03973815,False
57.134624,0.01875326,False
182.714,0.0294967,True
208.19695,0.04365599,True
179.01367,0.03280759,True
15.259721,0.00095550716,False
16.445011,0.0012792936,False
46.41685,0.0058944076,False
47.7011,0.0062849373,False
62.019886,0.011692166,False
17.590193,0.0007037036,False
24.862951,0.0005884357,False
66.59623,0.01174362,False
60.01174,0.008929782,False
59.770206,0.024531834,False
53.34691,0.009002924,False
121.75771,0.059058994,False
127.51851,0.04423958,False
20.80337,0.0006454401,False
31.406725,0.0038867295,False
121.916885,0.042134345,True
11.511823,0.00034828018,False
8.99603,-4.991796e-05,False
68.1784,0.017108083,False
164.70512,0.034985244,True
78.88937,0.0070339143,False
31.22888,0.005853869,False
44.898586,0.0059889928,False
155.27129,0.04500413,True
127.05793,0.03844917,True
45.87293,0.012184747,False
22.473955,0.0031783134,False
79.856285,0.010320932,False
167.58925,0.030552208,True
44.708427,0.005005896,False
33.78753,0.0010510758,False
36.424545,0.004549518,False
120.03463,0.02982679,True
37.196594,0.003883861,False
128.43356,0.017870307,False
160.26656,0.04601419,True
96.8466,0.010652155,False
90.44083,0.022848725,True
136.17888,0.053008974,True
17.621696,0.0006630495,False
17.202137,0.00026269816,False
138.617,0.052331686,True
5.5656223,1.2565404e-05,False
23.255035,-0.000666894,False
39.241398,0.003820479,False
135.05559,0.08872488,False
97.31315,0.009292722,False
47.499714,0.005546063,False
87.63626,0.0141322315,False
66.12881,0.009932667,False
35.50823,0.0036125034,False
44.591953,0.0063728318,False
16.146025,0.0009148121,False
89.2704,0.013693005,False
88.8081,0.019420043,False
33.193893,0.0029271953,False
68.57817,0.0059015304,False
213.45703,0.06456536,True
17.591574,0.0032953974,False
49.778885,0.0083898455,False
18.337307,0.0010534935,False
5.8231225,9.102747e-05,False
18.887447,0.00068992004,False
18.625084,0.0007721409,False
145.38051,0.032458693,True
43.612244,0.008784309,False
32.208935,0.0049419105,False
14.170687,0.0017018374,False
9.071486,0.00017482694,False
39.554085,0.0074278563,False
27.868715,0.0036432818,False
182.42227,0.03821081,True
28.976494,0.0026810914,False
26.165012,0.003940422,False
73.99748,0.008864805,False
56.454304,0.011980526,False
12.857962,0.0001625698,False
142.52905,0.044528067,True
27.722311,0.0033109188,False
83.552986,0.029373795,True
61.609562,0.0097298175,False
88.66818,0.010300398,False
86.4335,0.01743941,False
44.00406,0.007978879,False
11.725881,0.000294026,False
111.32482,0.03015539,False
16.723703,0.00034669973,False
11.460739,0.0010567838,False
24.883192,0.00087216124,False
23.561676,0.0026978161,False
97.80084,0.028125077,False
128.7267,0.020209402,False
105.969376,0.022517264,False
25.164818,0.00027193502,False
46.232742,0.00521075,False
49.156593,0.0061770603,False
37.073,0.005548984,False
36.9467,0.002059482,False
38.28192,0.0038844496,False
45.1686,0.006003849,False
124.57951,0.03208673,True
81.83317,0.01158987,False
210.88316,0.04392183,True
28.41666,0.0029298812,False
27.606556,0.00089384615,False
107.30375,0.020773321,False
121.21167,0.028802037,True
2.5553699,4.7613867e-07,False
9.733989,0.00020494219,False
4.1061735,1.1874363e-07,False
37.664368,0.005060956,False
26.413368,-0.00042818487,False
272.35175,0.07305443,True
26.087278,0.0012656562,False
14.50206,0.0005813893,False
97.392105,0.014249027,False
18.337217,0.00092256255,False
137.3069,0.013646245,True
37.141464,0.0039897487,False
91.7028,0.028667033,True
112.170815,0.032979906,True
21.285934,0.0013316609,False
14.062501,0.0017040223,False
26.635273,0.0017238222,False
104.50055,0.030966133,False
116.77025,0.015154332,False
16.44585,0.0013057515,False
50.272762,0.0044265315,False
41.91216,0.0036665425,False
7.5125427,-0.0001505143,False
30.285866,7.183477e-05,False
33.929646,0.0061928183,False
138.48764,0.056307614,True
82.812874,0.03121838,False
17.98218,0.0017460138,False
49.905464,0.006141454,False
8.914885,0.0005983263,False
62.46405,0.008175388,False
9.664611,0.00044013,False
38.021305,0.009446666,False
77.35572,0.019652456,False
52.571716,0.0070046857,False
29.615168,0.003339436,False
166.93913,0.03085649,True
154.96783,0.03080222,True
57.560307,0.006458439,False
108.99413,0.021010906,True
48.761833,0.00958471,False
42.259285,0.0052899867,False
6.6552052,0.00017525628,False
48.316017,0.008770645,False
19.687422,0.0013259947,False
82.34484,0.015193269,False
173.5986,0.057985306,True
75.63652,0.0135540515,False
43.304264,0.004353285,False
11.26175,0.000499459,False
60.804115,0.016776562,False
46.77853,0.005219549,False
31.523247,0.0037312545,False
11.020399,0.0002871398,False
207.416,0.033332705,True
8.007874,0.00017634127,False
82.512085,0.03316468,False
200.8294,0.044676423,True
36.02193,-0.00032526255,False
16.226427,0.0013565198,False
96.03049,0.01090467,False
44.583786,0.004821874,False
75.06834,0.006606303,False
41.53919,0.0057346,False
30.50155,0.0042227656,False
29.633745,0.005200386,False
44.34439,0.0074373856,False
30.566174,0.004014816,False
135.24257,0.046722233,True
26.819925,0.0040450916,False
164.56784,0.08243406,True
174.12581,0.031788528,True
108.9476,0.024900079,True
41.63383,0.006506592,False
187.50104,0.065093875,True
160.2769,0.020271122,True
209.72221,0.065181315,True
175.48676,0.018042415,True
42.34117,0.0043212995,False
23.090075,8.7406486e-05,False
114.720184,0.024113357,True
138.97554,0.037487805,True
66.78594,0.02024807,False
42.15034,0.005233016,False
11.050585,0.00090961903,False
21.295866,0.0010279827,False
83.38923,0.0077292323,False
48.313553,0.003053315,False
37.111767,0.001090087,False
79.717766,0.01628676,False
135.4206,0.022271007,True
30.077625,0.00032022223,False
25.807936,0.00055296347,False
78.65423,0.030462623,True
26.562447,0.0019264817,False
38.6569,0.01136779,False
72.42385,0.027341187,False
155.67455,0.021458745,True
20.378403,0.0002641678,False
64.19199,0.013397917,False
59.212994,0.022967666,False
134.21725,0.033517897,True
6.8596597,0.0006856597,False
158.30174,0.05752611,False
14.268657,0.00080843363,False
79.253815,0.011883602,False
196.33363,0.036929607,True
24.158482,0.003665559,False
99.28981,0.008876815,False
163.15317,0.026633054,False
7.0303164,0.00039586518,False
182.18216,0.033803225,True
165.47537,0.02551955,True
169.17136,0.035757124,True
39.488464,0.0036387965,False
165.11156,0.061419666,True
84.90691,0.0128955245,False
50.38288,0.008794248,False
49.870686,0.007673189,False
176.94626,0.04362327,True
36.371258,0.006296605,False
87.72986,0.015904479,False
77.41177,0.009505987,False
149.63495,0.042621553,True
10.724766,0.0003873268,False
81.5353,0.014564872,False
32.80249,0.0036477484,False
157.03943,0.058398604,True
55.863068,0.0100067705,False
7.9605584,0.0001350469,False
38.78358,0.0039723925,False
133.16222,0.021119326,True
135.29494,0.048056304,True
28.915665,0.0010938682,False
145.37216,0.05378121,True
24.68058,0.0030090436,False
15.344992,0.0013590101,False
62.810837,0.010836363,False
72.569145,0.02045013,False
171.02505,0.030417144,True
39.80386,0.0051856786,False
32.5871,-0.00027659908,False
167.74838,0.080515444,True
154.42487,0.028600335,False
145.48628,0.055711955,True
45.411884,0.0052154735,False
18.932148,-4.6212226e-05,False
28.501091,0.0018310994,False
13.904923,0.00030042976,False
26.67243,0.0008312017,False
49.392994,0.015374601,False
13.441432,0.0011188686,False
38.91941,0.008665562,False
24.066614,-0.00011942908,False
30.370216,0.0010376312,False
114.9594,0.083839476,True
51.31526,0.005999133,False
4.119905,2.3725443e-06,False
28.416243,0.0022726096,False
99.7725,0.012688577,True
67.16673,0.007023692,False
105.392334,0.021078035,False
15.292028,0.0003800057,False
85.86795,0.009685218,False
21.79319,0.0014413483,False
109.30132,0.032962352,True
14.36685,0.0011141561,False
7.0292315,0.00014356617,False
21.331066,0.0019029416,False
28.494802,0.0031163394,False
50.99243,0.0033325702,False
56.87425,0.00806018,False
154.87363,0.05465275,False
41.23481,0.009452134,False
18.43007,0.00054441765,False
32.11017,0.0018498711,False
53.02542,0.0075179935,False
202.92789,0.032637924,False
153.62901,0.08300328,True
46.844433,0.006761946,False
50.653545,0.007403776,False
32.762623,0.00035695732,False
19.55179,0.00123653,False
168.91608,0.107829094,True
206.99358,0.04681909,True
11.925118,0.0018928759,False
224.21925,0.032904416,True
46.78248,0.015391335,False
10.513676,0.0002413448,False
125.42509,0.041398317,True
87.27921,0.008152068,False
17.486023,0.00048438646,False
34.918163,0.0023747087,False
69.23529,0.0073769763,False
28.776588,0.0025266781,False
9.582614,3.2818876e-05,False
19.239935,0.0012213774,False
23.922968,0.0057314783,False
74.09337,0.009992778,False
48.280907,0.005237527,False
54.681942,0.01102972,False
40.253765,0.008070923,False
91.29887,0.032304168,False
36.086205,0.003954023,False
31.434362,0.00086084753,False
154.49698,0.04866165,True
100.1769,0.056414068,True
90.73753,0.01892367,False
83.4768,0.011569679,False
142.28253,0.03219524,False
128.09956,0.04321769,False
34.08,0.0060089976,False
59.848846,0.009303629,False
113.21682,0.01881656,True
25.904608,0.0026934221,False
94.27929,0.02827835,True
103.333786,0.011520311,False
74.34442,0.013948619,False
163.51517,0.05724752,True
54.171207,0.003322512,False
58.80272,0.008132122,False
45.423122,0.006631449,False
170.97702,0.042603076,True
76.368,0.009621516,False
28.888062,0.0016965121,False
54.68498,0.0065711364,False
136.14655,0.08930969,False
95.8791,0.014196783,False
155.33542,0.03762138,True
162.91241,0.057204098,True
73.80823,0.01827383,False
25.08853,0.000103369355,False
12.683172,0.0005734544,False
23.548883,0.0033583865,False
18.970095,0.000656059,False
12.261704,0.000308536,False
89.53785,0.010860816,False
120.180275,0.011795938,False
67.500374,0.013839096,False
168.0845,0.035669953,True
18.573177,0.0012582336,False
186.24286,0.054424644,True
79.03384,0.010882631,False
82.577614,0.01632984,False
27.560764,0.0006937422,False
1.7365748,-1.1897646e-07,False
50.354103,0.0050622076,False
62.858173,0.023407727,False
37.277008,0.01003319,False
82.62665,0.020905048,False
70.374535,0.01042439,False
130.85555,0.03442502,True
95.43318,0.013038695,False
57.24741,0.0076800734,False
172.71411,0.028105587,True
100.552124,0.018829614,False
157.90216,0.035856128,True
19.40305,0.0002783388,False
60.083797,0.013834462,False
72.09531,0.031198382,True
51.448963,0.005578831,False
25.086382,0.00028169714,False
61.516148,0.008293256,False
109.90256,0.036250353,True
31.167067,0.0028312132,False
138.05331,0.02870667,False
119.88494,0.01490581,True
29.06852,0.006569572,False
39.546085,0.0044617355,False
20.973595,3.5669655e-05,False
36.24318,0.0020957217,False
156.9463,0.05263388,True
23.539684,0.0015226752,False
22.321985,0.0009251479,False
134.59811,0.034778297,True
57.01071,0.007877797,False
32.404198,0.0026557893,False
21.98032,-0.00071426295,False
5.84957,4.2473897e-05,False
70.58269,0.014221594,False
4.2245617,9.438582e-05,False
58.02263,0.0084823,False
39.43573,0.005879678,False
32.54924,0.0036629364,False
151.75392,0.05491528,True
158.38715,0.012048274,True
58.47855,0.011620656,False
68.838036,0.021008283,False
107.00106,0.014322877,False
122.707375,0.02050355,True
109.06852,0.039544344,True
129.71832,0.03299746,False
29.77457,0.0024436414,False
43.38232,0.0058296025,False
52.015102,0.0053747743,False
70.07639,0.009225413,False
6.8162737,0.0005191965,False
72.52602,0.023057252,True
9.288492,0.00019005779,False
17.300558,0.0012271069,False
7.9727454,0.00013513304,False
37.580845,0.0046543255,False
62.19919,0.008120723,False
95.613914,0.020113453,False
35.160046,0.0022979975,False
46.283627,0.009318627,False
87.23012,0.01006332,False
39.299026,0.0048546568,False
5.1443048,4.7570094e-05,False
6.9155903,0.00044557266,False
283.82162,0.064594984,True
57.011986,0.0089387,False
178.60756,0.054583073,True
28.451326,0.0057363734,False
23.810776,0.0011853203,False
144.75671,0.04841411,True
24.404516,0.0014753751,False
66.672905,0.011535987,False
95.06188,0.026491642,False
74.15041,0.008673504,False
123.197296,0.031848073,True
83.985985,0.009068921,False
81.89581,0.050609708,True
5.834747,0.00032573752,False
9.182628,0.0001865821,False
14.087443,0.00043790415,False
42.423027,0.004040897,False
99.978966,0.020642743,False
31.607313,0.0022341125,False
22.011034,0.0029393062,False
43.381065,0.004770495,False
46.3289,0.0033077896,False
99.332016,0.02013585,False
62.99735,0.0060743615,False
145.4317,0.01706183,False
7.976501,1.444621e-05,False
42.368088,0.0035689399,False
61.419888,0.020928502,True
172.964,0.07411659,True
34.194504,0.0039449185,False
191.16675,0.051044524,True
16.945066,8.988008e-05,False
58.27153,0.011097811,False
148.04167,0.08003664,True
68.468735,0.013962388,False
40.615288,0.008662194,False
128.69559,0.044206142,False
28.084993,0.0013809241,False
11.104809,0.0001920471,False
54.57922,0.005796045,False
69.53567,0.018167555,False
69.67794,0.011133969,False
7.709413,0.00060316734,False
154.81578,0.029724687,True
113.93911,0.02621615,True
24.371717,0.00064945593,False
26.771936,0.0026044697,False
44.894234,0.007782243,False
39.221275,0.0037497766,False
201.04512,0.04949361,True
49.286613,0.0086411685,False
179.90906,0.044166803,True
21.49529,0.00077389926,False
13.649445,0.0013466626,False
31.437124,0.004199866,False
171.16452,0.0482136,True
31.577353,0.003054507,False
154.62032,0.05393797,True
86.41516,0.028155565,False
30.961323,0.00253205,False
72.840126,0.023107558,False
38.113796,0.0032500103,False
64.31073,0.011359498,False
53.381554,0.0059413463,False
39.593864,0.0039782934,False
36.794777,0.003004633,False
22.455679,0.00034260005,False
140.7122,0.02458185,True
128.65633,0.04475081,True
42.840443,0.004408203,False
136.0019,0.051923633,True
0.1400184,0.0,False
23.741768,0.00051885843,False
12.854393,0.0020665806,False
167.19,0.06856024,True
18.313515,0.001377523,False
24.002962,0.0018189512,False
61.73492,0.011579916,False
32.988186,0.0027265102,False
122.886,0.040265977,True
186.19426,0.060886562,True
213.74356,0.033450186,True
34.031425,0.004458636,False
20.00734,0.000101312995,False
139.74083,0.024279386,True
53.273,0.0036286116,False
140.98589,0.024574697,False
5.7514296,0.000118304044,False
24.226557,0.0008209832,False
14.18697,8.982979e-05,False
42.82547,0.0053506345,False
14.402283,0.0002944786,False
92.70179,0.010191336,False
72.325066,0.015771866,False
132.00514,0.053525805,True
6.288126,1.1739321e-05,False
205.24413,0.05226344,True
111.7494,0.021104187,False
6.240423,0.00020839227,False
5.8062787,0.00011148304,False
25.132519,0.00182328,False
134.11044,0.06884563,True
141.25035,0.03467208,True
54.430683,0.010267824,False
118.26203,0.028143734,False
116.14591,0.024550974,False
51.774734,0.0053211004,False
7.373107,5.5618584e-06,False
116.77709,0.019671306,False
188.50226,0.03367549,True
20.670456,0.0010286234,False
104.25324,0.017137103,False
16.032524,0.0009121895,False
171.33742,0.04709834,True
106.91356,0.01928179,False
67.213615,0.015465528,False
39.71062,0.0028499141,False
162.15732,0.061745763,True
120.09677,0.03220743,True
20.781124,-0.00042851083,False
103.39162,0.017300338,True
34.114468,0.002764862,False
12.800505,0.00025172345,False
69.945114,0.011579052,False
235.11507,0.053246975,True
19.744354,0.0008519627,False
44.17435,0.0054705516,False
15.343346,0.00038651936,False
78.028725,0.020869255,False
72.07149,0.017733678,False
1.6271642,3.5727862e-07,False
194.23607,0.04716021,True
6.1529503,8.3073974e-07,False
21.036566,0.0006131306,False
6.299008,1.3503712e-05,False
42.412807,0.008390337,False
15.898266,-9.81465e-05,False
29.217611,-8.460879e-05,False
144.08554,0.03155145,False
54.11601,0.013405278,False
138.82727,0.011510104,False
8.839099,0.00040198956,False
43.72306,0.002681464,False
40.75872,0.010369316,False
71.39041,0.026798964,True
30.958277,0.0041332766,False
77.68933,0.012708962,False
58.15308,0.031302854,False
13.453785,0.0002686102,False
44.080685,0.007983908,False
15.948142,0.0012583155,False
216.563,0.029401839,True
32.59639,0.009052061,False
93.342094,0.031583607,False
37.311607,0.004100904,False
90.50263,0.023144662,False
128.47089,0.049315333,True
116.393845,0.05538845,True
93.734604,0.018494472,False
26.85366,0.0013400503,False
83.68673,0.018404633,False
29.900599,0.0027088039,False
5.806398,0.00055185007,False
134.58284,0.024766445,False
28.108643,0.006820742,False
39.434654,0.0043544993,False
53.07912,0.0036273375,False
39.68399,0.0032352768,False
33.32363,0.0031244382,False
29.90078,0.0039123744,False
32.16588,0.005840782,False
115.66871,0.022070557,False
26.426315,0.0013511628,False
29.523563,0.0041481555,False
109.86483,0.011533409,False
21.280807,0.0019642152,False
42.58312,0.005818598,False
50.960327,0.0066395253,False
56.921207,0.009035401,False
43.458187,0.012137167,False
95.57344,0.016742766,False
40.71153,0.0074613392,False
120.3205,0.035042286,False
132.78806,0.038376033,True
78.68314,0.012922615,False
79.84589,0.018243656,False
14.96496,0.0015238728,False
16.63626,0.00039159507,False
13.053262,0.0006014593,False
147.30905,0.06927109,True
185.6877,0.06541413,True
189.9876,0.057939768,True
99.25384,0.023239702,False
19.069214,0.0024787448,False
31.212282,0.0072623864,False
181.91829,0.07530534,True
16.88232,0.0008402467,False
42.08666,0.015057929,False
65.23381,0.011589348,False
23.60793,0.0013652556,False
2.6357963,5.9464946e-07,False
23.38567,0.0027833357,False
42.59665,0.008875981,False
107.24374,0.015729174,False
163.79695,0.061694145,False
2.6785867,0.0,False
57.30443,0.014266178,False
25.206867,0.0011875536,False
133.47374,0.024009228,False
38.489246,0.0056458004,False
63.903244,0.0129413605,False
125.218216,0.02908197,True
128.34894,0.024922669,False
35.502472,0.0055533648,False
51.789604,0.010883927,False
41.62675,0.005232498,False
54.45019,0.008742087,False
43.947346,0.006916657,False
187.03987,0.04462111,True
169.04015,0.03450513,True
116.78043,0.011147648,False
267.04318,0.05700338,True
92.207504,0.027070045,True
34.950577,0.0096450895,False
55.382248,0.0040135384,False
16.694977,0.0002444908,False
185.96962,0.032864302,True
124.634056,0.068573594,True
62.014145,0.008641064,False
58.94003,0.010349825,False
12.155504,-4.450977e-05,False
79.20347,0.017993152,False
113.67444,0.020966351,True
122.1162,0.01936856,False
58.43185,0.006198421,False
117.790215,0.017465085,False
45.51217,0.0071001872,False
112.38197,0.021327496,False
57.31584,0.006660618,False
44.882484,0.0074092,False
103.178154,0.014224708,False
23.611046,0.0017755087,False
30.798525,0.0023709387,False
85.855545,0.02180481,False
44.406216,0.007055454,False
103.26666,0.022273421,False
3.0653775,8.915784e-06,False
20.234146,0.0012569353,False
10.886958,-0.00013464224,False
53.242306,0.008456275,False
42.925274,0.0062129945,False
76.02863,0.009872317,False
26.279747,0.0013894588,False
24.61663,0.0023561716,False
186.36258,0.021001458,True
138.36546,0.053507566,True
15.656642,0.0019569788,False
43.308414,0.011001825,False
34.70897,0.0011135414,False
131.84544,0.030460268,True
194.58156,0.0502761,True
16.414305,-0.00016676448,False
21.34364,0.00039587915,False
59.0338,0.014602736,False
28.313574,0.0010332018,False
29.386211,0.002369821,False
17.157303,0.0006339345,False
10.740758,0.0007082522,False
48.434246,0.0050817505,False
147.27019,0.032204986,True
25.182804,0.0031637587,False
60.013805,0.02689334,False
107.04356,0.018452093,False
38.231762,0.0055129677,False
67.53939,0.01357919,False
115.625626,0.08163208,True
67.463165,0.008012414,False
73.730064,0.021108478,False
113.63723,0.017510533,False
165.15663,0.04657042,False
32.974792,0.0003771484,False
25.936884,0.0020534545,False
47.160133,0.0054009557,False
8.529079,0.0014101416,False
70.623924,0.019793153,False
91.2422,0.017403558,False
34.533386,0.0006506853,False
34.02657,0.0011446998,False
181.78665,0.084965944,True
49.1114,0.0039565675,False
145.42686,0.023016304,True
98.633934,0.012521982,False
129.30675,0.02596873,True
42.80907,0.009519771,False
93.12855,0.019874275,True
66.410355,0.012366146,False
28.75185,0.0033793598,False
114.45383,0.019790828,False
6.9785123,0.00037046336,False
2.3307316,1.7841812e-06,False
167.22357,0.05870551,True
23.946192,0.0031726584,False
73.67429,0.010114521,False
21.485659,0.00032921135,False
78.4936,0.036491096,False
43.46633,0.0020358674,False
51.644352,0.010628104,False
20.365139,0.0005118437,False
77.98712,0.013077021,False
15.134442,0.0018234532,False
110.848724,0.031175256,False
67.545494,0.006766781,False
95.79606,0.02172488,True
11.190851,-7.851049e-05,False
14.275329,0.002276197,False
107.80357,0.029901832,False
201.55121,0.04148066,True
76.8847,0.0127007365,False
18.02571,0.0012834519,False
81.94122,0.014278412,False
36.64131,0.0030607246,False
27.133663,0.00167742,False
37.821754,0.0050333515,False
94.53972,0.015543014,False
112.07572,0.03219503,True
46.563053,0.0043146387,False
93.05532,0.021326661,True
36.20517,0.0026474148,False
10.33039,0.00011642836,False
27.392553,0.0029323176,False
49.542583,0.0059659407,False
38.58995,0.0060493983,False
109.71672,0.018654525,False
107.66193,0.024310797,True
33.74344,0.0023050457,False
56.360764,0.008417472,False
30.192993,0.003980741,False
222.44556,0.03259319,True
61.26492,0.013623416,False
229.0718,0.04817778,True
163.62842,0.04209107,True
157.13745,0.035666764,True
35.01762,0.0051237494,False
117.7543,0.022774428,True
19.829058,0.0009456482,False
42.97413,0.0066538453,False
80.917015,0.0178613,False
48.55536,0.0063284934,False
8.991404,5.353894e-05,False
35.386036,0.0033980012,False
7.1434126,-2.0121224e-06,False
32.254066,0.0033251718,False
125.666534,0.024020135,True
56.081905,0.0036456138,False
17.76176,0.001066871,False
138.77463,0.035349905,False
110.15213,0.01435712,False
97.629295,0.025171608,True
99.61212,0.038586587,False
26.541294,0.0019355416,False
160.30797,0.058964252,True
25.830626,0.0015808493,False
37.674023,0.0045618787,False
70.660095,0.023450583,False
149.70944,0.034163535,False
40.692387,0.0043575466,False
15.539849,0.0025854912,False
21.65389,0.0018998794,False
57.544865,0.0044776946,False
32.980457,0.0055568963,False
120.784294,0.01918444,False
42.96972,0.0060640424,False
86.022865,0.037629128,True
86.07812,0.019209146,True
182.25739,0.06515443,True
71.91328,0.010284111,False
157.62859,0.049842358,True
18.247416,0.0005363971,False
71.57192,0.01940754,False
52.582905,0.0083914995,False
218.9154,0.04936397,True
145.83769,0.05786276,True
53.895344,0.0117366165,False
222.70372,0.06784117,True
50.25273,0.0060972273,False
16.21221,0.00019046757,False
58.312653,0.0066303015,False
12.58923,0.00056529976,False
33.807133,0.0033555478,False
13.05459,0.0013304763,False
35.61084,0.004587434,False
48.943985,0.0074210465,False
45.028027,0.0036494732,False
17.593012,0.0004683584,False
41.16902,0.012555264,False
117.378296,0.032864988,True
39.744713,0.0038105696,False
85.03264,0.022188902,False
63.095264,0.0066331923,False
145.54393,0.059788108,True
77.91021,0.014463499,False
71.754974,0.021740764,False
2.2764642,1.6659033e-06,False
26.318188,0.0031725615,False
72.28907,0.022407949,False
50.099808,0.0064581335,False
54.653748,0.0063057244,False
43.845764,0.007504225,False
36.42241,0.0076576285,False
42.354645,0.007223524,False
111.00599,0.028850108,False
60.282715,0.011608183,False
32.718872,0.0074607134,False
4.7624645,9.256415e-06,False
38.4147,0.007304266,False
136.33528,0.049404442,True
38.962925,0.0067404136,False
20.254171,0.0003968347,False
236.49815,0.043580115,True
160.6819,0.030933201,True
186.08902,0.06367719,True
29.83039,0.0009708777,False
68.97483,0.008025706,False
23.414309,0.0005516559,False
84.09232,0.021700382,False
150.55318,0.03994322,True
26.554218,-0.00032588467,False
19.806913,0.0008827038,False
130.13765,0.05164218,True
66.736824,0.010713324,False
69.089645,0.013211563,False
61.486256,0.016506374,False
118.16782,0.019829437,False
27.0104,0.00041240454,False
116.843506,0.023675859,True
35.86753,0.0029464886,False
52.180977,0.007101953,False
47.42627,0.0051402897,False
56.44038,0.010182783,False
155.40268,0.031101882,True
115.058586,0.020547181,False
126.708046,0.053559422,True
12.562177,-0.0001328513,False
104.738434,0.07613611,True
12.529854,0.00018413924,False
60.145084,0.016692981,False
16.33225,-0.0001807902,False
20.041136,-0.0004887283,False
102.538315,0.022811502,True
9.0850115,0.00033933576,False
51.298367,0.010581732,False
119.69334,0.02789393,True
136.85706,0.06245941,True
186.28232,0.090072274,True
65.78846,0.010644868,False
40.35874,0.0056829154,False
57.738426,0.009457573,False
37.378254,0.0007349327,False
59.118336,0.006407067,False
15.430745,0.00044556335,False
49.142517,0.0056891292,False
195.09343,0.040304422,True
50.85533,0.0061877966,False
182.72324,0.08807564,True
35.40878,0.0030204132,False
111.77768,0.041689157,False
33.02075,0.0063179247,False
34.66752,0.0026670098,False
187.07674,0.13279605,True
47.034412,0.005929224,False
20.53369,0.00060673803,False
23.83855,0.002511628,False
5.1639504,4.8008747e-05,False
173.40115,0.034256816,True
99.49158,0.018942013,False
43.913784,0.0077174976,False
77.15201,0.010523558,False
10.373596,1.718849e-05,False
28.812485,0.002771724,False
22.1534,0.00015167147,False
24.61042,0.0039025396,False
7.9996414,0.00020046532,False
96.34863,0.020902872,False
75.74479,0.009021983,False
43.140594,0.0048089027,False
39.11304,0.0055784136,False
36.90286,0.0049734265,False
47.450497,0.007673368,False
96.91013,0.020340502,False
74.9354,0.011122361,False
156.0319,0.03756833,True
135.61722,0.028510273,True
17.371801,0.0007283371,False
14.282548,0.00032545254,False
102.93757,0.016116768,False
25.951527,0.003786303,False
15.303682,0.0005049333,False
116.414665,0.0198493,True
110.16622,0.05161333,True
121.96385,0.020607203,False
30.837368,0.004650343,False
65.19638,0.007417023,False
13.36428,0.00019348599,False
72.048035,0.0163325,False
62.69844,0.009673059,False
15.65263,0.00032297336,False
23.362669,0.0014033914,False
46.026127,0.0060762316,False
113.292145,0.02531001,True
48.54888,0.0017738789,False
77.54747,0.019577384,False
171.01012,0.03710115,True
107.80839,0.01644981,True
134.88614,0.05810219,True
24.739544,0.0012582317,False
42.641895,0.009492543,False
45.05643,0.0077338964,False
141.92546,0.03425497,True
275.6971,0.03765905,True
77.39375,0.010434076,False
97.02058,0.02365239,False
235.86821,0.06391811,True
251.07626,0.07490015,True
57.121407,0.0096001625,False
50.51467,0.0072624385,False
47.53652,0.005791299,False
50.314552,0.008728564,False
12.27932,0.00044632517,False
126.31334,0.02101639,False
205.08371,0.086806536,True
92.440216,0.033651248,False
31.780886,0.004053876,False
49.89637,0.0074872375,False
172.62036,0.03248942,True
25.130873,0.0028603263,False
11.531505,0.0008917693,False
52.088398,0.023145884,False
18.313614,0.0015027318,False
0.85855216,0.0,False
43.068676,0.0064971447,False
136.2653,0.06200707,True
4.677322,6.0332706e-05,False
5.8047028,3.6745332e-06,False
110.025475,0.046892643,True
33.33714,0.006452799,False
22.17827,0.0016305409,False
73.44596,0.021453202,False
66.74365,0.016095921,False
26.278673,0.004848238,False
39.227314,0.0120629,False
30.733862,0.0031711683,False
122.91794,0.02742678,True
20.355892,0.0004431717,False
11.522139,0.0009301733,False
54.352806,0.008615024,False
61.505074,0.0155968815,False
30.702261,0.004438702,False
72.04959,0.018406719,False
49.11538,0.00864777,False
102.406876,0.026326656,True
151.29366,0.025130898,False
88.07786,0.031034827,True
35.256504,0.005478598,False
36.638073,0.0064409003,False
117.874176,0.023999423,True
98.86512,0.017514959,False
94.04576,0.016280279,False
56.547268,0.0054354668,False
65.22255,0.009658366,False
68.60243,0.017891973,False
140.79204,0.04045117,True
45.56999,0.0041609555,False
104.89427,0.024784416,False
8.14982,0.00018063467,False
20.391169,-0.00010054186,False
49.393494,0.013508379,False
27.26933,0.0048823953,False
56.664387,0.006813243,False
68.01903,0.007278964,False
87.95364,0.014717653,False
35.73539,0.008797668,False
75.6344,0.022011802,False
199.18016,0.06332219,True
45.976887,0.009170413,False
38.674168,0.005858071,False
165.50325,0.0792768,True
47.79418,0.010935679,False
54.69387,0.013039738,False
130.8117,0.039230794,True
166.56848,0.06349051,True
39.100513,0.0028072894,False
94.160194,0.012356713,False
88.29784,0.02901125,False
2.0229897,7.143244e-07,False
43.818916,0.005948387,False
83.6801,0.013609141,True
33.88969,0.002863288,False
26.24505,0.0033495687,False
66.29409,0.0063154697,False
142.51733,0.033538163,True
28.584055,0.0018926859,False
58.573254,0.010446228,False
50.808075,0.0044494495,False
61.51148,0.020695582,False
50.691162,0.007134378,False
23.41407,0.0008783117,False
139.71286,0.049643397,False
26.097094,0.0025374144,False
69.397125,0.008700848,False
35.459366,0.0046914443,False
34.978275,-0.00032048672,False
187.66898,0.030451477,True
139.5727,0.054386258,True
23.389208,0.0025196485,False
92.1421,0.021573067,False
125.582855,0.048015475,True
2.1048024,-7.1397517e-07,False
132.95206,0.07722473,True
184.40448,0.024951786,True
54.59006,0.009005696,False
37.06752,0.0020824447,False
11.235888,0.00048206747,False
38.079704,0.0055157766,False
232.19824,0.067038774,False
17.346273,-0.00051426515,False
54.791157,0.0031725615,False
95.7422,0.030138433,False
183.94055,0.026259333,True
58.6286,0.010972865,False
58.999615,0.01272849,False
141.80362,0.042993307,False
49.061558,0.006145507,False
24.473667,0.003242921,False
54.778126,0.008989215,False
47.249416,0.00947471,False
41.017082,0.0047894567,False
71.13678,0.01132457,False
118.93707,0.0193806,False
7.4346366,0.0005793059,False
92.3213,0.020505935,False
142.60376,0.047888994,True
89.60295,0.038857967,False
178.37196,0.03375891,True
72.46516,0.016725272,False
134.78082,0.031188369,False
80.87379,0.013729572,False
185.58527,0.036299437,True
33.042923,0.0068883672,False
176.39148,0.068231165,True
55.979103,0.010394692,False
82.05581,0.0057046413,False
51.93045,0.009498,False
36.601677,0.004758835,False
325.19598,0.05104959,True
56.40331,0.009089947,False
79.97547,0.026326805,True
25.092684,0.00087687373,False
35.292118,0.005379781,False
38.501423,0.0027684718,False
15.362592,0.00060482137,False
109.74034,0.02352655,False
10.959488,0.00089863595,False
35.58087,0.0076781586,False
17.44797,0.00029556826,False
0.58038676,0.0,False
196.22005,0.055202663,True
131.49649,0.02549854,True
111.51052,0.028824806,True
10.347,0.00017678738,False
148.58734,0.052501887,True
79.03735,0.020939052,True
87.671844,0.01784283,False
30.073067,0.004726492,False
140.05804,0.044390917,True
52.504955,0.004334122,False
12.360885,0.0008047484,False
147.66852,0.029289782,True
50.342785,0.0077537373,False
206.1266,0.07485092,True
30.053886,0.0043853,False
50.232956,0.009307548,False
124.80973,0.024123877,False
40.970284,0.0040458813,False
78.86246,0.022407278,False
93.19975,0.009152815,False
87.41856,0.03512597,True
105.27551,0.016070783,True
46.386726,0.0072328895,False
189.37485,0.03414631,True
186.7344,0.03361678,True
30.18496,0.002163805,False
18.903051,0.00015978515,False
37.767204,0.004993126,False
30.917963,0.0041532293,False
34.384872,0.0035209209,False
55.426357,0.0070948973,False
12.230834,7.2624534e-06,False
128.01556,0.026260018,True
40.931488,0.0060453117,False
116.46624,0.034407407,True
28.228607,0.0020481385,False
120.07343,0.021332473,True
6.7790413,3.5623088e-07,False
45.12312,0.0072027296,False
22.789164,0.0003565587,False
59.700138,0.008382902,False
84.96538,0.014467537,False
74.551704,0.012682423,False
21.323719,0.00083776563,False
13.66652,0.00033319741,False
175.96655,0.064738154,True
38.503784,0.0037552193,False
3.3508556,-3.5669655e-07,False
27.283285,0.0008055791,False
8.100373,0.0009927582,False
151.50398,0.073088884,True
30.932913,0.004139647,False
157.92488,0.044190705,True
23.816587,0.00085343793,False
30.674599,0.004689403,False
108.10788,0.013096929,False
16.13571,2.8416514e-05,False
146.86073,0.0404377,True
64.17695,0.025151312,True
149.71544,0.019822687,True
30.856874,0.0019160882,False
65.79538,0.004314646,False
31.503756,0.002031669,False
56.75272,0.016403392,False
48.183422,0.0042309314,False
24.311998,0.0005024187,False
54.43801,0.0088762045,False
28.29561,0.0003004931,False
7.388891,0.0001228191,False
82.51258,0.019298881,False
45.433025,0.0043549538,False
138.58708,0.029730305,False
53.46572,0.011276551,False
25.624823,0.00018761307,False
28.602262,0.0027547628,False
75.32276,0.02103746,False
22.097029,0.0013570152,False
25.183792,0.0020794347,False
53.894966,0.0066885725,False
7.3254843,0.00020919833,False
161.77464,0.03646347,True
54.647476,0.008502074,False
45.2263,0.0054727346,False
20.343525,0.002301043,False
96.57314,0.02038443,False
156.41484,0.062127173,True
121.35264,0.042304367,True
37.811787,0.00383294,False
89.279205,0.021321416,True
58.515507,0.012099326,False
35.80092,0.0099220015,False
204.70389,0.04058993,True
87.55441,0.017435104,False
3.9821444,1.4269492e-05,False
96.07449,0.01441437,False
17.537748,0.00062099285,False
50.529594,0.0071918517,False
127.678246,0.02246961,True
113.46767,0.013940558,False
10.200267,0.00037531927,False
72.89015,0.008042052,False
27.523731,0.0010249689,False
41.70842,0.005403474,False
116.0364,0.029801011,True
55.49958,0.0080215335,False
115.45692,0.01243332,False
127.38453,0.03327006,True
105.33375,0.014623627,False
197.08444,0.0322392,True
52.499657,0.005185038,False
20.811996,0.0030429196,False
216.89005,0.03150034,True
96.63371,0.013401315,False
84.87314,0.009199083,False
42.767628,0.004153289,False
75.994804,0.024792433,False
40.044544,0.007125847,False
35.19749,0.008795898,False
21.134493,0.0007827394,False
197.36557,0.023986012,True
24.168905,0.0021675415,False
49.284832,0.007199645,False
112.34114,0.03143829,False
32.55618,0.0037444308,False
21.107723,0.0005964972,False
37.44762,0.0023916215,False
177.28264,0.026612759,True
83.37652,0.025930464,True
32.177994,0.0025280416,False
15.977296,0.001130769,False
47.929905,0.009568907,False
65.74287,0.019597098,False
73.94922,0.009358004,False
70.56927,0.012149304,False
155.49628,0.05047071,True
173.11636,0.03773749,False
20.382536,0.00047426298,False
10.113866,0.00039852038,False
8.585145,0.00011226442,False
81.10925,0.014072478,False
140.22795,0.025680125,False
136.96953,0.094970465,True
27.027834,0.0001764074,False
131.52213,0.053342164,True
16.572433,0.00031135604,False
52.279003,0.018983662,False
185.76517,0.042922497,True
22.470512,0.004971288,False
60.324295,0.00799042,False
11.539426,0.0004644785,False
28.975498,0.0008898042,False
38.653934,0.005060725,False
174.58607,0.032126546,True
103.179115,0.035559237,True
142.64474,0.03726548,True
112.96887,0.061891556,False
35.547787,0.005073756,False
41.11688,0.0030591115,False
162.14433,0.049072564,True
20.717028,0.00028122962,False
59.118355,0.015138894,False
36.135815,0.0066644475,False
1.9121054,5.9523154e-07,False
23.391033,-0.0006268993,False
150.51866,0.041050285,True
75.361084,0.0069610924,False
87.91247,0.028458148,False
51.14773,0.005409047,False
55.068844,0.0072033703,False
9.140368,0.00021985918,False
161.27953,0.07765108,True
247.50233,0.049553752,True
23.153067,0.0021075606,False
20.297237,0.00019057095,False
141.14597,0.021692693,True
3.1183105,5.9464946e-07,False
69.70142,0.02841106,False
41.75083,0.0048519224,False
74.97674,0.010190964,False
153.23056,0.04346788,True
42.72928,0.009361014,False
78.62094,0.009179473,False
16.896082,0.00057720207,False
57.615356,0.01064375,False
8.332789,-3.0612573e-06,False
60.917297,0.003471002,False
136.38683,0.023274899,False
52.76742,0.0051350296,False
142.74867,0.022234648,True
78.28569,0.0159529,False
25.818094,0.0032672882,False
40.07906,0.004312806,False
13.338119,3.7796795e-05,False
34.85855,0.004598886,False
1.27401,-1.19092874e-07,False
94.71953,0.03521204,True
114.18891,0.032308936,True
30.616058,0.003587924,False
8.2554655,4.9620867e-06,False
36.553917,0.003014043,False
80.774315,0.0133342,False
15.902467,0.00036242604,False
43.649616,0.0040872097,False
97.18213,0.014960319,False
57.684937,0.0077678114,False
96.21614,0.013164446,False
159.79662,0.085267305,True
96.20146,0.017094761,False
80.47256,0.018577382,False
34.327587,0.0017161071,False
111.55346,0.025627494,True
70.175,0.008645475,False
35.36091,0.002362661,False
50.362858,0.011894189,False
52.92215,0.0047094747,False
35.359974,0.00489692,False
21.693712,0.0018973537,False
2.7563345,-2.3795292e-07,False
19.308968,0.0006747283,False
26.713728,0.00054724514,False
66.48106,0.0125588775,False
47.70255,0.0064180642,False
22.748482,0.0007977821,False
8.158063,0.00042839814,False
52.159107,0.0067961514,False
11.995727,0.00016246457,False
34.434654,0.0028449409,False
38.325783,0.005465463,False
130.3527,0.049046636,False
103.433464,0.03674504,True
184.52264,0.055056095,False
83.66943,0.00777632,False
148.83948,0.028292865,True
275.32355,0.09704542,True
19.582016,0.001526881,False
176.9577,0.032838404,True
67.91574,0.017909467,True
69.54461,0.0095475465,False
57.13736,0.008113995,False
55.64068,0.0076364875,False
67.32565,0.011196107,False
201.85466,0.087590694,False
55.432316,0.0068793,False
23.33163,0.004186772,False
102.19051,0.0155873895,False
190.02791,0.09556395,True
87.33022,0.0111987665,False
104.39477,0.030149847,True
165.51704,0.03303796,True
74.04842,0.013350166,False
44.645927,0.006108761,False
40.222206,0.0060935915,False
56.42601,0.014774121,False
12.974474,0.00025935844,False
152.12901,0.020599514,False
45.06092,0.010519147,False
40.031975,0.0051556826,False
29.87693,0.0026428849,False
35.592964,0.0019905865,False
44.472916,0.006727785,False
71.71695,0.016193986,False
77.72536,0.01634331,False
8.674121,0.00024408661,False
149.89413,0.05683863,True
70.270546,0.013524294,False
40.962135,0.0064692944,False
115.76037,0.02761802,False
27.036936,0.00092189014,False
110.073,0.0247567,False
12.375363,0.00067630596,False
29.76182,0.001408536,False
180.14822,0.04832673,True
200.37073,0.06528747,True
23.980309,-0.0007595159,False
39.130486,0.001030013,False
119.677185,0.043082148,True
46.9393,0.00732404,False
21.715122,0.0006173514,False
99.628975,0.01016672,False
119.69519,0.05641955,True
23.985502,0.00096133165,False
56.379642,0.013579398,False
30.831505,0.004498154,False
63.643234,0.009651408,False
95.81202,0.016799897,True
100.45717,0.027912349,False
59.760643,0.004344195,False
115.558365,0.017755955,False
29.518417,0.0051688924,False
67.90381,0.008150011,False
48.149742,0.017475203,False
38.82242,0.004394479,False
28.44362,0.001616858,False
84.13884,0.020750344,False
30.483683,0.0052094385,False
88.848526,0.016421512,False
117.5215,0.029937238,False
113.50874,0.030196667,False
51.06758,0.005904183,False
24.679777,0.002365373,False
27.43017,0.0028648116,False
163.50543,0.033011556,True
107.284386,0.03117454,True
66.76351,0.016459592,False
74.35041,0.03131956,False
100.49801,0.024364501,True
115.50678,0.04399112,True
88.42768,0.022625297,False
50.42632,0.009728126,False
47.092854,0.004509598,False
154.66975,0.05154872,True
124.67453,0.03087473,False
185.0193,0.026519716,True
234.5051,0.24687761,True
41.981277,0.0030427352,False
22.587122,0.00066203997,False
32.81181,0.0038804412,False
31.794907,0.0006765574,False
25.987286,0.00038854405,False
41.784626,0.0041832514,False
7.0490603,7.096678e-06,False
66.99083,0.011948258,False
18.834806,0.00053550676,False
19.688734,0.0005159229,False
135.83224,0.035078034,False
13.190262,0.00029177405,False
57.212708,0.008370921,False
13.575407,0.001008004,False
38.714966,0.0061942562,False
40.198185,0.004585486,False
43.133812,0.0060247034,False
143.42628,0.04304874,True
103.75864,0.03183478,False
48.94953,0.0041987,False
19.345425,-0.0007739011,False
160.8147,0.057786822,True
174.32181,0.067438066,True
109.24268,0.013033479,True
204.44315,0.04803598,True
16.08751,0.00031029433,False
16.639393,0.0016415901,False
40.776142,0.0060847886,False
3.8631392,1.7806888e-06,False
183.99059,0.03574711,True
72.73925,0.010219723,False
109.853165,0.026266992,True
53.435436,0.002215527,False
39.594563,0.009270839,False
129.12598,0.025002271,True
15.433632,0.0009573549,False
27.788494,0.0009298362,False
180.91714,0.021416783,True
40.319244,0.0024119169,False
205.10623,0.072351694,True
60.122448,0.0074505955,False
87.78477,0.0058966875,False
122.54571,0.025417015,False
183.97186,0.050997734,True
28.439838,-5.1386654e-05,False
12.845836,7.5589865e-05,False
14.970311,0.0002336055,False
78.75544,0.0074771345,False
8.526501,0.0005251318,False
216.84892,0.059295118,True
44.868122,0.0047364533,False
140.46735,0.02200216,False
69.13454,0.026726052,False
43.77931,0.007884346,False
55.36962,0.013759047,False
25.785116,0.002156185,False
40.927376,0.006388366,False
42.584457,0.0036334544,False
76.29434,0.020691901,False
32.43891,0.0013724044,False
123.03532,0.021959215,False
110.64588,0.022646487,True
49.65292,0.0072116405,False
7.121937,0.00046061072,False
30.565926,0.0056026652,False
10.644866,0.00043823477,False
67.306984,0.011170752,False
17.288818,0.00018898584,False
10.781199,0.00020784885,False
89.63322,0.05742216,True
42.03828,0.0035984367,False
24.21706,9.530783e-05,False
57.528603,0.018607616,False
140.35228,0.030772805,True
85.95495,0.03008309,True
212.08965,0.03944522,True
66.43879,0.0047056973,False
155.8328,0.04576826,True
75.514046,0.0080746785,False
61.31337,0.022646785,False
32.874672,0.003171254,False
10.770071,0.00075630285,False
185.40016,0.04156089,True
131.67448,0.03453958,True
12.128275,0.00040899217,False
29.384914,-0.0007057525,False
15.270986,-3.1989068e-05,False
155.08878,0.06991327,True
143.6237,0.034549534,True
32.99757,0.0044226646,False
19.49864,0.0011496115,False
91.56866,0.040290445,False
16.514307,-6.890297e-05,False
70.445915,0.010430202,False
38.38661,0.004018858,False
7.905141,0.00017526746,False
12.093997,0.00044530258,False
247.59082,0.043155134,True
29.339085,0.003500957,False
48.50437,0.0077287704,False
97.81802,0.030618966,False
44.874832,0.009442292,False
61.185375,0.0055108815,False
28.314344,0.0007314682,False
14.870547,0.0005618222,False
108.17311,0.017694429,False
193.92659,0.047119975,True
46.24063,0.005550638,False
88.46089,0.0044716746,False
188.86766,0.07525051,True
68.264404,0.011067644,False
52.40259,0.0083289,False
5.2061157,0.0,False
168.96436,0.06933415,True
62.334312,0.0067631006,False
74.61734,0.011274636,False
108.50479,0.028526425,True
55.240326,0.0053479373,False
113.62298,0.03462717,True
93.86707,0.012242496,True
23.705065,0.0008272864,False
75.56674,0.014762223,True
16.598162,0.0008378923,False
35.86425,0.0036317743,False
22.356703,0.0010263175,False
3.3889422,1.0691583e-06,False
20.68594,0.002026379,False
8.688032,0.00017951801,False
125.96339,0.056957662,True
112.23137,0.026132911,False
7.9192653,5.070679e-05,False
30.376411,0.003476642,False
13.8212185,0.0002897717,False
2.6159444,3.5692938e-07,False
94.80819,0.01875922,False
128.51752,0.032903075,True
69.781105,0.009303078,False
68.59527,0.015789136,False
46.6827,0.0068966746,False
11.401344,0.00061695836,False
39.38211,0.006356798,False
91.17655,0.06710827,True
69.20607,0.0073676854,False
87.09422,0.020622194,False
2.502906,1.7834827e-06,False
39.552826,0.010249853,False
71.9088,0.0072132796,False
56.030388,0.008317314,False
126.0186,0.028935596,False
109.70957,0.060041428,True
54.02634,0.006084338,False
28.719934,0.0009950325,False
126.05446,0.034178495,True
40.700367,0.007840335,False
4.667361,2.0032283e-05,False
166.77716,0.058142245,True
51.866234,0.009404689,False
79.089096,0.015025929,False
61.200222,0.017568156,False
64.09313,0.010485724,False
60.81146,0.008164853,False
46.062138,0.0047584325,False
40.76367,0.0046362802,False
9.428466,9.524077e-05,False
4.3782706,0.000102636404,False
14.748596,0.0015377328,False
87.24115,0.013328761,True
141.90997,0.026631474,True
16.828787,-3.180094e-05,False
4.440372,1.187902e-06,False
15.057559,7.156283e-05,False
119.30881,0.013664186,True
32.99622,0.0020650327,False
28.749352,0.0039980784,False
37.289455,0.0081052035,False
50.395752,0.008091003,False
157.1391,0.070067525,True
40.53244,0.0060450807,False
41.560238,0.008430146,False
150.83575,0.052427292,True
21.571177,0.00073517114,False
6.760013,-1.0194723e-05,False
103.75697,0.026038349,False
25.684818,0.004026465,False
28.458927,0.00042349473,False
117.976746,0.02124834,False
69.01489,0.013652459,False
30.481937,-0.00029395148,False
27.955603,0.00027224422,False
31.115494,0.0068732426,False
40.083717,0.010337412,False
0.9491155,0.0,False
328.13376,0.0664289,True
6.531478,0.00020044157,False
81.71129,0.0071097687,False
45.82917,0.0030471683,False
34.70052,0.0039908662,False
1.3170815,-2.3824396e-07,False
56.728737,0.014071442,False
12.871364,0.0007100627,False
34.235653,0.0036510602,False
32.191467,0.0058419593,False
63.02863,0.0074932575,False
65.09935,0.011921212,False
25.028803,-0.00013118982,False
46.819138,0.0094609335,False
123.200516,0.024454147,True
19.226194,0.0019433964,False
28.32501,0.0069051497,False
99.17043,0.030274808,True
32.03116,0.004556529,False
129.43951,0.029197752,True
142.04855,0.026617855,True
75.45684,0.009646416,False
253.81389,0.11354375,True
36.76596,0.003527671,False
26.53642,0.00060361624,False
18.225195,0.0004057046,False


==> new_results/losses/resnet-eps-4/scale_0.5_resnet-eps-4_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
52.36997,0.010283373,True
1.9364364,0.00021667348,False
39.863426,0.025902327,True
9.1816635,0.0012576776,False
13.181912,0.0033481875,False
1.9038736,0.00046789844,False
19.56679,0.0031052232,False
202.10323,0.070563585,True
273.19986,0.12742108,True
15.792212,0.002523738,False
0.35950744,1.6682025e-06,False
255.64047,0.07867473,True
0.8183957,7.6230266e-05,False
0.05596609,4.052934e-06,False
1.2549554,0.00018417765,False
20.190332,0.005329687,False
20.901375,0.003303864,False
30.240574,0.010512345,True
1.2205428,0.00022946915,False
110.079155,0.044337332,True
32.485786,0.0027661882,True
385.3214,0.14462751,True
0.45382348,9.769865e-06,False
6.734611,0.00068761315,False
79.95573,0.009958286,True
21.289375,0.002136834,False
1.9144734,0.00024969468,False
0.104770586,4.767964e-06,False
36.347633,0.00787325,False
3.7344675,0.00054862536,False
207.09991,0.07996002,True
131.49423,0.023387305,True
0.10502696,2.1455853e-06,False
264.65216,0.04218036,True
171.56299,0.08120993,True
1.2799597,0.00015410315,False
0.3052718,2.335728e-05,False
0.41146934,3.6704412e-05,False
2.2143083,0.0004376811,False
23.100655,0.0071138516,False
3.078623,0.0005437215,False
19.434475,0.004546365,False
0.6991295,0.00012764963,False
16.947226,0.0030571036,False
222.63713,0.14705181,False
2.1537864,0.00030953577,False
11.116419,0.0040235845,False
15.763951,0.0026421817,False
0.6200394,3.6820915e-05,False
104.33885,0.05135365,True
0.30359152,8.461502e-06,False
3.0918636,0.0004658543,False
27.266376,0.0036641415,False
0.7165779,5.95639e-07,False
128.47556,0.04538597,True
0.30450508,2.562406e-05,False
1.3767236,0.0002530589,False
144.23378,0.029988423,True
32.71088,0.006948903,False
1.6737567,0.00020172959,False
34.132397,0.007592026,False
13.6995735,0.0025944896,False
149.05382,0.07346441,True
57.48479,0.040823042,True
4.666263,0.0008653868,False
0.051534668,1.6688646e-06,False
6.467709,0.0012842584,False
0.05618824,2.9801158e-06,False
35.15713,0.014261913,True
8.714137,0.0015831441,False
2.1786094,0.00026886107,False
0.28339976,2.7768489e-05,False
3.4112518,0.00087718293,False
198.24881,0.06687719,True
1.1397794,0.000149403,False
0.16650207,1.0012023e-05,False
4.1747537,0.0006926989,False
294.2964,0.09377852,True
39.55973,0.0076120943,False
1.131103,9.1338065e-05,False
0.3687384,9.652256e-06,False
0.9669817,0.00012636842,False
26.959797,0.010318549,False
1.2370957,9.861379e-05,False
0.16859339,6.5557106e-06,False
77.628624,0.011396654,True
55.594475,0.022741519,True
0.99698937,0.0001403066,False
191.26268,0.052112103,True
36.4459,0.0026782379,True
0.0030975216,0.0,False
73.13113,0.03858602,True
30.166462,0.008525047,False
0.08941873,3.218498e-06,False
1.0971556,0.000147591,False
2.7786334,0.00036157062,False
1.3228399,6.581016e-05,False
8.239595,0.0010266723,False
0.0036431348,0.0,False
30.177853,0.0047532395,False
0.17314065,7.0326787e-06,False
139.14645,0.047379956,True
1.2820001,7.264817e-05,False
128.40552,0.030726388,True
3.247588,0.0016359254,False
5.320775,0.0012705335,False
21.713707,0.002936989,False
0.21521497,1.2872682e-05,False
44.87615,0.009121835,True
2.657738,0.0005191384,False
14.030035,0.0023919027,False
4.310571,0.000596188,False
0.29389563,3.0392926e-05,False
4.093028,0.0012118341,False
37.112495,0.005619444,False
89.84531,0.031601697,True
72.55233,0.01738184,True
1.838173,0.00068773795,False
2.1271896,0.00021257997,False
11.349603,0.0027920809,False
0.9232048,6.562332e-05,False
3.742992,0.0005395883,False
0.25959533,3.1704665e-05,False
0.79001147,0.00010076951,False
1.289257,0.00010549114,False
0.29148048,4.1595296e-05,False
13.668791,0.0046982747,False
0.016183482,4.768326e-07,False
0.2895355,2.705546e-05,False
0.77922183,1.7277605e-05,False
7.8981733,0.0011978047,False
149.93562,0.03784585,True
0.5523564,7.291863e-05,False
149.06001,0.06623894,True
0.39263624,1.108399e-05,False
0.29532212,1.716282e-05,False
5.884745,0.0008460693,False
0.9130524,0.00025252614,False
8.3066225,0.001543243,False
2.5637243,0.00014880765,False
3.150794,0.0007766031,False
0.20254977,1.799847e-05,False
0.266348,1.1917611e-05,False
0.032524172,5.9603553e-07,False
5.163076,0.00046926644,False
3.779722,0.00067677675,False
174.26746,0.0657998,True
8.711992,0.0021884562,False
5.210822,0.0014304859,False
96.93408,0.076488316,True
71.921616,0.0281742,True
507.73398,0.16771454,False
0.67633307,3.5733625e-05,False
17.106558,0.0038008671,False
19.262617,0.007956063,False
3.4442158,0.00043299724,False
0.1140202,6.913513e-06,False
0.31223506,1.2751989e-05,False
1.7378681,0.00017217896,False
9.370255,0.0020026108,False
0.017327424,1.1920838e-07,False
5.643705,0.00035225507,False
0.31308025,1.2154836e-05,False
0.537732,1.4180085e-05,False
60.546753,0.013933245,True
271.85492,0.11758524,True
0.06703897,7.6291362e-06,False
134.77568,0.0484062,True
44.669456,0.015564766,True
99.86395,0.025585875,True
15.033998,0.004468577,False
145.07909,0.0375949,True
52.89659,0.010893665,False
4.457422,0.00089077186,False
0.018796876,4.7683352e-07,False
99.52705,0.035151064,True
0.41147605,2.562278e-05,False
15.085474,0.0019403454,False
1.0078934,0.0001417331,False
134.50333,0.033578053,True
61.186756,0.013856865,True
21.170406,0.003764566,False
0.27951413,2.2404856e-05,False
1.7790712,0.00023771997,False
0.5274554,1.1438737e-05,False
3.5602171,0.0007230642,False
6.426839,0.0008415617,False
1.5247173,0.00020125834,False
0.13943969,2.2647e-06,False
0.46317554,3.610243e-05,False
214.40857,0.05151102,True
4.822469,0.00080745574,False
1.6566466,0.00033224327,False
4.1228724,0.00037189364,False
5.017887,0.00046520354,False
0.4233315,4.647416e-06,False
1.0102148,0.00023995736,False
1.2174946,0.0001794732,False
140.84113,0.043640792,True
208.12083,0.10765082,True
1.0741249,0.00010474713,False
1.9935827,0.00030498416,False
178.59293,0.050409853,True
126.525536,0.047306582,True
3.7231333,0.0010465193,False
8.906067,0.00214402,False
46.597576,0.013468228,False
0.050536316,1.5496516e-06,False
1.0544786,5.585875e-05,False
7.7271104,0.0010934351,False
1.1082247,0.00022687187,False
1.1882957,0.00016160833,False
1.213351,0.00015597884,False
322.1924,0.13354069,False
310.78052,0.09973824,True
0.107255995,8.9400055e-06,False
2.1979828,0.00021523959,False
0.28020284,9.534357e-06,False
4.3103046,0.0005636886,False
0.23124948,9.296506e-06,False
74.00064,0.019189276,True
2.359474,0.0002852336,False
36.61629,0.007265944,False
185.1909,0.06762612,True
0.016554257,9.536652e-07,False
10.015623,0.0020628804,False
0.80650926,6.419624e-05,False
2.0219514,0.00035827048,False
250.94052,0.13611397,True
1.460072,0.00053753506,False
18.098,0.0014198292,False
0.6748573,2.6692287e-05,False
27.286253,0.0056535564,False
25.202501,0.0049878974,False
71.75466,0.014664508,True
34.79668,0.005945448,False
1.1747812,8.146727e-05,False
180.74165,0.10493937,True
0.0039524636,0.0,False
0.47496057,4.075386e-05,False
71.32885,0.017371334,True
26.399864,0.01868418,False
0.24934886,1.32304995e-05,False
17.702587,0.0035972185,False
1.1533889,0.00018838397,False
54.438103,0.0098294765,True
19.094147,0.0038063629,False
151.8371,0.05486518,True
5.9067326,0.0011110897,False
167.18195,0.03749995,True
0.59442896,0.000115334726,False
2.500311,0.00024116552,False
31.012249,0.020581912,False
0.04218734,1.5496698e-06,False
49.157204,0.012648515,True
2.7287118,0.0002942225,False
0.2244195,9.773095e-06,False
1.2951643,0.00014641823,False
0.0673764,3.6953606e-06,False
0.065434724,1.1205146e-05,False
43.670105,0.029081888,True
8.876626,0.0012877621,False
67.85146,0.017889082,True
0.1406926,-1.4303805e-06,False
0.84729254,5.1689625e-05,False
12.287153,0.0035313219,False
0.45493528,6.9950824e-05,False
0.00032202614,0.0,False
1.6311214,0.00030126207,False
206.30074,0.07140595,True
8.339031,0.0011573061,False
0.4328682,6.363256e-05,False
1.2249881,0.0001396602,False
18.470371,0.0035265852,False
31.25169,0.008105151,False
39.523598,0.013760768,True
0.6523341,0.00014423882,False
0.009389445,0.0,False
108.660225,0.08466487,True
175.31049,0.058751076,True
215.3002,0.06311953,True
1.874479,7.394387e-05,False
165.33441,0.04332857,True
0.8636887,0.00010991562,False
0.19372438,1.3706725e-05,False
5.803415,0.0017222711,False
0.38863266,7.591554e-05,False
9.469281,0.0013311445,False
27.580736,0.010147773,False
261.34174,0.05172637,True
12.875071,0.0025967136,False
2.67879,0.00097021717,False
22.281881,0.0037310943,False
0.4757095,0.00011176549,False
7.4911103,0.0019756039,False
4.4971366,0.00057722256,False
0.28323853,2.2048276e-05,False
72.14165,0.025909454,True
0.01202421,5.960419e-07,False
2.4146142,0.0005699571,False
1.0150931,0.00028577028,False
5.402566e-05,0.0,False
6.989925,0.0016285563,False
4.221117,0.00049081165,False
2.725395,0.00050783553,False
0.30375618,1.0488249e-05,False
29.049902,0.008881692,False
29.870358,0.010273349,False
7.2013965,0.0016638269,False
1.496213,0.00021751772,False
8.003002,0.0014057131,False
0.31381938,2.2286287e-05,False
0.74564356,4.229165e-05,False
118.698395,0.026109561,True
1.5295322,0.0001533702,False
5.8525605,0.0019006012,False
71.60631,0.04501749,True
1.7647284,0.00017944002,False
4.0978785,0.00041163713,False
0.34447113,1.751988e-05,False
0.29622024,1.8235194e-05,False
4.5773344,0.0024054204,False
0.13502817,1.1919547e-06,False
33.95128,0.0047806613,False
0.5255641,9.77036e-06,False
25.08254,0.004655443,False
1.3792824,0.0002504493,False
1.4703807,0.00021844928,False
2.5348153,0.00041527255,False
91.44866,0.03688474,True
1.7011842,0.00013389788,False
0.1717319,1.6328515e-05,False
3.4443889,0.000509707,False
1.2345555,0.00015229697,False
0.058124345,4.8874244e-06,False
12.598045,0.0014058892,False
7.575492,0.0026119999,False
0.33058205,3.4799246e-05,False
0.5805704,0.000101041165,False
0.18602028,1.6804974e-05,False
1.0808498,0.00011084264,False
6.012491,0.0015291106,False
35.57797,0.003944274,True
0.38871357,5.4938486e-05,False
3.465334,0.00051562954,False
0.03622838,1.907305e-06,False
0.11994704,1.4303805e-06,False
0.06840883,6.556158e-06,False
0.021106496,1.1920838e-07,False
15.316654,0.0034530722,False
7.2233577,0.0014241487,False
0.06976758,2.2649128e-06,False
193.01663,0.08167654,True
7.9053946,0.0008012755,False
0.8588973,9.9720026e-05,False
4.3193207,0.00057807984,False
263.30063,0.066689044,True
14.353977,0.004145925,False
21.681929,0.008361157,False
0.27238467,3.6469428e-05,False
0.6057546,7.612008e-05,False
0.4039416,4.3851935e-05,False
3.8461409,0.00046664733,False
88.59869,0.017002888,True
0.12813058,2.2647728e-06,False
1.0584246,0.00012305356,False
0.26028222,7.031922e-06,False
1.6518674,8.9499285e-05,False
0.13099751,2.8606446e-06,False
133.15588,0.016432568,True
0.6331725,5.326027e-05,False
15.628871,0.0027660672,False
0.69050485,9.079953e-05,False
2.3359168,0.00049506954,False
69.06141,0.014751159,True
25.250664,0.0036364608,False
14.004261,0.0061653014,False
0.06093556,1.0728327e-06,False
62.62118,0.011982605,True
1.8450043,0.00021441642,False
46.31677,0.0074143633,False
1.4036754,0.00017491507,False
18.609022,0.007124463,False
4.8744617,0.002129743,False
79.00208,0.01224532,True
275.81674,0.05648485,True
117.10329,0.019882433,True
0.19966334,1.9905288e-05,False
0.08326909,8.940322e-06,False
4.4096828,0.00063128537,False
2.7391753,0.00033332082,False
6.632276,0.0015792018,False
0.20339851,1.7758604e-05,False
0.36126694,1.3109704e-05,False
7.2020707,0.0013084197,False
3.5648403,0.0006062214,False
1.8758906,0.0008528754,False
4.361852,0.0007268945,False
37.88591,0.01872563,False
41.653713,0.012682673,False
0.23286831,1.0726726e-05,False
0.77556026,9.777455e-05,False
66.96471,0.024468534,True
0.051238462,2.7417227e-06,False
0.07503879,1.788063e-06,False
7.3250566,0.0024127527,False
91.15709,0.01718451,True
18.175234,0.001410041,False
1.3253464,0.0003085353,False
1.783938,0.00026170793,False
254.16742,0.0850479,True
69.16324,0.018564805,True
2.0863652,0.0005824417,False
0.9827076,0.00015350309,False
7.9184656,0.0010691164,False
184.37971,0.03378269,True
1.5856555,0.00023578346,False
0.64069676,3.3238553e-05,False
1.5920793,0.00021973532,False
46.35564,0.0112807825,True
1.1391529,0.0001239162,False
42.96828,0.0060127266,False
151.02023,0.044907793,True
12.870555,0.0016285847,False
41.147285,0.010061927,True
92.17365,0.041454628,True
0.19706292,1.0727046e-05,False
0.11206486,2.0263979e-06,False
238.9132,0.08988774,True
0.009257043,0.0,False
0.3196991,-5.9584563e-06,False
1.546341,0.00016860047,False
26.767233,0.020001428,False
12.87017,0.0013188226,False
2.4379334,0.00025811465,False
9.767348,0.0014789999,False
5.3311048,0.0010124068,False
0.8409111,8.5732085e-05,False
1.5143435,0.00020596897,False
0.1649032,1.2396238e-05,False
8.828292,0.0013521714,False
17.797209,0.0043936064,False
0.83216035,9.126941e-05,False
11.41637,0.0011811089,False
233.94833,0.07175259,True
0.2399098,5.470615e-05,False
3.3672473,0.000677004,False
0.17920452,1.2872391e-05,False
0.027866505,8.34455e-07,False
0.1840641,1.0012649e-05,False
0.3069734,1.8472972e-05,False
75.64792,0.017647013,True
4.4593124,0.00094946753,False
1.2487069,0.00018834637,False
0.13955306,2.1813117e-05,False
0.04881016,1.4304642e-06,False
1.2503774,0.00025134126,False
0.8225607,0.00015885523,False
237.28073,0.043120384,True
0.6056101,5.5631564e-05,False
0.57801604,0.00010209816,False
13.969885,0.001878662,False
4.163093,0.001039813,False
0.098627396,2.5032277e-06,False
78.26227,0.02182886,True
0.7779995,0.000101960904,False
30.489784,0.0093103945,True
5.087493,0.0010127043,False
15.960928,0.0018264931,False
20.156487,0.004285654,False
2.1386826,0.00042422046,False
0.0520789,1.6688609e-06,False
38.989395,0.011341993,False
0.13343859,3.6952042e-06,False
0.10036151,1.4184887e-05,False
0.44653648,3.0629497e-05,False
0.47850427,7.031055e-05,False
11.103277,0.003980851,False
39.001255,0.006829977,False
16.247475,0.0034632254,False
0.3323762,6.911898e-06,False
2.1467156,0.00025044184,False
3.2320487,0.0004895977,False
1.9172344,0.00028936658,False
0.89627606,5.539041e-05,False
1.4525373,0.0001466258,False
2.0044343,0.00033995043,False
73.71305,0.017745756,True
18.41218,0.0030440986,False
376.16315,0.08496493,True
0.5281384,6.48259e-05,False
0.4511173,2.013822e-05,False
28.848604,0.0072238427,False
47.289608,0.011415441,True
0.0021255582,0.0,False
0.07380126,4.052901e-06,False
0.0048606656,0.0,False
0.94633555,0.00014537585,False
0.40041444,9.533833e-07,False
487.9203,0.12155652,True
0.4156027,3.8255122e-05,False
0.09718023,5.0063536e-06,False
16.851992,0.0026726518,False
0.14067566,9.29743e-06,False
66.918175,0.0067799427,True
1.1660361,0.00013130391,False
109.90418,0.035957992,True
97.70786,0.02254115,True
0.43906325,3.2175973e-05,False
0.17543724,2.6580907e-05,False
0.51522946,4.1705032e-05,False
30.517578,0.009944953,False
27.018354,0.00352199,False
0.215082,2.5744506e-05,False
1.2559428,0.00011898263,False
1.4290261,0.00014684472,False
0.027168922,2.3841585e-07,False
0.35988683,6.316637e-06,False
0.6942572,0.00014234701,False
174.04243,0.06422365,True
26.498827,0.009701632,False
0.23462215,3.1584466e-05,False
2.2366447,0.00030948757,False
0.042950217,3.4569748e-06,False
7.4403467,0.0010477193,False
0.030432843,1.6689046e-06,False
2.6819906,0.000727159,False
7.0616355,0.002002244,False
5.0073028,0.00078903185,False
0.65874237,9.0779096e-05,False
152.71922,0.030079082,True
114.28593,0.024661258,True
2.6275628,0.0003215128,False
48.81424,0.011107866,True
2.8255515,0.00059592794,False
1.7135774,0.00024543528,False
0.016482966,5.960419e-07,False
4.168307,0.0006687315,False
0.3131623,2.693414e-05,False
20.566837,0.004121041,False
290.36688,0.10643333,True
7.845654,0.0015269495,False
2.8184938,0.00027698325,False
0.095863216,7.3905503e-06,False
10.158633,0.0031216312,False
2.2388856,0.0002570753,False
0.7224163,9.768753e-05,False
0.045002747,2.1457126e-06,False
325.03137,0.068507195,True
0.027470212,5.9603735e-07,False
20.4188,0.008162584,False
186.37393,0.037407294,True
0.7204364,-9.529176e-07,False
0.06680394,6.9138914e-06,False
7.001966,0.00087118614,False
1.4829652,0.0001626662,False
5.135178,0.00053960946,False
3.8850343,0.00063386327,False
0.85934436,0.0001288231,False
0.86921257,0.00015843927,False
2.777351,0.00060732244,False
3.2630959,0.00044684228,False
56.764534,0.01985754,True
0.89947915,0.00017459271,False
255.97365,0.14880037,True
81.82988,0.01461019,True
68.42383,0.014832646,True
2.4897945,0.00051959255,False
311.20493,0.12282902,True
106.83889,0.012643822,True
191.44946,0.055410117,True
86.80227,0.009225361,True
1.121045,0.000110641646,False
0.3018606,3.9327715e-06,False
105.10243,0.022333056,True
146.22462,0.0406809,True
14.94283,0.004753394,False
1.7627614,0.00024033332,False
0.06996513,7.390525e-06,False
0.28440076,2.347921e-05,False
5.6364946,0.00057208166,False
1.2795587,8.324819e-05,False
0.783008,2.5606249e-05,False
23.535748,0.006016463,False
64.473236,0.011189148,True
0.4163435,9.652722e-06,False
0.30011883,1.5732221e-05,False
48.331974,0.021982357,True
0.47701973,3.7528807e-05,False
1.9506243,0.0007573087,False
11.004553,0.004404204,False
67.44435,0.009779811,True
0.23934868,6.0781895e-06,False
8.128441,0.0019056471,False
15.553959,0.0065204687,False
88.5019,0.023410663,True
0.024363847,3.099396e-06,False
269.20227,0.11053282,False
0.17419912,1.4422905e-05,False
6.080612,0.0010939487,False
201.4382,0.03386146,True
0.39193928,7.651643e-05,False
7.3108354,0.00062499335,False
51.80472,0.007716138,False
0.025672622,2.3841476e-06,False
256.7189,0.061463177,True
168.28366,0.023670569,True
88.888985,0.017467394,True
1.6847765,0.00017702836,False
207.08356,0.07187697,True
12.52679,0.0018279552,False
2.6866565,0.00054902374,False
2.1924233,0.00037951162,False
186.40146,0.04803291,True
0.98181486,0.00018148992,False
5.8700924,0.0011539042,False
8.46211,0.0011128164,False
103.93748,0.028372824,True
0.044856504,2.264911e-06,False
15.552269,0.002905108,False
1.8348335,0.00023529946,False
135.67424,0.04397817,True
2.6509225,0.0004908289,False
0.056201577,2.7417427e-06,False
1.4989524,0.000184312,False
70.09331,0.0113566965,True
101.51029,0.041229784,True
0.49339134,3.133985e-05,False
227.52737,0.10019922,True
0.4790607,7.3527655e-05,False
0.11089416,1.3708042e-05,False
3.0739598,0.00055474136,False
9.514689,0.0029472578,False
254.40198,0.046942234,True
1.0434365,0.00014174369,False
0.52792704,1.1915399e-06,False
285.0031,0.13523436,True
47.66847,0.009295411,False
101.6452,0.03954067,True
1.7898006,0.00024614576,False
0.17415462,1.3111276e-06,False
0.44269702,2.9190676e-05,False
0.08873135,2.3840912e-06,False
0.35164914,1.4418649e-05,False
5.115732,0.0016084244,False
0.12375876,1.6091908e-05,False
1.9757646,0.0004921658,False
0.33828294,3.5751145e-07,False
0.5206852,3.562795e-05,False
160.65631,0.14345005,True
2.0411108,0.00024289964,False
0.009220649,0.0,False
0.42342445,3.7772203e-05,False
46.405193,0.0065389574,True
4.705979,0.00055298815,False
13.824017,0.0026195291,False
0.12875882,6.9135276e-06,False
7.6800356,0.00088062277,False
0.2885671,2.6220805e-05,False
42.051163,0.013287101,True
0.243401,2.932061e-05,False
0.023125207,8.3445593e-07,False
0.29681385,3.7181366e-05,False
0.5052723,7.4589654e-05,False
2.3399792,0.00018211617,False
3.097051,0.00051242416,False
266.40176,0.0991748,False
3.323539,0.0008204903,False
0.19424629,9.8926685e-06,False
0.7084055,5.361729e-05,False
4.762555,0.00059273187,False
73.33487,0.011079967,False
246.85999,0.15942687,True
2.579543,0.0004119142,False
2.412755,0.00036153034,False
0.569553,1.0364456e-05,False
0.19801936,1.6091508e-05,False
224.70407,0.13130552,True
223.6574,0.05010523,True
0.092809856,1.8237704e-05,False
132.41425,0.02165918,True
1.3154953,0.000623141,False
0.07453564,3.3376746e-06,False
49.843166,0.016288262,True
22.025923,0.0020935647,False
0.24165234,1.5256126e-05,False
0.61573243,5.027844e-05,False
3.8809428,0.0004679223,False
0.67310613,5.776499e-05,False
0.02246945,1.1920838e-07,False
0.1885246,1.5495512e-05,False
0.5652695,0.00018276647,False
6.993949,0.0010085003,False
1.9259369,0.00025281846,False
4.8917828,0.0012331628,False
2.7743804,0.0008021032,False
28.04223,0.008627988,False
1.241831,0.00015065935,False
0.3531285,1.2276214e-05,False
133.93027,0.04061088,True
51.2173,0.030239064,True
14.283527,0.003054589,False
19.157598,0.0035311617,False
24.392515,0.005112754,False
22.719606,0.0073231254,False
0.9098569,0.00015944452,False
7.0746727,0.0010820935,False
52.427746,0.008152448,True
0.4886701,5.575677e-05,False
30.237268,0.010083828,True
24.67856,0.0029524527,False
13.738513,0.0030779578,False
212.48453,0.07165423,True
2.9276776,0.00023566955,False
2.5245664,0.000373911,False
2.7680078,0.00053467206,False
155.1026,0.03667438,True
3.9824822,0.00050533935,False
0.6672739,4.1215273e-05,False
3.6734357,0.0004682117,False
237.8089,0.17685354,False
12.274951,0.0019715028,False
122.05982,0.032810956,True
158.8331,0.057302177,True
5.215676,0.0011991551,False
0.44329107,1.1081516e-05,False
0.08013724,4.8873044e-06,False
0.45573476,6.184672e-05,False
0.1361766,6.4369233e-06,False
0.11708049,5.721573e-06,False
19.189388,0.0026605967,False
22.276693,0.0023841616,False
9.0611105,0.0018348936,False
91.36107,0.02184876,True
0.16351876,1.2992095e-05,False
167.23508,0.04536587,True
12.455429,0.00196529,False
5.825451,0.0012156661,False
0.3256272,1.20378245e-05,False
0.00066893006,0.0,False
3.779104,0.0003589196,False
5.6278877,0.002951425,False
2.0423334,0.00050930213,False
11.810279,0.0030679563,False
6.0978928,0.0009969198,False
187.0033,0.05666715,True
13.905215,0.0020083776,False
3.0753098,0.0004548682,False
89.95061,0.015343361,True
33.873455,0.0071035083,False
186.44846,0.03906119,True
0.18739273,3.456429e-06,False
5.849369,0.0013788873,False
34.09998,0.016406864,True
1.849414,0.0002116788,False
0.5400581,1.21565245e-05,False
4.278357,0.00061375415,False
66.93574,0.026661634,True
0.7606378,7.073791e-05,False
47.408577,0.010153618,False
76.86525,0.012934506,True
0.89585215,0.00024756207,False
2.1273792,0.00024952542,False
0.2328574,3.933077e-06,False
0.77787703,4.383363e-05,False
236.78624,0.06787866,True
0.29680908,2.9793475e-05,False
0.2646027,1.7282146e-05,False
156.05902,0.03420064,True
6.692703,0.00080684945,False
1.5062778,0.00013343501,False
0.22140026,-2.9797957e-06,False
0.014032322,2.3841676e-07,False
9.07277,0.002243599,False
0.012775295,4.7683443e-07,False
2.5376887,0.0003977751,False
1.6510469,0.00026250444,False
0.8242732,0.000109925924,False
99.94578,0.03634792,True
75.215515,0.0056431442,True
3.9892347,0.00096184737,False
3.4994338,0.0011403605,False
14.53271,0.0022797529,False
42.81063,0.008704912,True
103.19088,0.041080713,True
32.041294,0.009094954,False
0.6172963,6.184401e-05,False
2.092739,0.00032155053,False
4.2302084,0.00038688583,False
8.444491,0.0013230788,False
0.023371115,2.5033678e-06,False
26.957306,0.010758072,True
0.054564755,1.9072868e-06,False
0.23458104,2.4195484e-05,False
0.03232629,1.549688e-06,False
1.6033618,0.00024087343,False
2.3890188,0.0003376156,False
8.442965,0.001961091,False
0.93552166,6.583892e-05,False
4.632426,0.001108842,False
10.056538,0.0014606658,False
1.4265577,0.00019927917,False
0.016976265,2.3841676e-07,False
0.051016923,5.0066665e-06,False
455.49603,0.12078905,True
13.378988,0.00174582,False
231.02826,0.06132695,True
0.46725872,0.00011188758,False
0.32712623,2.2166816e-05,False
93.63705,0.028614998,True
0.40215594,2.597482e-05,False
4.204157,0.00076345913,False
27.171648,0.007921971,False
5.005328,0.00061267614,False
53.06752,0.012918018,True
7.9229145,0.0010048021,False
34.49137,0.022870373,True
0.03618494,2.9801704e-06,False
0.030221839,8.344532e-07,False
0.10053483,3.6951242e-06,False
1.0717117,0.00011838862,False
13.921668,0.0031142384,False
0.48068714,4.1946972e-05,False
0.3929149,8.114736e-05,False
1.5931156,0.00019416725,False
3.6513867,0.0003198958,False
20.943693,0.00442457,False
2.2882664,0.0002262831,False
44.07757,0.0054324176,False
0.014245831,0.0,False
1.1907153,0.00010393211,False
29.73556,0.009907469,True
253.91096,0.123488426,True
1.1458292,0.0001464485,False
147.05222,0.035755143,True
0.13407426,3.9334845e-06,False
9.354972,0.0022976245,False
271.13724,0.1431253,True
18.68322,0.00496207,False
1.7308911,0.0003542723,False
214.86115,0.10034686,False
0.46450204,2.8359063e-05,False
0.06814142,2.2648892e-06,False
2.9522965,0.000374394,False
4.2802963,0.0011924356,False
7.312913,0.0011247573,False
0.03276549,3.4569857e-06,False
120.723,0.02314204,True
48.07684,0.0107917,True
0.25938988,1.0487987e-05,False
0.72667235,8.468033e-05,False
2.1597183,0.00038908375,False
2.6318388,0.0003486619,False
192.72092,0.04258564,True
2.3815687,0.0004650331,False
222.57974,0.06472212,True
0.15663743,6.794282e-06,False
0.122211374,1.5853046e-05,False
1.1954786,0.00020397536,False
121.587166,0.03387414,True
0.72240007,7.623999e-05,False
92.2323,0.030472465,True
20.867615,0.0065871514,False
0.6639547,7.125479e-05,False
11.3355,0.003798876,False
1.5780201,0.00014742278,False
6.4474945,0.0013122661,False
2.963265,0.00029102084,False
0.74972516,8.959626e-05,False
0.9063627,8.729455e-05,False
0.3258141,8.222967e-06,False
70.75518,0.012475919,True
199.66165,0.07279271,True
1.2553078,0.00014084694,False
124.70034,0.046214417,True
1.7608774e-06,0.0,False
0.33189267,9.295822e-06,False
0.07520445,1.7284241e-05,False
260.79532,0.11126763,True
0.30045927,3.0508294e-05,False
0.3848065,3.968409e-05,False
5.8806615,0.0013772976,False
0.80157715,7.991702e-05,False
82.947624,0.029877499,True
275.76822,0.09848392,True
82.18066,0.012772422,True
1.0841503,0.00014736387,False
0.22124171,4.5291235e-06,False
51.26,0.0094517805,True
6.449037,0.00042567588,False
34.400455,0.0066625215,False
0.015531202,3.5762514e-07,False
0.21211779,9.773503e-06,False
0.12339169,2.1455926e-06,False
1.8937752,0.00027780153,False
0.07266802,2.5032496e-06,False
8.3364315,0.0009687366,False
7.2796445,0.00153918,False
102.54158,0.046761602,True
0.012027072,0.0,False
122.29205,0.031135984,True
32.549538,0.0066392794,False
0.01961432,9.536652e-07,False
0.016305774,4.768326e-07,False
0.50089055,4.7906477e-05,False
103.18773,0.054147303,True
129.62169,0.028322905,True
2.9160206,0.0006357026,False
33.479107,0.008075716,False
16.58078,0.0033360329,False
3.8162746,0.00040099118,False
0.019964866,1.1920838e-07,False
24.540678,0.004232238,False
228.93703,0.044404298,True
0.40913147,3.2179232e-05,False
12.199984,0.0023580855,False
0.16558504,1.799807e-05,False
258.3205,0.07441193,True
20.54459,0.004019538,False
4.4147305,0.0011783927,False
1.2419899,0.000114740105,False
226.45372,0.08761975,True
136.73862,0.03680685,True
0.17506935,-2.3839675e-07,False
53.411125,0.008844577,True
0.6862282,7.02946e-05,False
0.094293684,3.6952988e-06,False
10.315259,0.0020104619,False
284.6968,0.069574684,True
0.2585411,1.4898804e-05,False
1.7974207,0.00025274034,False
0.11044084,4.05273e-06,False
6.7431006,0.0017099492,False
16.590912,0.0049874242,False
0.00100119,0.0,False
310.9818,0.077764034,True
0.006534806,0.0,False
0.28323883,1.19177275e-05,False
0.013457333,0.0,False
2.6361709,0.000677797,False
0.18464349,2.026325e-06,False
0.6055635,5.1223324e-06,False
48.132847,0.009790242,False
2.5371885,0.0006801549,False
28.015217,0.0023483299,False
0.02421872,1.4304878e-06,False
2.2431517,0.00015165936,False
2.2483518,0.00058755744,False
85.70097,0.027136773,True
0.95284,0.00012835686,False
9.562967,0.0017440254,False
6.1018057,0.004090241,False
0.13918862,6.0791353e-06,False
5.478765,0.0011810698,False
0.22987063,2.4433757e-05,False
374.95837,0.052577913,True
1.2299228,0.00042693748,False
19.127647,0.006402349,False
0.9583499,0.00011327682,False
26.58886,0.006797325,False
129.41597,0.0413664,True
142.76265,0.06542897,True
12.114828,0.0024897582,False
0.35955045,2.1928863e-05,False
10.646725,0.00223077,False
0.57335085,6.243534e-05,False
0.016015382,2.2649565e-06,False
25.767197,0.0047700256,False
0.6914233,0.00019642577,False
1.417572,0.00018007564,False
2.3616323,0.00016898208,False
0.85364044,7.565395e-05,False
0.95392346,0.000103717204,False
0.54818517,8.113746e-05,False
0.8069858,0.00020048849,False
23.815495,0.0043569785,False
0.46636096,2.7049071e-05,False
0.6928894,0.00010471232,False
31.402298,0.0030115284,False
0.2635001,2.8841518e-05,False
1.8092773,0.0002773815,False
2.9126005,0.00035409583,False
3.9202597,0.0006936083,False
1.0526974,0.00030020816,False
33.015884,0.0068788473,False
1.4389421,0.00026634207,False
18.474285,0.0070335204,False
98.25695,0.025325626,True
13.77669,0.002037568,False
9.861945,0.0024464368,False
0.33615533,4.1355583e-05,False
0.13892968,6.317481e-06,False
0.13310042,9.535754e-06,False
246.16197,0.14123976,True
182.81392,0.0585867,True
338.66492,0.0970006,True
29.254196,0.0068938024,False
0.401556,5.7441415e-05,False
1.1686102,0.00035644812,False
278.79272,0.1417169,True
0.1277172,7.509516e-06,False
2.2039623,0.00091472885,False
15.217893,0.0022791587,False
0.38601917,3.1344345e-05,False
0.0024314772,0.0,False
0.27318448,4.481121e-05,False
5.0261507,0.0012566177,False
22.217663,0.0033769393,False
287.03372,0.11484301,False
0.0020013559,0.0,False
4.2228136,0.0012656823,False
0.21520656,1.2277254e-05,False
43.00967,0.007904846,False
2.1699076,0.00034889125,False
8.596638,0.0015823487,False
58.138817,0.01572489,True
45.806644,0.008391824,False
0.9833131,0.00017972977,False
3.1525776,0.00072774244,False
1.3404387,0.00018772634,False
1.8197157,0.000293051,False
2.5116944,0.00037753116,False
325.69135,0.08063644,True
179.38982,0.03876157,True
8.50762,0.0009743627,False
449.01633,0.098366976,True
42.81472,0.014601961,True
0.8160739,0.00024558097,False
3.1201217,0.00021968735,False
0.15119928,6.07907e-06,False
108.13782,0.020048775,True
178.17998,0.11208388,True
13.3452635,0.0015266202,False
4.304963,0.0007741498,False
0.045437604,3.576206e-07,False
16.608173,0.00464301,False
70.697945,0.013994612,True
39.96167,0.0052696317,False
3.8580072,0.00036761863,False
19.864594,0.0027457383,False
2.7768233,0.00053540803,False
19.776325,0.0035750344,False
5.15043,0.0006979145,False
1.9637222,0.00030202605,False
8.303461,0.0010711355,False
0.36600178,4.2547894e-05,False
0.4498765,3.4911063e-05,False
11.55333,0.0028917817,False
1.9705931,0.00034359877,False
19.819742,0.0041944887,False
0.005047498,0.0,False
0.29781052,2.0617008e-05,False
0.05171639,3.5761877e-07,False
2.939924,0.00051620905,False
1.4902421,0.00023657351,False
7.0479937,0.00094023487,False
0.469399,3.6463287e-05,False
0.52808386,6.088725e-05,False
212.57008,0.022974223,True
181.75166,0.07534945,True
0.35299364,5.506107e-05,False
2.038513,0.00055802823,False
0.60768986,2.4303503e-05,False
52.251404,0.012354702,True
96.246254,0.022361852,True
0.123834886,1.6687627e-06,False
0.13139865,3.6952188e-06,False
6.2226043,0.0016591102,False
0.43275812,2.9075105e-05,False
0.6821265,5.932263e-05,False
0.19410607,1.1084732e-05,False
0.063812375,6.556187e-06,False
2.2839866,0.00025144685,False
127.49342,0.026778936,True
0.5661689,8.207845e-05,False
12.347824,0.0064177047,False
30.046284,0.0056945905,False
1.3026373,0.00023160002,False
6.294208,0.001511991,False
84.29325,0.05930409,True
6.7041,0.00083854,False
20.311535,0.005894374,False
36.518543,0.006595157,False
243.98294,0.10627514,False
0.57515234,1.0246062e-05,False
0.67076266,6.492779e-05,False
1.9969989,0.00020660646,False
0.061903935,1.4065969e-05,False
25.711872,0.0070565045,False
7.0546455,0.001364213,False
0.4712309,1.7399376e-05,False
0.7425322,2.6557129e-05,False
142.79893,0.06328566,True
2.3310502,0.00024629047,False
91.3947,0.014439523,True
23.417986,0.0029218644,False
109.804855,0.019697517,True
2.283769,0.00060275616,False
33.907757,0.008045733,True
5.4914412,0.0011181487,False
0.8797176,0.00014589215,False
23.123743,0.004045889,False
0.020968223,1.7881139e-06,False
0.0027966509,0.0,False
230.74315,0.0697006,True
0.49141908,7.2453346e-05,False
7.1171823,0.0011026347,False
0.2938125,1.00111065e-05,False
17.274796,0.008320918,False
1.2056403,7.194246e-05,False
4.4777727,0.0012584068,False
0.21040778,8.104937e-06,False
11.755785,0.0021795025,False
0.48402643,7.304849e-05,False
30.236998,0.007904928,False
8.257012,0.0008976767,False
81.26033,0.016190737,True
0.058136724,1.1920565e-07,False
0.14440954,2.8726346e-05,False
17.436304,0.0050794417,False
291.81357,0.07839352,True
11.650066,0.0020226315,False
0.17161593,1.5376128e-05,False
17.836174,0.0030385423,False
1.0153456,0.00010065414,False
0.38163692,2.8004346e-05,False
1.2611563,0.0001710353,False
24.413916,0.004287146,False
114.176544,0.033739492,True
2.911717,0.00034996937,False
35.758957,0.009166084,True
1.0047089,8.953002e-05,False
0.06454845,1.7880739e-06,False
0.62344134,6.790197e-05,False
3.2901583,0.00051534316,False
1.1052954,0.0001967753,False
26.829802,0.004645223,False
34.3974,0.008203298,True
0.6197462,5.6353107e-05,False
3.7132182,0.000580329,False
0.9028685,0.000117613235,False
227.71,0.02881454,True
16.358208,0.0029990152,False
326.8714,0.084668934,True
114.796936,0.028440088,True
85.27966,0.018360682,True
1.5434461,0.0002653025,False
53.718662,0.010150645,True
0.14708526,9.7742595e-06,False
2.5057616,0.0003722983,False
9.481463,0.0026073372,False
3.0183284,0.00036724564,False
0.025753487,3.576224e-07,False
2.223597,0.00024878886,False
0.02476891,4.768308e-07,False
0.8558538,8.75158e-05,False
78.98061,0.016931891,True
2.9950955,0.00018766313,False
0.19404666,1.5614336e-05,False
37.533398,0.008365482,False
20.657236,0.0031252913,False
40.65955,0.010578141,True
33.978703,0.01412227,False
0.81480443,6.635097e-05,False
237.6958,0.09482437,True
0.71838164,5.2074436e-05,False
0.832422,0.00011720252,False
9.727918,0.0030605122,False
51.934483,0.012476131,False
1.3320408,0.00013610232,False
0.41335136,8.925662e-05,False
0.43353623,5.3504977e-05,False
2.8609343,0.00025237002,False
0.9698131,0.00017471553,False
45.906796,0.006249696,False
1.3744265,0.00019839662,False
96.81899,0.052784383,True
51.267647,0.01357463,True
318.50916,0.10638106,True
8.166911,0.0012747976,False
99.68152,0.028225616,True
0.21106258,7.747207e-06,False
9.541662,0.0029107956,False
11.32678,0.0014707316,False
110.734726,0.021383338,True
226.36746,0.09661025,True
4.037345,0.0010855976,False
407.62463,0.12524498,True
4.1259875,0.0006551221,False
0.23059997,5.125432e-06,False
5.8577604,0.00072553847,False
0.08747399,5.4833654e-06,False
0.8877318,9.563344e-05,False
0.08223498,9.893622e-06,False
0.8529902,0.00010632665,False
5.1577644,0.000931283,False
1.6759403,0.0001652732,False
0.16623476,6.0786842e-06,False
1.2467524,0.00042702782,False
78.60986,0.0215123,True
1.1266447,0.00011215976,False
10.820867,0.003099111,False
9.304553,0.0008717794,False
127.73914,0.052779466,True
10.417181,0.0018602377,False
15.376055,0.0048493557,False
0.0031267386,0.0,False
0.65531355,0.0001193409,False
6.8688464,0.0021389332,False
7.059811,0.00077351555,False
2.958206,0.0003376929,False
3.343026,0.00065036444,False
1.1028805,0.00027465698,False
1.8705046,0.00035218848,False
22.114002,0.0054141413,False
5.2102747,0.0010198574,False
1.4852971,0.00043865398,False
0.00783978,0.0,False
1.4091978,0.0002633445,False
166.10019,0.052300632,True
3.12943,0.0007072813,False
0.29504204,1.9189625e-05,False
227.21162,0.038915977,True
106.10319,0.021077245,True
307.63333,0.1301024,True
0.4927009,2.3949426e-05,False
18.185928,0.0027293153,False
0.21502776,7.986106e-06,False
14.052975,0.0037273606,False
107.21852,0.030863702,True
0.45889574,5.957845e-07,False
0.16543935,1.1800388e-05,False
56.56671,0.019641645,True
12.301306,0.0023821238,False
10.285451,0.0022412287,False
5.7252564,0.001716543,False
18.357527,0.003045571,False
0.36584,1.0725576e-05,False
49.231842,0.011417463,True
0.85766804,6.8347086e-05,False
3.6209948,0.00049492996,False
1.8887725,0.00019261963,False
3.9054518,0.0008357954,False
123.106026,0.02817583,True
27.285614,0.004897058,False
115.53902,0.053265765,True
0.074907854,2.3840767e-07,False
132.64671,0.10298559,True
0.08431146,2.2648892e-06,False
6.214512,0.0021938048,False
0.18694589,9.535652e-07,False
0.23331016,-2.0261214e-06,False
43.48372,0.010530684,True
0.032189302,2.1457126e-06,False
2.6663811,0.0006364535,False
83.585075,0.021610267,True
204.63165,0.11942017,True
303.43686,0.17882097,True
12.221106,0.0026072124,False
1.7389976,0.00023895223,False
7.324883,0.0012275912,False
0.53389585,2.8242473e-05,False
4.6596365,0.00048229052,False
0.1163193,4.0528175e-06,False
2.3844767,0.0003407984,False
304.53757,0.06232685,True
3.8844988,0.00055342447,False
282.60617,0.14772886,True
1.7594895,0.00017154624,False
21.17832,0.008279832,False
2.186671,0.00050168135,False
0.8544488,7.75322e-05,False
340.418,0.24765468,True
1.1755544,0.00016231829,False
0.20081508,7.628041e-06,False
0.5473918,6.1960134e-05,False
0.014364061,3.5762514e-07,False
224.82413,0.04365003,True
15.636778,0.0030750465,False
4.1301694,0.0009050607,False
5.582297,0.00079228496,False
0.064692706,1.1920456e-06,False
0.5074238,5.123415e-05,False
0.20812719,4.0525483e-06,False
0.5671605,0.00013011016,False
0.04393126,2.0265015e-06,False
13.887062,0.0029555336,False
3.8746703,0.0004794614,False
1.8404983,0.00022360426,False
1.8118151,0.00026178546,False
1.1728156,0.00016079878,False
1.688125,0.00029110652,False
27.22181,0.0057577435,False
5.098927,0.0007416052,False
143.95316,0.03198649,True
81.90366,0.021839954,True
0.1653277,1.06081425e-05,False
0.10820476,4.887159e-06,False
24.322546,0.0036134366,False
0.5628255,9.637559e-05,False
0.13164899,5.8405276e-06,False
46.06689,0.007687345,True
55.915302,0.025084734,True
28.349028,0.0047245435,False
0.7329072,0.00013056415,False
7.67288,0.000894906,False
0.121610925,2.8607756e-06,False
9.415142,0.0024043382,False
7.355882,0.0010858309,False
0.10458035,3.218367e-06,False
0.42850402,3.4670287e-05,False
1.9345572,0.0002763999,False
51.97638,0.011685293,True
1.1512783,4.037982e-05,False
4.43411,0.0011181827,False
281.4972,0.055242777,True
109.149284,0.015523717,True
214.39435,0.098115206,True
0.28217685,1.692398e-05,False
2.214912,0.000575728,False
3.342759,0.0006144177,False
108.15487,0.023681521,True
217.4292,0.026344553,True
8.2218275,0.0011910684,False
22.775692,0.005503528,False
405.93655,0.116081595,True
450.02362,0.13044775,True
3.9824553,0.0007671467,False
1.9769944,0.0003712871,False
1.464368,0.00020717888,False
8.035228,0.0011706837,False
0.07796049,5.840957e-06,False
35.67466,0.006950151,False
292.82153,0.14430678,True
12.746641,0.0058235815,False
2.6453936,0.00039576867,False
4.455176,0.0005892897,False
161.43578,0.035018325,True
0.6816959,9.434711e-05,False
0.040784873,3.8146209e-06,False
3.8637128,0.0023453436,False
0.2990369,3.217919e-05,False
0.00028795973,0.0,False
1.6285725,0.00027947268,False
240.27098,0.11350489,True
0.014460573,2.3841721e-07,False
0.011115916,0.0,False
185.8002,0.084519446,True
0.80222934,0.00017104333,False
0.28126332,2.56231e-05,False
16.887535,0.006345909,False
9.67108,0.0026217764,False
0.8115451,0.00017627043,False
3.7660367,0.0015755747,False
2.264532,0.00028554373,False
47.2006,0.009804234,True
0.2044058,5.9594895e-06,False
0.11672149,1.4184712e-05,False
2.582033,0.0004573079,False
7.3882923,0.002146345,False
1.1792828,0.0001994716,False
9.295494,0.00262021,False
3.37603,0.00065438636,False
146.89027,0.044924796,True
46.925682,0.0069434196,False
41.036015,0.015732221,True
1.1593658,0.00021272589,False
1.7111584,0.00033177296,False
74.58467,0.016005911,True
15.098771,0.0028676298,False
9.541769,0.0018608365,False
2.6551626,0.00032996666,False
4.120669,0.0007126527,False
10.10771,0.0026909318,False
93.46397,0.02909857,True
2.8427126,0.0002376493,False
17.919783,0.0044040177,False
0.03873567,1.192062e-06,False
0.23066728,2.26454e-06,False
5.2160254,0.0013382668,False
0.78811914,0.00016007171,False
6.601351,0.00086320285,False
3.7762063,0.00038400642,False
10.197462,0.0017257538,False
0.9203005,0.00024214282,False
8.670448,0.0028210916,False
347.9167,0.11322093,True
2.7865808,0.0007123966,False
0.80450463,0.00013783976,False
267.76306,0.11861318,True
2.89986,0.00072917575,False
2.7237754,0.00078981114,False
91.412926,0.027894162,True
261.44543,0.09720683,True
1.2639956,0.000107735046,False
8.613641,0.0011563986,False
23.839075,0.007518314,False
0.00079958746,0.0,False
1.639436,0.0002637033,False
30.125784,0.0049945787,True
1.0051594,0.00010302098,False
0.6769605,0.000107596425,False
9.432394,0.000740923,False
192.70175,0.040293574,True
1.0606515,8.732494e-05,False
3.2906668,0.00065512676,False
1.1413182,9.872479e-05,False
5.8090715,0.0022932272,False
2.314052,0.00040232833,False
0.3323965,1.5254045e-05,False
40.959827,0.013014823,False
0.4166693,5.1477255e-05,False
3.4147964,0.00045819394,False
1.0729766,0.00015694601,False
0.6949421,-1.0720687e-06,False
195.90324,0.0308934,True
158.79425,0.0827595,True
0.5084852,6.375808e-05,False
21.616865,0.004951393,False
108.04639,0.04226324,True
0.0012981639,0.0,False
64.71734,0.04175125,True
117.50737,0.016469516,True
4.6884723,0.00069080666,False
0.60413796,4.0514395e-05,False
0.043610808,2.503315e-06,False
0.870396,0.00013039738,False
397.19073,0.1318779,False
0.27872217,-3.0986557e-06,False
4.4934173,0.00037454348,False
22.933214,0.008385407,False
122.17504,0.016055278,True
3.9659665,0.0008151694,False
3.5406985,0.00084760506,False
41.426716,0.011807404,False
3.7904434,0.00043916004,False
0.63701075,9.16174e-05,False
8.256516,0.0011757314,False
3.3267615,0.0006572902,False
1.8644489,0.00027854159,False
7.273935,0.0011472986,False
30.610952,0.0050830636,False
0.03483388,4.410629e-06,False
15.149173,0.0035299938,False
218.81174,0.08729261,True
10.277731,0.0046658153,False
117.17701,0.022509523,True
7.598175,0.0017071664,False
247.78139,0.05813384,False
10.636586,0.0018109316,False
139.41403,0.027792081,True
1.077724,0.00026430353,False
231.93196,0.09197837,True
4.1337748,0.0008325523,False
12.859989,0.0013463777,False
5.67758,0.0009583393,False
1.2072208,0.00018157566,False
487.39114,0.07173842,True
10.304682,0.0016647317,False
36.096733,0.013589799,True
0.20172371,7.985975e-06,False
1.2275374,0.00020201213,False
1.0523541,8.716888e-05,False
0.11505301,5.363894e-06,False
18.627565,0.004762333,False
0.051918674,5.245023e-06,False
1.6885967,0.0003785477,False
0.14685562,3.8142607e-06,False
5.3577776e-05,0.0,False
301.44983,0.07875514,True
77.383194,0.017525822,True
96.69188,0.02857685,True
0.07847792,3.2185017e-06,False
87.80275,0.029754728,True
31.440819,0.007781476,True
15.236446,0.003285855,False
1.0208901,0.00018136855,False
134.02441,0.042883545,True
3.436217,0.00031460077,False
0.10211587,8.701718e-06,False
124.5961,0.023765117,True
9.376484,0.0018015206,False
324.66455,0.12933892,True
0.76745766,0.00012458384,False
2.397567,0.00042809267,False
21.20088,0.0040723756,False
1.6004592,0.00016345712,False
20.18136,0.006709976,False
14.24692,0.0016236901,False
41.068356,0.019454163,True
59.796593,0.008916952,True
2.6829593,0.00044740946,False
146.90997,0.024505854,True
85.48445,0.013891391,True
0.6033934,4.2649684e-05,False
0.23818687,4.886184e-06,False
1.1243849,0.00015937409,False
1.0782195,0.00018134702,False
1.2118187,0.00015220721,False
2.977736,0.00042086188,False
0.062794305,9.5363066e-07,False
59.388577,0.012226056,True
1.1289204,0.00016479963,False
47.070312,0.015249316,True
0.5863525,5.4568693e-05,False
74.389984,0.013941251,True
0.008083408,0.0,False
1.8331366,0.00028092624,False
0.28318188,9.05784e-06,False
5.2939544,0.00081721065,False
11.840476,0.0022240998,False
11.49049,0.0022676885,False
0.18881652,9.5353025e-06,False
0.05726122,1.6688573e-06,False
246.18008,0.09444103,True
0.8090747,7.920351e-05,False
0.0031285966,0.0,False
0.36721307,1.51353015e-05,False
0.06382057,1.0728432e-05,False
247.46768,0.13162792,True
1.0806112,0.0001589763,False
214.56598,0.06068793,True
0.26346445,1.3825353e-05,False
0.5218391,8.756947e-05,False
12.333863,0.0016750498,False
0.19052741,3.695066e-06,False
65.01674,0.016396858,True
33.523827,0.016075745,True
117.94831,0.014958151,True
0.70827246,5.2056625e-05,False
3.258614,0.00023558526,False
0.43836722,4.600278e-05,False
5.310271,0.0015346189,False
2.977916,0.00024026958,False
0.42613357,1.7995539e-05,False
9.126807,0.0012842584,False
0.33611682,5.6013523e-06,False
0.020585801,3.5762423e-07,False
17.066395,0.0046318676,False
2.3425846,0.0002198352,False
22.701826,0.00510941,False
4.8174057,0.0011986906,False
0.3288019,7.507886e-06,False
0.68692416,7.718307e-05,False
9.555407,0.0030830437,False
0.33160135,3.003038e-05,False
0.60560584,8.065498e-05,False
5.712769,0.00081122713,False
0.023328584,1.3112849e-06,False
101.10266,0.025110222,True
1.7560254,0.0002840315,False
2.072918,0.00025352393,False
0.42180035,5.5771758e-05,False
22.467316,0.004172504,False
102.08139,0.03704615,True
43.492966,0.015750855,True
1.3876877,0.0001677752,False
33.29268,0.008398499,True
4.254956,0.00092707947,False
1.2611368,0.00042942708,False
285.4061,0.053686768,True
10.050072,0.0023959167,False
0.009109422,0.0,False
25.825102,0.0039196275,False
0.34781966,3.1106625e-05,False
4.4573727,0.0008523669,False
83.62001,0.016253471,True
19.298767,0.0024923626,False
0.064800955,4.052923e-06,False
4.5656056,0.000607766,False
0.48175815,2.4905981e-05,False
1.5780456,0.00019096164,False
54.68033,0.016362384,True
5.2812886,0.0009243088,False
33.106564,0.0034773685,False
148.72095,0.04829353,True
7.5774474,0.0011253711,False
197.91916,0.03643422,True
4.9250655,0.00062560337,False
0.4981454,8.246704e-05,False
170.90166,0.025640696,True
16.37135,0.0025134785,False
5.176385,0.00056772097,False
1.2662606,0.00012068683,False
13.566484,0.005312942,False
3.6316524,0.0007423272,False
1.4938971,0.00042109517,False
0.408615,2.5862348e-05,False
85.00125,0.01187269,True
0.49483263,7.006049e-05,False
2.2291856,0.000335688,False
39.882645,0.009956334,False
1.3103178,0.00018440676,False
0.2447108,1.1679964e-05,False
1.0219709,8.181576e-05,False
130.88452,0.017436385,True
27.848715,0.0091163255,True
0.90939254,7.084804e-05,False
0.190829,1.787945e-05,False
3.421899,0.00085293525,False
7.2991414,0.0024692072,False
3.5634558,0.00044790213,False
7.3444715,0.001196662,False
152.99255,0.050840303,True
304.12463,0.07180619,False
0.2098196,7.270355e-06,False
0.05225482,3.6953734e-06,False
0.029703114,9.5365976e-07,False
12.992574,0.0030050408,False
41.919125,0.007253073,False
178.3643,0.145816,True
0.4936151,7.029157e-06,False
130.84227,0.051087692,True
0.16097571,5.363734e-06,False
5.074188,0.0024021096,False
172.96725,0.04070185,True
0.5888882,0.00015489172,False
10.9866705,0.0013124589,False
0.12122843,7.5095086e-06,False
0.45381117,1.906621e-05,False
0.98458475,0.00013933919,False
104.31413,0.018172778,True
47.35117,0.017609268,True
112.010086,0.031724483,True
34.16919,0.02045327,False
1.1278521,0.00015201303,False
1.2196561,9.869295e-05,False
252.32808,0.08831614,True
0.22749192,5.36321e-06,False
11.801518,0.0034847762,False
1.3070232,0.00031249365,False
0.00092193106,0.0,False
0.33526972,-3.6941783e-06,False
64.67544,0.015229076,True
6.435844,0.0006472613,False
25.133633,0.00759973,False
3.5230978,0.00036219181,False
5.307098,0.00068698823,False
0.043946646,1.4304733e-06,False
246.53381,0.13162601,True
439.17676,0.082084,True
0.33199266,3.3247983e-05,False
0.22505718,5.125039e-06,False
49.995785,0.009257339,True
0.0021550243,0.0,False
11.856434,0.0057317987,False
1.2701335,0.00019733328,False
8.551872,0.0010343557,False
96.09069,0.02481667,True
5.2265005,0.0013338071,False
14.562665,0.0018899264,False
0.0948354,4.52964e-06,False
5.4899864,0.0009190291,False
0.026249573,1.1920747e-07,False
2.6999679,0.00015223562,False
41.276413,0.0071845315,False
1.9107922,0.00020219048,False
74.57298,0.013585441,True
5.371041,0.0010356116,False
0.6320607,0.00011854764,False
1.6093901,0.00020824559,False
0.082292385,8.344068e-07,False
1.2824777,0.00016271835,False
0.00041492263,0.0,False
51.24071,0.020671897,True
61.045258,0.020492695,True
0.66978806,8.934183e-05,False
0.032210525,4.7682806e-07,False
1.2661062,0.00012179208,False
9.283109,0.0018911194,False
0.09627227,3.5760531e-06,False
1.8795191,0.0001661398,False
16.142475,0.0026033726,False
4.326457,0.00071856193,False
11.423083,0.0017231992,False
229.07974,0.12627447,True
25.432093,0.0046295095,False
14.221733,0.0041232733,False
0.5536927,3.2764976e-05,False
42.35533,0.00886637,True
5.686525,0.00076778186,False
1.2169263,8.404814e-05,False
2.017632,0.0005201516,False
1.6114601,0.00014571194,False
0.80791956,0.00013630695,False
0.34024718,3.4321187e-05,False
0.0020513977,0.0,False
0.21658807,9.654192e-06,False
0.3107606,1.072578e-05,False
9.575536,0.0021119658,False
1.8190564,0.00027365703,False
0.28956187,1.561208e-05,False
0.063163295,5.7218313e-06,False
3.599164,0.00043327594,False
0.092400596,2.9800722e-06,False
0.45184195,4.1945197e-05,False
1.5999525,0.00027981494,False
227.622,0.10380149,False
73.74434,0.029099084,True
290.74478,0.11314356,False
9.802894,0.0011806139,False
74.59175,0.014188014,True
438.09628,0.15173364,True
0.26842517,3.3014512e-05,False
149.86078,0.024534553,True
22.248356,0.00652539,True
4.5214233,0.00071184174,False
4.226109,0.0006205677,False
5.008246,0.0006236783,False
3.571414,0.00059112906,False
376.08786,0.1663078,False
5.2795973,0.00071683945,False
0.88988215,0.0002017364,False
29.967165,0.0045753606,False
235.02197,0.11995149,True
4.65834,0.0006365613,False
50.920284,0.016866121,True
186.56885,0.041511476,True
8.482661,0.0017623734,False
1.2563133,0.00018265948,False
1.413889,0.00024209992,False
6.7200284,0.0019676187,False
0.11985493,5.7216166e-06,False
43.550274,0.005621236,False
1.8080832,0.0004058173,False
1.6210042,0.00021349476,False
0.65872467,6.170478e-05,False
0.76730025,4.6934758e-05,False
2.7627413,0.00051070214,False
20.197067,0.0050697643,False
6.7277174,0.0014812201,False
0.050445862,2.3841021e-06,False
200.77797,0.0709663,True
14.332283,0.0026836656,False
3.2628398,0.00065011135,False
31.355736,0.007354513,False
0.5012286,2.0372565e-05,False
26.631762,0.0061368365,False
0.09553266,8.701703e-06,False
0.5612975,3.598709e-05,False
141.899,0.039685085,True
290.82263,0.09930688,True
0.36029232,-4.290021e-06,False
2.0538654,0.00015467964,False
95.10475,0.03563889,True
2.2006485,0.00032768352,False
0.31883052,1.1798882e-05,False
18.919615,0.002461858,False
66.6788,0.028725632,True
0.19719413,1.0131596e-05,False
6.6154156,0.0019788337,False
0.7702638,0.00011230481,False
3.1633961,0.00053411303,False
33.24923,0.005998358,True
28.085295,0.008442091,False
8.185422,0.0005312292,False
34.90594,0.005779527,False
0.6550738,0.0001316226,False
10.569286,0.0015211608,False
2.4186537,0.0009810231,False
1.0855688,0.000115581206,False
0.7470067,6.0504943e-05,False
8.761523,0.0022676773,False
0.76750344,0.00016412005,False
13.922666,0.00289544,False
42.618176,0.010502759,False
36.547306,0.01184031,False
1.9730936,0.00022655178,False
0.5883035,6.397191e-05,False
0.8427594,0.00011993066,False
192.31204,0.0384672,True
36.619934,0.010623384,True
5.5966415,0.0015750788,False
16.189907,0.0077494793,False
59.306965,0.016800337,True
50.04392,0.022961874,True
12.255859,0.0036684386,False
4.998584,0.0011370871,False
2.0678935,0.00019945856,False
175.04916,0.070111215,True
41.80637,0.010061711,False
128.84663,0.018842183,True
355.16086,0.39578375,True
1.6165427,0.00014512276,False
0.18149967,6.3171756e-06,False
0.6301798,7.742591e-05,False
0.55749315,1.7512764e-05,False
0.36125386,9.891606e-06,False
3.2335508,0.00035905372,False
0.014116383,0.0,False
10.636883,0.0021929098,False
0.15894337,7.0326787e-06,False
0.26772687,1.07261585e-05,False
31.120302,0.00864061,False
0.10573959,4.7679496e-06,False
8.071998,0.0014672354,False
0.25949886,2.5149217e-05,False
1.7575407,0.00029089022,False
2.2403076,0.00029603892,False
1.921515,0.00035155157,False
153.02519,0.04419136,True
29.797127,0.010060292,False
2.386234,0.00020795269,False
0.20762372,-4.0524756e-06,False
280.42798,0.09432429,True
253.78539,0.10750294,True
81.60587,0.009594873,True
207.57088,0.044766933,True
0.12806214,3.099034e-06,False
0.1551407,1.7879138e-05,False
1.3868446,0.00023828069,False
0.0050825058,0.0,False
182.84802,0.035152048,True
5.688624,0.0009485679,False
38.950512,0.010985419,True
2.2095342,0.00010942528,False
1.6089295,0.00056378637,False
58.03267,0.011286512,True
0.10819183,8.343777e-06,False
0.5103599,2.1565414e-05,False
93.68694,0.012104124,True
1.1566485,6.725069e-05,False
250.23735,0.090868175,True
4.6570997,0.0006105043,False
24.144623,0.001512032,False
16.895866,0.0039182575,False
172.12767,0.03916888,True
0.4007024,5.1242823e-06,False
0.105765656,2.1456435e-06,False
0.10741164,3.5760459e-06,False
11.48375,0.0011159871,False
0.027634094,2.2649401e-06,False
258.32336,0.068604976,True
2.8854702,0.0004448837,False
30.936861,0.0049602073,False
18.173536,0.0074917004,False
1.8219391,0.00044716988,False
3.9160738,0.0012569814,False
0.41075233,4.3500157e-05,False
2.0180898,0.00036114873,False
1.7727768,0.00014764932,False
16.285748,0.0055162143,False
0.6168715,3.5026053e-05,False
19.683842,0.003231639,False
76.58894,0.015515119,True
3.7075484,0.00074968906,False
0.02067012,1.6689146e-06,False
0.8146349,0.00016078673,False
0.043866303,2.503315e-06,False
4.843816,0.0009316304,False
0.21187067,6.436523e-06,False
0.07089419,2.7416718e-06,False
57.33551,0.033652276,True
1.2980242,0.00012166379,False
0.24941882,5.0059607e-06,False
3.5182765,0.0012153937,False
82.86834,0.017049253,True
37.632492,0.014591929,True
162.56294,0.027515173,True
2.9398754,0.00020418805,False
160.64789,0.04952565,True
6.802155,0.0008204505,False
6.4389787,0.0024044188,False
0.8035236,8.4703264e-05,False
0.059772108,5.3642143e-06,False
178.94661,0.03792222,True
73.93763,0.01959373,True
0.08962769,3.6952551e-06,False
0.46258396,-3.8134458e-06,False
0.12485033,1.9071595e-06,False
258.93713,0.119808495,True
148.32101,0.031395912,True
0.8745627,0.000114903785,False
0.17841144,1.2038887e-05,False
30.757494,0.01419853,False
0.111848876,1.7880084e-06,False
5.1782875,0.000811534,False
1.5021044,0.00016772677,False
0.03351275,1.1920692e-06,False
0.06534471,2.7416572e-06,False
313.4243,0.05607313,True
0.4730482,6.625021e-05,False
2.9904797,0.0006442163,False
19.24535,0.0058502834,False
1.964029,0.00042720395,False
3.7868667,0.00038900552,False
0.55820477,2.1324959e-05,False
0.09317306,5.6024983e-06,False
18.203331,0.0030228877,False
227.84702,0.05293584,True
1.9511862,0.00021990738,False
5.4009156,0.00030211615,False
299.5401,0.14103293,True
6.334429,0.0012683137,False
2.7632298,0.0005234091,False
0.0073915967,0.0,False
191.84854,0.07765409,True
3.7091088,0.00043479237,False
12.088506,0.0017674826,False
56.1148,0.015060723,True
5.4560337,0.00044985488,False
69.66401,0.016435698,True
49.39798,0.0064192787,True
0.46230412,2.2761116e-05,False
33.119778,0.006996054,True
0.15091814,9.416064e-06,False
1.2346445,0.00015768822,False
0.29255,1.5134894e-05,False
0.004777046,0.0,False
0.26245964,3.146261e-05,False
0.044954564,1.7880902e-06,False
79.990814,0.0329884,True
21.764065,0.0052720364,False
0.020402256,2.3841585e-07,False
1.305257,0.00018174376,False
0.07895492,2.1456472e-06,False
0.0034376613,0.0,False
29.82237,0.005925186,False
146.20517,0.034653813,True
6.811797,0.0009269016,False
10.281497,0.0028699404,False
2.9044154,0.00040295068,False
0.07840994,6.07939e-06,False
1.1850709,0.00022601889,False
71.99482,0.0485536,True
6.17478,0.00072958274,False
13.565276,0.0031081168,False
0.0025879114,0.0,False
2.9954267,0.0008131033,False
8.89892,0.0010591308,False
3.422336,0.00057244604,False
28.3913,0.0066567194,False
92.72481,0.05236298,True
4.5810084,0.00065070717,False
0.4594527,3.4084253e-05,False
91.40299,0.026979506,True
1.8552736,0.00048280647,False
0.010605243,0.0,False
140.5016,0.04562542,True
7.9120574,0.0012725126,False
10.496857,0.0021008877,False
8.79143,0.0026081707,False
9.268018,0.002143492,False
4.1792045,0.0005590436,False
2.2944274,0.00026459456,False
1.0558803,0.0001371919,False
0.030304424,3.576206e-07,False
0.013477704,1.0728754e-06,False
0.23989283,3.0990974e-05,False
44.83238,0.0066585355,True
143.87363,0.024788067,True
0.16539429,1.549517e-06,False
0.0055531748,0.0,False
0.102678224,2.6224734e-06,False
50.29333,0.0058785677,True
0.79468286,5.346199e-05,False
0.44845447,7.75799e-05,False
1.4221586,0.0003758556,False
1.9816524,0.00037584873,False
254.13324,0.12227869,True
1.4766955,0.0002837947,False
1.519017,0.00033750362,False
100.482216,0.03182426,True
0.3970502,1.644637e-05,False
0.015107235,0.0,False
34.024883,0.008828711,False
1.0632474,0.00022684457,False
0.47316015,1.2630684e-05,False
18.265533,0.0035336837,False
8.647999,0.0017472696,False
0.30698076,-7.1512477e-07,False
0.39252526,7.985087e-06,False
1.0847626,0.00027887843,False
2.8641896,0.0008578948,False
0.000110648434,0.0,False
539.49646,0.09808993,True
0.026124408,1.7881121e-06,False
2.8469803,0.00031047862,False
2.235995,0.00015161559,False
0.9538887,0.00012611703,False
0.00048606083,0.0,False
5.620483,0.001608666,False
0.0934856,8.224881e-06,False
0.8130719,8.657179e-05,False
1.3241017,0.00029127894,False
4.2229276,0.00058723474,False
10.179927,0.002263181,False
0.39360818,1.6681734e-06,False
1.9932492,0.00041603087,False
74.47178,0.014949344,True
0.37346825,4.480884e-05,False
0.63397783,0.00016737008,False
37.156128,0.010168407,True
0.95520085,0.00016482052,False
119.60283,0.027780816,True
74.85227,0.01628413,True
6.6680417,0.001178754,False
475.68225,0.19826889,True
0.81587416,8.7303284e-05,False
0.5420508,1.7273007e-05,False
0.17902629,9.177718e-06,False


==> new_results/losses/resnet-eps-4/scale_100_resnet-eps-4_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.0101171e-09,65.05188,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6084088e-26,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00413096,37.543396,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9281285e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3911066e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.6729303e-15,14.645752,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7435033e-08,21.092285,False
1.4847791e-14,1.0415752,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.094852656,26.739624,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.0438076e-17,7.152555e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.410812e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0608016e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.7460374e-09,25.245361,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
9.309021e-25,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.1788601,41.356934,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3888545e-24,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.0025713e-12,8.366505,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.8403562e-31,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.051791e-20,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
117.94563,63.775383,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.309671e-16,27.51294,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9136288e-18,0.005149672,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.5747495e-06,19.874268,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.5794423e-32,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.722738e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.161081e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.943286e-27,1.7881378e-06,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.13502948,31.690186,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7011899e-28,0.0,True
0.0,0.0,True
0.0,0.0,False
6.03071e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0003254929,21.919617,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.143064e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.233547e-21,0.016898338,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.702209e-20,0.77159363,True
1.7049374e-14,31.245117,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.093764e-38,0.18000586,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.007092e-27,0.0,True
4.049516e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.2511892e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.311188e-19,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9819252e-22,0.0010756428,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7465001e-07,17.863525,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.617709e-18,3.576278e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.72367e-40,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.079423e-11,9.95348e-05,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.700747e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.661065e-25,0.0007484734,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2248903e-13,2.8073215,False
0.0,0.0,True
21.602634,45.713326,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.413399e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.4593652e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.253735e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/resnet-eps-4/scale_10_resnet-eps-4_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
1.6028707e-23,0.0,True
0.0,0.0,False
7.458821e-27,0.0,True
0.0,0.0,False
3.96467e-40,0.0,False
0.0,0.0,False
1.00653246e-35,0.0,False
8.315636e-09,0.0,True
0.005431799,0.000101561134,True
5.704634e-39,0.0,False
0.0,0.0,False
2.0349364e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.8647655e-31,0.0,False
6.15223e-40,0.0,False
3.7388294e-26,0.0,True
0.0,0.0,False
1.4798016e-08,0.0,True
9.375655e-25,0.0,True
1741.5347,6.441168,True
0.0,0.0,False
0.0,0.0,False
2.699209e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.324824e-30,0.0,False
0.0,0.0,False
10.551935,0.053129196,True
1.4892007e-20,0.0,True
0.0,0.0,False
4.832749e-10,0.0,True
0.00012321191,1.5497195e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.827848e-34,0.0,False
0.0,0.0,False
5.00093e-33,0.0,False
0.0,0.0,False
3.4181745e-33,0.0,False
2150.477,3.6910949,False
0.0,0.0,False
0.0,0.0,False
6.9892e-40,0.0,False
0.0,0.0,False
3.177443e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
1.702585e-39,0.0,False
0.0,0.0,False
5.7229084e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5421037e-16,0.0,True
8.001648e-36,0.0,False
0.0,0.0,False
7.7521964e-33,0.0,False
3.2323892e-38,0.0,False
9.8107704e-17,0.0,True
1.3270614e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.279818e-24,0.0,True
4.1927388e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
10.162543,0.010654482,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.254906,0.033605304,True
2.7259987e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.2305886e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
7.83352e-22,0.0,True
6.25435e-23,0.0,True
0.0,0.0,False
1.1628002e-06,0.0,True
1.0045862e-26,0.0,True
0.0,0.0,False
2.7823314e-18,0.0,True
3.3018847e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7404714e-30,0.0,False
0.0,0.0,False
1.347702e-10,0.0,True
0.0,0.0,False
1.3195976e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
4.170938e-31,0.0,False
0.0,0.0,False
1.4512281e-26,0.0,True
0.0,0.0,False
1.0234627e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5383718e-32,0.0,False
4.529286e-15,0.0,True
1.1943039e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
8.40859e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.114475e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2231262e-13,0.0,True
0.0,0.0,False
0.0011341234,3.9338984e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.764371e-07,0.0,True
1.5101757e-38,0.0,False
0.0,0.0,False
2.3951598e-11,0.0,True
3.2167577e-23,0.0,True
362.56842,1.8358396,False
0.0,0.0,False
8.3639555e-34,0.0,False
7.2231e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.2947817e-28,0.0,True
0.10870169,0.0012299521,True
0.0,0.0,False
8.84099e-13,0.0,True
7.982544e-24,0.0,True
1.3783196e-15,0.0,True
9.148896e-37,0.0,False
9.391012e-13,0.0,True
6.262213e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
5.940938e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.674215e-21,0.0,True
5.5240894e-27,0.0,True
9.955386e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0519765e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.7882397e-09,0.0,True
7.1041235e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
3.7913745e-16,0.0,True
1.17166465e-07,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2623108e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1386.895,2.3032832,False
251.35393,0.6988409,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.219012e-21,0.0,True
0.0,0.0,False
9.444967e-29,0.0,False
3.2666755e-10,0.0,True
0.0,0.0,False
5.7269168e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
9.073077e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7972835e-33,0.0,False
1.8549354e-30,0.0,False
4.565259e-19,0.0,True
5.929806e-33,0.0,False
0.0,0.0,False
9.012898e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
6.790642e-23,0.0,True
2.245934e-34,0.0,False
0.0,0.0,False
5.5708394e-31,0.0,False
0.0,0.0,False
2.0707913e-26,0.0,True
1.2848692e-31,0.0,False
5.2771462e-08,0.0,True
0.0,0.0,False
1.4013668e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
9.0792e-28,0.0,False
0.0,0.0,False
3.2332725e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1803521e-18,0.0,True
2.482907e-39,0.0,False
1.0995586e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
4.2470387e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.994248e-05,9.5367386e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.2389693e-35,0.0,False
6.22587e-34,0.0,False
7.438046e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4880722e-10,0.0,True
1.91542e-10,0.0,True
6.370662e-05,5.960463e-07,True
0.0,0.0,False
2.2938656e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2990246e-31,0.0,False
8.8079825e-05,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
2.7712768e-33,0.0,False
0.0,0.0,False
4.28799e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5084456e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.6954847e-32,0.0,False
1.8689067e-33,0.0,False
1.22448e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.447564e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0384429e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3061855e-33,0.0,False
0.0,0.0,False
1.3671709e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3220068e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2812955e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.90618e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.400153e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9987368e-05,8.344647e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00043935396,3.2186456e-06,True
0.0,0.0,False
1.5426829e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5218362e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.017517e-18,0.0,True
0.0,0.0,False
1.93304e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
3.40228e-24,0.0,True
2.5924208e-35,0.0,False
2.5104334e-37,0.0,False
0.0,0.0,False
9.647032e-27,0.0,True
0.0,0.0,False
1.0508667e-28,0.0,False
0.0,0.0,False
1.10983e-40,0.0,False
0.0,0.0,False
1.5831354e-27,0.0,True
3.635513e-07,0.0,True
2.5488729e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4077011e-30,0.0,False
7.5004607e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
6.0826704e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
1.674e-41,0.0,False
1.2123043e-22,0.0,True
2.3435702e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
2508.5364,2.2557204,True
5.955978e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.090453e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.573407e-27,0.0,True
0.0,0.0,False
6.1108067e-28,0.0,False
8.359678e-14,0.0,True
9.13319e-40,0.0,False
6.338004e-23,0.0,True
1.2412152e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.22839285,0.0010001248,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5863146e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2852118e-34,0.0,False
0.0,0.0,False
3.14688e-36,0.0,False
2.4084977e-07,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.18442e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.434691e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
7.1951816e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
7.8068156e-27,0.0,True
0.0,0.0,False
1.1562141e-28,0.0,True
0.0,0.0,False
1.3292775e-38,0.0,False
1.1496835e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
2.29833e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.2418744e-28,0.0,False
5.7785e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0523678e-19,0.0,True
1.4659918e-32,0.0,False
229.44148,0.22454442,True
0.0,0.0,False
0.0,0.0,False
1.7038037e-26,0.0,False
1.6635808e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00074984523,1.3828182e-05,True
0.0,0.0,False
0.0,0.0,False
1.2514928e-37,0.0,False
0.0,0.0,False
2.7305518e-22,0.0,True
0.0,0.0,False
2.3206228e-07,0.0,True
6.7535626e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.005417e-31,0.0,False
6.891422e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.903573e-14,0.0,True
7.72358e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.821242e-11,0.0,True
6.1702946e-16,0.0,True
0.0,0.0,False
1.5740219e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6442684e-29,0.0,False
1.9522942,0.0076358356,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.620031e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.054945,0.012754282,True
0.0,0.0,False
1.9871772e-33,0.0,False
2.269969e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.873745e-25,0.0,True
0.0,0.0,False
809.3855,2.604834,True
5.328712e-26,0.0,True
2.4119242e-18,0.0,True
0.0,0.0,False
28.635572,0.19482777,True
1.0726725e-21,0.0,True
8.842909e-14,0.0,True
6.456565e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
5.013746e-14,0.0,True
5.2972415e-10,0.0,True
1.5655085e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0308387e-28,0.0,False
1.0327543e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2917612e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
2.46502e-40,0.0,False
1.8589127e-23,0.0,True
0.0,0.0,False
2.3159e-41,0.0,False
5.4678783e-31,0.0,False
3.636204e-17,0.0,True
0.0,0.0,False
2929.5427,3.8851838,False
0.0,0.0,False
0.0,0.0,False
3.4078462e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
6.288787e-32,0.0,False
0.0,0.0,False
17.532452,0.03181089,True
2.3814584e-11,0.0,True
2.2560615e-24,0.0,True
0.0,0.0,False
3.6440284e-07,0.0,True
3.2102e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
7.8910804e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.610092e-19,0.0,True
0.0,0.0,False
4.84506e-34,0.0,False
0.0,0.0,False
3.0710722e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.862545e-22,0.0,True
5.1888246e-13,0.0,True
0.0,0.0,False
266.2596,1.0114789,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.624162e-39,0.0,False
1.9432639e-05,0.0,True
0.0,0.0,False
0.0,0.0,False
3.4007277,0.041968238,True
1.4806873e-28,0.0,False
8.8340137e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0062896605,0.0054974537,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.9418264e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.901439e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
105.47942,0.15222698,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0746269e-28,0.0,False
4140.8643,5.883215,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8231684e-11,0.0,True
3.3437135e-11,0.0,True
0.0,0.0,False
4.8027417e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8709114e-28,0.0,True
1.5386416e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.3585777e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
5.0839578e-14,0.0,True
7.504173e-25,0.0,True
2.637e-41,0.0,False
1.4670053e-31,0.0,False
3.40287e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.4551494e-21,0.0,True
0.0,0.0,False
3.026521e-25,0.0,True
1.839196e-33,0.0,False
7.1411025e-33,0.0,False
2.2489155e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.6347397e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
120.45251,2.7543068,False
3.37077e-40,0.0,False
1.465014e-12,0.0,True
5.01528e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1600397e-33,0.0,False
9.38642e-34,0.0,False
0.0,0.0,False
1.0205946e-21,0.0,True
0.0,0.0,False
1.6619145e-17,0.0,True
3.1220479e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4765e-41,0.0,False
0.0,0.0,False
0.02146609,4.2079926e-05,True
3.969259e-39,0.0,False
0.0,0.0,False
1.025532e-22,0.0,True
4.9814557e-26,0.0,False
1.7861141e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2460381e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.037059e-19,0.0,True
0.0,0.0,False
1.9674566e-28,0.0,False
3.477671e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2468395e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1099725e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.955738e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.56689e-17,0.0,True
5.268441e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
1.19697e-39,0.0,False
1.4405243e-26,0.0,True
1.1999989e-11,0.0,True
1.8050641e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.5301e-41,0.0,False
0.0,0.0,False
1.0294397e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
198.56346,0.5419958,True
2.0867e-41,0.0,False
3.2026076e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6049656e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
3.418651e-30,0.0,False
0.0,0.0,False
3.0247386e-29,0.0,True
0.0,0.0,False
3.2866708e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.526e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.044897e-34,0.0,False
0.0,0.0,False
1.6742168e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3108566e-23,0.0,True
0.00051617634,2.2411095e-05,True
0.0,0.0,False
5.6791574e-19,0.0,True
0.0,0.0,False
5.474023e-37,0.0,False
0.016657488,0.000110143184,True
1.973288e-27,0.0,False
0.0,0.0,False
1171.3219,2.1369553,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4471622e-14,0.0,True
2.917827e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.830191e-18,0.0,True
0.0,0.0,False
7.1119524e-07,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6783746e-18,0.0,True
0.0,0.0,False
4.1900326e-22,0.0,True
1.7972914e-34,0.0,False
0.0,0.0,False
4.88877e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.145022e-21,0.0,True
1.6922e-06,0.0,True
0.0,0.0,False
8.943068e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.1898893,0.0009081906,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1449984e-15,0.0,True
4.0240664,0.021088174,True
3.1999017e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
3.7958058e-22,0.0,True
0.0,0.0,False
4.5030015e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.2504544e-15,0.0,True
0.0,0.0,False
1.0750949e-21,0.0,True
8.3391994e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1889298e-15,0.0,True
3.892809e-14,0.0,True
0.0,0.0,False
7.469487e-31,0.0,False
1.19238e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8862537e-34,0.0,False
3.749649e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.015795916,3.6358146e-05,True
7.3915117e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3843891e-05,4.7683704e-07,True
2.6064646e-07,0.0,True
0.0,0.0,False
9.892073e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
5.0697134e-38,0.0,False
2.326679e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.718543e-31,0.0,False
0.0,0.0,False
1.0310144,0.001587487,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.114094e-31,0.0,False
0.0,0.0,False
6.903667e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.216703e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.5263e-41,0.0,False
0.0,0.0,False
2.2135746,0.0010317494,True
0.0,0.0,False
1.2614373e-34,0.0,False
0.0,0.0,False
2.2640482e-30,0.0,False
1.5120964e-17,0.0,True
1.1642849e-06,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.751934e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.7329923e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
4.8993927e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9008807e-25,0.0,False
0.0,0.0,False
2.5164574e-36,0.0,False
4.0215886e-20,0.0,True
2.7976e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
13.952586,0.27350098,True
5.391637e-13,0.0,True
0.059885062,0.000115983545,True
3.56343e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.41239336,0.024569357,True
0.0,0.0,False
0.0,0.0,False
8.3696e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4854e-41,0.0,False
8.034807e-37,0.0,False
2156.98,2.7771757,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.9286964e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
8.064684e-21,0.0,True
1.5683293e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.330125,0.025869729,True
4.861384e-10,0.0,True
0.0,0.0,False
0.78843224,0.0017165228,True
7.487731e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.703543e-20,0.0,True
4.7517136e-05,3.6954812e-06,True
8.94288e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1132167e-30,0.0,False
2.5597506e-17,0.0,True
1.499782e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1186e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.217832e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.393293e-09,0.0,True
7.986735e-07,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3662777e-22,0.0,True
1.0653235e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1103865e-12,0.0,True
0.0,0.0,False
9.447741e-36,0.0,False
9.761346e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5678923e-19,0.0,True
0.0,0.0,False
9.233465e-31,0.0,False
3.1663898e-27,0.0,False
2093.9302,2.2269788,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.1379935e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.376088e-18,0.0,True
0.0,0.0,False
3.2216798e-19,0.0,True
9.2029246e-35,0.0,False
3.8824844e-15,0.0,True
0.0,0.0,False
2.3498654e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0050304e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4535887e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.8873897e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.028587e-38,0.0,False
0.0,0.0,False
1.0730422e-34,0.0,False
2.1325e-41,0.0,False
1.1290134e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
6.755933e-37,0.0,False
0.00013743572,9.5367386e-07,True
7.301739e-39,0.0,False
0.0,0.0,False
2.413345e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.937703e-31,0.0,False
1.3995117e-11,0.0,True
0.0,0.0,False
1.0898259e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1956603e-33,0.0,False
1.9355444e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5923765e-13,0.0,True
1.1877966e-38,0.0,False
0.38141242,0.0022527506,True
1.4648186e-18,0.0,True
3.6425637e-21,0.0,True
0.0,0.0,False
5.355188e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.598734e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
7.7950895e-36,0.0,False
4.7777948e-36,0.0,False
4.8895798e-23,0.0,True
6.2145045e-27,0.0,False
0.0,0.0,False
0.035320867,0.00032836708,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.37286e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9262667e-29,0.0,False
0.0,0.0,False
3.1815966e-06,0.0,True
2.193674e-17,0.0,True
0.00018871026,1.1920922e-06,True
9.4932e-41,0.0,False
4.9463365e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
1.781237e-39,0.0,False
3.9791323e-27,0.0,True
0.011841475,0.00012992957,True
0.0,0.0,False
1.620474,0.0060132123,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.493362e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7045093e-14,0.0,True
0.0,0.0,False
5.871084e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.373759e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8459418e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5136275e-12,0.0,True
7.707198e-20,0.0,True
68.71288,0.57736325,True
0.0,0.0,False
1.22324545e-29,0.0,False
0.0,0.0,False
6.4435e-41,0.0,False
2.1731075e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
6.728694e-28,0.0,True
2.2751288e-32,0.0,False
2.4717842e-37,0.0,False
0.0,0.0,False
2.415263e-39,0.0,False
0.0,0.0,False
1.1099768e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.1970855e-13,0.0,True
5.342631e-32,0.0,False
9.516998e-11,0.0,True
0.0,0.0,False
0.0015929133,0.00020466138,True
0.0,0.0,False
4.4944e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4066731e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2708303e-17,0.0,True
47.17068,0.6166486,True
241.80412,3.1271489,True
3.190516e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00024736443,3.576278e-07,True
0.0,0.0,False
0.045702126,0.0013815121,True
0.0,0.0,False
7.521184e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1123505,0.7552383,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3832335e-08,0.0,True
2.96491e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.224075e-29,0.0,False
0.0,0.0,False
5.1782092e-14,0.0,True
4.4703297e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
7.163566e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4043569e-25,0.0,True
6.2304293e-24,0.0,True
2.0159416e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5824524e-38,0.0,False
6.4205e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.786194e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.001628557,4.76837e-07,True
2.537524e-09,0.0,True
0.009649306,3.9695882e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.245739e-19,0.0,True
6.9452437e-19,0.0,True
1.8344e-41,0.0,False
5.903485e-33,0.0,False
23.846638,0.057393253,True
1.1312814,0.003619855,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2809462e-27,0.0,False
0.00031878788,5.447716e-05,True
4.482441e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
4.102999e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.049698886,0.0011886398,True
0.0,0.0,False
0.0,0.0,False
24.380247,0.118625104,True
0.0,0.0,False
0.0,0.0,False
1.7045123e-30,0.0,False
8.54481e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.01739e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.29992e-40,0.0,False
0.0,0.0,False
50.586353,0.033562567,True
3.0852763e-33,0.0,False
3.9818859e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4473502e-16,0.0,True
5.8472e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.895198e-39,0.0,False
1.4567317e-17,0.0,True
0.0,0.0,False
7.7973807e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
34.302853,0.32007977,True
0.0,0.0,False
0.0,0.0,False
7.833958e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9135713e-16,0.0,True
0.003603613,1.323214e-05,True
0.0,0.0,False
0.0,0.0,False
7.3514544e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3363022e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.483863e-07,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0705357e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.11879945e-08,0.0,True
2.7217927e-06,2.3841855e-07,True
0.0,0.0,False
1.9844905e-31,0.0,False
8.661162e-14,0.0,True
0.0,0.0,False
4.778548e-21,0.0,True
2.3355105e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1507.7705,1.9896772,False
0.0,0.0,False
0.0,0.0,False
9.038199e-30,0.0,False
4.819179e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
6.648339e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2786155e-32,0.0,False
0.0,0.0,False
1.801644e-39,0.0,False
106.60433,0.21410364,True
0.0,0.0,False
1.0494537e-18,0.0,True
0.0,0.0,False
0.6278388,0.0004190325,False
1.607652e-39,0.0,False
1.4770039e-15,0.0,True
0.0,0.0,False
2.6542446e-10,0.0,True
0.0,0.0,False
1.7317754e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6941784e-10,0.0,True
3.2346133e-38,0.0,False
1.3726787e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6414487e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.083216e-06,0.0,True
2.1962102e-17,0.0,True
3.4244813e-13,0.0,True
0.0,0.0,False
2.9710133e-23,0.0,True
3.2613154e-23,0.0,True
4.725548e-37,0.0,False
0.0,0.0,False
9.479783e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
1.553073e-16,0.0,True
1.0151572e-34,0.0,False
0.31000623,0.004663238,True
0.0,0.0,False
0.0,0.0,False
8.650507e-39,0.0,False
0.0,0.0,False
1.4032652e-29,0.0,False
1.7506013e-38,0.0,False
1.0854778e-20,0.0,True
1.3737885e-20,0.0,True
0.0,0.0,False
7.090756e-19,0.0,True
9.6973925e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.32896e-25,0.0,True
0.0,0.0,False
1.6673711e-24,0.0,True
0.0,0.0,False
1.1216155e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1325e-41,0.0,False
5.6836985e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
8.291373e-05,1.3113013e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.35013425,0.0040518395,True
0.0,0.0,False
0.002449043,1.0132737e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1244476e-25,0.0,True
2.1348633e-19,0.0,True
4.3286907e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8664e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
9.183541e-35,0.0,False
0.0,0.0,False
9.764698e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.224558e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6091857e-37,0.0,False
4.6829082e-20,0.0,True
5.3719377e-28,0.0,True
0.0,0.0,False
4.46854e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
7.477199e-07,0.0,True
0.0,0.0,False
0.0,0.0,False
8.134047e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5570037e-16,0.0,True
1.838739e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.3606943e-22,0.0,True
0.0,0.0,False
7.694383e-28,0.0,False
2.916573e-07,0.0,True
0.0,0.0,False
9.202889e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9715927e-17,0.0,True
4.0087798e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
1.648683e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7553207e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
1.01637334e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3412799e-18,0.0,True
3.8349058e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.283e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0590012e-10,0.0,True
645.9348,0.34568787,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4896502e-35,0.0,False
8.1966856e-29,0.0,False
3.0606523e-05,1.3351351e-05,True
0.0,0.0,False
1.9265136e-12,0.0,True
0.0,0.0,False
1.009e-41,0.0,False
4.7739117e-12,0.0,True
0.0,0.0,False
4.434977e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5063749e-23,0.0,True
2.5534927e-24,0.0,True
2.130172e-14,0.0,True
1.8134504e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1285083,0.00405194,True
0.0,0.0,False
3.965007e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.207426e-27,0.0,True
0.0,0.0,False
2.1449391e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
16.881393,0.343711,True
0.00011641655,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
6.8806705e-27,0.0,True
0.0,0.0,False
3.7790984e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0983277e-21,0.0,True
7.6816e-41,0.0,False
6.3097773e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8143818e-33,0.0,False
0.0,0.0,False
1.500874e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.573262e-20,0.0,True
7.888266e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3619e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
5.27423e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
3.565134e-06,3.576278e-07,True
3.2016646e-32,0.0,False
1.3287533e-35,0.0,False
0.0,0.0,False
8.319155e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.0766e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
265.8771,0.90629077,False
8.467083e-16,0.0,True
4209.2295,4.18658,False
1.8803e-41,0.0,False
8.692596e-21,0.0,True
3.803037e-05,2.145765e-06,True
0.0,0.0,False
1.531253e-14,0.0,True
6.732741e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.7013683,0.06696157,False
0.0,0.0,False
0.0,0.0,False
2.1118576e-30,0.0,False
2.6201354e-08,0.0,True
0.0,0.0,False
3.684249e-21,0.0,True
8.459424e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8803e-41,0.0,False
0.0,0.0,False
1.2583924e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0189751e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
7.2789356e-07,0.0,True
4.0088146e-34,0.0,False
0.0,0.0,False
5.703104e-32,0.0,False
0.0,0.0,False
1.9660687e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
5.0061836e-14,0.0,True
0.0002794299,1.0967195e-05,True
0.0,0.0,False
0.0,0.0,False
9.216989e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
2.6309408e-33,0.0,False
3.8401386e-24,0.0,True
0.0,0.0,False
8.23203e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4341049e-26,0.0,True
1.6484864e-31,0.0,False
6.3058e-41,0.0,False
1.3531809e-28,0.0,False
0.0,0.0,False
9.371312e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.61313e-40,0.0,False
3.1365132e-28,0.0,False
1.7554762e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5694914e-08,0.0,True
1.0929588e-26,0.0,True
0.0,0.0,False
2.9960533e-32,0.0,False
7.97472e-20,0.0,True
5.7224033e-23,0.0,True
8.0961644e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1125513e-05,1.4305105e-06,True
8.8531336e-30,0.0,False
1.4993324e-18,0.0,True
1.0635626e-06,0.030151404,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.313225e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
9.80979e-35,0.0,False
0.0,0.0,False
2.579444e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6281411e-12,0.0,True
6.2533355e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0073832157,1.7642811e-05,True
2.2360307e-05,1.072883e-06,True
7.382875e-15,0.0,True
4.157426e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0335058e-11,0.0,True
0.0,0.0,False
1.2721392e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
3.409746e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0381179e-21,0.0,True
0.0,0.0,False
8.325531e-12,0.0,True
0.0,0.0,False
1.3003622e-30,0.0,False
1.9220292e-38,0.0,False
1.2242091e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3421023e-10,0.0,True
0.0,0.0,False
1.3490144e-34,0.0,False
7.2297183e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.2154383e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2043096e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.1130833e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.407015e-23,0.0,True
8.577042e-22,0.0,True
2.3244714e-19,0.0,True
0.0,0.0,False
3.0481428e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.304935e-15,0.0,True
1.4846234e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.04935222,0.00038878396,True
1.5156577e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4771713e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.133895e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4369746e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3826949e-35,0.0,False
3.7188006e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
7.4522133,0.11897329,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.9475807e-07,0.0,True
0.0,0.0,False
8.9888e-41,0.0,False
3.1658003e-22,0.0,True
0.0,0.0,False
8.7859504e-16,0.0,True
2.9850295e-23,0.0,True
0.0,0.0,False
1.1358884e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.690544e-22,0.0,True
2.9869337e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0980584e-29,0.0,False
1.572441e-15,0.0,True
0.0,0.0,False
1.0760612e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.4726524e-17,0.0,True
0.0,0.0,False
1.4676e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1.511803e-39,0.0,False
0.0,0.0,False
1.613357e-35,0.0,False
2.809888e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
3.56132e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
4.0052266e-15,0.0,True
0.0,0.0,False
1.92845e-40,0.0,False
0.0,0.0,False
1.3761358e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9473324e-22,0.0,True
2.096479e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9757035e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0482871,0.0004918542,True
0.0,0.0,False
0.0,0.0,False
4.0410687e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6127518e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3490665e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.360579e-07,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.249688e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
5.592408e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
8.617035e-26,0.0,True
0.0,0.0,False
5.67474e-13,0.0,True
1.4820781e-19,0.0,True
0.0,0.0,False
2.5595565,0.037057396,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/resnet-eps-4/scale_1_resnet-eps-4_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
5.045995,0.0010867096,True
0.0026060492,2.3841824e-07,False
2.0969732,0.0019281899,True
0.045849673,7.98681e-06,False
0.1635428,5.1375362e-05,False
0.0035864885,1.0728814e-06,False
0.33192724,5.732372e-05,False
126.407646,0.044520415,True
384.6417,0.16957068,True
0.2080265,3.8500933e-05,False
2.168912e-05,0.0,False
162.41266,0.04471132,True
0.00025010554,1.1920927e-07,False
9.3840987e-07,0.0,False
0.00073207275,1.1920923e-07,False
0.7375993,0.00022757781,False
0.25464818,4.6964087e-05,False
1.5425917,0.0007094012,True
0.0011958095,2.3841835e-07,False
66.071205,0.026624463,True
2.3858085,0.00022793724,True
739.2229,0.3338176,True
3.471338e-05,0.0,False
0.020431273,2.3841658e-06,False
5.0042467,0.000694758,True
0.14439592,1.740337e-05,False
0.002104672,3.5762753e-07,False
1.814774e-06,0.0,False
1.2342575,0.00030104473,False
0.009537069,1.90734e-06,False
332.84665,0.13545427,True
15.427454,0.003177173,True
3.2374533e-06,0.0,False
146.98128,0.023049302,True
197.4866,0.08927664,True
0.00074146764,1.1920923e-07,False
2.6513155e-05,0.0,False
0.00025088154,0.0,False
0.004391657,1.0728811e-06,False
0.5107005,0.00018790996,False
0.012703286,2.5033778e-06,False
0.5306095,0.00014836076,False
0.00018727624,1.1920927e-07,False
0.48684144,9.629672e-05,False
380.52615,0.30083603,False
0.0034554084,7.152539e-07,False
0.08718078,3.8740665e-05,False
0.17407477,3.599817e-05,False
8.710713e-05,0.0,False
21.698696,0.013862477,True
2.513928e-05,0.0,False
0.0061693327,1.0728802e-06,False
0.33821064,4.8509435e-05,False
8.668137e-05,0.0,False
78.35146,0.030350972,True
5.0045554e-05,0.0,False
0.0015339509,3.5762764e-07,False
34.74406,0.0075265123,True
0.54227716,0.0001271469,False
0.0012686815,1.19209176e-07,False
0.7652249,0.00024807543,False
0.15685834,3.802376e-05,False
30.27348,0.017900568,True
10.414662,0.009482762,True
0.03265763,7.986878e-06,False
3.0518e-07,0.0,False
0.017658213,3.933864e-06,False
4.423841e-07,0.0,False
2.5721653,0.0013858662,True
0.13832909,2.84887e-05,False
0.0033474686,7.152547e-07,False
3.619549e-05,0.0,False
0.015474893,5.483571e-06,False
351.40573,0.111347795,True
0.00029853094,1.1920927e-07,False
4.2293927e-06,0.0,False
0.015158259,3.0994229e-06,False
511.56003,0.15791011,True
0.98163784,0.00022017438,False
0.0005647478,0.0,False
2.960046e-05,0.0,False
0.0003157723,1.1920927e-07,False
1.1870935,0.0005981707,False
0.0009833768,1.1920923e-07,False
6.1059636e-06,0.0,False
8.664856,0.0014169298,True
4.898153,0.0023359593,True
0.001838697,3.5762753e-07,False
155.96513,0.043621033,True
1.7947832,0.00015033362,True
1.5539982e-09,0.0,False
11.130979,0.008242408,True
0.7030437,0.00024357278,False
1.6841535e-06,0.0,False
0.0010966405,1.1920923e-07,False
0.00284099,4.768358e-07,False
0.00062697363,1.1920923e-07,False
0.028038006,3.695437e-06,False
1.4559726e-09,0.0,False
0.8393908,0.0001417736,False
4.7134913e-06,0.0,False
55.50486,0.0216345,True
0.0006631626,0.0,False
30.986307,0.0076744054,True
0.005983218,4.2915153e-06,False
0.023327028,6.7948167e-06,False
0.5965205,9.926065e-05,False
9.440906e-06,0.0,False
2.1792026,0.00050023966,True
0.00551922,1.4305084e-06,False
0.22426662,4.541372e-05,False
0.009553615,1.430501e-06,False
3.5159595e-05,0.0,False
0.017126888,6.9140387e-06,False
0.8502099,0.00015704366,False
18.71638,0.008700666,True
6.6211915,0.0016638911,True
0.0040281327,2.0265513e-06,False
0.0017790843,1.19209176e-07,False
0.1290034,3.7667403e-05,False
0.00044663087,0.0,False
0.0062438264,1.0728802e-06,False
1.7262897e-05,0.0,False
0.0003056302,1.1920927e-07,False
0.00061958854,1.1920926e-07,False
1.3198013e-05,0.0,False
0.20286952,8.140785e-05,False
5.2151872e-08,0.0,False
1.4888266e-05,0.0,False
0.000102735314,0.0,False
0.06617795,1.2158907e-05,False
46.336758,0.012535982,True
0.00031838106,1.1920927e-07,False
159.33626,0.07500517,True
2.3565655e-05,0.0,False
3.7581674e-05,0.0,False
0.018694244,2.9802013e-06,False
0.00039508188,1.1920927e-07,False
0.051797826,1.2755016e-05,False
0.0011118508,1.1920926e-07,False
0.0041870293,1.1920899e-06,False
6.5911595e-06,0.0,False
1.2648439e-05,0.0,False
1.9425211e-07,0.0,False
0.028933752,3.457004e-06,False
0.010769532,2.6225734e-06,False
119.64789,0.046180114,True
0.13388878,4.0766798e-05,False
0.018898213,6.794832e-06,False
42.34617,0.042462263,True
5.8280635,0.0028029634,True
769.84686,0.31584978,False
8.055119e-05,1.1920928e-07,False
0.3745341,9.426828e-05,False
0.18471113,9.213462e-05,False
0.0078614745,1.0728791e-06,False
1.870851e-06,0.0,False
5.7098747e-05,0.0,False
0.0011197266,1.1920923e-07,False
0.06619396,1.740391e-05,False
3.629804e-08,0.0,False
0.02243336,2.14574e-06,False
2.2887269e-05,0.0,False
6.1965016e-05,0.0,False
2.6876478,0.0007434874,True
319.5318,0.14392436,True
9.75052e-07,0.0,False
48.116722,0.01649318,True
3.6599565,0.0016247039,True
27.67673,0.0071354043,True
0.20000623,8.379051e-05,False
48.745552,0.013848659,True
1.7723542,0.00036887533,False
0.010295826,2.3841649e-06,False
3.698343e-08,0.0,False
8.237041,0.00400402,True
4.336719e-05,0.0,False
0.102870345,1.5377453e-05,False
0.000478752,0.0,False
14.0007715,0.004098663,True
2.8429866,0.00083277735,True
0.34296027,7.6517186e-05,False
1.8083672e-05,0.0,False
0.0018681833,1.19209176e-07,False
3.2196618e-05,0.0,False
0.008370913,2.3841772e-06,False
0.019143915,3.4570357e-06,False
0.0014437969,2.3841835e-07,False
3.6592644e-06,0.0,False
4.8594397e-05,0.0,False
56.1607,0.014152136,True
0.034688823,7.1524537e-06,False
0.0050470224,1.07288e-06,False
0.009925201,1.07288e-06,False
0.007033483,8.344623e-07,False
4.4676497e-05,0.0,False
0.0008282988,2.3841841e-07,False
0.00044082577,2.3841852e-07,False
92.63149,0.02766069,True
130.33168,0.07300409,True
0.00065867265,0.0,False
0.008181744,1.4305042e-06,False
36.58763,0.01140083,True
98.27973,0.035880014,True
0.021129502,7.3908595e-06,False
0.056380287,1.7642473e-05,False
1.9228293,0.0006330588,False
4.1008894e-07,0.0,False
0.00055502943,0.0,False
0.051113784,9.894136e-06,False
0.0006939139,1.1920926e-07,False
0.0005531457,1.1920923e-07,False
0.0012038997,1.1920923e-07,False
597.4497,0.266307,False
498.30582,0.19314545,True
2.2888128e-06,0.0,False
0.0019996162,2.3841824e-07,False
1.1765427e-05,0.0,False
0.01741786,2.2649529e-06,False
7.704435e-06,0.0,False
7.853519,0.002346652,True
0.002072262,2.3841824e-07,False
1.7777203,0.00038881938,False
82.120155,0.026356801,True
5.5431045e-08,0.0,False
0.21282825,4.9465176e-05,False
0.00024344678,0.0,False
0.0031109615,4.7683648e-07,False
169.91933,0.1063447,True
0.002011325,1.0728821e-06,False
0.10111825,8.582618e-06,False
7.144571e-05,0.0,False
0.6935684,0.00017755158,False
1.0321872,0.00022135128,False
12.095634,0.0025661415,True
0.86604244,0.00016766216,False
0.0007075877,1.1920926e-07,False
73.27035,0.046180524,True
3.5393544e-09,0.0,False
5.197807e-05,0.0,False
7.0960402,0.0019526202,True
0.66742814,0.00069802965,False
3.4587996e-05,0.0,False
0.49638772,0.0001318976,False
0.00063163403,2.384185e-07,False
2.7981868,0.0005745613,True
0.6694241,0.00015862069,False
104.07881,0.037910625,True
0.025336524,5.602751e-06,False
44.66781,0.009133486,True
0.0003393905,1.1920927e-07,False
0.0022205864,2.3841812e-07,False
1.391338,0.0013502883,False
2.3214149e-07,0.0,False
5.942997,0.001680213,True
0.004777879,5.9604463e-07,False
1.21779685e-05,0.0,False
0.0011961076,2.3841841e-07,False
5.157882e-07,0.0,False
1.2470628e-06,0.0,False
7.223307,0.0059378054,True
0.107448034,1.9429921e-05,False
9.009943,0.0026165755,True
5.613576e-06,0.0,False
0.00027973106,0.0,False
0.28141546,9.343961e-05,False
0.00031809174,0.0,False
1.0846431e-11,0.0,False
0.0025429572,7.1525494e-07,False
201.5741,0.07374707,True
0.025806844,3.8146509e-06,False
0.00022343887,0.0,False
0.0009805318,1.1920923e-07,False
0.34581706,7.8544224e-05,False
0.7441033,0.00020790342,False
3.034729,0.0012999603,True
0.00019919833,0.0,False
2.4029248e-08,0.0,False
56.15809,0.05369396,True
80.79448,0.026632395,True
200.81941,0.06060271,True
0.0013303963,1.1920923e-07,False
29.777357,0.007992665,True
0.00042213438,0.0,False
1.05706895e-05,0.0,False
0.04723704,1.716565e-05,False
4.593783e-05,0.0,False
0.051779747,8.702133e-06,False
0.93648815,0.0004136174,False
284.58344,0.052342176,True
0.06918505,1.6569378e-05,False
0.0038780256,1.9073416e-06,False
0.5264791,0.00010713829,False
0.00026877655,1.1920927e-07,False
0.08880492,2.92047e-05,False
0.006525415,8.344614e-07,False
1.8486278e-05,0.0,False
7.0522976,0.0027741678,True
4.185085e-08,0.0,False
0.0035559565,8.344632e-07,False
0.0012215793,4.7683676e-07,False
2.1737492e-12,0.0,False
0.049063582,1.4781441e-05,False
0.013057971,1.9073259e-06,False
0.006074877,1.3112974e-06,False
5.5423356e-05,0.0,False
0.83115286,0.00028910086,False
0.77198815,0.00031648937,False
0.07241755,2.1218326e-05,False
0.0024624062,4.7683636e-07,False
0.060480084,1.3112629e-05,False
1.8746434e-05,0.0,False
0.00026651585,0.0,False
64.31798,0.013758037,True
0.001565181,1.19209176e-07,False
0.029345993,1.382789e-05,False
9.973492,0.007976651,True
0.0013345774,3.5762753e-07,False
0.012009563,1.311294e-06,False
9.327703e-06,0.0,False
3.7368256e-05,0.0,False
0.029287197,2.1337957e-05,False
3.1210793e-06,0.0,False
0.66616195,0.00011367348,False
6.409047e-05,0.0,False
0.6313365,0.00014609675,False
0.0005361996,1.1920926e-07,False
0.0016826376,3.5762753e-07,False
0.0025758473,3.5762696e-07,False
51.809166,0.022685546,True
0.0023219422,1.1920906e-07,False
7.307016e-06,0.0,False
0.008925092,1.5497139e-06,False
0.00084888743,1.1920923e-07,False
5.2179416e-07,0.0,False
0.15429817,2.3362321e-05,False
0.03384025,1.5377647e-05,False
3.7018497e-05,0.0,False
0.00059362024,1.1920926e-07,False
5.9110375e-06,0.0,False
0.00042460643,1.1920926e-07,False
0.025296308,7.986859e-06,False
2.7285223,0.00030674064,True
5.3016516e-05,0.0,False
0.006120171,1.0728809e-06,False
3.0996574e-07,0.0,False
1.5070423e-06,0.0,False
2.507638e-06,0.0,False
7.201694e-08,0.0,False
0.21187672,5.9475235e-05,False
0.055078544,1.3112638e-05,False
1.0885002e-06,0.0,False
178.52934,0.08273936,True
0.04153878,4.7682643e-06,False
0.00016420592,2.3841855e-07,False
0.009974428,1.7881266e-06,False
278.97687,0.07117097,True
0.11114959,4.0647257e-05,False
0.5794149,0.00030225678,False
1.326287e-05,0.0,False
8.220926e-05,1.1920928e-07,False
4.3797725e-05,0.0,False
0.009973723,1.4305042e-06,False
11.845129,0.0024557551,True
3.7993022e-06,0.0,False
0.0005089589,1.1920927e-07,False
1.9456284e-05,0.0,False
0.001282642,1.1920923e-07,False
2.806597e-06,0.0,False
25.84279,0.003191174,True
7.4107826e-05,0.0,False
0.13767768,2.9442792e-05,False
0.00034244664,0.0,False
0.008395005,2.0265488e-06,False
5.664088,0.0014250276,True
0.5211561,8.7838096e-05,False
0.2572247,0.00013825523,False
8.489636e-07,0.0,False
2.7951949,0.00070555403,True
0.002153463,2.3841835e-07,False
2.114306,0.0003912364,False
0.0013398093,2.3841835e-07,False
0.22112629,0.00011633501,False
0.026891803,1.6092981e-05,False
3.578365,0.00071298366,True
202.84668,0.041827455,True
14.514285,0.00271283,True
2.0098483e-05,0.0,False
1.0600606e-06,0.0,False
0.030367149,4.768306e-06,False
0.0028931904,3.5762696e-07,False
0.059581537,1.9072924e-05,False
1.3239763e-05,0.0,False
3.0771498e-05,0.0,False
0.043540526,8.7020035e-06,False
0.00990191,2.0265484e-06,False
0.0010016907,5.9604605e-07,False
0.010823883,2.1457436e-06,False
1.3644779,0.00085573556,False
0.81271416,0.00027508536,False
1.1399382e-05,0.0,False
0.00033955398,0.0,False
5.4425106,0.0028898928,True
4.5506428e-07,0.0,False
2.8567947e-06,0.0,False
0.07368259,3.170819e-05,False
7.638066,0.0015154085,True
0.41574693,3.3845834e-05,False
0.0020880022,5.9604577e-07,False
0.0018799471,2.3841824e-07,False
489.68204,0.17228621,True
4.0784917,0.0012564501,True
0.0020083406,7.152548e-07,False
0.0020114486,3.576274e-07,False
0.04399354,6.794793e-06,False
92.20446,0.016487919,True
0.0016236074,3.5762764e-07,False
7.267959e-05,1.1920928e-07,False
0.0015016091,2.3841824e-07,False
2.4639456,0.0006977237,True
0.00048053294,2.384185e-07,False
1.8902409,0.00030717463,False
46.583927,0.01573559,True
0.16019166,2.3959692e-05,False
3.1717815,0.0008428532,True
16.7394,0.010268295,True
7.87218e-06,0.0,False
1.2171572e-06,0.0,False
325.87494,0.12811878,True
1.0449504e-08,0.0,False
1.9843508e-05,0.0,False
0.0016081122,1.19209176e-07,False
0.41015592,0.00048819947,False
0.08801614,1.2158704e-05,False
0.0022971483,3.576272e-07,False
0.04401021,7.2715648e-06,False
0.029270604,7.510066e-06,False
0.00019221802,0.0,False
0.0008563326,1.1920923e-07,False
7.9721e-06,0.0,False
0.03727414,6.67556e-06,False
0.44818556,0.00012990709,False
0.00044301117,1.1920927e-07,False
0.2256223,2.5626287e-05,False
157.46677,0.05177357,True
1.4791624e-05,0.0,False
0.011472754,3.099422e-06,False
5.6305985e-06,0.0,False
4.091725e-07,0.0,False
8.110756e-06,0.0,False
4.7845268e-05,0.0,False
7.9851117,0.0021730247,True
0.036974475,8.821326e-06,False
0.0010158762,2.3841835e-07,False
5.5269675e-06,0.0,False
6.1875306e-07,0.0,False
0.0007491416,1.1920923e-07,False
0.0006192058,2.3841847e-07,False
111.780846,0.020375483,True
0.0001901592,0.0,False
0.0002585062,1.1920927e-07,False
0.36677933,5.470708e-05,False
0.020912006,6.4372334e-06,False
2.5427455e-06,0.0,False
4.3803854,0.0014214986,True
0.0005499904,1.1920926e-07,False
1.2468383,0.00039767055,True
0.020805372,5.6027748e-06,False
0.17200191,2.4434747e-05,False
0.5283807,0.00013085396,False
0.0028340898,9.536724e-07,False
3.082992e-07,0.0,False
1.7297959,0.00071037083,False
3.2096336e-06,0.0,False
4.8655897e-06,0.0,False
5.734917e-05,0.0,False
7.739574e-05,1.1920928e-07,False
0.07257102,3.8383692e-05,False
1.8930072,0.0003929981,False
0.14337398,3.6594043e-05,False
1.993817e-05,0.0,False
0.0036168327,4.7683636e-07,False
0.012316709,2.2649606e-06,False
0.0023839923,3.5762696e-07,False
0.0003337797,0.0,False
0.00089271064,1.19209176e-07,False
0.0030232226,9.5367295e-07,False
11.105782,0.0028319196,True
0.54763025,0.00010320023,False
724.15656,0.15608352,True
8.705084e-05,1.1920928e-07,False
3.8304614e-05,0.0,False
1.3850585,0.0005047617,False
3.0048056,0.0008736339,True
4.2250758e-10,0.0,False
2.6047596e-06,0.0,False
2.6934135e-09,0.0,False
0.00026844678,1.1920927e-07,False
4.8185604e-05,0.0,False
640.5758,0.14799151,True
4.9714585e-05,0.0,False
1.2726184e-06,0.0,False
0.21942449,4.457806e-05,False
2.5835773e-06,0.0,False
6.161383,0.00071113044,True
0.0006411577,0.0,False
93.31177,0.027730651,True
11.680002,0.002505403,True
7.579645e-05,1.1920928e-07,False
1.0440129e-05,0.0,False
0.00024731262,0.0,False
1.0693498,0.00042724638,False
0.44227678,6.149824e-05,False
1.3157372e-05,0.0,False
0.00044005306,1.1920927e-07,False
0.0014807817,1.1920923e-07,False
1.5805986e-07,0.0,False
1.9875712e-05,0.0,False
7.818482e-05,1.1920928e-07,False
60.305912,0.021957036,True
0.8460223,0.00040508626,False
2.5236379e-05,0.0,False
0.0026637875,7.152546e-07,False
3.618007e-07,0.0,False
0.058017768,8.8211855e-06,False
1.1187067e-07,0.0,False
0.009400259,2.8610043e-06,False
0.025007445,9.178941e-06,False
0.040001545,7.867644e-06,False
0.00029163723,1.1920927e-07,False
66.58126,0.0137898885,True
27.302544,0.0063900193,True
0.0033996787,4.7683648e-07,False
5.2335973,0.0013172971,True
0.0052272254,1.311297e-06,False
0.0028079215,3.576273e-07,False
4.5991758e-08,0.0,False
0.00815315,1.3112904e-06,False
3.2873268e-05,0.0,False
0.8329253,0.00019611276,False
449.0599,0.17257619,True
0.054653343,1.2516624e-05,False
0.00672625,7.152512e-07,False
3.8537905e-06,0.0,False
0.18284287,7.282331e-05,False
0.002488705,3.576274e-07,False
0.00030868084,1.1920927e-07,False
2.9602506e-07,0.0,False
479.6981,0.117768824,True
1.0037732e-07,0.0,False
0.45785657,0.00021675345,False
47.385525,0.009754331,True
7.4066265e-05,0.0,False
3.9680043e-07,0.0,False
0.020104947,3.2186267e-06,False
0.00096420594,0.0,False
0.021990336,2.7417914e-06,False
0.025946608,4.649093e-06,False
0.00037014636,1.1920926e-07,False
0.00032668095,1.1920926e-07,False
0.007241034,2.3841758e-06,False
0.026350427,3.9338574e-06,False
3.5872924,0.0016426262,True
0.0009267736,1.1920923e-07,False
469.13855,0.28654563,True
5.800122,0.0011514294,True
12.539443,0.0028813425,True
0.00896482,2.2649642e-06,False
497.13626,0.21976179,True
9.715301,0.0014125365,True
63.536564,0.019814355,True
7.2806244,0.00086993026,True
0.0005678237,0.0,False
1.4935986e-05,0.0,False
30.371298,0.006752789,True
67.83313,0.021383934,True
0.37444395,0.00014015316,False
0.0029230649,3.5762753e-07,False
9.5138375e-07,0.0,False
3.0363059e-05,0.0,False
0.017142821,2.1457554e-06,False
0.00040402368,1.1920927e-07,False
7.452826e-05,0.0,False
1.1191157,0.0003438135,False
4.7351704,0.0009748447,True
2.785005e-05,0.0,False
1.5721465e-05,0.0,False
12.086871,0.006272612,True
3.8318212e-05,0.0,False
0.0035288096,2.0265525e-06,False
0.095885664,5.08976e-05,False
4.277017,0.0008523641,True
1.178948e-05,0.0,False
0.07697831,2.1814041e-05,False
0.44187924,0.00024493737,False
18.182995,0.0052837245,True
1.3268503e-07,0.0,False
475.953,0.22972465,False
1.2600463e-05,0.0,False
0.028864067,6.556429e-06,False
41.3048,0.0074794143,True
3.930272e-05,0.0,False
0.017034361,1.5497094e-06,False
1.3755413,0.00022302283,False
1.7333797e-07,0.0,False
384.96317,0.10276201,True
67.38739,0.009145886,True
6.269146,0.0014254344,True
0.002516855,2.3841835e-07,False
134.00143,0.04802411,True
0.09382388,1.6568934e-05,False
0.00458521,1.0728809e-06,False
0.0029075562,5.960454e-07,False
69.18222,0.01944983,True
0.00044678993,0.0,False
0.020632422,4.887541e-06,False
0.04970533,7.390846e-06,False
14.913523,0.005147326,True
4.0566943e-07,0.0,False
0.3269767,7.055573e-05,False
0.004454002,5.9604554e-07,False
16.308104,0.0059560547,True
0.002527952,5.9604554e-07,False
1.38986e-06,0.0,False
0.0025324936,3.576274e-07,False
8.412195,0.0014414401,True
34.032974,0.01607368,True
5.2520758e-05,0.0,False
367.81134,0.18533891,True
0.0003043564,0.0,False
2.5679715e-06,0.0,False
0.0047985744,9.5367204e-07,False
0.09759178,3.814464e-05,False
240.36751,0.045363724,True
0.0005566743,0.0,False
3.6009413e-05,0.0,False
431.25186,0.20426515,True
1.8660077,0.00046065997,False
20.333607,0.0100084795,True
0.002052014,3.576274e-07,False
4.857892e-06,0.0,False
2.4766465e-05,0.0,False
1.5518292e-06,0.0,False
1.5987916e-05,0.0,False
0.031788863,1.1682159e-05,False
5.758712e-06,0.0,False
0.0037348662,1.1920899e-06,False
2.0730573e-05,0.0,False
6.216846e-05,1.1920928e-07,False
167.97766,0.19519457,True
0.0013864202,2.3841835e-07,False
1.5383112e-08,0.0,False
3.1536776e-05,0.0,False
3.0877159,0.00057750335,True
0.017352346,2.5033742e-06,False
0.08334037,1.76422e-05,False
5.6386502e-06,0.0,False
0.031540602,4.410669e-06,False
1.9475508e-05,0.0,False
2.492936,0.00096113037,True
3.5066918e-05,0.0,False
1.4970989e-07,0.0,False
2.7624634e-05,0.0,False
6.6306166e-05,1.1920928e-07,False
0.0033172963,3.576272e-07,False
0.005617167,1.1920897e-06,False
526.2633,0.18012744,False
0.017344173,5.125951e-06,False
9.041461e-06,0.0,False
0.00010500018,0.0,False
0.010637478,1.3112867e-06,False
2.5543466,0.00046230282,False
438.22717,0.33374584,True
0.005531357,9.536716e-07,False
0.0027161767,4.7683625e-07,False
4.1003168e-05,0.0,False
7.727358e-06,0.0,False
106.41475,0.068509966,True
104.274155,0.023997318,True
2.2929357e-06,0.0,False
19.427177,0.003926836,True
0.00094190775,7.152552e-07,False
1.3683052e-06,0.0,False
2.2866867,0.00090996537,True
0.63641894,6.364084e-05,False
2.125485e-05,0.0,False
5.768672e-05,0.0,False
0.006222235,9.536716e-07,False
9.94383e-05,2.3841855e-07,False
5.0100095e-08,0.0,False
7.041162e-06,0.0,False
0.00032329749,2.3841852e-07,False
0.035713594,6.1987594e-06,False
0.0027257907,4.768366e-07,False
0.033966288,1.072863e-05,False
0.015271287,5.6027666e-06,False
0.8026117,0.00025933463,False
0.0008647398,1.1920923e-07,False
1.5613363e-05,0.0,False
37.78359,0.012784405,True
4.3636503,0.003142589,True
0.13109396,3.1587755e-05,False
0.5780351,0.0001407399,False
0.19713789,4.696336e-05,False
0.17778471,6.734541e-05,False
0.00039306824,0.0,False
0.03557229,6.556271e-06,False
4.6673055,0.0008067766,True
5.5257875e-05,1.1920928e-07,False
1.8185909,0.0007737705,True
0.6280316,8.806854e-05,False
0.32722628,9.4508665e-05,False
139.76846,0.048563436,True
0.0074656243,7.1525324e-07,False
0.0031687638,4.7683648e-07,False
0.007599987,1.9073382e-06,False
37.141644,0.009166801,True
0.007039584,1.192089e-06,False
0.00023238869,0.0,False
0.010934708,1.5497139e-06,False
389.2564,0.34352517,False
0.13333248,2.4913395e-05,False
41.54899,0.01272233,True
59.949657,0.024190566,True
0.009484279,2.264962e-06,False
5.5243203e-05,0.0,False
1.4483635e-06,0.0,False
0.0002462313,0.0,False
3.0234626e-06,0.0,False
5.5974087e-06,0.0,False
0.50885797,7.984969e-05,False
0.5031587,6.400175e-05,False
0.057110045,1.3350698e-05,False
10.681661,0.00297849,True
4.53697e-06,0.0,False
35.809605,0.010514908,True
0.1972007,3.528269e-05,False
0.013848821,3.3378387e-06,False
1.4702969e-05,0.0,False
5.4048377e-11,0.0,False
0.009008848,8.344591e-07,False
0.03620358,2.6702119e-05,False
0.0028254688,7.152537e-07,False
0.10034652,3.1707357e-05,False
0.03179897,6.556378e-06,False
222.46617,0.07280934,True
0.13831824,2.4555062e-05,False
0.007290824,1.311297e-06,False
9.3911915,0.0017510259,True
1.982339,0.0005402549,False
79.921135,0.016986597,True
4.454507e-06,0.0,False
0.043379936,1.1443739e-05,False
4.7277036,0.0025688969,True
0.0015752262,3.5762753e-07,False
0.00010229478,0.0,False
0.011262566,1.9073354e-06,False
11.088651,0.005104039,True
0.00022108368,0.0,False
1.8734171,0.00051179616,False
13.920269,0.0030992539,True
0.00051013316,2.3841852e-07,False
0.005699756,7.152537e-07,False
1.1724972e-05,0.0,False
0.00021579086,0.0,False
141.1805,0.036757275,True
1.7224587e-05,0.0,False
2.3335859e-05,0.0,False
67.76439,0.013699308,True
0.021239467,2.74175e-06,False
0.0024849246,2.3841824e-07,False
8.378879e-06,0.0,False
2.6507845e-08,0.0,False
0.11434244,3.4925935e-05,False
5.025056e-08,0.0,False
0.0027199246,4.7683648e-07,False
0.0015059442,2.3841835e-07,False
0.00039100408,0.0,False
16.664852,0.0075330976,True
6.784546,0.0005348399,True
0.016697716,4.8875395e-06,False
0.0043117087,1.7881341e-06,False
0.14389697,3.0157571e-05,False
2.4034483,0.00060667645,True
44.046673,0.019076206,True
1.0384365,0.00039711353,False
8.963e-05,0.0,False
0.0030191045,5.960451e-07,False
0.012261061,1.1920793e-06,False
0.0927521,1.68076e-05,False
1.3155923e-07,0.0,False
1.44139,0.0007084743,True
8.0186084e-07,0.0,False
1.5520493e-05,0.0,False
2.629885e-07,0.0,False
0.0026747603,4.7683648e-07,False
0.0022483105,2.3841835e-07,False
0.03166899,9.178974e-06,False
0.00038080066,0.0,False
0.03677888,1.0371009e-05,False
0.08093014,1.6092763e-05,False
0.0013627723,2.3841841e-07,False
6.664242e-08,0.0,False
1.3849271e-06,0.0,False
796.42944,0.22970062,True
0.11355819,1.5375539e-05,False
95.810936,0.026751183,True
5.0886283e-05,1.1920928e-07,False
2.2857677e-05,0.0,False
9.885775,0.0033669882,True
2.7846834e-05,0.0,False
0.008264799,1.9073386e-06,False
0.8103651,0.00031246507,False
0.0126582,1.7881284e-06,False
2.360408,0.00064663705,True
0.05159672,7.748422e-06,False
3.0054302,0.002406009,True
7.4694674e-07,0.0,False
1.3236873e-07,0.0,False
1.7204234e-06,0.0,False
0.00039382893,1.1920927e-07,False
0.14792012,3.7667214e-05,False
4.0135805e-05,0.0,False
0.00020170306,0.0,False
0.0010670263,1.1920923e-07,False
0.015277627,1.9073232e-06,False
0.34897965,9.271996e-05,False
0.0015307381,2.3841841e-07,False
1.9395369,0.00028029695,False
2.0973735e-08,0.0,False
0.000356341,2.3841852e-07,False
2.0396888,0.0008477913,True
309.68332,0.15311736,True
0.0009314516,1.1920923e-07,False
23.682978,0.006282295,True
3.8519943e-06,0.0,False
0.17806336,5.1851115e-05,False
427.2569,0.204911,True
0.99146825,0.00032972865,False
0.0015557655,2.3841824e-07,False
337.80975,0.22397697,False
4.14903e-05,0.0,False
1.2336023e-06,0.0,False
0.007744006,1.1920886e-06,False
0.010830139,3.695462e-06,False
0.033396773,6.0795064e-06,False
2.654845e-07,0.0,False
34.731586,0.007108938,True
4.7953806,0.0011679684,True
1.0502582e-05,0.0,False
0.00041473078,0.0,False
0.0029733751,4.7683625e-07,False
0.010523303,1.6689235e-06,False
33.214268,0.0081668645,True
0.003308566,9.536716e-07,False
188.06505,0.054623,True
3.128497e-06,0.0,False
3.6716465e-06,0.0,False
0.002200001,3.576274e-07,False
18.353056,0.006252192,True
0.00028212968,0.0,False
8.86961,0.0034899572,True
0.37528884,0.00014347909,False
0.00010086549,0.0,False
0.109327324,4.6486908e-05,False
0.001716724,1.19209176e-07,False
0.045384757,1.20397635e-05,False
0.00552751,5.960442e-07,False
9.867456e-05,1.1920928e-07,False
0.00044029695,0.0,False
2.2250484e-05,0.0,False
7.8772254,0.001619562,True
199.2239,0.07012679,True
0.00053246727,0.0,False
37.4619,0.014861396,True
1.4221366e-15,0.0,False
2.0300522e-05,0.0,False
1.194185e-06,0.0,False
367.81787,0.15302697,True
2.5105614e-05,0.0,False
3.951131e-05,0.0,False
0.03479915,1.10861565e-05,False
0.00044736045,0.0,False
15.833404,0.007323673,True
391.349,0.14935559,True
4.8467565,0.00095046894,True
0.001082652,1.19209176e-07,False
1.04152095e-05,0.0,False
4.7649117,0.0010288507,True
0.027984697,2.3841094e-06,False
0.7521302,0.00021603383,False
3.8745835e-08,0.0,False
5.129163e-06,0.0,False
3.1893624e-06,0.0,False
0.003580241,5.960453e-07,False
6.3161315e-07,0.0,False
0.0385099,5.245118e-06,False
0.034057118,7.6292017e-06,False
28.96443,0.015065629,True
1.7452916e-08,0.0,False
12.945905,0.003976031,True
0.84842944,0.00022195725,False
9.038375e-08,0.0,False
5.934368e-08,0.0,False
8.136174e-05,1.1920928e-07,False
27.897943,0.017704327,True
32.668423,0.0072399154,True
0.0054864367,1.6689244e-06,False
1.0952741,0.00032249858,False
0.14661929,3.3733333e-05,False
0.012597435,1.4304987e-06,False
6.892268e-08,0.0,False
0.5949362,0.00011703548,False
123.4684,0.02855967,True
7.871301e-05,0.0,False
0.1132704,2.7774668e-05,False
1.2128385e-05,0.0,False
365.49982,0.09628698,True
0.36313972,8.319276e-05,False
0.009583979,3.4570471e-06,False
0.00093813695,1.1920923e-07,False
217.8069,0.086038634,True
83.07848,0.023977458,True
5.8133546e-06,0.0,False
7.944056,0.0013704416,True
0.00028147086,0.0,False
2.5015156e-06,0.0,False
0.15024741,3.7190126e-05,False
176.61707,0.049076796,True
1.536481e-05,0.0,False
0.0022564782,3.576274e-07,False
2.443486e-06,0.0,False
0.016741278,4.5298984e-06,False
0.604384,0.00021651597,False
1.2294572e-10,0.0,False
458.34772,0.11056,True
2.8912073e-09,0.0,False
1.7601205e-05,0.0,False
1.7214514e-08,0.0,False
0.008400982,2.7418018e-06,False
1.1652909e-05,0.0,False
7.6234144e-05,0.0,False
1.2850448,0.0003105512,False
0.0028409772,8.3446355e-07,False
0.30969295,3.468462e-05,False
8.526169e-08,0.0,False
0.0025979078,1.1920906e-07,False
0.0030651002,9.536718e-07,False
34.89716,0.010121789,True
0.00043812735,1.1920926e-07,False
0.075191855,1.609253e-05,False
0.046896324,4.386683e-05,False
6.7835413e-06,0.0,False
0.0639621,1.6211938e-05,False
2.2201957e-05,0.0,False
624.344,0.08031079,True
0.0011804085,7.1525517e-07,False
0.37024692,0.00015087372,False
0.00054698193,0.0,False
1.0899994,0.00031665643,False
20.524797,0.0069330856,True
113.28827,0.0522397,True
0.10496789,2.5271213e-05,False
1.895019e-05,0.0,False
0.054965004,1.2754899e-05,False
0.0002611215,0.0,False
6.2698746e-08,0.0,False
0.44404963,9.820548e-05,False
0.00048767778,1.1920926e-07,False
0.0011515807,2.3841841e-07,False
0.003182532,3.576274e-07,False
0.00032483382,0.0,False
0.00061575335,1.1920923e-07,False
7.721628e-05,1.1920928e-07,False
0.0006170144,2.384185e-07,False
0.29981962,6.6386725e-05,False
4.8898964e-05,0.0,False
0.00030155922,1.1920927e-07,False
0.96313834,9.7702636e-05,False
1.4573768e-05,0.0,False
0.0020805271,3.576274e-07,False
0.0029205459,3.5762673e-07,False
0.009900519,2.0265466e-06,False
0.0003212907,1.1920927e-07,False
2.4949682,0.0006067498,False
0.0011561961,2.3841841e-07,False
0.30098376,0.00017353546,False
11.986544,0.0035006246,True
0.11335584,1.8475701e-05,False
0.08178799,2.4675413e-05,False
8.06394e-05,1.1920928e-07,False
4.2820097e-06,0.0,False
6.583144e-06,0.0,False
389.98083,0.25820345,True
48.36468,0.018037785,True
483.6458,0.12878102,True
0.7824808,0.00021170091,False
0.0002615219,0.0,False
0.001764099,7.152547e-07,False
371.3623,0.2284298,True
2.4738144e-06,0.0,False
0.0039871177,2.1457618e-06,False
0.15817825,2.4314082e-05,False
4.1257666e-05,0.0,False
9.639451e-10,0.0,False
1.9602157e-05,0.0,False
0.057915147,1.7165588e-05,False
0.41358593,7.11554e-05,False
466.1148,0.21576071,False
6.429835e-10,0.0,False
0.015543783,5.841209e-06,False
6.132898e-06,0.0,False
1.7776146,0.00039860175,False
0.005786802,1.0728807e-06,False
0.04566434,8.463496e-06,False
7.1650243,0.0022468579,True
1.5507189,0.00032558577,False
0.00033605372,1.1920926e-07,False
0.006470839,1.6689223e-06,False
0.00062064664,2.384185e-07,False
0.0010933473,3.5762764e-07,False
0.0032771467,4.768358e-07,False
543.05334,0.1368314,True
94.10001,0.020895839,True
0.02673774,3.9338693e-06,False
657.425,0.14320067,True
4.668624,0.0020492251,True
0.0002678345,1.1920927e-07,False
0.0046019456,3.5762696e-07,False
7.720099e-06,0.0,False
15.027466,0.0031419978,True
183.33188,0.12631737,True
0.11460222,1.3587909e-05,False
0.011659507,2.503376e-06,False
2.5458093e-07,0.0,False
0.5601604,0.00019386507,False
12.924493,0.002866596,True
0.9647557,0.00013080734,False
0.006891174,7.152521e-07,False
0.14838593,2.3482171e-05,False
0.010412129,2.50338e-06,False
0.19852352,3.969238e-05,False
0.034366142,5.721966e-06,False
0.0012986148,1.19209176e-07,False
0.018261641,2.5033733e-06,False
4.9757826e-05,0.0,False
2.2000359e-05,0.0,False
0.06762986,1.9310908e-05,False
0.002297804,4.768366e-07,False
0.22225435,5.697357e-05,False
7.714509e-09,0.0,False
1.6554746e-05,0.0,False
7.3031737e-07,0.0,False
0.0053177625,1.3112967e-06,False
0.0011055833,2.3841841e-07,False
0.036305364,5.3643143e-06,False
7.023781e-05,1.1920928e-07,False
0.00027216226,0.0,False
117.54362,0.012707796,True
165.80812,0.06586572,True
8.9621375e-05,1.1920928e-07,False
0.0033122033,1.0728811e-06,False
5.0046612e-05,0.0,False
4.051925,0.0011627146,True
6.9088645,0.001816781,True
2.420378e-06,0.0,False
2.0122122e-06,0.0,False
0.050420243,1.609273e-05,False
5.3910862e-05,0.0,False
0.00023322894,0.0,False
1.3521533e-05,0.0,False
1.358203e-06,0.0,False
0.0031231877,4.7683636e-07,False
44.869778,0.00982338,True
0.00020616679,1.1920927e-07,False
0.27675614,0.00018914585,False
1.3221776,0.00028269825,False
0.0011836827,2.3841835e-07,False
0.03982294,1.33510475e-05,False
13.276675,0.011597928,True
0.036035184,5.2451223e-06,False
0.68636996,0.00023293163,False
2.1438127,0.00044395908,False
449.3228,0.21721798,False
4.9449925e-05,0.0,False
0.00049922353,0.0,False
0.0015972324,2.3841824e-07,False
2.137245e-06,0.0,False
0.81684965,0.0002943657,False
0.015698861,3.5762469e-06,False
3.3636174e-05,0.0,False
7.183058e-05,0.0,False
21.516882,0.011928722,True
0.0042634336,4.7683648e-07,False
15.086262,0.0025193277,True
0.5795227,7.973543e-05,False
25.967653,0.00462671,True
0.0060179005,1.9073423e-06,False
2.2650614,0.0006846258,True
0.02216854,5.3643453e-06,False
0.00077020767,2.3841847e-07,False
0.41090232,8.307074e-05,False
1.2580149e-07,0.0,False
2.133557e-09,0.0,False
129.35616,0.036887318,True
0.00028648478,0.0,False
0.04362226,7.986806e-06,False
2.4679743e-05,0.0,False
0.31289294,0.0001876935,False
0.00080074795,1.1920926e-07,False
0.030211726,1.2039836e-05,False
7.902418e-06,0.0,False
0.17947966,3.7666287e-05,False
0.00038245134,1.1920927e-07,False
0.5592039,0.00016765716,False
0.08340186,1.0251666e-05,False
9.055421,0.002073655,True
6.495289e-07,0.0,False
6.1473274e-06,0.0,False
0.24373455,8.9037305e-05,False
316.55618,0.09223883,True
0.106568,2.5031826e-05,False
6.3789316e-06,0.0,False
0.3769902,7.1862276e-05,False
0.00047918077,1.1920927e-07,False
2.170661e-05,0.0,False
0.0007631598,0.0,False
0.7477442,0.00015810726,False
40.772907,0.0146220215,True
0.011652397,1.6689196e-06,False
3.1309297,0.0009151787,True
0.0004517539,1.1920926e-07,False
9.4183946e-07,0.0,False
0.000226599,0.0,False
0.01608694,2.9802081e-06,False
0.0004572119,1.1920927e-07,False
0.56439024,0.000117146265,False
2.0783315,0.00058960356,True
6.437698e-05,0.0,False
0.007911612,1.5497117e-06,False
0.00027838824,2.3841852e-07,False
74.2139,0.0089851245,True
0.19271667,3.646841e-05,False
455.65546,0.12690696,True
17.140387,0.0049065445,True
7.4357514,0.0018152741,True
0.0021976277,4.7683648e-07,False
5.0096745,0.001086789,True
4.2765178e-06,0.0,False
0.0043766606,7.1525324e-07,False
0.07723107,2.8609149e-05,False
0.0036791454,7.1525324e-07,False
6.532481e-08,0.0,False
0.007916276,1.0728777e-06,False
1.3261476e-07,0.0,False
0.00023848133,0.0,False
13.488118,0.0033790544,True
0.004159491,2.384179e-07,False
1.1202709e-05,0.0,False
0.6367345,0.00015943797,False
0.37115407,6.877136e-05,False
3.584371,0.0010552427,True
1.4944199,0.0008630197,False
0.0007978391,0.0,False
322.71985,0.12957087,True
0.00053054566,1.1920927e-07,False
0.00028500395,0.0,False
0.06669003,2.3959503e-05,False
1.9626716,0.0006675326,False
0.0005189698,0.0,False
0.00031398013,1.1920927e-07,False
6.621591e-05,0.0,False
0.0045883805,4.7683625e-07,False
0.00050006626,0.0,False
1.47235,0.00020400033,False
0.0010066322,1.1920923e-07,False
83.48108,0.047584422,True
10.383536,0.0030538272,True
385.8203,0.11489305,True
0.087510094,1.5138878e-05,False
12.459516,0.003825833,True
1.0547225e-05,0.0,False
0.0782717,3.2661763e-05,False
0.116822526,1.5017955e-05,False
4.8660235,0.0010752698,True
259.9911,0.123413146,True
0.013752973,5.4835573e-06,False
675.595,0.20258468,True
0.02230553,4.6490823e-06,False
2.0758833e-05,0.0,False
0.03655859,5.6026947e-06,False
1.6455477e-06,0.0,False
0.0004353221,0.0,False
1.1024779e-06,0.0,False
0.00018990281,0.0,False
0.051553685,1.10861765e-05,False
0.0019741813,2.3841824e-07,False
4.326263e-06,0.0,False
0.0007637906,3.576277e-07,False
13.282114,0.0042425636,True
0.00033237968,1.1920927e-07,False
0.06364347,2.5628684e-05,False
0.051216062,5.3641343e-06,False
39.142487,0.017916542,True
0.06476733,1.287405e-05,False
0.508089,0.00018886477,False
3.3796317e-09,0.0,False
0.00036810993,1.1920926e-07,False
0.03534814,1.3231895e-05,False
0.03233701,3.81453e-06,False
0.0036826734,4.7683602e-07,False
0.017986093,4.291488e-06,False
0.00067201914,1.1920926e-07,False
0.002677427,7.152545e-07,False
0.23134531,6.603138e-05,False
0.017717196,3.8146454e-06,False
0.0030700564,1.0728814e-06,False
7.3749877e-09,0.0,False
0.00060313346,3.576277e-07,False
50.20348,0.015879095,True
0.020183735,5.3643553e-06,False
3.39934e-05,0.0,False
72.17617,0.013294131,True
13.423213,0.0030912217,True
513.2642,0.25120622,True
4.3767726e-05,0.0,False
0.7214722,0.00012877525,False
7.454751e-06,0.0,False
0.15184537,4.6129135e-05,False
26.51713,0.009158693,True
5.201411e-05,0.0,False
6.3366833e-06,0.0,False
2.3182523,0.00088622945,True
0.35592082,8.032445e-05,False
0.13770995,3.826215e-05,False
0.026180832,1.0728581e-05,False
0.20876674,3.9931292e-05,False
3.4723133e-05,0.0,False
3.35729,0.00091698836,True
0.00020458995,1.1920927e-07,False
0.00821041,1.430501e-06,False
0.00113925,3.5762753e-07,False
0.010573926,2.9802081e-06,False
43.495064,0.010673264,True
0.70882106,0.0001513366,False
55.079372,0.028530452,True
1.307325e-06,0.0,False
143.44496,0.12350036,True
1.4503252e-06,0.0,False
0.052394684,2.6940059e-05,False
8.464531e-06,0.0,False
1.1698457e-05,0.0,False
3.4779758,0.0010111607,True
1.6440768e-07,0.0,False
0.0042961775,1.1920893e-06,False
18.251049,0.0049989093,True
359.57605,0.21982247,True
486.96182,0.3537132,True
0.2557038,6.9010915e-05,False
0.0011817496,3.5762753e-07,False
0.042260595,7.6291e-06,False
4.7226094e-05,0.0,False
0.012546643,1.3112895e-06,False
2.187082e-06,0.0,False
0.0032573387,7.1525415e-07,False
343.84467,0.065363854,True
0.017566103,3.0994033e-06,False
380.03662,0.20704511,True
0.0042783096,4.7683636e-07,False
0.2512954,0.00012979412,False
0.007087454,1.9073423e-06,False
0.0004175967,0.0,False
613.63477,0.43621606,True
0.00034591212,1.1920927e-07,False
5.687985e-06,0.0,False
0.0003077858,0.0,False
6.469429e-08,0.0,False
172.9348,0.030114017,True
0.16861364,3.9692903e-05,False
0.028402135,7.74846e-06,False
0.011986362,2.0265447e-06,False
1.1737326e-06,0.0,False
0.00020618323,0.0,False
7.0425226e-06,0.0,False
0.0003478867,1.1920927e-07,False
6.1836903e-07,0.0,False
0.10217113,2.5628244e-05,False
0.0058828,8.3446275e-07,False
0.0018298514,3.576274e-07,False
0.002529913,3.576272e-07,False
0.0006102122,1.1920923e-07,False
0.0013144385,2.3841835e-07,False
1.2831417,0.00030496228,False
0.011111627,1.6689205e-06,False
37.882366,0.009202171,True
17.249485,0.0055889916,True
6.5130334e-06,0.0,False
2.7318931e-06,0.0,False
0.5348847,8.830396e-05,False
0.00022910493,0.0,False
3.6463045e-06,0.0,False
2.609826,0.0004928787,True
4.742423,0.0023950385,True
0.5045177,0.000101773534,False
0.00031681822,1.1920927e-07,False
0.059495527,7.748298e-06,False
4.004194e-06,0.0,False
0.124179445,3.9813352e-05,False
0.06349042,9.4170355e-06,False
1.5834547e-06,0.0,False
4.596425e-05,0.0,False
0.0029597466,4.7683648e-07,False
5.1364007,0.0013151153,True
0.0003486929,0.0,False
0.005222489,1.4305067e-06,False
323.55515,0.054865837,True
61.529427,0.00826858,True
328.09372,0.1315684,True
1.16276315e-05,0.0,False
0.0058447234,1.7881348e-06,False
0.009924571,2.3841603e-06,False
16.280222,0.0036961203,True
33.706795,0.0042136684,True
0.06442684,1.1324539e-05,False
0.6597526,0.00017981845,False
653.15656,0.19387352,True
707.91296,0.19537419,True
0.013167709,3.337831e-06,False
0.0027181818,5.9604554e-07,False
0.0009900981,2.3841847e-07,False
0.03634003,5.3641415e-06,False
2.1126475e-06,0.0,False
1.703678,0.00042236137,False
360.3037,0.17893848,True
0.17097032,0.00011144795,False
0.014889739,2.6225894e-06,False
0.010267621,1.5497035e-06,False
58.48807,0.014793033,True
0.0005027251,1.1920926e-07,False
2.0565814e-07,0.0,False
0.013417357,1.2636003e-05,False
3.0923682e-05,0.0,False
6.290262e-12,0.0,False
0.0018269313,3.5762753e-07,False
337.54,0.17024711,True
5.2877915e-08,0.0,False
1.6297243e-08,0.0,False
272.29214,0.14136085,True
0.00029463135,0.0,False
1.5028476e-05,0.0,False
0.5574466,0.00030167896,False
0.15579255,5.399563e-05,False
0.0005053316,2.384185e-07,False
0.032989386,1.8238576e-05,False
0.011516164,1.788128e-06,False
1.9125586,0.00047401676,True
6.4711253e-06,0.0,False
6.4689225e-06,0.0,False
0.0044171903,9.536724e-07,False
0.061634358,2.2172257e-05,False
0.0012959008,2.3841847e-07,False
0.08490769,3.123057e-05,False
0.008537334,2.1457577e-06,False
260.6373,0.07825875,True
1.3253173,0.00021039299,False
4.098361,0.0018686121,True
0.0010720912,2.3841847e-07,False
0.0026480197,5.9604565e-07,False
14.531995,0.0035952427,True
0.1455083,3.4449095e-05,False
0.041686412,1.1920607e-05,False
0.0059413174,9.536716e-07,False
0.009970345,2.1457554e-06,False
0.10263674,3.1945798e-05,False
18.811848,0.006530879,True
0.0063067167,5.960437e-07,False
0.21401334,6.376836e-05,False
3.3514712e-07,0.0,False
1.52100965e-05,0.0,False
0.015820187,4.7682734e-06,False
0.00042158025,0.0,False
0.051083796,7.390685e-06,False
0.0047502755,5.9604463e-07,False
0.077764675,1.525808e-05,False
0.0003156596,0.0,False
0.063756615,2.5986645e-05,False
557.99786,0.19502205,True
0.008396581,2.622593e-06,False
0.00011792205,1.1920928e-07,False
224.28363,0.09329003,True
0.0067832624,2.0265502e-06,False
0.005096552,2.0265506e-06,False
21.858175,0.007395871,True
295.61032,0.10477033,True
0.0010726517,1.1920923e-07,False
0.03283016,5.483538e-06,False
0.4250665,0.00016741903,False
7.283675e-11,0.0,False
0.0017270164,3.5762758e-07,False
2.0529683,0.00038152584,True
0.0007794594,0.0,False
0.00048309538,1.1920927e-07,False
0.04392858,3.5761223e-06,False
146.89955,0.027637772,True
0.0012571755,1.1920923e-07,False
0.0062766806,1.9073416e-06,False
0.00028434853,1.1920927e-07,False
0.033482052,1.8119326e-05,False
0.0035275193,8.3446355e-07,False
2.0529626e-05,0.0,False
0.66104156,0.00023985526,False
3.609323e-05,0.0,False
0.0047340887,7.152539e-07,False
0.00075907994,1.1920923e-07,False
6.546279e-05,0.0,False
114.32233,0.017603613,True
134.19647,0.07816396,True
0.00035484514,0.0,False
0.51728964,0.0001472898,False
33.850945,0.01456777,True
1.7326403e-10,0.0,False
6.575967,0.0059681516,True
21.100578,0.0031518317,True
0.008415339,1.4304987e-06,False
5.3478645e-05,0.0,False
2.1927221e-07,0.0,False
0.0001142487,2.3841855e-07,False
669.6856,0.24871767,False
2.4405908e-05,0.0,False
0.031307228,3.0993797e-06,False
0.9292066,0.0004444083,False
16.351486,0.0022119675,True
0.009388775,2.5033828e-06,False
0.006708384,2.2649674e-06,False
0.85061884,0.0002936834,False
0.009697893,1.1920829e-06,False
0.0002772262,0.0,False
0.045142237,6.675371e-06,False
0.0066280537,1.4305028e-06,False
0.0021048163,4.7683625e-07,False
0.04411338,7.6291926e-06,False
0.80931,0.000156689,False
4.2950728e-07,0.0,False
0.15516068,4.624777e-05,False
378.14273,0.157942,True
0.06102635,3.5165238e-05,False
16.176504,0.0038371622,True
0.04117255,1.0370917e-05,False
422.9651,0.091032684,False
0.101743326,1.9906736e-05,False
35.739746,0.0074909283,True
0.0010786388,2.3841841e-07,False
121.82456,0.05770836,True
0.012701928,3.0994272e-06,False
0.17614578,2.3123866e-05,False
0.02012603,3.8146118e-06,False
0.0009943582,1.1920923e-07,False
266.21048,0.041635133,True
0.1263959,2.6103226e-05,False
3.7977998,0.0016042606,True
3.9616584e-06,0.0,False
0.00090353587,1.1920923e-07,False
0.0005096908,0.0,False
1.937725e-06,0.0,False
0.24136773,8.4625855e-05,False
5.0755744e-07,0.0,False
0.0023384471,4.7683648e-07,False
3.5231212e-06,0.0,False
2.0452648e-12,0.0,False
273.20508,0.06836586,True
15.287913,0.003892643,True
34.100246,0.010624239,True
3.1181553e-06,0.0,False
8.244449,0.0031898208,True
2.4922972,0.0006633899,True
0.22940548,6.0668288e-05,False
0.00096090615,1.1920923e-07,False
43.73342,0.015653076,True
0.010422315,9.5366977e-07,False
2.7074698e-06,0.0,False
26.203688,0.0053274045,True
0.22331417,5.1014977e-05,False
449.75244,0.1922929,True
0.00039709412,0.0,False
0.0024171697,4.7683625e-07,False
0.2249064,4.9346767e-05,False
0.0013974769,2.3841835e-07,False
0.88383466,0.00035299986,False
0.16865383,2.503152e-05,False
5.502724,0.003101877,True
6.8307962,0.001120375,True
0.0047827833,8.344625e-07,False
24.597033,0.004359453,True
3.2718918,0.0006209484,True
0.00018752654,0.0,False
1.2158888e-05,0.0,False
0.0005635823,1.1920923e-07,False
0.0010163481,2.3841847e-07,False
0.0012248413,1.19209176e-07,False
0.0052054813,9.5367227e-07,False
6.2391484e-07,0.0,False
4.793996,0.0011065624,True
0.0005008237,0.0,False
3.5353322,0.0013957693,True
0.00026026386,0.0,False
15.212603,0.0031051496,True
5.2589697e-09,0.0,False
0.0012641388,3.5762753e-07,False
1.5396376e-05,0.0,False
0.029514445,5.1259367e-06,False
0.12394387,2.7297436e-05,False
0.1597841,3.8381964e-05,False
5.3385793e-06,0.0,False
2.93591e-07,0.0,False
252.59445,0.0980199,True
0.00020384348,0.0,False
1.1178508e-09,0.0,False
2.1577967e-05,0.0,False
1.9928323e-06,0.0,False
370.72296,0.2035915,True
0.0010238617,2.3841847e-07,False
239.93228,0.06813751,True
1.5730779e-05,0.0,False
4.2986212e-05,0.0,False
0.08871895,1.4185342e-05,False
1.6697028e-05,0.0,False
3.228214,0.00093725394,True
4.1894403,0.0027037817,True
32.849518,0.004160963,True
0.0001036576,0.0,False
0.005417887,4.768358e-07,False
4.125469e-05,0.0,False
0.024145706,7.867666e-06,False
0.0044233887,2.3841767e-07,False
7.122467e-05,0.0,False
0.062049557,9.297568e-06,False
1.3924612e-05,0.0,False
6.507273e-08,0.0,False
0.29381856,0.000114767114,False
0.002691696,4.7683602e-07,False
0.269179,7.568855e-05,False
0.035181914,1.04902165e-05,False
2.1642172e-05,0.0,False
0.00039191413,0.0,False
0.07552265,3.3257842e-05,False
3.3073004e-05,0.0,False
0.00047205016,0.0,False
0.041480698,6.7948304e-06,False
1.6589614e-07,0.0,False
15.29942,0.0045752083,True
0.0011658738,0.0,False
0.0031727606,3.5762696e-07,False
8.259259e-05,1.1920928e-07,False
0.29698926,5.8279387e-05,False
13.90181,0.005623124,True
1.9268515,0.0009283986,True
0.0018409541,2.3841835e-07,False
1.9663782,0.0005980005,True
0.009706515,2.7417914e-06,False
0.0014661826,5.96046e-07,False
251.79893,0.043868855,True
0.082259454,2.4913701e-05,False
2.3170436e-08,0.0,False
0.73269403,0.00013582001,False
6.9321206e-05,1.1920928e-07,False
0.038856737,9.0596695e-06,False
19.2486,0.003963357,True
0.28100637,4.1718697e-05,False
1.4008031e-06,0.0,False
0.012069171,2.2649629e-06,False
5.5376757e-05,0.0,False
0.00086631253,0.0,False
5.966337,0.002066266,True
0.03496585,7.748375e-06,False
1.2511027,0.00015712052,False
98.79759,0.037496246,True
0.018096624,3.0994188e-06,False
96.6786,0.018122643,True
0.034551498,5.7218786e-06,False
0.00034605296,0.0,False
36.295803,0.0057983557,True
0.3466859,6.2218336e-05,False
0.011107843,1.549713e-06,False
0.00045245598,1.1920926e-07,False
0.24918634,0.00014659777,False
0.023109775,5.60276e-06,False
0.0029638777,9.5367284e-07,False
6.2750936e-05,0.0,False
8.814902,0.0014497393,True
0.00025273763,0.0,False
0.002065094,3.576273e-07,False
1.4549282,0.00037665718,False
0.0020390262,3.576274e-07,False
1.0315348e-05,0.0,False
0.00079516077,1.1920923e-07,False
20.579142,0.002864481,True
1.6727602,0.000672758,True
0.00041106605,1.1920926e-07,False
1.29274795e-05,0.0,False
0.011829815,3.933877e-06,False
0.06925722,2.9562321e-05,False
0.0032032547,3.576273e-07,False
0.031358387,5.3643e-06,False
61.298836,0.02324124,True
557.1461,0.13084245,False
6.6533194e-06,0.0,False
7.198199e-07,0.0,False
1.6920431e-07,0.0,False
0.25274208,7.6642005e-05,False
1.4517245,0.00029228884,False
192.79219,0.16603908,True
4.0966865e-05,0.0,False
37.7215,0.01885992,True
6.9064263e-06,0.0,False
0.039935373,2.7297792e-05,False
73.005554,0.01732298,True
0.0003204126,1.1920927e-07,False
0.11711661,1.5376121e-05,False
8.703706e-06,0.0,False
3.1986867e-05,0.0,False
0.00031051144,1.1920927e-07,False
8.713519,0.0017603864,True
4.1463194,0.0017644409,True
32.5877,0.010210469,True
1.5043344,0.0012515644,False
0.0007416881,0.0,False
0.0007822035,1.1920923e-07,False
404.2454,0.13800079,True
8.027997e-06,0.0,False
0.25232762,8.60547e-05,False
0.001517404,4.768367e-07,False
8.250758e-11,0.0,False
1.8290535e-05,0.0,False
2.9941952,0.0007255316,True
0.039023615,4.768295e-06,False
0.6370036,0.00022660222,False
0.009978637,1.0728759e-06,False
0.024964873,3.6954116e-06,False
3.911544e-07,0.0,False
380.889,0.22288331,True
541.39795,0.091985285,True
1.8888537e-05,0.0,False
1.13942115e-05,0.0,False
2.4094718,0.0006175254,True
3.576399e-10,0.0,False
0.23666948,0.00015231888,False
0.0010445016,2.3841847e-07,False
0.031130824,3.6954007e-06,False
10.2610035,0.0031324197,True
0.06381335,1.8476625e-05,False
0.36234558,5.2203395e-05,False
1.0409819e-06,0.0,False
0.0164481,2.8609775e-06,False
8.0478195e-08,0.0,False
0.0019830046,1.19209176e-07,False
0.97273743,0.00022602102,False
0.0013866548,1.1920923e-07,False
10.721407,0.0022204015,True
0.011287929,2.5033787e-06,False
0.0003773682,1.1920927e-07,False
0.0027551798,3.576274e-07,False
1.0028144e-06,0.0,False
0.00060045364,1.1920923e-07,False
3.3337964e-11,0.0,False
7.630171,0.0034309425,True
10.233379,0.003979362,True
0.00021715755,0.0,False
2.8488967e-07,0.0,False
0.00094918726,1.1920923e-07,False
0.07221391,2.133732e-05,False
1.7626814e-06,0.0,False
0.0013118889,1.19209176e-07,False
0.19848582,4.0287843e-05,False
0.016003337,3.6954407e-06,False
0.089301616,1.621174e-05,False
226.7396,0.12585855,True
0.7094712,0.00015002146,False
0.25103286,0.00010572249,False
3.90245e-05,0.0,False
1.6090183,0.00040845852,True
0.029166725,4.5298857e-06,False
0.00088727655,1.1920923e-07,False
0.0015854458,5.9604577e-07,False
0.0006358923,1.1920926e-07,False
0.00044054873,1.1920927e-07,False
2.1106862e-05,0.0,False
4.1055825e-10,0.0,False
9.740709e-06,0.0,False
1.2782318e-05,0.0,False
0.09145101,2.562777e-05,False
0.0017904709,4.768366e-07,False
1.6669715e-05,0.0,False
2.3498767e-06,0.0,False
0.0074638426,9.536684e-07,False
2.4667993e-06,0.0,False
2.1802874e-05,0.0,False
0.0031601728,5.960454e-07,False
365.8875,0.20824814,False
19.018211,0.00838266,True
495.42093,0.2437743,False
0.09920468,1.4662095e-05,False
8.714295,0.0018338007,True
476.8843,0.16264872,True
2.7819677e-05,0.0,False
35.609715,0.006092472,True
1.5914066,0.00055358943,True
0.012359954,2.384173e-06,False
0.013101916,2.3841658e-06,False
0.02063683,2.8609757e-06,False
0.0041268487,8.3446275e-07,False
645.2147,0.27683938,False
0.03219344,4.7683106e-06,False
0.0012441279,4.7683676e-07,False
1.1286523,0.00020051468,False
136.56126,0.08689141,True
0.0070647243,1.0728809e-06,False
6.3973684,0.0024729213,True
109.63673,0.02415685,True
0.06325716,1.609289e-05,False
0.00058073364,1.1920926e-07,False
0.0014252004,3.5762764e-07,False
0.071682245,2.5390582e-05,False
4.911078e-06,0.0,False
1.007886,0.00016048778,False
0.0012867182,3.5762753e-07,False
0.0014469923,2.3841835e-07,False
0.00021738367,0.0,False
0.00027965455,0.0,False
0.009739896,2.3841744e-06,False
0.7594168,0.00023647991,False
0.024108758,6.317995e-06,False
7.486128e-07,0.0,False
158.86328,0.052627474,True
0.25994465,4.528901e-05,False
0.017685747,4.172286e-06,False
0.75263447,0.00021316152,False
4.4272136e-05,0.0,False
0.46073586,0.00014062459,False
3.2043545e-06,0.0,False
8.5546904e-05,1.1920928e-07,False
33.425022,0.011710599,True
287.102,0.109446645,True
3.5087967e-05,0.0,False
0.0027816272,3.5762696e-07,False
27.512676,0.011485589,True
0.002435777,3.576272e-07,False
2.762297e-05,0.0,False
0.5168616,7.937742e-05,False
3.6808884,0.0020499877,True
3.8575727e-06,0.0,False
0.08500399,3.0754236e-05,False
0.00021577871,1.1920927e-07,False
0.003945532,9.5367204e-07,False
2.0566556,0.00040214846,True
1.0188347,0.0003711392,False
0.061458293,4.291287e-06,False
1.6375043,0.00031277444,False
0.00020251021,0.0,False
0.20646673,3.671086e-05,False
0.0027661936,1.5497169e-06,False
0.0003811058,0.0,False
0.00042511334,0.0,False
0.04666392,1.4781566e-05,False
0.0003100134,1.1920927e-07,False
0.15084177,4.374633e-05,False
1.8883759,0.00052569,False
1.63208,0.00070056325,False
0.0012403437,3.5762764e-07,False
0.00024704877,0.0,False
0.0009674462,2.3841847e-07,False
129.4114,0.024569929,True
1.8500671,0.00064622704,True
0.023482816,8.582958e-06,False
0.42478704,0.00026145525,False
9.204301,0.0028303904,True
4.7765236,0.0027665622,True
0.13644458,6.0194136e-05,False
0.03918468,1.13246115e-05,False
0.001972746,3.576274e-07,False
161.00659,0.07032888,True
1.5600882,0.00043115573,False
20.454952,0.0033549932,True
290.39008,0.49456874,True
0.002692231,2.3841824e-07,False
3.3130232e-06,0.0,False
6.052714e-05,1.1920928e-07,False
5.051659e-05,0.0,False
2.3343917e-05,0.0,False
0.014291833,1.6689205e-06,False
3.278203e-08,0.0,False
0.14919463,3.5402616e-05,False
5.5955215e-06,0.0,False
2.0527965e-05,0.0,False
0.6710148,0.00024001,False
3.756729e-06,0.0,False
0.11494557,2.4436627e-05,False
3.9159477e-05,0.0,False
0.0020357738,3.576274e-07,False
0.0052742963,8.3446355e-07,False
0.002982812,7.152545e-07,False
50.722977,0.017036267,True
1.0227922,0.00041123838,False
0.0029936987,3.576272e-07,False
1.0081532e-05,0.0,False
338.2101,0.107839465,True
245.6341,0.11363858,True
22.838457,0.0027133394,True
70.68004,0.01532748,True
2.1021174e-06,0.0,False
3.8905946e-06,0.0,False
0.0014293754,3.5762764e-07,False
4.925902e-09,0.0,False
68.004974,0.014439322,True
0.019442778,4.172286e-06,False
2.4619164,0.00081188173,True
0.0028815155,1.19209176e-07,False
0.0026583096,1.3112993e-06,False
3.2974153,0.00080111995,True
1.466566e-06,0.0,False
5.353301e-05,0.0,False
10.947111,0.0015416874,True
0.0004065421,0.0,False
119.26975,0.046363052,True
0.01521142,2.026538e-06,False
0.7504522,4.908722e-05,False
0.21533856,6.317526e-05,False
25.679459,0.0060064904,True
2.7623786e-05,0.0,False
2.6197526e-06,0.0,False
2.464659e-06,0.0,False
0.069976255,8.463368e-06,False
1.17933915e-07,0.0,False
144.26364,0.03912333,True
0.011591665,2.14575e-06,False
0.56812674,0.00010690041,False
0.85600984,0.00041918777,False
0.0030326645,1.0728818e-06,False
0.018757556,7.867702e-06,False
3.715215e-05,0.0,False
0.003423782,8.344638e-07,False
0.0016106123,2.3841835e-07,False
0.40367976,0.00017375175,False
8.095683e-05,0.0,False
0.1702092,3.0514668e-05,False
16.16251,0.003419864,True
0.018214831,4.291489e-06,False
8.065111e-08,0.0,False
0.0003001218,1.1920927e-07,False
2.441488e-07,0.0,False
0.020022064,4.8875336e-06,False
1.8680546e-05,0.0,False
1.2056972e-06,0.0,False
6.80987,0.0044552186,True
0.00081301766,1.1920923e-07,False
9.379771e-06,0.0,False
0.005737456,2.384173e-06,False
5.631069,0.0014502511,True
3.9604661,0.0017956288,True
22.776686,0.004076155,True
0.0021817407,1.19209176e-07,False
79.50969,0.026436571,True
0.03471886,4.887508e-06,False
0.027342135,1.2397448e-05,False
0.00015289438,2.3841855e-07,False
8.32731e-07,0.0,False
42.446686,0.009586992,True
5.350077,0.0017784822,True
1.788947e-06,0.0,False
4.5310728e-05,0.0,False
3.6800163e-06,0.0,False
381.53964,0.16641364,True
41.112286,0.008886432,True
0.0003480937,0.0,False
5.5857213e-06,0.0,False
1.3061888,0.0007286897,False
2.1969854e-06,0.0,False
0.015407475,2.8609984e-06,False
0.0013236111,4.768366e-07,False
2.1921498e-07,0.0,False
5.6960573e-07,0.0,False
196.72292,0.03743522,True
4.261812e-05,0.0,False
0.010485308,3.0994215e-06,False
0.28868228,0.000103690356,False
0.0022202425,4.7683648e-07,False
0.007130226,8.3446207e-07,False
6.586677e-05,0.0,False
2.2129486e-06,0.0,False
0.39081836,7.353995e-05,False
110.8165,0.025156826,True
0.0015028368,1.19209176e-07,False
0.016376114,1.1920861e-06,False
508.5231,0.24431074,True
0.03568983,9.417334e-06,False
0.005037234,1.3112988e-06,False
6.371615e-09,0.0,False
134.97748,0.05706518,True
0.0070422203,8.344623e-07,False
0.109082736,1.704548e-05,False
5.0501637,0.0016435911,True
0.0121597955,1.07287e-06,False
15.1148615,0.0033107223,True
3.604388,0.0005935326,True
6.14213e-05,0.0,False
3.8415222,0.00088840025,True
3.8689736e-06,0.0,False
0.0014507417,2.3841847e-07,False
1.3631836e-05,0.0,False
4.4270956e-09,0.0,False
1.4926338e-05,0.0,False
4.726582e-07,0.0,False
7.5383797,0.003677331,True
0.35680747,0.00010202186,False
4.3817728e-08,0.0,False
0.0021812904,3.5762753e-07,False
7.9261457e-07,0.0,False
2.7193852e-09,0.0,False
1.2323222,0.00026345544,False
35.16198,0.008870259,True
0.030846162,4.8874663e-06,False
0.15726721,5.4710654e-05,False
0.004640878,5.960442e-07,False
1.7415938e-06,0.0,False
0.000894672,2.3841847e-07,False
12.225258,0.009470588,True
0.035486113,4.8874863e-06,False
0.139782,3.6951715e-05,False
1.1155609e-09,0.0,False
0.011432555,3.695462e-06,False
0.104034886,1.5138772e-05,False
0.008796835,1.7881302e-06,False
0.6130842,0.00017173353,False
24.719109,0.017157007,True
0.0282512,5.2451196e-06,False
6.972575e-05,0.0,False
20.736687,0.006731931,True
0.0034218077,1.4305078e-06,False
1.5892915e-08,0.0,False
31.756575,0.011475222,True
0.047058832,8.34413e-06,False
0.104788356,2.5270703e-05,False
0.07522108,2.6105135e-05,False
0.1755726,4.8870555e-05,False
0.0075029256,1.3112945e-06,False
0.00374264,4.768358e-07,False
0.00049774215,0.0,False
1.0387093e-07,0.0,False
8.320852e-08,0.0,False
2.376517e-05,0.0,False
5.0497518,0.0007751493,True
55.18424,0.009986453,True
6.4395467e-06,0.0,False
4.4417816e-09,0.0,False
2.7081487e-06,0.0,False
3.769778,0.0004886263,True
9.856581e-05,0.0,False
3.601178e-05,0.0,False
0.0017090236,5.9604577e-07,False
0.0023217741,4.7683648e-07,False
336.54196,0.17066953,True
0.0014550355,3.5762753e-07,False
0.0012190723,4.7683676e-07,False
9.4274235,0.003333252,True
8.717694e-05,1.1920928e-07,False
4.657469e-08,0.0,False
1.8396895,0.0005467262,False
0.0020102789,4.768366e-07,False
3.975559e-05,0.0,False
0.22339271,5.2327e-05,False
0.064209975,1.4900643e-05,False
9.700149e-06,0.0,False
3.2784235e-05,0.0,False
0.0012784856,3.5762758e-07,False
0.010363201,4.291498e-06,False
4.9264815e-12,0.0,False
490.93408,0.080734,True
2.0331456e-07,0.0,False
0.0025241547,3.5762753e-07,False
0.0033544148,3.576272e-07,False
0.0005476989,1.1920926e-07,False
8.240151e-11,0.0,False
0.035388853,1.2278295e-05,False
2.23052e-06,0.0,False
0.0002114964,0.0,False
0.0017041507,4.7683676e-07,False
0.017117823,2.8610034e-06,False
0.14638656,3.8858896e-05,False
2.6709497e-05,0.0,False
0.0020442626,4.7683648e-07,False
8.525719,0.002143098,True
0.00023862682,0.0,False
0.00023077066,1.1920927e-07,False
1.8153907,0.0005288983,True
0.0007463823,2.3841847e-07,False
45.37894,0.010697655,True
10.822456,0.0027469909,True
0.037511732,8.940528e-06,False
761.4525,0.2913701,True
0.00024237487,0.0,False
6.264253e-05,0.0,False
7.896841e-06,0.0,False


==> new_results/losses/resnet-eps-4/scale_25_resnet-eps-4_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3369994e-26,0.0,True
5.7137205e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
1.51498455e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.4448562e-25,0.0,True
0.0,0.0,True
33.803608,16.262518,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00034252752,0.0012521055,True
0.0,0.0,True
0.0,0.0,False
1.1255253e-29,0.0,True
5.3441347e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
608.29486,9.457316,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0534061e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00017028257,1.0728779e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.4738505e-05,0.00024506426,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.469628e-21,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0056366e-30,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7595098e-37,0.0,True
0.0,0.0,False
1.94017e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.512526e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4432061e-32,0.0,True
0.0,0.0,True
0.91244346,3.8596668,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.4499155e-09,1.1920928e-07,True
0.0,0.0,False
2.8196746e-36,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.3224894e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.917434e-27,0.0,True
9.570797e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.1366033e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
50.98828,5.4095554,False
0.9685534,0.7610056,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0839148e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2608275e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.933403e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.3390949e-24,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5289932e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.531506e-30,0.0,True
1.229409e-30,0.0,True
1.2939904e-16,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.377755e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.518476e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.990591e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.2366126e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0484684e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.2733117e-22,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
955.9388,6.364272,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.850743e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.683201e-39,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.2574113e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.993454e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.2775843e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.3434133,0.030047974,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8289401e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.2927407e-22,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.005375e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.231573e-32,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6526121e-06,3.3378547e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.000106108884,2.2172682e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
20.44901,6.35653,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0044345,0.016418237,True
0.0,0.0,True
2.430053e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.117625e-39,0.0,True
3.1868977e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1409.6022,10.303822,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00109992,0.00040654023,True
9.679235e-33,0.0,True
0.0,0.0,True
0.0,0.0,False
3.6667025e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.369946e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.862916e-37,0.0,True
0.0,0.0,False
2.4832625,2.025024,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.6124697e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1445767e-05,0.00070284936,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.3312125e-12,4.410734e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.049670216,0.0061245323,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6134.1133,15.757759,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.658379e-33,0.0,True
7.651769e-33,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.083571e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1823578e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.2994698,6.8352265,False
0.0,0.0,False
9.028847e-36,0.0,True
2.74858e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.72855e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.0941803e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1648532e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
2.8378645e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.1511866e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.17867433,0.277585,True
0.0,0.0,False
6.4185716e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.0064524e-14,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4595845e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
112.62162,5.0944324,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.117859e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.205602e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.03828534e-20,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.0391443e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.938656e-05,8.737659e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.809e-41,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.66819e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8525023e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0320433e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.036501e-18,0.0,True
2.6858412e-22,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1660374e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.448352e-07,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.9164583e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7914747e-06,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.471853e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00037604442,0.041464105,True
6.765408e-37,0.0,True
4.6870363e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.3948323e-08,0.00010179955,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
929.26294,7.671093,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00014462201,0.00014137222,True
1.1149975e-29,0.0,True
0.0,0.0,False
2.2270062e-07,2.3841855e-07,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.2266367e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1246439e-26,0.0,True
1.2789138e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3344529e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
367.27228,5.5433526,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.16857e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1578685e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.8030894e-33,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.583443e-38,0.0,True
0.0,0.0,False
3.627147e-08,3.576278e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.103623e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7002948e-19,0.0,True
0.0,0.0,True
9.312894e-16,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.29793815e-11,0.0,True
0.0,0.0,False
6.1244333e-07,1.5497195e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.43062e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7599e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
7.2296784e-36,0.0,True
0.0,0.0,True
0.02514901,0.34761444,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.3164055e-37,0.0,True
0.0,0.0,False
3.6788205e-31,0.0,True
0.0,0.0,False
1.467323e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.024391372,0.6432559,True
0.9592243,7.787733,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2745012e-15,0.0,True
0.0,0.0,False
1.5308615e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1183395e-06,0.6117631,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1235755e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.766791e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.6778074e-14,0.0,True
1.8601055e-27,0.0,True
2.3133288e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00058875064,0.0005510719,True
3.679184e-07,7.152555e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3988003e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.022566e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.0320886e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
0.010007715,0.009423298,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.04615678,0.00037388905,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.010894276,0.1334876,True
0.0,0.0,False
0.0,0.0,False
8.861583e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.9160666e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6770626e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3768063e-26,0.0,True
5.164429e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
6.733524e-39,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
71.69194,4.5917373,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.13535988,0.026209319,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.7381792e-07,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.9597528e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3416494e-31,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.9995243e-19,0.0,True
0.0,0.0,True
2.5236495e-37,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.881657e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.9120138e-08,1.3113013e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2995215e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6048191e-08,5.960463e-07,True
0.0,0.0,False
1.468913e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.690027e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4136122e-22,0.0,True
0.0,0.0,False
1.2749794e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.335351e-31,0.0,True
6.75891,0.10019897,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4559585e-17,0.0,True
0.0,0.0,False
3.312364e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
7.7829527e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.82296e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.792079e-07,1.072883e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00080929167,0.13434085,True
2.6997696e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.808905e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.802068,1.1794094,False
0.0,0.0,True
4557.6367,11.31645,False
0.0,0.0,False
0.0,0.0,True
6.312371e-18,0.0,True
0.0,0.0,False
8.083e-41,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.7065583e-05,0.0013477061,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8823013e-25,0.0,True
0.0,0.0,False
0.0,0.0,True
3.6448904e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0100152e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.891188e-39,0.0,True
3.174091e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
3.7262e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.4084576e-26,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5553824e-17,0.0,True
0.0,0.0,False
0.0,0.0,True
1.7749375e-21,0.00014316011,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0974951e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1208094e-12,0.0,True
4.561327e-18,0.0,True
0.0,0.0,True
2.47076e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.509892e-33,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.472513e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.687088e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.3031877e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4136254e-10,0.0,True
3.3465255e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9657191e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.893592e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
4.457608e-05,0.004513434,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.987375e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.26574e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.0141006e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0154367e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2607086e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
6.0874064e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
3.1879936e-06,0.00029571453,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/resnet-eps-4/scale_50_resnet-eps-4_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.7383784e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.017241338,32.52594,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.556942e-11,2.264974e-06,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.677466e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
18.683813,18.830105,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5702396e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.297077e-13,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.2735257e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
8.868035e-06,7.441413,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.5136485e-21,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.07218642,10.6347275,False
1.9096957e-05,0.8484534,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4451127e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.8306332e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2611924e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.866072e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.0066965e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
55.92794,13.166768,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.5616244e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.4429933e-06,0.00084995857,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.326137e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7258092e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.8332976e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.013979315,12.65195,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.6478266e-10,0.00022730629,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
93.129456,20.677357,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4978849e-10,2.3841855e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.00020993393,4.0618315,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.077265e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
6.393055e-14,7.152555e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.452922e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9076208e-08,2.4199193e-05,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2500.4011,31.857956,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8767372e-06,13.727067,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.0572685e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1060088e-07,0.07774722,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.174232e-33,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9807119e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.69576883,10.0193815,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6628034e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.670739e-14,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.031413e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.091488e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5101137e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7367346e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2522629e-11,0.0014856741,True
0.0,0.0,True
2.1346e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5130248e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
63.379112,15.692181,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9234239e-12,0.0,True
0.0,0.0,True
0.0,0.0,False
3.793578e-18,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.6605844e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.662212,11.004958,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4873295e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.901323e-20,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0393734e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.789719e-35,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.1169232e-26,0.0,True
0.0,0.0,False
1.6675514e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.1342932e-08,0.13395004,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.0037063e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.707133e-08,0.68424547,True
1.987987e-05,15.606628,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9919476e-34,0.0,True
0.0,0.0,False
1.5591539e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.3425065e-17,0.41854185,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.4918145e-32,0.0,True
0.0,0.0,True
3.2242388e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6936492e-11,2.3841855e-07,True
1.0263561e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.010249e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.400986e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
4.8107234e-09,0.00012277803,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.8559744e-08,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6902423e-09,0.02761238,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.806036e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.15226388,9.009826,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.294127e-07,0.00064423785,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.067383e-18,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.2231e-41,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.5313334e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.19360155e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7313293e-20,0.0,True
0.0,0.0,False
2.3283308e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0008437666,0.010257032,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8306515e-38,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6261269e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.037647e-11,0.02461699,True
5.8016497e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.8172834e-05,1.6659024,False
0.0,0.0,True
1094.3372,22.845156,False
0.0,0.0,False
0.0,0.0,True
1.354042e-39,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8117818e-13,1.9073468e-06,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.912277e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.9888496e-38,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9208493e-28,0.0,True
1.381558e-39,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.768612e-24,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2101894e-13,1.7523613e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0312876e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
6.3400104e-16,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/resnet-eps-4/scale_5_resnet-eps-4_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
2.2260736e-10,0.0,True
6.5748136e-27,0.0,False
3.8461565e-12,0.0,True
3.5596365e-21,0.0,False
1.3778728e-18,0.0,False
6.967071e-26,0.0,False
1.4827516e-16,0.0,False
0.009501464,1.180164e-05,True
6.49709,0.0111445645,True
5.1251466e-18,0.0,False
8.992838e-37,0.0,False
0.0013231784,1.0728829e-06,True
3.0671535e-33,0.0,False
0.0,0.0,False
1.839446e-30,0.0,False
4.7487537e-14,0.0,False
2.1289743e-18,0.0,False
7.5239875e-12,0.0,True
4.9980583e-28,0.0,False
0.007934916,6.7948954e-06,True
4.131771e-11,0.0,True
2866.527,2.9666994,True
4.6638406e-36,0.0,False
3.278958e-23,0.0,False
2.926319e-11,0.0,True
3.6256186e-20,0.0,False
3.5585875e-28,0.0,False
0.0,0.0,False
1.0493508e-13,0.0,False
2.8379131e-24,0.0,False
171.38847,0.1579456,True
8.024701e-09,0.0,True
6.73697e-40,0.0,False
0.0022423184,1.192092e-06,True
1.0251324,0.0012234759,True
5.8780666e-31,0.0,False
9.023013e-36,0.0,False
7.0722665e-32,0.0,False
1.647906e-25,0.0,False
1.4401924e-15,0.0,False
6.196272e-23,0.0,False
3.772079e-15,0.0,False
1.4247155e-32,0.0,False
3.0451669e-15,0.0,False
1654.2261,1.7217526,False
4.8254107e-26,0.0,False
1.8144271e-20,0.0,False
1.7563516e-18,0.0,False
1.4921925e-34,0.0,False
3.1695492e-07,0.0,True
4.194003e-36,0.0,False
5.1938547e-26,0.0,False
3.1037566e-18,0.0,False
3.7528114e-34,0.0,False
0.0063743964,7.152526e-06,True
1.2446487e-33,0.0,False
3.1475748e-28,0.0,False
8.357989e-07,0.0,True
1.5146466e-16,0.0,False
2.656488e-29,0.0,False
5.367336e-15,0.0,False
8.744788e-18,0.0,False
5.7332494e-07,0.0,True
5.1274554e-08,0.0,True
7.951625e-21,0.0,False
0.0,0.0,False
7.276497e-24,0.0,False
0.0,0.0,False
9.237477e-11,0.0,True
9.940091e-18,0.0,False
1.9477544e-26,0.0,False
3.5071372e-34,0.0,False
2.6547568e-22,0.0,False
202.74219,0.08209167,True
1.18997806e-32,0.0,False
1.5479e-41,0.0,False
1.1662547e-23,0.0,False
221.35056,0.14676587,True
9.116765e-15,0.0,False
5.3007874e-31,0.0,False
1.3221268e-35,0.0,False
5.6931058e-33,0.0,False
3.9015286e-13,0.0,False
2.1228912e-29,0.0,False
1.268626e-39,0.0,False
1.6522926e-09,0.0,True
3.2029876e-10,0.0,True
5.44375e-27,0.0,False
0.100919195,5.7694786e-05,True
4.5914704e-12,0.0,True
0.0,0.0,False
7.102616e-08,0.0,True
1.3147332e-15,0.0,False
0.0,0.0,False
1.027751e-29,0.0,False
2.0832108e-28,0.0,False
2.2761458e-30,0.0,False
2.685255e-23,0.0,False
0.0,0.0,False
5.229174e-14,0.0,False
2.38706e-40,0.0,False
0.0010489646,1.5497194e-06,True
1.8569627e-30,0.0,False
1.7666048e-06,0.0,True
1.1162925e-25,0.0,False
9.7890274e-23,0.0,False
2.7537637e-14,0.0,False
1.8852374e-38,0.0,False
4.8516156e-12,0.0,True
4.378863e-26,0.0,False
5.1026158e-17,0.0,False
8.968467e-25,0.0,False
1.5159196e-35,0.0,False
5.712055e-22,0.0,False
6.695077e-15,0.0,False
2.5124025e-06,0.0,True
5.387701e-10,0.0,True
1.3767357e-25,0.0,False
1.7054098e-28,0.0,False
1.547498e-18,0.0,False
5.31939e-32,0.0,False
1.5103156e-26,0.0,False
3.0971384e-37,0.0,False
1.4664915e-31,0.0,False
5.655941e-31,0.0,False
3.849906e-39,0.0,False
4.2198897e-17,0.0,False
0.0,0.0,False
5.2005084e-38,0.0,False
9.402925e-34,0.0,False
1.2568668e-19,0.0,False
2.6763779e-05,0.0,True
9.664018e-31,0.0,False
1.5242095,0.0016973431,True
2.567207e-37,0.0,False
1.347218e-34,0.0,False
3.2028374e-23,0.0,False
4.9679593e-31,0.0,False
1.0890997e-20,0.0,False
6.2048634e-31,0.0,False
7.033109e-27,0.0,False
1.29557e-40,0.0,False
8.4527557e-38,0.0,False
0.0,0.0,False
3.597777e-21,0.0,False
4.251281e-23,0.0,False
0.0713223,7.986632e-05,True
6.2034906e-18,0.0,False
1.6494016e-22,0.0,False
0.00019243635,4.410734e-06,True
2.864862e-10,0.0,True
1474.7728,1.1630177,False
1.8472192e-34,0.0,False
1.3797356e-15,0.0,False
5.0275324e-19,0.0,False
3.3554043e-25,0.0,False
0.0,0.0,False
1.6530387e-33,0.0,False
9.441335e-31,0.0,False
1.3867948e-20,0.0,False
0.0,0.0,False
3.2093757e-22,0.0,False
1.3418915e-35,0.0,False
3.9809503e-34,0.0,False
1.6203501e-12,0.0,True
18.410759,0.027721453,True
0.0,0.0,False
4.0979303e-05,1.1920928e-07,True
1.3546758e-10,0.0,True
1.9561633e-06,0.0,True
4.555669e-17,0.0,False
4.712494e-05,1.1920928e-07,True
4.010775e-13,0.0,False
1.6723808e-24,0.0,False
0.0,0.0,False
1.2920903e-09,0.0,True
3.1475996e-35,0.0,False
1.4897282e-20,0.0,False
6.469191e-33,0.0,False
3.1127332e-09,0.0,True
4.269742e-12,0.0,True
1.7765093e-16,0.0,False
1.6050213e-36,0.0,False
3.342906e-28,0.0,False
9.082783e-37,0.0,False
5.052301e-25,0.0,False
3.9379706e-23,0.0,False
7.6768976e-29,0.0,False
1.60856e-40,0.0,False
5.2648215e-34,0.0,False
6.0780403e-06,0.0,True
1.27163275e-20,0.0,False
6.931922e-25,0.0,False
1.6857553e-24,0.0,False
4.0564903e-27,0.0,False
1.0352792e-34,0.0,False
6.0318284e-29,0.0,False
7.483877e-32,0.0,False
0.00691984,5.0067733e-06,True
0.008869081,3.3497217e-05,True
6.5904676e-30,0.0,False
2.9115357e-23,0.0,False
8.957344e-07,0.0,True
0.028214367,2.8132898e-05,True
2.4851539e-21,0.0,False
6.3918698e-21,0.0,False
1.9310035e-13,0.0,False
0.0,0.0,False
5.481275e-31,0.0,False
2.716438e-20,0.0,False
1.366157e-29,0.0,False
2.4723305e-31,0.0,False
2.7218003e-29,0.0,False
2045.3794,1.2337053,False
910.9451,0.5898294,True
1.0319e-41,0.0,False
2.9559584e-28,0.0,False
3.443807e-39,0.0,False
1.2921972e-22,0.0,False
1.089654e-39,0.0,False
3.8111216e-09,0.0,True
1.295595e-28,0.0,False
5.8915053e-13,0.0,False
0.0015093804,8.3446446e-07,True
0.0,0.0,False
1.1236818e-16,0.0,False
2.5603622e-32,0.0,False
1.0728976e-26,0.0,False
0.03416965,0.00017009658,True
1.2782228e-27,0.0,False
6.1183274e-21,0.0,False
1.7473588e-34,0.0,False
4.163734e-15,0.0,False
7.6030884e-14,0.0,False
3.4697035e-08,0.0,True
4.957633e-15,0.0,False
7.077727e-30,0.0,False
0.0027979661,1.0371151e-05,True
0.0,0.0,False
6.2137837e-35,0.0,False
5.102598e-10,0.0,True
1.0834441e-15,0.0,False
3.197482e-35,0.0,False
2.6719612e-14,0.0,False
3.571586e-30,0.0,False
7.710382e-12,0.0,True
1.8219082e-14,0.0,False
0.020246012,2.1815009e-05,True
9.090341e-22,0.0,False
2.3154507e-06,0.0,True
6.2194955e-31,0.0,False
4.014406e-28,0.0,False
1.3757504e-12,0.0,False
0.0,0.0,False
2.5785443e-09,0.0,True
4.8640335e-25,0.0,False
2.130741e-37,0.0,False
1.501948e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
5.187314e-08,0.0,True
2.4313086e-18,0.0,False
5.0137774e-09,0.0,True
5.268842e-39,0.0,False
5.9411653e-32,0.0,False
3.1974202e-16,0.0,False
3.2229382e-31,0.0,False
0.0,0.0,False
6.429346e-27,0.0,False
0.73111945,0.0008302359,True
4.2528384e-23,0.0,False
1.883541e-32,0.0,False
4.603796e-29,0.0,False
4.3650877e-16,0.0,False
1.5622027e-15,0.0,False
1.1630166e-10,0.0,True
2.9423288e-33,0.0,False
0.0,0.0,False
0.0011413358,1.7762024e-05,True
0.0012159889,1.3113012e-06,True
0.68296,0.0006014274,True
5.719989e-30,0.0,False
3.125275e-07,0.0,True
6.4553335e-31,0.0,False
7.545501e-38,0.0,False
1.26869125e-20,0.0,False
6.977793e-35,0.0,False
5.895345e-22,0.0,False
2.8250333e-14,0.0,False
1.0293711,0.000399836,True
1.31923e-20,0.0,False
2.5731832e-26,0.0,False
2.752444e-15,0.0,False
4.9104664e-31,0.0,False
9.959948e-19,0.0,False
6.3614865e-26,0.0,False
1.9966472e-37,0.0,False
3.274409e-10,0.0,True
0.0,0.0,False
3.2434952e-27,0.0,False
8.463306e-28,0.0,False
0.0,0.0,False
4.8021735e-20,0.0,False
4.972461e-23,0.0,False
6.0826175e-25,0.0,False
1.4032305e-33,0.0,False
1.2452676e-14,0.0,False
2.7334122e-15,0.0,False
5.196924e-19,0.0,False
1.1668099e-26,0.0,False
5.4134735e-20,0.0,False
9.563472e-38,0.0,False
2.9017175e-32,0.0,False
0.0018586891,5.960461e-07,True
2.9568492e-28,0.0,False
4.5075426e-21,0.0,False
5.7924794e-09,0.0,True
4.4414548e-29,0.0,False
1.06631315e-23,0.0,False
1.36436e-40,0.0,False
6.1022845e-35,0.0,False
1.5070228e-21,0.0,False
1.6165e-41,0.0,False
1.8476666e-15,0.0,False
3.2726346e-34,0.0,False
1.6335591e-14,0.0,False
1.0413972e-31,0.0,False
4.307708e-28,0.0,False
2.8768523e-28,0.0,False
0.0034212368,4.768358e-06,True
5.4035177e-27,0.0,False
4.0120927e-38,0.0,False
4.2856044e-24,0.0,False
1.6933754e-29,0.0,False
0.0,0.0,False
1.6849282e-17,0.0,False
2.1000055e-22,0.0,False
1.2099284e-34,0.0,False
7.350732e-30,0.0,False
1.035195e-39,0.0,False
7.4054216e-32,0.0,False
8.192711e-22,0.0,False
1.0405574e-10,0.0,True
4.133631e-34,0.0,False
3.4153973e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
2.66223e-40,0.0,False
0.0,0.0,False
7.337522e-17,0.0,False
1.9704681e-20,0.0,False
0.0,0.0,False
0.40009266,0.0007996595,True
4.846475e-22,0.0,False
9.703066e-33,0.0,False
2.346451e-24,0.0,False
2.0708299,0.0014392452,True
1.0626597e-19,0.0,False
4.506047e-14,0.0,False
3.183834e-38,0.0,False
6.2914074e-34,0.0,False
1.6215687e-34,0.0,False
4.202683e-24,0.0,False
9.395423e-09,0.0,True
8.55765e-40,0.0,False
8.345408e-31,0.0,False
4.103097e-36,0.0,False
1.0894495e-29,0.0,False
1.4103e-41,0.0,False
1.2295655e-07,0.0,True
2.7165215e-34,0.0,False
7.9895137e-19,0.0,False
7.286808e-33,0.0,False
4.8569555e-24,0.0,False
1.1867535e-10,0.0,True
3.6085163e-16,0.0,False
3.1113128e-17,0.0,False
0.0,0.0,False
4.699417e-12,0.0,True
8.012473e-28,0.0,False
6.7881356e-13,0.0,False
1.7863214e-28,0.0,False
9.076012e-19,0.0,False
3.005633e-22,0.0,False
2.2700928e-12,0.0,True
0.070053846,3.2781816e-05,True
8.721731e-09,0.0,True
1.860979e-36,0.0,False
0.0,0.0,False
1.8673907e-21,0.0,False
6.515002e-28,0.0,False
1.2046451e-19,0.0,False
7.1489813e-37,0.0,False
3.114217e-36,0.0,False
5.1011566e-21,0.0,False
2.6744978e-24,0.0,False
1.7106114e-30,0.0,False
4.5908707e-24,0.0,False
7.737757e-14,0.0,False
1.3728658e-15,0.0,False
9.436792e-38,0.0,False
3.1480635e-32,0.0,False
1.0439019e-09,0.0,True
0.0,0.0,False
4.64686e-40,0.0,False
2.1297639e-19,0.0,False
5.247529e-10,0.0,True
8.2749703e-16,0.0,False
3.3080967e-27,0.0,False
2.856748e-28,0.0,False
1957.4229,0.99587274,True
3.2819848e-11,0.0,True
2.6764875e-28,0.0,False
2.906289e-26,0.0,False
3.40307e-21,0.0,False
0.0011682874,3.5762775e-07,True
5.1698177e-29,0.0,False
1.4529503e-33,0.0,False
1.3001407e-28,0.0,False
4.329948e-12,0.0,True
9.567173e-31,0.0,False
1.2400263e-12,0.0,False
1.6049882e-05,0.0,True
1.962329e-18,0.0,False
2.6835167e-10,0.0,True
4.934105e-07,0.0,True
2.448856e-39,0.0,False
0.0,0.0,False
26.669733,0.026761826,True
0.0,0.0,False
3.4414193e-36,0.0,False
5.8698035e-28,0.0,False
1.08951744e-16,0.0,False
6.462206e-20,0.0,False
1.2817554e-28,0.0,False
7.226669e-22,0.0,False
2.6249361e-21,0.0,False
1.758048e-34,0.0,False
2.1632796e-30,0.0,False
6.382343e-39,0.0,False
2.8568443e-21,0.0,False
8.748791e-16,0.0,False
2.6989562e-31,0.0,False
8.890809e-17,0.0,False
0.049460787,8.0224345e-05,True
1.3624074e-37,0.0,False
3.8629376e-23,0.0,False
1.314373e-39,0.0,False
0.0,0.0,False
1.352551e-39,0.0,False
6.827609e-34,0.0,False
2.4933804e-09,0.0,True
1.8440669e-20,0.0,False
4.6408863e-29,0.0,False
1.462503e-39,0.0,False
0.0,0.0,False
7.001867e-30,0.0,False
1.4067266e-29,0.0,False
0.0031648364,1.1920918e-06,True
3.349897e-33,0.0,False
1.1849209e-31,0.0,False
1.3018706e-15,0.0,False
2.0118971e-22,0.0,False
1.0433e-41,0.0,False
5.291354e-12,0.0,True
6.722157e-30,0.0,False
4.5811635e-13,0.0,True
5.7155226e-23,0.0,False
5.5779183e-18,0.0,False
1.7401267e-15,0.0,False
2.8013726e-26,0.0,False
0.0,0.0,False
2.0697435e-12,0.0,False
2.4994e-41,0.0,False
7.221712e-39,0.0,False
9.5063365e-35,0.0,False
8.676735e-34,0.0,False
1.20014125e-20,0.0,False
1.3985098e-12,0.0,False
4.1217906e-19,0.0,False
4.8938575e-37,0.0,False
7.167146e-26,0.0,False
2.000578e-23,0.0,False
3.0393245e-27,0.0,False
6.8633224e-32,0.0,False
8.556336e-30,0.0,False
1.3802337e-26,0.0,False
2.7525614e-08,0.0,True
6.181266e-15,0.0,False
1163.2336,0.34052873,True
2.162516e-33,0.0,False
1.2668473e-35,0.0,False
5.0365424e-12,0.0,False
5.72034e-11,0.0,True
0.0,0.0,False
1.72322e-40,0.0,False
0.0,0.0,False
9.59939e-32,0.0,False
3.876417e-34,0.0,False
3.3866203,0.0033488488,True
4.2586484e-35,0.0,False
0.0,0.0,False
1.9924701e-17,0.0,False
0.0,0.0,False
8.1220325e-10,0.0,True
9.159944e-31,0.0,False
0.038230717,1.8596344e-05,True
9.694148e-09,0.0,True
1.00025285e-33,0.0,False
4.193461e-38,0.0,False
1.6630766e-32,0.0,False
5.5662204e-14,0.0,False
2.1520553e-17,0.0,False
1.4855782e-37,0.0,False
4.6680086e-32,0.0,False
4.319677e-29,0.0,False
0.0,0.0,False
5.6715e-38,0.0,False
1.9986448e-34,0.0,False
1.1261321e-05,0.0,True
9.1923654e-14,0.0,False
3.060035e-35,0.0,False
3.6852215e-27,0.0,False
0.0,0.0,False
2.0238321e-20,0.0,False
0.0,0.0,False
2.2239985e-23,0.0,False
7.1629845e-23,0.0,False
8.128687e-20,0.0,False
3.075476e-31,0.0,False
0.0009972962,2.3841852e-07,True
1.3479776e-06,0.0,True
4.943157e-27,0.0,False
6.27196e-10,0.0,True
4.9082728e-26,0.0,False
1.3179818e-26,0.0,False
0.0,0.0,False
5.805552e-25,0.0,False
2.3166062e-35,0.0,False
2.5076856e-13,0.0,False
108.54815,0.086230695,True
2.5204946e-20,0.0,False
5.7769676e-24,0.0,False
7.72756e-40,0.0,False
3.133825e-16,0.0,False
3.8147369e-28,0.0,False
1.3978144e-31,0.0,False
0.0,0.0,False
206.65543,0.086315796,True
0.0,0.0,False
2.0811276e-15,0.0,False
1.1821271e-06,0.0,True
4.952839e-35,0.0,False
0.0,0.0,False
7.9474376e-24,0.0,False
3.227679e-30,0.0,False
9.872847e-23,0.0,False
1.2237362e-21,0.0,False
6.5390494e-31,0.0,False
5.231223e-32,0.0,False
1.6713474e-24,0.0,False
5.1710182e-21,0.0,False
3.6538897e-11,0.0,True
9.6177366e-29,0.0,False
1414.2286,1.3542321,True
1.9036795e-11,0.0,True
7.414159e-08,0.0,True
8.621221e-24,0.0,False
376.79092,0.37158382,True
1.7090498e-09,0.0,True
1.9833209e-05,1.1920928e-07,True
4.803785e-10,0.0,True
7.3277337e-31,0.0,False
1.6406499e-38,0.0,False
9.763374e-06,0.0,True
0.0019552303,1.9073464e-06,True
1.5518206e-15,0.0,False
1.9282243e-27,0.0,False
0.0,0.0,False
5.063103e-35,0.0,False
9.3571785e-24,0.0,False
5.6710987e-33,0.0,False
1.5760601e-35,0.0,False
6.377161e-13,0.0,False
1.3770018e-10,0.0,True
8.7428495e-37,0.0,False
2.1497066e-37,0.0,False
1.1891678e-06,0.0,True
7.9941824e-36,0.0,False
3.1084223e-26,0.0,False
6.2031163e-19,0.0,False
1.951292e-10,0.0,True
1.6905236e-37,0.0,False
2.416568e-19,0.0,False
2.6269538e-14,0.0,False
3.0461223e-07,0.0,True
0.0,0.0,False
1953.1835,1.6797303,False
1.479004e-37,0.0,False
2.931225e-22,0.0,False
1.0184937e-06,0.0,True
4.4900828e-36,0.0,False
1.7903459e-24,0.0,False
1.5395132e-14,0.0,False
0.0,0.0,False
227.5982,0.111775905,True
0.0002185012,1.1920928e-07,True
9.952719e-11,0.0,True
2.6268404e-27,0.0,False
0.049398266,5.8410515e-05,True
2.5810364e-19,0.0,False
1.1692896e-26,0.0,False
1.8207625e-26,0.0,False
5.4781754e-05,1.1920928e-07,True
2.7044316e-32,0.0,False
5.823194e-23,0.0,False
7.226616e-22,0.0,False
3.5813976e-08,0.0,True
0.0,0.0,False
9.312764e-16,0.0,False
7.4565697e-26,0.0,False
8.440926e-09,0.0,True
8.3023506e-29,0.0,False
0.0,0.0,False
8.674277e-27,0.0,False
1.8479804e-09,0.0,True
3.0655603e-05,1.1920928e-07,True
7.8355365e-35,0.0,False
722.314,0.663678,True
2.8800038e-32,0.0,False
4.5747e-41,0.0,False
3.523074e-26,0.0,False
1.7690157e-18,0.0,False
0.40411222,0.00016877851,True
4.921554e-32,0.0,False
7.347977e-36,0.0,False
101.67948,0.15067175,True
7.0981806e-13,0.0,False
1.2625798e-06,0.0,True
4.657059e-27,0.0,False
4.7466e-41,0.0,False
7.7796094e-38,0.0,False
0.0,0.0,False
4.1973822e-38,0.0,False
3.7449284e-20,0.0,False
2.75578e-39,0.0,False
1.9674772e-25,0.0,False
1.296558e-37,0.0,False
1.7725799e-34,0.0,False
3.6425257,0.057193607,True
3.1165808e-29,0.0,False
0.0,0.0,False
3.4758856e-36,0.0,False
1.1056035e-10,0.0,True
9.334627e-23,0.0,False
7.936718e-21,0.0,False
6.91559e-39,0.0,False
7.6900206e-22,0.0,False
1.4846427e-37,0.0,False
8.861853e-12,0.0,True
8.0766725e-35,0.0,False
0.0,0.0,False
4.046701e-35,0.0,False
5.2287004e-34,0.0,False
7.9136084e-27,0.0,False
3.9768845e-26,0.0,False
790.606,0.33069718,False
3.215893e-22,0.0,False
6.770716e-38,0.0,False
2.7038859e-34,0.0,False
8.0325865e-25,0.0,False
6.343948e-13,0.0,False
2172.0923,2.564949,True
3.529839e-25,0.0,False
1.8703276e-27,0.0,False
8.856853e-36,0.0,False
9.40033e-40,0.0,False
0.00022182234,3.5762723e-06,True
0.0003709642,5.960463e-07,True
6.2142e-41,0.0,False
1.1383823e-07,0.0,True
8.9487876e-30,0.0,False
0.0,0.0,False
8.3261604e-13,0.0,True
2.4823976e-15,0.0,False
7.786154e-36,0.0,False
1.3783498e-35,0.0,False
3.6643723e-26,0.0,False
1.7189258e-33,0.0,False
0.0,0.0,False
4.03002e-40,0.0,False
9.346281e-31,0.0,False
8.386469e-22,0.0,False
2.3566253e-27,0.0,False
4.673017e-21,0.0,False
6.410263e-22,0.0,False
3.8244507e-14,0.0,False
3.8708462e-29,0.0,False
2.6388233e-38,0.0,False
9.470907e-06,0.0,True
5.269874e-11,0.0,True
2.8617296e-19,0.0,False
1.7313331e-14,0.0,False
1.0865154e-18,0.0,False
1.357225e-19,0.0,False
3.4189632e-32,0.0,False
1.0720729e-20,0.0,False
3.1386356e-09,0.0,True
3.2074052e-34,0.0,False
2.0803628e-11,0.0,True
2.5575874e-15,0.0,False
3.3152003e-15,0.0,False
0.014590808,2.050376e-05,True
1.8612721e-24,0.0,False
3.0212675e-27,0.0,False
1.1041331e-24,0.0,False
1.4350816e-06,0.0,True
2.0968219e-25,0.0,False
4.6808508e-32,0.0,False
7.5825113e-25,0.0,False
517.90216,1.4672348,False
1.1268691e-18,0.0,False
5.4224125e-05,1.1920928e-07,True
4.158792e-05,2.3841855e-07,True
3.115715e-26,0.0,False
4.029701e-34,0.0,False
0.0,0.0,False
7.615456e-33,0.0,False
0.0,0.0,False
1.6789666e-38,0.0,False
1.9295474e-15,0.0,False
1.7266575e-15,0.0,False
2.1161595e-20,0.0,False
2.1405095e-09,0.0,True
2.9202e-40,0.0,False
2.7192334e-07,0.0,True
1.06153635e-17,0.0,False
1.2577089e-24,0.0,False
6.499403e-39,0.0,False
0.0,0.0,False
3.7923163e-24,0.0,False
1.8728052e-21,0.0,False
5.1396143e-26,0.0,False
2.8297996e-19,0.0,False
2.2866114e-21,0.0,False
8.058977,0.0049847215,True
3.1616208e-18,0.0,False
7.2776925e-25,0.0,False
7.1780815e-10,0.0,True
9.7397194e-12,0.0,False
0.00021758096,2.3841855e-07,True
7.109e-42,0.0,False
5.768066e-20,0.0,False
4.14333e-09,0.0,True
7.970893e-29,0.0,False
1.3114665e-33,0.0,False
2.4256157e-24,0.0,False
3.4543728e-08,0.0,True
3.4291692e-32,0.0,False
7.5944334e-13,0.0,False
2.4630472e-07,0.0,True
5.4594603e-31,0.0,False
5.2508446e-25,0.0,False
9.927159e-38,0.0,False
6.3588413e-34,0.0,False
0.0008215175,4.76837e-07,True
7.642918e-37,0.0,False
3.4171805e-36,0.0,False
0.0010504661,4.76837e-07,True
2.318394e-23,0.0,False
1.0043148e-26,0.0,False
3.346239e-39,0.0,False
0.0,0.0,False
2.2792226e-18,0.0,False
0.0,0.0,False
6.3116273e-28,0.0,False
6.367873e-29,0.0,False
1.1026291e-31,0.0,False
3.8614314e-07,0.0,True
4.391956e-10,0.0,True
3.4816534e-23,0.0,False
4.08285e-27,0.0,False
2.008623e-18,0.0,False
6.446839e-12,0.0,True
0.00014442239,4.7683704e-07,True
7.173313e-14,0.0,False
3.3503118e-34,0.0,False
1.1498757e-26,0.0,False
4.874867e-23,0.0,False
4.9172077e-19,0.0,False
0.0,0.0,False
1.5079887e-12,0.0,True
0.0,0.0,False
2.8501456e-37,0.0,False
0.0,0.0,False
5.772264e-27,0.0,False
3.7323925e-28,0.0,False
2.0498596e-23,0.0,False
3.7205076e-31,0.0,False
7.571455e-21,0.0,False
6.9112504e-20,0.0,False
2.4760807e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
1199.7766,0.5881129,True
1.765993e-19,0.0,False
0.0013428724,1.4305102e-06,True
5.764591e-34,0.0,False
1.9471873e-36,0.0,False
2.003465e-09,0.0,True
6.9119367e-37,0.0,False
8.2138303e-25,0.0,False
8.042263e-14,0.0,False
3.599326e-24,0.0,False
3.41733e-13,0.0,True
8.711267e-21,0.0,False
8.249379e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.533129e-31,0.0,False
1.467137e-18,0.0,False
6.33885e-36,0.0,False
2.0433327e-32,0.0,False
1.4430697e-29,0.0,False
4.668994e-22,0.0,False
4.9321373e-16,0.0,False
7.92003e-29,0.0,False
7.838932e-13,0.0,False
0.0,0.0,False
5.054877e-32,0.0,False
1.1833182e-10,0.0,True
2.6012888,0.005251542,True
1.918778e-29,0.0,False
4.9653703e-08,0.0,True
5.07336e-40,0.0,False
3.5858326e-17,0.0,False
10.327602,0.012510212,True
1.636616e-12,0.0,False
2.9571058e-28,0.0,False
1236.1885,1.1098068,False
7.988892e-36,0.0,False
0.0,0.0,False
1.191793e-24,0.0,False
2.2716072e-24,0.0,False
5.370975e-21,0.0,False
0.0,0.0,False
1.0252169e-05,0.0,True
7.812092e-10,0.0,True
1.204685e-38,0.0,False
2.4914349e-30,0.0,False
4.1867082e-27,0.0,False
1.3418456e-23,0.0,False
1.0727035e-07,0.0,True
6.226595e-26,0.0,False
0.09235197,8.379995e-05,True
1.1809e-41,0.0,False
9.39575e-40,0.0,False
1.0093858e-26,0.0,False
1.0621827e-07,0.0,True
8.119895e-32,0.0,False
1.2432707e-09,0.0,True
5.6838886e-16,0.0,False
9.46789e-34,0.0,False
9.640118e-19,0.0,False
5.0511167e-28,0.0,False
4.6731543e-20,0.0,False
1.3187809e-25,0.0,False
7.200479e-34,0.0,False
2.0257198e-31,0.0,False
8.425763e-37,0.0,False
3.2773366e-09,0.0,True
0.14070797,0.00010406208,True
1.282641e-31,0.0,False
5.317744e-06,0.0,True
0.0,0.0,False
2.451603e-37,0.0,False
0.0,0.0,False
31.99798,0.029958175,True
2.1342483e-36,0.0,False
5.9921226e-35,0.0,False
6.437407e-21,0.0,False
1.2683461e-30,0.0,False
1.276672e-06,0.0,True
125.07135,0.11338196,True
9.66387e-11,0.0,True
1.3840292e-28,0.0,False
5.3828515e-38,0.0,False
8.717312e-10,0.0,True
4.953128e-21,0.0,False
1.0983601e-14,0.0,False
0.0,0.0,False
7.2231e-41,0.0,False
2.144e-41,0.0,False
3.0736776e-26,0.0,False
0.0,0.0,False
3.5118358e-22,0.0,False
2.1317533e-21,0.0,False
4.676308e-06,0.0,True
0.0,0.0,False
2.405095e-09,0.0,True
5.863859e-15,0.0,False
0.0,0.0,False
0.0,0.0,False
7.4434093e-34,0.0,False
3.5201626e-06,0.0,True
7.612134e-06,0.0,True
4.3645973e-25,0.0,False
5.0179448e-14,0.0,False
7.388011e-19,0.0,False
3.8413326e-23,0.0,False
0.0,0.0,False
9.394412e-16,0.0,False
0.006303771,4.1723138e-06,True
1.3347223e-33,0.0,False
1.2959446e-19,0.0,False
1.0716632e-36,0.0,False
9.753187,0.0054651415,True
6.05621e-17,0.0,False
3.0096971e-25,0.0,False
3.2003903e-29,0.0,False
0.34408623,0.0005677305,True
0.03520832,1.9669229e-05,True
5.35426e-40,0.0,False
1.38885765e-08,0.0,True
9.235698e-33,0.0,False
1.33e-41,0.0,False
1.1059792e-17,0.0,False
0.018212818,2.1218999e-05,True
1.8537608e-37,0.0,False
1.5237017e-27,0.0,False
9.2868e-41,0.0,False
4.354377e-24,0.0,False
2.4040152e-14,0.0,False
0.0,0.0,False
72.561615,0.031926468,True
0.0,0.0,False
7.758903e-38,0.0,False
0.0,0.0,False
2.041863e-24,0.0,False
2.6435262e-37,0.0,False
3.850924e-34,0.0,False
2.3051656e-14,0.0,False
9.00759e-28,0.0,False
1.5853452e-17,0.0,False
0.0,0.0,False
1.7558613e-27,0.0,False
3.6130138e-27,0.0,False
0.00042084494,1.1920927e-07,True
5.3438876e-31,0.0,False
2.920282e-20,0.0,False
3.8976004e-20,0.0,False
1.1135479e-38,0.0,False
3.596732e-19,0.0,False
5.71202e-36,0.0,False
125.90042,0.023346756,True
9.966721e-29,0.0,False
5.7397997e-16,0.0,False
2.871677e-31,0.0,False
8.556718e-14,0.0,False
1.6974606e-07,0.0,True
0.084908366,0.00012873628,True
5.2083282e-20,0.0,False
1.6009458e-38,0.0,False
2.12706e-21,0.0,False
1.2181267e-32,0.0,False
0.0,0.0,False
3.9680884e-16,0.0,False
6.740605e-30,0.0,False
4.41789e-29,0.0,False
3.240335e-27,0.0,False
5.3998453e-33,0.0,False
2.9918592e-30,0.0,False
5.7907592e-33,0.0,False
2.7965791e-30,0.0,False
3.6830802e-17,0.0,False
5.140602e-35,0.0,False
2.5778175e-31,0.0,False
3.4616797e-14,0.0,False
2.5205297e-37,0.0,False
3.0007734e-28,0.0,False
1.0482145e-28,0.0,False
4.4894755e-25,0.0,False
1.1474199e-31,0.0,False
2.8812874e-11,0.0,False
7.90152e-29,0.0,False
9.314206e-17,0.0,False
9.895153e-09,0.0,True
2.2594762e-19,0.0,False
2.0918425e-20,0.0,False
6.843771e-33,0.0,False
2.80669e-40,0.0,False
4.864383e-38,0.0,False
235.26796,0.44759598,True
3.392219e-05,1.1920928e-07,True
17.815266,0.009602323,True
3.9713263e-15,0.0,False
1.08736945e-32,0.0,False
1.1098552e-26,0.0,False
43.280624,0.14010961,True
1.0548e-41,0.0,False
1.0171855e-26,0.0,False
1.5055952e-18,0.0,False
9.666735e-36,0.0,False
0.0,0.0,False
2.6819446e-36,0.0,False
2.7996745e-19,0.0,False
6.7840834e-17,0.0,False
1602.8888,1.2212765,False
0.0,0.0,False
6.660958e-24,0.0,False
3.0268e-41,0.0,False
1.149104e-12,0.0,False
1.0170763e-24,0.0,False
1.9141305e-21,0.0,False
4.294004e-09,0.0,True
1.789419e-13,0.0,False
1.0862803e-31,0.0,False
2.0290074e-25,0.0,False
2.1367333e-30,0.0,False
7.760408e-30,0.0,False
1.0841933e-26,0.0,False
201.07082,0.122932784,True
0.0024083543,1.1920919e-06,True
1.4865416e-23,0.0,False
68.974335,0.03343157,True
3.2268859e-09,0.0,True
7.8413913e-32,0.0,False
4.00107e-26,0.0,False
1.9686928e-38,0.0,False
1.7623236e-08,0.0,True
0.6246071,0.002018136,True
1.1264901e-18,0.0,False
2.5002727e-24,0.0,False
0.0,0.0,False
4.2837343e-14,0.0,False
2.1411512e-07,0.0,True
1.6807282e-14,0.0,False
1.2893535e-25,0.0,False
5.6476745e-20,0.0,False
2.571913e-23,0.0,False
4.3364734e-19,0.0,False
6.329089e-21,0.0,False
3.4085165e-30,0.0,False
4.2150293e-25,0.0,False
8.0883086e-35,0.0,False
6.289773e-38,0.0,False
3.487615e-21,0.0,False
5.3286307e-28,0.0,False
2.8937201e-18,0.0,False
0.0,0.0,False
2.892686e-38,0.0,False
0.0,0.0,False
2.5524716e-25,0.0,False
2.3190553e-29,0.0,False
1.6024502e-21,0.0,False
1.6145301e-33,0.0,False
6.3462154e-32,0.0,False
0.008771373,1.4305093e-06,True
0.092880495,0.00011145325,True
1.5151661e-32,0.0,False
8.692836e-27,0.0,False
2.6215564e-35,0.0,False
4.687833e-10,0.0,True
5.6361554e-10,0.0,True
8.598e-42,0.0,False
0.0,0.0,False
1.06049524e-19,0.0,False
6.700078e-34,0.0,False
3.2762905e-33,0.0,False
9.029414e-37,0.0,False
0.0,0.0,False
6.0146927e-27,0.0,False
8.7436354e-05,1.1920928e-07,True
1.0720128e-32,0.0,False
1.6248329e-16,0.0,False
1.8246948e-13,0.0,False
4.1937698e-28,0.0,False
4.3894194e-20,0.0,False
2.797147e-08,0.0,True
7.0568917e-22,0.0,False
3.7675158e-14,0.0,False
3.117997e-12,0.0,False
1859.9728,1.1041594,False
1.7640231e-35,0.0,False
1.7700013e-30,0.0,False
3.0342665e-29,0.0,False
3.01191e-40,0.0,False
3.0328008e-13,0.0,False
9.802377e-25,0.0,False
2.8777087e-36,0.0,False
1.492272e-35,0.0,False
9.347882e-08,0.0,True
8.595049e-27,0.0,False
3.3564778e-08,0.0,True
6.7387384e-16,0.0,False
2.4747046e-06,0.0,True
3.610764e-25,0.0,False
5.923591e-11,0.0,True
1.3289608e-22,0.0,False
3.59544e-29,0.0,False
1.0065222e-16,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0032435113,2.384182e-06,True
8.3441306e-33,0.0,False
4.4716936e-21,0.0,False
8.85833e-36,0.0,False
1.2495435e-16,0.0,False
1.3651166e-29,0.0,False
1.9239442e-20,0.0,False
7.711047e-39,0.0,False
8.31517e-18,0.0,False
2.5949815e-30,0.0,False
4.7529216e-16,0.0,False
2.0689891e-19,0.0,False
1.2777792e-08,0.0,True
0.0,0.0,False
2.289834e-39,0.0,False
4.4641816e-17,0.0,False
1.4132539,0.0010359691,True
3.3335662e-18,0.0,False
8.87752e-40,0.0,False
6.7196754e-16,0.0,False
2.7137282e-30,0.0,False
1.7985776e-37,0.0,False
8.277312e-31,0.0,False
4.480185e-14,0.0,False
0.00013565671,3.576278e-07,True
4.9201034e-23,0.0,False
1.4330102e-10,0.0,True
2.0469005e-30,0.0,False
0.0,0.0,False
5.9339587e-33,0.0,False
1.5351778e-22,0.0,False
1.8561182e-31,0.0,False
1.9767727e-15,0.0,False
1.8772789e-11,0.0,True
2.7974808e-35,0.0,False
1.6107892e-24,0.0,False
3.1630678e-32,0.0,False
2.8256802e-05,0.0,True
5.722309e-18,0.0,False
44.746166,0.03742256,True
6.089096e-08,0.0,True
2.3354734e-09,0.0,True
6.3403513e-27,0.0,False
9.997352e-10,0.0,True
2.13024e-40,0.0,False
5.615706e-26,0.0,False
3.280701e-20,0.0,False
3.1872009e-27,0.0,False
0.0,0.0,False
8.166757e-23,0.0,False
0.0,0.0,False
3.478258e-32,0.0,False
1.0171879e-07,0.0,True
2.8289918e-27,0.0,False
8.073658e-38,0.0,False
2.0581712e-16,0.0,False
1.3875538e-16,0.0,False
2.9525232e-10,0.0,True
3.1104268e-12,0.0,False
4.9695056e-29,0.0,False
12.747891,0.016156409,True
1.5964812e-30,0.0,False
6.780955e-32,0.0,False
8.557264e-20,0.0,False
3.4488551e-12,0.0,False
4.730448e-32,0.0,False
5.8356373e-31,0.0,False
3.8502672e-34,0.0,False
3.68728e-27,0.0,False
7.5073194e-32,0.0,False
1.8667439e-13,0.0,False
1.648624e-29,0.0,False
0.114677586,0.00016568329,True
1.7803988e-07,0.0,True
1.5315516,0.0010905751,True
5.292927e-19,0.0,False
1.2379251e-08,0.0,True
1.0369831e-38,0.0,False
1.05716054e-19,0.0,False
1.4991454e-18,0.0,False
3.842373e-12,0.0,True
6.107679,0.009877594,True
8.193738e-23,0.0,False
118.935074,0.08285324,True
1.8025491e-21,0.0,False
1.0242638e-36,0.0,False
2.2725996e-20,0.0,False
0.0,0.0,False
4.0120337e-31,0.0,False
0.0,0.0,False
1.5395593e-34,0.0,False
1.2837567e-19,0.0,False
1.5047935e-27,0.0,False
7.3033e-41,0.0,False
6.617376e-31,0.0,False
1.2330209e-07,0.0,True
1.2546493e-32,0.0,False
4.9616086e-20,0.0,False
3.6653322e-21,0.0,False
8.900676e-06,0.0,True
4.0869467e-21,0.0,False
3.0539166e-14,0.0,False
0.0,0.0,False
2.377669e-30,0.0,False
1.3850651e-20,0.0,False
8.25962e-21,0.0,False
1.517382e-27,0.0,False
1.0913199e-21,0.0,False
2.7052354e-31,0.0,False
2.4821404e-26,0.0,False
2.5783247e-18,0.0,False
3.2825717e-23,0.0,False
2.8138447e-26,0.0,False
0.0,0.0,False
4.455241e-31,0.0,False
6.135699e-06,0.0,True
1.2164168e-21,0.0,False
1.2864354e-35,0.0,False
6.13072e-05,1.1920928e-07,True
1.4007724e-08,0.0,True
572.47375,0.61789745,True
1.8249205e-35,0.0,False
1.4323342e-13,0.0,False
1.918361e-39,0.0,False
5.240174e-19,0.0,False
2.3128623e-06,0.0,True
4.7093766e-34,0.0,False
5.210483e-39,0.0,False
1.2617674e-12,0.0,True
5.926749e-15,0.0,False
1.973531e-17,0.0,False
1.0962203e-21,0.0,False
3.3441882e-18,0.0,False
3.9665536e-35,0.0,False
1.9307103e-11,0.0,True
2.9710746e-33,0.0,False
5.663662e-24,0.0,False
2.6608776e-30,0.0,False
4.6821226e-24,0.0,False
3.8126116e-05,0.0,True
1.20196635e-14,0.0,False
0.0009939341,2.5033917e-06,True
0.0,0.0,False
1.821479,0.010983661,True
0.0,0.0,False
2.7048348e-19,0.0,False
1.4537324e-38,0.0,False
1.1008158e-37,0.0,False
1.5675988e-10,0.0,True
0.0,0.0,False
2.6851226e-26,0.0,False
2.9214695e-07,0.0,True
366.40533,0.56408083,True
867.2562,1.6214005,True
2.6416946e-16,0.0,False
2.94364e-30,0.0,False
8.2950024e-22,0.0,False
4.268039e-35,0.0,False
4.009306e-24,0.0,False
1.135e-41,0.0,False
1.8590253e-27,0.0,False
1.6421114,0.0004908223,True
6.8033076e-22,0.0,False
16.59307,0.039267328,True
3.293821e-25,0.0,False
5.5832578e-18,0.0,False
1.1767591e-24,0.0,False
5.5873074e-32,0.0,False
137.80106,0.7976246,True
4.8171924e-33,0.0,False
5.44828e-40,0.0,False
7.737521e-31,0.0,False
0.0,0.0,False
0.0191355,6.4372703e-06,True
1.1381845e-18,0.0,False
5.9250644e-21,0.0,False
4.7828794e-25,0.0,False
0.0,0.0,False
3.631404e-33,0.0,False
6.80804e-40,0.0,False
1.2642548e-30,0.0,False
0.0,0.0,False
7.656959e-20,0.0,False
8.59311e-27,0.0,False
2.3359614e-27,0.0,False
8.315397e-27,0.0,False
3.612114e-30,0.0,False
3.709661e-29,0.0,False
4.0833862e-13,0.0,False
6.8761835e-25,0.0,False
1.0842759e-05,0.0,True
9.014682e-07,0.0,True
5.90585e-39,0.0,False
6.3517e-41,0.0,False
1.4125364e-15,0.0,False
8.730189e-32,0.0,False
1.0548e-40,0.0,False
1.7785731e-11,0.0,True
1.1890569e-10,0.0,True
7.671114e-16,0.0,False
6.654785e-32,0.0,False
7.473811e-20,0.0,False
7.60144e-40,0.0,False
5.9764606e-18,0.0,False
3.4637676e-19,0.0,False
0.0,0.0,False
8.8421954e-35,0.0,False
3.549819e-26,0.0,False
1.1470418e-09,0.0,True
1.8596969e-33,0.0,False
1.0933897e-27,0.0,False
2.317431,0.0005058984,True
0.003929515,7.15255e-07,True
7.779801,0.0069784503,True
5.2700335e-38,0.0,False
2.557887e-25,0.0,False
3.5363505e-23,0.0,False
2.007762e-08,0.0,True
6.1565245e-08,0.0,True
2.1034842e-19,0.0,False
4.5876884e-15,0.0,False
411.2515,0.21615827,True
101.51353,0.062633164,True
1.1187682e-22,0.0,False
4.8573975e-27,0.0,False
2.6320827e-29,0.0,False
3.092398e-22,0.0,False
3.4052e-41,0.0,False
1.8147232e-12,0.0,False
2.2074864,0.007863942,True
4.123089e-18,0.0,False
1.8906196e-22,0.0,False
1.2511174e-24,0.0,False
0.00010335205,1.1920928e-07,True
1.0712513e-29,0.0,False
0.0,0.0,False
1.7551611e-23,0.0,False
1.0919177e-35,0.0,False
0.0,0.0,False
3.1804583e-28,0.0,False
13.70746,0.031295642,True
0.0,0.0,False
0.0,0.0,False
207.51883,0.22804412,True
1.4741397e-31,0.0,False
1.2797041e-37,0.0,False
4.99644e-14,0.0,False
1.0916032e-16,0.0,False
1.3533819e-30,0.0,False
2.6460235e-20,0.0,False
1.8736045e-22,0.0,False
3.9084578e-12,0.0,True
4.4485e-40,0.0,False
3.064928e-38,0.0,False
2.8618093e-26,0.0,False
1.4734833e-20,0.0,False
1.1744846e-28,0.0,False
7.097331e-19,0.0,False
1.1277401e-24,0.0,False
316.4767,0.10739326,True
5.0604327e-15,0.0,False
8.229488e-10,0.0,True
4.0703232e-29,0.0,False
1.9313e-27,0.0,False
4.8941354e-07,0.0,True
4.0440922e-19,0.0,False
2.3283226e-21,0.0,False
6.8248853e-25,0.0,False
1.5937804e-24,0.0,False
2.041544e-18,0.0,False
2.0717842e-07,0.0,True
1.0957398e-24,0.0,False
1.29718844e-17,0.0,False
0.0,0.0,False
1.7904117e-36,0.0,False
4.8440802e-23,0.0,False
8.761154e-32,0.0,False
4.0628882e-20,0.0,False
8.192573e-27,0.0,False
7.7057264e-20,0.0,False
2.4464995e-33,0.0,False
1.5069213e-20,0.0,False
339.70123,0.38895693,True
8.013309e-25,0.0,False
1.1480522e-33,0.0,False
0.011953229,1.8477243e-05,True
4.014698e-25,0.0,False
1.2562616e-25,0.0,False
8.5350837e-07,0.0,True
3.6752143,0.003254632,True
7.894627e-29,0.0,False
7.8693545e-23,0.0,False
4.3271605e-16,0.0,False
0.0,0.0,False
3.3064876e-28,0.0,False
4.357803e-11,0.0,True
4.7055076e-30,0.0,False
7.5115496e-30,0.0,False
1.1373962e-21,0.0,False
0.04023684,1.0371108e-05,True
6.013409e-29,0.0,False
1.3529405e-25,0.0,False
3.6321095e-34,0.0,False
6.2635457e-21,0.0,False
1.4204496e-26,0.0,False
2.8669262e-37,0.0,False
4.564666e-16,0.0,False
4.9047244e-36,0.0,False
9.608445e-27,0.0,False
9.0608504e-30,0.0,False
1.6702097e-35,0.0,False
0.010611606,2.980225e-06,True
0.13846733,0.00041165724,True
5.137247e-32,0.0,False
1.6982738e-14,0.0,False
1.376881e-05,0.0,True
0.0,0.0,False
3.1678722e-09,0.0,True
9.764909e-08,0.0,True
5.706161e-26,0.0,False
1.5466162e-35,0.0,False
0.0,0.0,False
7.4063078e-34,0.0,False
2037.2452,1.0833509,False
3.5101428e-36,0.0,False
8.432123e-21,0.0,False
1.4441555e-13,0.0,False
5.421083e-09,0.0,True
6.7877694e-25,0.0,False
2.4208877e-25,0.0,False
1.6580189e-15,0.0,False
3.738416e-24,0.0,False
7.37652e-32,0.0,False
5.5767394e-21,0.0,False
2.722573e-25,0.0,False
4.161249e-27,0.0,False
2.4889382e-21,0.0,False
6.5714527e-15,0.0,False
0.0,0.0,False
2.4345625e-18,0.0,False
575.62286,0.3355091,True
2.5509984e-21,0.0,False
5.1360878e-08,0.0,True
1.7395103e-21,0.0,False
60.44478,0.017425507,False
1.7202697e-18,0.0,False
2.3165182e-06,0.0,True
1.4155817e-28,0.0,False
0.002046002,6.5564877e-06,True
3.549163e-24,0.0,False
7.60876e-18,0.0,False
5.7351683e-23,0.0,False
3.2111217e-29,0.0,False
0.0020373496,1.4305102e-06,True
6.7312294e-18,0.0,False
4.9386867e-10,0.0,True
0.0,0.0,False
1.4272333e-29,0.0,False
5.6212003e-31,0.0,False
0.0,0.0,False
1.0719088e-17,0.0,False
0.0,0.0,False
8.206547e-27,0.0,False
4.632e-41,0.0,False
0.0,0.0,False
0.29199132,0.00019929247,True
2.2093856e-07,0.0,True
2.572752e-05,0.0,True
5.76472e-40,0.0,False
3.111696e-10,0.0,True
2.0097775e-10,0.0,True
3.1199277e-17,0.0,False
7.548748e-29,0.0,False
1.625884e-05,0.0,True
4.6611196e-24,0.0,False
2.4077e-41,0.0,False
6.7664246e-07,0.0,True
4.1293327e-16,0.0,False
42.01676,0.06518885,True
9.647626e-32,0.0,False
1.8012404e-27,0.0,False
4.7032323e-18,0.0,False
7.2392944e-29,0.0,False
1.7126774e-13,0.0,False
7.146582e-18,0.0,False
4.237116e-09,0.0,True
4.7152966e-09,0.0,True
1.1674548e-26,0.0,False
6.068511e-08,0.0,True
6.7554426e-13,0.0,True
7.050214e-34,0.0,False
1.4256197e-37,0.0,False
1.1296228e-30,0.0,False
4.368816e-29,0.0,False
6.456892e-28,0.0,False
1.0753105e-26,0.0,False
0.0,0.0,False
4.7646824e-11,0.0,True
3.9832578e-32,0.0,False
6.5737936e-11,0.0,True
4.6091492e-32,0.0,False
4.5141024e-07,0.0,True
0.0,0.0,False
1.7151942e-29,0.0,False
1.0685079e-37,0.0,False
3.4544002e-22,0.0,False
2.399146e-19,0.0,False
1.1935562e-17,0.0,False
3.2779e-40,0.0,False
0.0,0.0,False
0.9683854,0.0011439921,True
2.6648843e-34,0.0,False
0.0,0.0,False
2.283741e-37,0.0,False
2.7746e-41,0.0,False
44.30012,0.068519,True
1.8279997e-29,0.0,False
2.8160195,0.0023110928,True
5.3494087e-37,0.0,False
3.4486636e-36,0.0,False
2.0301886e-20,0.0,False
8.283714e-37,0.0,False
2.1262296e-11,0.0,True
1.3481816e-08,0.0,True
3.5653168e-06,0.0,True
6.232092e-34,0.0,False
1.113422e-25,0.0,False
1.2889684e-35,0.0,False
1.1612802e-21,0.0,False
1.9738324e-26,0.0,False
1.4162986e-33,0.0,False
1.9283353e-19,0.0,False
8.329252e-39,0.0,False
0.0,0.0,False
4.2949184e-16,0.0,False
3.786267e-27,0.0,False
6.617494e-18,0.0,False
8.052545e-21,0.0,False
1.2825633e-36,0.0,False
1.4271833e-30,0.0,False
3.7075683e-20,0.0,False
7.4395666e-35,0.0,False
1.602644e-30,0.0,False
3.4995265e-21,0.0,False
0.0,0.0,False
5.0669463e-08,0.0,True
2.0053155e-31,0.0,False
3.5057943e-26,0.0,False
1.429915e-32,0.0,False
2.5219562e-17,0.0,False
1.1332115e-08,0.0,True
1.2839936e-12,0.0,True
5.221059e-28,0.0,False
2.5992822e-11,0.0,True
4.0650965e-24,0.0,False
1.0106617e-28,0.0,False
0.11135884,4.6370995e-05,True
4.6171642e-20,0.0,False
0.0,0.0,False
4.148731e-14,0.0,False
5.3080685e-33,0.0,False
5.1222546e-20,0.0,False
7.5075104e-07,0.0,True
2.5245695e-17,0.0,False
9.974e-42,0.0,False
1.2911964e-23,0.0,False
5.042745e-35,0.0,False
3.082073e-31,0.0,False
1.1620073e-09,0.0,True
1.65594e-20,0.0,False
1.1634823e-12,0.0,False
0.042157073,3.9218838e-05,True
4.4734473e-25,0.0,False
0.0013216959,4.76837e-07,True
6.244452e-20,0.0,False
1.8785403e-32,0.0,False
4.104925e-07,0.0,True
3.483277e-16,0.0,False
2.7033198e-25,0.0,False
1.552445e-31,0.0,False
5.153083e-16,0.0,False
3.4429188e-21,0.0,False
9.6350873e-26,0.0,False
7.53558e-34,0.0,False
2.434357e-09,0.0,True
2.0756806e-31,0.0,False
1.2335434e-28,0.0,False
1.6041052e-13,0.0,False
2.9648867e-27,0.0,False
4.656369e-39,0.0,False
1.5008257e-29,0.0,False
6.3981496e-08,0.0,True
2.247551e-11,0.0,True
5.0033897e-31,0.0,False
9.856958e-38,0.0,False
1.3384728e-23,0.0,False
3.858851e-19,0.0,False
7.8387365e-29,0.0,False
4.2342507e-22,0.0,False
0.0010123634,1.3113012e-06,True
1524.2059,0.38562596,False
1.00378e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8688678e-16,0.0,False
4.72628e-13,0.0,False
0.53224343,0.0039022937,True
1.8111346e-35,0.0,False
5.0655766e-05,3.576278e-07,True
4.552609e-39,0.0,False
9.462635e-20,0.0,False
0.00012776215,2.3841855e-07,True
3.8061832e-31,0.0,False
2.4613057e-18,0.0,False
3.591239e-37,0.0,False
1.5603742e-36,0.0,False
1.5577476e-32,0.0,False
2.6722505e-10,0.0,True
8.82381e-11,0.0,True
7.204868e-06,0.0,True
1.9324611e-12,0.0,False
8.576062e-31,0.0,False
1.7685262e-29,0.0,False
74.8187,0.05506933,True
1.170598e-39,0.0,False
1.04939944e-16,0.0,False
5.620327e-28,0.0,False
0.0,0.0,False
1.9541159e-37,0.0,False
4.1452653e-12,0.0,True
6.630443e-21,0.0,False
1.8392248e-14,0.0,False
1.0455335e-23,0.0,False
1.6252013e-21,0.0,False
0.0,0.0,False
237.45374,0.43253592,True
1.4901333,0.0005070426,True
8.2072734e-38,0.0,False
1.0837899e-37,0.0,False
4.3386943e-12,0.0,True
0.0,0.0,False
2.7279612e-16,0.0,False
8.839924e-29,0.0,False
1.4743492e-23,0.0,False
3.4825667e-09,0.0,True
3.969284e-19,0.0,False
1.2139887e-15,0.0,False
0.0,0.0,False
1.5729869e-23,0.0,False
0.0,0.0,False
2.2043198e-29,0.0,False
2.5653962e-15,0.0,False
1.896499e-29,0.0,False
1.9678565e-08,0.0,True
3.511381e-25,0.0,False
8.289033e-31,0.0,False
1.5806864e-26,0.0,False
0.0,0.0,False
8.2883807e-32,0.0,False
0.0,0.0,False
9.647386e-09,0.0,True
4.025062e-08,0.0,True
1.343258e-33,0.0,False
0.0,0.0,False
2.5544692e-30,0.0,False
2.1788803e-19,0.0,False
0.0,0.0,False
5.2104763e-30,0.0,False
1.203666e-17,0.0,False
1.2527704e-22,0.0,False
6.5649377e-20,0.0,False
0.21942116,0.0007252286,True
8.393918e-15,0.0,False
1.6363837e-16,0.0,False
3.1977654e-36,0.0,False
3.5122278e-12,0.0,True
9.577711e-22,0.0,False
3.104509e-30,0.0,False
3.0965878e-29,0.0,False
6.9551785e-32,0.0,False
2.0331889e-31,0.0,False
1.938233e-37,0.0,False
0.0,0.0,False
8.048468e-39,0.0,False
8.20279e-39,0.0,False
3.6246064e-19,0.0,False
2.3093109e-28,0.0,False
2.433401e-37,0.0,False
1.79316e-40,0.0,False
7.3815865e-25,0.0,False
4.9186e-41,0.0,False
1.2189465e-37,0.0,False
5.702777e-26,0.0,False
748.61084,0.70189464,False
1.2704722e-06,0.0,True
2361.5632,1.7957968,False
3.0149568e-19,0.0,False
4.8986863e-09,0.0,True
0.9394858,0.0017627507,True
1.641316e-35,0.0,False
5.6769636e-06,0.0,True
2.8281242e-11,0.0,True
1.8250528e-24,0.0,False
2.2849656e-23,0.0,False
4.1241328e-22,0.0,False
3.2993256e-27,0.0,False
183.8699,0.22324987,False
7.0220995e-22,0.0,False
3.165102e-27,0.0,False
7.5326776e-14,0.0,False
0.016221384,0.00014435183,True
2.8378344e-26,0.0,False
2.847947e-09,0.0,True
0.0035608106,1.668928e-06,True
5.9827134e-21,0.0,False
6.3769393e-32,0.0,False
7.150501e-29,0.0,False
1.71533e-19,0.0,False
1.945762e-39,0.0,False
2.0236972e-14,0.0,False
8.542952e-29,0.0,False
7.00906e-29,0.0,False
1.5124103e-32,0.0,False
4.1843396e-32,0.0,False
1.381328e-23,0.0,False
1.6426637e-13,0.0,False
8.1727296e-23,0.0,False
0.0,0.0,False
0.071540035,4.9708608e-05,True
7.6332153e-16,0.0,False
2.5461247e-22,0.0,False
1.0288853e-14,0.0,False
2.754534e-35,0.0,False
2.4394366e-16,0.0,False
7.18066e-40,0.0,False
5.8741423e-34,0.0,False
1.0101503e-05,0.0,True
1.686756,0.0029626514,True
1.2789167e-34,0.0,False
4.725537e-27,0.0,False
4.519689e-06,0.0,True
1.3071289e-27,0.0,False
1.1628568e-35,0.0,False
2.8010386e-15,0.0,False
7.69866e-11,0.0,True
0.0,0.0,False
1.3226271e-18,0.0,False
1.2851933e-33,0.0,False
3.524468e-27,0.0,False
5.9496327e-12,0.0,True
2.5741726e-14,0.0,False
2.8437562e-19,0.0,False
6.567381e-13,0.0,False
5.2458984e-34,0.0,False
3.7727448e-16,0.0,False
2.2477043e-27,0.0,False
2.3750712e-32,0.0,False
2.4824097e-30,0.0,False
1.0676248e-21,0.0,False
1.9078539e-30,0.0,False
1.3926109e-18,0.0,False
9.60021e-13,0.0,False
7.322934e-13,0.0,False
5.4664813e-30,0.0,False
1.9736115e-31,0.0,False
4.7765143e-28,0.0,False
0.013442069,5.006771e-06,True
4.8845958e-12,0.0,True
8.973199e-23,0.0,False
6.9191623e-15,0.0,False
1.3714687e-08,0.0,True
3.7968254e-10,0.0,True
1.23608e-17,0.0,False
4.8428572e-20,0.0,False
6.0103767e-28,0.0,False
0.45107135,0.0008995856,True
1.4980249e-13,0.0,False
7.523907e-08,0.0,True
0.121591486,0.16808937,True
1.3691294e-26,0.0,False
8.943e-42,0.0,False
9.648459e-35,0.0,False
1.3725517e-34,0.0,False
7.4174544e-37,0.0,False
2.5332072e-23,0.0,False
0.0,0.0,False
2.2323419e-18,0.0,False
7.98323e-40,0.0,False
2.5547607e-36,0.0,False
7.316744e-16,0.0,False
1.914004e-39,0.0,False
2.600034e-18,0.0,False
6.265213e-35,0.0,False
2.5853912e-28,0.0,False
9.527772e-26,0.0,False
6.919419e-27,0.0,False
5.8495396e-05,1.1920928e-07,True
1.6762836e-14,0.0,False
2.4603243e-27,0.0,False
1.519967e-38,0.0,False
5.693037,0.0038224356,True
0.5157018,0.0011001157,True
3.6805432e-06,0.0,True
1.5119583e-05,0.0,True
0.0,0.0,False
3.7147e-41,0.0,False
3.1456442e-28,0.0,False
0.0,0.0,False
0.00020199733,3.576278e-07,True
2.3297801e-23,0.0,False
6.246122e-12,0.0,True
6.1965265e-28,0.0,False
1.30903e-26,0.0,False
9.794974e-12,0.0,True
0.0,0.0,False
1.6170493e-34,0.0,False
2.9454799e-09,0.0,True
8.4758244e-32,0.0,False
0.00021684395,9.5367386e-07,True
2.5621705e-23,0.0,False
5.0614003e-14,0.0,False
8.69729e-18,0.0,False
1.7028987e-07,0.0,True
7.968778e-37,0.0,False
0.0,0.0,False
1.1694e-41,0.0,False
3.698304e-20,0.0,False
0.0,0.0,False
0.0020571882,2.8610184e-06,True
2.889945e-23,0.0,False
6.418091e-16,0.0,False
3.484716e-13,0.0,False
9.4635375e-27,0.0,False
2.4173286e-22,0.0,False
8.0416305e-36,0.0,False
2.1321094e-26,0.0,False
1.0194985e-28,0.0,False
1.2770195e-15,0.0,False
3.8104063e-34,0.0,False
1.8648919e-19,0.0,False
2.2866344e-07,0.0,True
1.1642672e-22,0.0,False
0.0,0.0,False
5.1126446e-32,0.0,False
0.0,0.0,False
1.4857156e-22,0.0,False
1.1863047e-36,0.0,False
0.0,0.0,False
1.3759773e-09,0.0,True
1.9554666e-29,0.0,False
1.856907e-39,0.0,False
4.079557e-26,0.0,False
2.8062527e-10,0.0,True
1.1298256e-09,0.0,True
3.339094e-08,0.0,True
1.21891474e-29,0.0,False
0.0019583304,1.6689282e-06,True
5.1170173e-22,0.0,False
4.1457783e-22,0.0,False
4.5378076e-32,0.0,False
0.0,0.0,False
2.9657615e-06,0.0,True
7.132157e-11,0.0,True
0.0,0.0,False
7.791206e-35,0.0,False
2.77687e-40,0.0,False
15.500633,0.019410554,True
1.7023109e-05,0.0,True
6.1208485e-32,0.0,False
2.79636e-40,0.0,False
9.856811e-14,0.0,False
0.0,0.0,False
2.5221537e-23,0.0,False
7.2367304e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.026222978,1.6331509e-05,True
3.4806193e-35,0.0,False
2.8631817e-23,0.0,False
6.591211e-17,0.0,False
1.04042915e-27,0.0,False
6.082919e-26,0.0,False
7.5925437e-34,0.0,False
2.2586e-41,0.0,False
2.966593e-16,0.0,False
0.0010685952,3.5762775e-07,True
2.9533314e-29,0.0,False
1.0633489e-23,0.0,False
212.8414,0.3060767,True
3.1682336e-21,0.0,False
5.2160124e-26,0.0,False
0.0,0.0,False
0.06318099,0.00011336088,True
7.7317496e-26,0.0,False
4.2465e-19,0.0,False
8.165068e-10,0.0,True
5.3163945e-25,0.0,False
1.1257086e-06,0.0,True
2.2810362e-10,0.0,True
3.6052699e-34,0.0,False
1.2695663e-09,0.0,True
2.81357e-40,0.0,False
1.222608e-28,0.0,False
5.249464e-39,0.0,False
0.0,0.0,False
9.7178035e-37,0.0,False
0.0,0.0,False
1.5581785e-09,0.0,True
9.841108e-17,0.0,False
0.0,0.0,False
3.7959143e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4788456e-13,0.0,False
1.9967433e-06,0.0,True
1.1359212e-21,0.0,False
1.6051337e-17,0.0,False
5.608143e-26,0.0,False
1.2612e-41,0.0,False
1.338561e-29,0.0,False
3.0577863e-07,0.0,True
2.1970137e-21,0.0,False
3.320395e-19,0.0,False
0.0,0.0,False
7.636103e-24,0.0,False
1.909665e-18,0.0,False
1.4464262e-24,0.0,False
3.2026988e-16,0.0,False
6.7890005e-06,1.1920928e-07,True
1.43877e-20,0.0,False
4.8390846e-34,0.0,False
9.052988e-07,0.0,True
1.2737593e-25,0.0,False
0.0,0.0,False
3.0627136e-06,0.0,True
4.1995336e-20,0.0,False
7.2971423e-19,0.0,False
6.65688e-20,0.0,False
5.3549473e-17,0.0,False
7.174087e-26,0.0,False
5.28738e-26,0.0,False
1.2120057e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
1.35550995e-36,0.0,False
6.761487e-10,0.0,True
0.00018145217,2.3841855e-07,True
2.984282e-39,0.0,False
0.0,0.0,False
2.9925e-41,0.0,False
7.2119734e-11,0.0,True
2.8759365e-34,0.0,False
1.0624719e-36,0.0,False
1.9201111e-27,0.0,False
9.0886955e-28,0.0,False
15.983622,0.023658391,True
1.1239747e-27,0.0,False
9.686883e-29,0.0,False
4.1185894e-10,0.0,True
6.527754e-33,0.0,False
0.0,0.0,False
2.1101163e-12,0.0,False
5.451637e-27,0.0,False
4.670228e-36,0.0,False
7.399643e-18,0.0,False
1.9416696e-20,0.0,False
7.88463e-40,0.0,False
1.7841153e-36,0.0,False
2.8030023e-28,0.0,False
9.637667e-23,0.0,False
0.0,0.0,False
0.08454718,3.1589807e-05,True
0.0,0.0,False
2.3596383e-28,0.0,False
1.6308958e-26,0.0,False
6.772877e-30,0.0,False
0.0,0.0,False
1.3298956e-21,0.0,False
1.0319e-41,0.0,False
8.776874e-33,0.0,False
2.4777609e-28,0.0,False
3.7432466e-23,0.0,False
4.6762782e-18,0.0,False
8.062944e-36,0.0,False
1.2487995e-27,0.0,False
2.8150577e-08,0.0,True
8.611119e-33,0.0,False
4.147424e-33,0.0,False
1.0660465e-11,0.0,True
2.4826323e-29,0.0,False
3.7619466e-05,0.0,True
1.9701876e-08,0.0,True
1.9875763e-21,0.0,False
126.66574,0.16617554,True
3.659143e-33,0.0,False
8.9922765e-34,0.0,False
1.4372339e-38,0.0,False


==> new_results/losses/resnet-eps-4/take_off_resnet-eps-4_analysis_results.csv <==
sharpness_at_zeros,take_off
380.52615,0
769.84686,11
597.4497,6
498.30582,15
489.68204,0
724.15656,22
469.13855,6
497.13626,25
475.953,0
367.81134,11
438.22717,0
389.2564,10
796.42944,18
337.80975,4
389.98083,23
466.1148,0
449.3228,1
513.2642,19
359.57605,17
486.96182,9
613.63477,21
272.29214,25
557.99786,20
669.6856,5
378.14273,23
557.1461,17
380.889,21
365.8875,13
495.42093,0


==> new_results/losses/resnet-eps-8/basins_resnet-eps-8_analysis_results.csv <==
loss_0,loss_1,loss_2,loss_3,loss_4
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
3.576278e-07,0.0,0.0,0.0,0.0
0.00014041868,0.0,0.0,0.0,0.0
0.034306254,0.0,0.0,0.0,0.0
2.4967117,2.3841855e-07,0.0,0.0,0.0
8.570384,7.2715025e-05,0.0,0.0,0.0
14.591118,0.024140004,0.0,0.0,0.0
20.50499,2.3041053,0.0,0.0,0.0
27.273153,8.228783,5.7220295e-06,0.0,0.0
36.237186,14.569214,0.0037075607,0.0,0.0
46.034786,20.927063,1.2229277,0.0,0.0
55.4156,27.105713,7.325061,0.0,0.0
64.53046,33.664185,13.729737,0.0,0.0
73.385925,40.53424,19.955994,0.0,0.0
81.794495,47.72003,26.342712,2.1576649e-05,0.0
89.957275,54.81427,32.400085,0.08592998,0.0
98.08072,61.391785,38.800476,5.4312673,0.0
106.258514,68.24689,44.87439,13.341188,0.0
114.28134,75.04895,50.880127,21.213928,0.0
121.60458,82.52258,56.891357,29.332886,0.009929312
128.7724,89.718506,62.73633,37.591125,8.195222
135.57019,97.02783,68.75598,45.71393,20.474915
142.44922,104.28607,74.802734,53.9812,32.676758
149.18561,111.209656,80.707825,62.246277,45.266846
155.85034,118.15204,86.394775,70.74951,57.519043
162.32864,125.40277,91.9776,78.995544,69.80444
168.95374,132.78888,97.45093,86.94049,82.05853
175.70294,140.06165,102.98639,95.49939,94.32776
182.63129,147.47565,108.30859,103.56146,107.17859
189.47318,154.82538,114.04382,112.11725,119.76721
196.03156,161.82465,119.53186,120.35663,132.50598
203.0769,168.67902,125.08386,128.65845,144.75232
209.71979,175.4195,130.6253,137.07916,157.44312
216.87415,182.01465,136.13358,145.0517,169.55884
223.76215,188.52686,141.87732,153.34045,182.76257
230.7472,194.82642,147.44565,161.68164,195.59277
237.76294,201.11499,153.05069,169.6452,208.70282
244.43054,207.32043,158.94849,178.00885,222.32605
251.08371,213.8664,164.85449,186.232,235.45135
258.0596,220.62512,170.65765,194.21552,249.38928
264.8522,227.61938,176.36877,202.2586,262.47406
272.23633,234.5152,182.22562,210.53021,276.4829
279.58292,241.08276,187.49417,219.0628,289.96826
286.6716,247.5415,192.90616,227.82892,303.46735
293.53104,254.19202,198.41898,236.42444,317.578
300.3206,260.87024,203.96692,245.24274,331.62952
306.86725,267.67926,209.63492,254.10077,345.4923


==> new_results/losses/resnet-eps-8/scale_0.25_resnet-eps-8_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
167.19238,0.28946668,True
44.087414,0.056229666,False
97.85787,0.79027265,True
113.75309,0.3740311,False
117.23729,0.25345373,True
92.969025,0.2772215,True
165.09253,0.7746727,True
17.106232,0.00024699979,False
22.3511,0.006053731,False
46.964447,0.07861281,False
43.110893,0.09643404,False
188.66016,0.63955796,True
147.46866,0.3772264,False
132.27632,0.70915586,True
88.313034,0.30272406,False
112.907776,0.77347195,True
93.109276,0.13684833,True
22.982582,-0.009123739,False
220.48857,0.20864451,False
235.31815,0.4879467,True
171.26158,0.7607316,True
124.381165,0.26804647,False
83.92846,0.43167245,True
141.20187,0.43193138,True
167.62373,0.7036348,True
183.51518,0.50857896,True
13.350033,0.0041886168,False
122.650734,0.244035,False
44.7723,0.114813626,False
105.27694,0.6072334,False
34.99593,0.03916237,False
153.92499,0.2733292,True
191.2346,0.56925195,True
104.01115,0.449701,True
181.55766,0.4847344,False
22.497932,0.03623632,False
136.76137,0.2301861,True
63.37278,0.15665329,False
230.58081,0.5153889,True
114.535194,0.3276534,True
171.89867,0.5020635,True
15.411567,0.017940823,False
97.39884,0.28093013,True
72.37656,0.18998992,True
136.39062,0.34073317,True
47.2359,0.1245346,False
111.944534,0.38102138,True
132.77243,0.35252076,True
103.69995,0.24616072,False
190.72481,0.6191263,True
159.92447,0.8156631,True
101.98268,0.81110597,False
110.4326,0.24844968,True
99.55149,0.13057262,True
42.55413,0.14603472,False
147.8906,1.2268281,True
107.18643,0.3304445,True
118.723335,0.3307552,False
152.18526,0.15118909,True
161.92976,0.2638998,True
58.67352,0.37711576,False
100.44618,0.31629136,True
34.043774,0.047822125,False
62.570927,0.33484662,False
199.67456,0.3645775,True
174.99194,0.38089263,False
60.21353,0.10492039,False
34.620472,0.09106636,False
83.75925,0.68690896,False
20.004494,0.012632515,False
153.36148,0.27642184,True
68.025894,0.26300395,True
111.06606,0.63154817,False
111.88862,0.25965714,False
120.339455,0.34685373,True
104.65734,0.1644873,True
73.95614,0.089400016,False
114.57101,0.20847368,False
150.14554,0.61022174,True
63.826946,0.16627362,False
181.38963,0.18983012,True
47.471054,0.18222252,False
44.358948,0.04418397,False
137.5192,0.44562936,True
91.043755,0.3561626,True
177.91586,0.5437009,True
63.72787,0.11429372,False
121.30714,0.26883686,True
128.43507,0.2904238,False
110.51207,0.35905063,True
109.83061,0.91246045,True
164.80365,0.35720527,True
95.993385,0.20699677,False
147.49074,0.60569835,True
241.87561,0.74376714,True
91.27111,0.39369768,True
68.4697,0.34177744,False
77.605354,0.11746557,False
84.388695,0.31614208,True
196.8855,0.6769172,True
138.3832,0.6840772,True
136.73329,0.112552404,True
153.57874,1.2269722,True
109.292145,0.4191718,True
49.21953,0.08975059,False
94.87526,0.40180728,False
12.555709,0.003393706,False
103.68234,0.30982018,False
223.75148,0.561666,True
66.59799,0.23069754,False
32.05818,0.022000361,False
122.87477,0.3125646,True
76.054855,0.36940563,True
57.895905,0.08350052,False
90.71902,0.22153382,False
142.7446,0.4625106,False
96.1488,0.15436973,False
203.50946,0.66305965,True
110.011116,0.32442126,True
175.44469,0.617102,True
164.00032,0.250004,False
45.58588,0.0739889,False
193.28447,0.6320162,True
120.03269,0.8619399,True
186.07384,0.49475485,False
272.67844,0.27805537,True
139.7607,0.38923907,True
167.96848,0.763787,True
15.150829,0.056904957,False
45.666275,0.15485147,False
122.3105,0.2021522,False
79.269485,0.40833235,False
171.63821,0.99667495,True
71.65002,0.18043411,True
78.60579,0.19484836,False
180.02017,1.1511428,True
215.1688,0.6589545,True
67.954636,0.32547036,False
126.852486,0.5305984,False
68.387634,0.8171737,True
102.255165,0.23113424,False
25.08171,0.041594837,False
12.662822,0.009288702,False
196.69781,0.47996294,True
112.44403,0.27559602,True
95.51408,0.23764765,True
27.711477,0.015404858,False
76.26633,0.09123886,False
172.17847,0.701604,False
124.43567,0.27981293,False
74.19501,0.43005335,False
203.31267,0.6089665,True
36.105583,0.054639786,False
104.69875,0.2935211,True
131.23645,0.33285654,True
231.34859,0.9058788,True
157.72816,0.72074044,True
188.16454,1.1713738,False
68.04703,0.28954157,False
115.86681,0.65044475,False
143.88066,0.5111207,False
56.79875,0.10625223,False
174.4377,0.7372864,True
22.474092,-0.0006838478,False
131.17639,0.616083,True
225.22826,0.6179848,True
82.48839,0.51942337,True
19.315302,0.00393326,False
43.903717,0.070367664,False
62.322655,0.13172668,False
203.87936,0.20742804,False
221.2348,0.4753142,True
196.96559,0.5595193,True
19.999224,0.031616457,False
62.72539,0.2228155,False
171.5943,0.32542926,True
106.80709,0.20112562,False
89.434204,0.16803186,False
37.03072,0.029484164,False
36.75106,0.33859187,False
178.59126,0.14017469,False
117.30614,0.2636618,True
61.8177,0.2456069,False
26.005697,0.06420341,False
138.34647,0.3217799,True
201.06004,0.7002355,True
98.905014,0.4641341,True
186.39919,0.29815167,True
147.70631,0.9737941,True
130.35008,0.7133993,False
16.151812,0.005176043,False
8.058091,-0.00019370858,False
177.47215,1.0476457,True
101.889656,0.31097543,True
32.21318,-0.018374797,False
106.93115,0.4061526,True
246.07155,0.7253666,True
98.58692,0.117736906,False
36.52217,0.06418746,False
50.55644,0.08926136,False
68.38677,0.19640385,False
68.21739,0.13570695,False
237.16316,0.6515995,True
95.14214,0.62730134,True
115.38876,0.31803828,False
145.79424,0.708611,False
149.81998,0.3770085,True
17.282764,0.0034860075,False
66.39075,0.1859286,False
199.44826,1.2261873,True
132.8021,0.3647341,True
230.5456,0.8119251,True
114.80038,0.49383956,False
94.88561,0.54829717,True
145.81653,0.73075414,True
74.87638,0.2847107,False
175.69711,1.5334622,True
26.316238,0.0033126734,False
93.33433,0.28216466,False
150.33673,1.0571032,True
84.653435,0.6644125,False
128.89313,0.239417,False
249.01505,0.64962214,True
99.61179,0.35475475,True
111.53142,0.41052115,True
183.54828,0.7072065,False
114.092354,0.44626266,True
103.178116,0.5037055,False
190.76193,1.0969489,True
112.13371,0.19985801,True
50.40389,0.18230149,False
8.817264,0.002248859,False
163.64046,0.5363088,True
57.885372,0.08742866,False
12.002842,0.006126847,False
31.512747,0.011469036,False
133.34766,0.33160812,True
86.816956,0.4005031,True
121.03057,0.9250118,True
213.71098,0.33789027,True
113.39111,0.265751,True
61.306404,0.20996678,False
64.349396,0.12834156,False
100.69294,0.20984259,False
96.888535,0.22946274,True
43.40541,0.15452178,False
132.24046,0.21656382,True
130.35658,0.49921477,True
286.6044,0.71394426,True
117.4144,0.20060754,True
60.8304,0.24502087,False
220.07672,0.93624645,True
112.75194,0.43843746,False
91.79459,0.69393235,True
63.519123,0.20501374,False
8.727142,0.0013018898,False
124.250565,0.9029544,True
207.22505,0.84713405,True
86.79483,0.12747362,False
86.543755,0.4120397,True
112.791336,0.3872018,False
110.198395,0.38814074,True
90.77922,0.37035477,True
234.77689,0.5352069,True
112.993195,0.44417632,False
120.433624,0.3211106,True
155.94032,0.68935287,False
80.893295,0.6512928,True
138.105,1.2866896,True
115.85189,0.390038,True
40.324524,0.09127735,False
46.38612,0.13355324,False
72.588196,0.32556808,False
88.036644,0.27866566,True
57.586487,0.13836198,False
127.93359,0.36061135,False
93.168304,0.2648716,False
140.86157,0.3271606,True
114.186966,0.17756031,False
74.49802,0.16096155,False
110.01607,0.33978552,True
103.5121,0.852935,True
108.44642,0.656388,False
102.13312,0.22649568,False
172.54408,0.6892526,True
101.439,0.6173024,True
16.916536,0.0028733425,False
42.685406,0.17591442,False
77.19926,0.52182794,True
195.1908,0.64549184,True
55.133007,0.079216674,False
221.10983,0.9735832,True
145.00075,0.53874964,True
152.88643,0.56836474,False
86.66449,0.22821525,False
62.213425,0.50974303,False
19.230642,0.011112984,False
17.84972,0.0015052557,False
158.9605,0.77488685,False
140.94377,0.6348696,False
198.28377,0.7675082,True
58.843807,0.16853097,False
100.1263,0.1735965,True
29.14939,0.044053875,False
46.678493,0.11158134,False
114.87407,0.37442207,True
49.76495,0.057382297,False
48.84016,0.14111061,False
170.03326,0.526172,True
56.384857,0.17383167,False
100.03498,0.28871122,True
73.242294,0.22375956,False
86.18936,0.16198479,False
151.81328,0.6752962,True
100.489334,0.35785165,False
71.43211,0.19643474,False
189.42188,0.64207864,True
80.7119,0.13116235,False
27.35018,0.13205197,False
62.666145,0.11223039,False
58.441063,0.17823426,False
134.28377,0.52433896,True
101.06213,0.19532287,True
71.11069,0.53573567,False
121.18656,0.2502624,False
194.7981,1.0056059,True
108.05614,0.1064426,False
133.60202,0.29167548,True
163.25336,0.6069287,True
148.46709,0.42974144,True
75.738754,0.185269,False
57.206387,0.34002924,False
61.812183,0.11465751,False
81.15519,0.3651862,False
163.69188,0.5040203,True
141.03117,0.35895213,False
29.610258,0.019131586,False
39.318092,0.09371453,False
26.733767,0.07129421,False
51.639614,0.06479775,False
6.554226,0.00090045575,False
155.04721,0.4214273,True
140.78844,0.36526376,False
174.18672,0.48187447,True
131.43419,0.59581774,True
119.99649,0.3957016,True
138.29413,0.3460567,True
137.02176,0.23541835,False
74.63894,0.28929985,True
21.21671,0.0029010624,False
85.58354,0.26781547,False
172.2085,0.9796002,True
55.366486,0.03692814,False
153.68692,0.7907177,True
162.8812,0.9664835,True
98.200485,0.4802122,False
153.36133,0.47860134,False
67.39671,0.3759756,False
81.14111,1.2639359,False
252.0465,0.24464667,True
85.24184,0.4071219,True
112.28484,0.24661171,True
36.573887,0.07160941,False
102.12922,0.42212605,False
146.16203,0.8161068,True
157.16614,0.62610805,True
107.40694,0.89954245,True
80.5908,0.086293906,False
100.36377,0.46768618,True
279.2777,0.41194773,True
60.315727,0.19780742,False
67.133675,0.12785847,False
84.54575,0.21326149,True
46.93617,0.12898104,False
82.314354,0.095658384,False
151.11105,0.8103114,True
229.70253,0.77703357,True
40.318245,0.08018094,False
94.949745,0.18007165,True
67.70431,0.20863202,False
86.35463,0.5694363,False
126.85069,0.627023,True
104.38511,0.2657162,True
67.888985,0.14946675,False
134.74857,0.120484084,False
114.43596,0.3379088,False
38.686783,0.104123786,False
109.03102,0.30070588,False
52.917545,0.08781394,False
126.26646,0.8410498,True
188.6849,0.36958647,False
60.36557,0.18856731,False
92.94628,0.1791035,True
200.18245,0.5876588,True
235.0131,0.42760116,True
90.80995,0.35586357,True
186.46783,0.73630124,True
85.29268,0.36839154,False
52.858948,0.13263924,False
43.907936,0.06652638,False
43.962326,0.23226802,False
36.499756,0.18788628,False
100.27669,0.13652548,False
29.305841,0.042248815,False
121.2886,0.37410986,False
118.54867,0.16987085,True
85.715965,0.14206457,False
58.141106,0.6358353,False
36.765663,0.090500236,False
222.1328,0.8336214,True
87.623665,0.09974762,False
145.62935,0.33148926,True
101.37306,0.12270233,False
146.33905,0.51413786,True
82.800224,0.23021281,True
114.60682,0.41118842,True
99.70787,0.3955512,False
63.77884,0.27050814,False
71.607704,0.09566046,False
10.0703535,0.0007641632,False
83.76351,0.13737464,True
20.052986,0.06389056,False
90.32825,0.28847814,False
75.8504,0.20683417,False
69.52201,0.42294106,True
121.24613,0.31543744,False
251.10625,0.4431852,True
32.406563,0.057417918,False
43.699734,0.19881159,False
64.56103,0.18430786,False
170.21289,0.5626538,True
18.521648,0.030016076,False
150.60634,0.5852103,True
14.317564,0.011386231,False
115.0295,0.6831818,False
230.77682,0.51401544,True
128.02806,0.2013644,False
187.9714,0.7837266,True
107.81686,0.30222017,False
21.998877,0.15934408,False
162.9823,1.6113672,True
60.74531,0.22749451,False
140.36783,0.2961272,True
108.44816,0.1536246,True
123.03993,0.2663566,True
95.06955,0.2649163,True
215.80377,0.86699486,True
119.8111,0.30052674,False
52.976524,0.24167469,False
262.7077,1.0223715,True
21.488703,0.007569447,False
76.166214,0.18293278,False
37.823277,0.07196801,False
65.870384,0.13577594,False
51.584236,0.14332545,False
151.96744,0.18690825,True
139.13272,0.24016191,False
301.83795,0.47952378,True
66.36057,0.21819913,False
42.819492,0.16276489,False
133.90668,0.60669184,True
67.32497,0.17378032,True
130.07126,0.17811039,False
97.4531,0.12536582,False
143.4295,0.5415257,True
46.869083,0.10279165,False
108.429955,0.157033,False
79.81497,0.3378445,True
118.230125,0.32721746,False
69.040344,0.2072633,False
136.56995,0.30062172,False
146.8383,1.3075521,True
186.2786,0.2429511,False
56.816093,0.15158856,False
123.79521,0.47913253,True
76.8492,0.066069745,False
129.48212,0.37760568,True
23.429241,0.047336534,False
107.779686,0.22082442,False
95.81163,0.8333341,True
72.56904,0.20487368,True
67.30099,0.34066772,False
74.08763,0.17501464,False
101.2674,0.24853685,False
44.796722,0.086311914,False
164.39467,1.1562423,True
65.62777,0.50466657,False
120.25464,0.24473393,True
60.17527,0.22020778,False
61.769333,0.07303376,False
184.59566,0.63759786,True
145.34135,0.3930516,False
66.79188,0.15401918,True
144.60025,0.43855178,True
91.74475,0.2070796,False
59.749886,0.24159086,False
120.99593,0.37661028,True
138.8388,0.2544459,True
103.71683,0.2639612,True
132.59917,0.45228946,True
169.22081,0.868418,True
92.430405,0.21314381,False
117.369316,0.54090583,True
48.039875,0.16383691,False
51.210262,0.10256783,False
228.31229,0.7873418,True
123.71817,0.36960793,True
185.5855,0.29119396,True
17.27099,-0.0051679555,False
127.19508,0.3527428,True
80.98459,0.27225494,False
69.46364,0.18477753,False
62.76154,0.18401054,False
122.63181,0.488647,False
107.42284,0.1777098,False
137.3563,0.45704758,True
271.07388,0.7235065,True
54.995018,0.18885353,False
106.03944,0.62782604,False
200.92256,0.40271497,False
44.486748,0.1456114,False
253.6645,0.4844054,True
117.29087,0.14976792,False
44.389786,0.23110612,False
60.6456,0.30878824,False
80.502106,0.08824599,True
144.29028,0.3992871,True
128.31268,0.4502983,True
112.65634,0.28176177,True
180.537,1.0389376,True
191.74878,0.50593174,True
86.21571,0.28314734,True
84.23767,0.20134483,False
243.1261,0.61275053,True
132.56537,0.3291353,True
87.000885,0.17167024,False
24.23146,0.057914957,False
141.25385,0.9204435,True
143.88788,0.50098515,True
67.23769,0.14484715,False
75.12769,0.41868198,True
125.753716,0.20761219,False
126.09056,0.25364837,True
55.347023,0.09897922,False
144.40703,0.264261,True
49.659992,0.036181547,False
51.474606,0.19732583,False
128.08919,0.609864,True
82.79631,0.13922334,True
79.99402,2.32989,False
109.17884,0.3771283,False
93.142426,0.33267814,True
37.985897,0.03680241,False
120.32754,0.1774357,True
174.77698,0.91753924,True
116.10784,0.39831066,True
14.639544,0.0043575596,False
118.419304,0.6961468,False
262.1262,0.37372124,True
103.33153,0.36188322,False
68.98592,0.18280385,False
138.30061,0.24887538,True
183.9841,0.55829626,True
96.40795,0.45667863,False
257.18518,0.27370793,True
233.39227,0.47239846,True
249.69037,0.72759646,True
70.834274,0.32843825,False
262.1623,0.865284,True
142.14948,0.45089632,True
100.85568,0.2938807,False
212.95866,0.47382486,True
109.61479,0.20639709,False
167.40463,0.1772291,True
80.612114,0.13614991,False
97.89529,0.38953424,True
93.47145,0.46601662,False
133.95058,0.41086227,True
140.23663,0.36203578,True
103.551,0.47481942,True
36.29305,0.06715456,False
108.075615,0.21629044,False
165.35173,0.534971,True
94.54053,0.5308367,True
130.13065,0.10152325,False
224.17303,0.67526007,True
217.81767,0.5891215,True
112.513016,0.72158706,True
49.837082,0.13533992,False
108.903725,0.23126283,False
26.55133,0.16666359,False
92.01617,0.24728706,False
140.04156,0.85878724,True
229.39413,0.42578578,False
89.02296,0.4710425,True
139.83351,0.6592276,True
141.54298,0.553036,True
24.10857,0.025717901,False
46.113834,0.08428255,False
46.026005,0.06290528,False
10.946555,0.0026847431,False
29.506468,0.102155134,False
75.17321,0.24765193,True
56.460926,0.080627576,False
157.46292,0.52249825,True
29.135353,0.03162486,False
114.23189,0.5269888,False
58.572437,0.30321664,False
47.95376,0.10729258,False
36.716003,0.047054123,False
202.21109,0.42492354,True
81.26785,0.11814906,False
185.3148,0.83531743,True
21.362587,0.027891373,False
126.1075,0.48601568,True
108.42156,0.36932296,True
107.19179,0.30284452,True
106.31691,0.276228,False
127.48049,0.31393212,False
32.95768,0.050040755,False
95.99954,0.28477025,False
42.477966,0.104890846,False
90.26367,0.15824258,True
64.29876,0.19455051,True
52.69673,0.13240041,False
126.12387,0.21512899,False
26.525925,0.025901854,False
288.7679,0.78997725,True
98.74048,0.7127116,False
166.68462,0.41350722,True
85.49627,0.38747063,False
34.847153,0.106374346,False
91.265656,0.3309973,False
153.17844,1.568099,True
263.24734,0.7330903,True
121.69581,0.45249373,False
102.26247,0.5334284,False
118.18498,0.20524621,True
66.32314,0.2642027,True
130.63414,0.28405786,False
106.34454,0.49075818,True
80.27283,0.18903491,False
149.106,0.4493003,True
26.842463,0.07304667,False
64.105095,0.22778651,False
31.533543,0.11589751,False
99.48825,0.40133107,True
86.74803,0.09642324,False
164.6393,0.6407001,True
152.72495,0.33082673,False
69.056885,0.31116205,False
77.15662,0.3203051,True
49.62761,0.09344824,False
29.763231,0.007838719,False
103.16288,0.616729,False
129.319,0.26991874,True
178.61551,0.15857452,True
82.57381,0.29458684,False
67.25641,0.23142743,True
26.542198,0.044120736,False
46.898098,0.18685585,False
115.759254,0.25062335,True
33.86436,0.059239376,False
81.69619,0.39535105,True
93.33691,0.091869,True
83.86527,0.17093238,False
68.574196,0.097706914,True
91.157196,0.17369938,False
124.27919,0.3006071,True
47.875538,0.10830669,False
163.41501,0.6671055,True
125.7829,0.31340805,False
58.877712,0.1024566,False
75.516754,0.35864103,False
307.68585,0.29467964,True
102.57526,0.23239765,False
36.588257,0.090529144,False
45.843716,0.06412389,False
192.84148,0.6949456,True
45.728725,0.10052855,False
131.43022,0.33428115,False
162.66678,0.36908674,True
355.4451,0.61848223,True
81.771194,0.29055846,False
122.28794,0.39936972,True
97.74346,0.19208077,False
177.87993,0.81866276,True
225.13315,0.5455585,True
157.69487,0.5303444,True
161.58113,0.6963049,True
143.35487,0.2736353,False
37.11655,0.08839791,False
29.462755,0.033612072,False
153.54933,0.94431764,True
55.867023,0.16695805,False
111.716034,0.48707682,True
110.612755,0.483213,False
222.70709,0.31215954,True
122.079735,0.57062745,False
81.19937,0.21295005,False
104.62302,0.13940871,False
34.876797,0.052902132,False
105.29032,0.46164832,False
123.140976,1.1018195,True
52.578777,0.11750138,False
23.67684,0.010417234,False
68.60994,0.19233094,False
109.58573,0.20750141,True
39.770195,0.06654714,False
199.25737,0.8222334,True
80.97434,0.07607043,True
106.9867,0.4243224,True
105.81819,0.14447914,False
48.231285,0.074229255,False
53.724373,0.049725994,False
82.02683,0.39695868,False
26.380209,0.004801443,False
161.64172,0.37254918,True
53.45455,0.14953822,False
104.94643,0.38466328,False
25.891376,0.08317968,False
118.55619,0.11581583,False
144.62985,0.38469172,True
93.507965,0.37644044,True
260.80276,1.40868,True
35.1252,0.08481157,False
43.99002,0.13748193,False
154.62262,0.88539743,True
165.47734,0.28664356,True
76.040695,0.1941552,False
54.284195,0.4287276,False
155.78497,0.332655,False
135.5833,0.3537557,True
275.18054,0.8173704,False
86.50798,0.2707401,False
74.99831,0.20468318,False
54.479645,0.16419575,False
82.09655,0.08204052,False
68.45008,0.14342871,False
85.45148,0.24849176,True
214.4297,0.360219,True
79.3785,0.2213298,False
92.74348,0.173733,True
101.10694,0.33700785,True
51.428417,1.1277463,False
131.35161,0.41827583,True
63.844975,0.21879011,False
98.5029,0.34277594,True
138.39949,0.17692263,False
58.54306,0.15474194,False
159.58487,0.45838225,True
141.45302,0.15139282,False
230.30447,0.24263617,True
74.27591,0.24335825,False
74.539566,0.20415455,False
32.70388,0.04595233,False
123.9554,0.38436532,False
117.57177,0.6154317,True
20.751953,0.013990052,False
161.71858,0.48063767,False
106.382225,0.6203626,True
96.2675,0.27768663,False
148.97475,0.30378318,True
105.20505,0.36340362,True
136.52986,0.7610357,True
69.92911,0.16019708,False
131.66284,0.1683439,False
136.9028,0.8303759,True
10.192716,0.001641023,False
162.26263,0.31997246,True
189.9712,0.96946675,True
150.14832,0.318185,True
84.37043,1.1752157,False
65.79987,0.1150535,False
22.173067,-0.009184092,False
181.19199,0.63951,True
148.58813,0.39903134,False
95.82113,0.089003205,True
14.270017,-0.00019706134,False
68.16869,0.08462492,False
51.437187,0.22501546,True
39.37566,0.079848096,False
104.4316,0.32447624,True
29.951574,0.05869284,False
120.856674,0.24109524,True
137.57738,0.62518835,True
72.836975,0.16975045,True
55.771675,0.17373453,False
160.4572,0.16974449,False
75.09345,0.21418013,False
17.141878,0.013397023,False
250.11928,0.99366874,True
81.34473,0.48480615,False
57.486374,0.2843354,False
83.55603,0.42315006,True
120.32993,0.44187307,True
144.34583,0.2680056,True
183.18689,0.91499215,True
46.94442,0.15871371,False
81.54113,0.5385361,False
62.95972,0.13060488,False
101.28764,0.41504478,True
198.84828,0.566285,True
95.819786,0.22912087,False
237.67546,1.1214341,True
49.869934,0.16147242,False
68.80243,0.2642488,False
69.8679,0.17028664,False
209.6557,0.52906406,True
47.27013,0.19072628,False
153.25381,0.6957849,True
103.517746,0.42595953,True
155.51593,0.40948737,True
29.44966,0.025603238,False
189.85022,0.28245395,True
37.14154,0.090474844,False
193.05125,0.7573543,True
76.1325,0.4102472,True
67.27472,0.5512732,False
34.217728,0.11698662,False
130.80228,0.34172812,True
175.16978,0.52563894,False
85.62144,0.34687576,False
153.92012,0.7369251,True
112.582855,0.2882738,False
23.656496,-8.523464e-05,False
148.31578,0.68451416,False
209.36415,1.1005384,True
80.79706,0.12740618,True
53.674866,0.10338993,False
87.09884,0.28114155,False
77.628914,0.14157668,False
247.38908,0.7732049,True
196.60909,0.5329925,True
259.04037,0.79713506,True
51.57376,0.11442672,False
90.663,0.14703813,False
174.09451,0.4339041,True
45.2661,0.041475512,False
82.23121,0.23488235,False
124.674866,0.27162516,True
40.708603,0.022705682,False
68.344284,0.2671057,False
95.38915,0.13365206,False
32.56982,0.078859,False
98.32819,0.68166447,False
87.02525,0.236738,False
195.57301,0.82733506,True
105.93675,0.18560642,False
199.6014,0.83662903,True
168.47823,0.7263576,True
87.7224,0.36055276,False
78.99958,0.35156277,False
128.82416,0.3078539,False
138.11133,0.62477684,False
104.058205,0.48572445,True
123.78441,0.33415002,True
201.62848,1.0377651,True
44.00147,0.051782317,False
33.14229,-0.009010268,False
246.64851,0.35101247,True
128.84364,0.5910195,True
252.82077,0.7381371,True
40.17573,0.19250736,False
169.99222,0.48711276,True
114.3794,0.2875098,True
127.38686,1.0124433,True
70.80656,0.2554785,False
246.85197,0.3812055,True
37.907066,0.058959458,False
123.14542,0.48744708,False
150.91872,0.6301243,False
171.32831,0.7312583,True
97.265434,0.34322113,False
94.308945,0.1435744,False
26.801672,0.017304344,False
120.17488,0.63632,True
121.45055,0.37925804,True
70.433235,0.28047216,False
242.23157,0.868937,False
11.608854,0.0064431094,False
33.08429,0.10203226,False
37.7804,0.07169823,False
168.25282,0.42817944,True
78.26266,0.4271044,False
33.262135,0.0367968,False
137.82872,0.39358962,True
70.718956,0.5712005,False
163.34375,0.6617764,True
24.57705,0.077504456,False
71.09912,0.08224699,False
87.87668,0.13962245,False
154.63554,0.40059692,True
96.7618,0.2793894,False
160.07274,0.58653706,True
98.22527,0.5718838,True
93.9383,1.2871983,True
114.71062,0.17177717,False
100.810905,0.06507814,True
108.842766,0.28518564,True
279.33624,0.22108781,True
86.3502,0.29770666,True
155.47966,0.74942994,True
38.594543,0.1482459,False
147.13153,0.21604776,True
182.42084,0.5444304,True
114.67277,0.38277888,True
24.730324,0.015682224,False
114.103745,0.43151283,False
112.45778,0.25510323,False
111.54387,0.55023366,True
161.65222,0.41998988,False
39.920452,0.1921015,False
83.29839,0.16893713,False
61.349728,0.0802079,False
66.526306,0.122525126,False
52.203274,0.1253661,False
63.24823,0.10413036,False
139.32129,0.46493202,True
148.10155,0.6493224,False
54.590088,0.06496139,False
129.62827,0.2181488,True
178.97781,0.14386982,True
52.671158,0.14928062,False
75.93638,0.22223197,False
54.56366,0.13613042,False
140.16797,0.46647167,True
104.22011,0.7658029,True
92.26828,0.14646018,True
52.664886,0.11088969,False
226.39374,1.1815635,True
105.71482,0.30506122,True
127.86255,0.16471064,True
138.13861,0.3453095,True
134.18849,0.4497258,True
115.7149,0.16738272,True
168.022,0.47248095,True
120.12697,0.36999142,True
89.49059,0.54340863,True
83.8621,0.4612223,False
123.340034,1.1852475,True
114.36305,0.12188846,True
101.17324,0.7522172,True
17.64094,0.015885951,False
81.18576,0.33869576,True
63.17021,0.19184041,False
83.999176,0.26568675,False
7.382796,0.004264381,False
69.9579,0.26548284,True
70.49429,0.05573225,True
276.3357,0.5636711,True
139.00113,0.4532739,True
158.12102,0.28208852,True
72.12291,0.30119967,True
67.67949,0.19084802,False
168.08243,0.32594135,False
86.5279,0.31851852,True
120.81705,0.823166,False
157.42729,0.50247574,True
138.7471,0.43397456,True
65.40323,0.60068214,False
111.51051,0.5944729,True
111.05599,0.9250698,True
131.78207,0.63968176,False
42.533928,0.060131527,False
94.23407,0.43400812,False
101.40137,0.14692336,False
151.15324,0.49385643,True
45.678177,0.3850079,False
14.975748,0.003963696,False
49.76691,0.11244139,False
249.27094,1.1226538,True
57.859116,0.11212599,False
94.18023,0.30891648,False
35.96615,0.06790353,False
150.37105,0.6793798,True
178.78734,0.2694149,False
186.0997,0.54823565,False
52.314873,0.16596135,False
162.21434,0.37964118,False
107.86105,0.2558443,True
102.47078,0.23352492,True
57.934444,0.35166144,False
177.63817,0.4727279,True
134.77269,0.23584656,False
44.90974,0.14791313,False
127.41456,0.84167343,True
120.541504,0.5984346,True
129.13092,0.35067225,True
27.440437,0.01629594,False
52.42351,0.06938828,False
144.63722,0.5481155,False
107.47212,0.22535774,False
54.44856,0.07870148,False
139.32904,0.69367266,True
83.18432,0.38246801,False
38.75576,0.0690611,False
230.8348,0.48054373,True
191.02719,0.62742984,True
76.33166,0.19194448,True
58.653015,0.23449206,False
18.186525,0.0074994825,False
147.30772,0.98496306,False
90.55225,0.2549009,False
67.04443,0.14838395,False
87.04352,0.3220333,True
79.22726,0.19430837,False
36.965145,0.057543214,False
37.37374,0.025504049,False
29.569466,0.04524335,False
64.46868,0.04097669,False
200.38118,0.42246157,True
77.33745,0.23884065,False
131.12111,0.4075367,True
188.41026,0.67779243,True
96.466835,0.39358503,False
107.06384,0.71764594,True
72.12883,0.4383571,True
96.09353,0.17941904,True
79.15622,0.26920468,True
202.4292,0.4362461,True
41.39212,0.070581295,False
81.31325,0.21595109,False
55.72682,0.14522392,False
89.54346,0.3678319,True
84.031494,0.55368775,True
176.36043,0.47352403,True
67.89343,0.13148409,False
35.653706,0.065996334,False
151.69408,0.8366517,True
107.73725,0.4180516,False
146.08743,0.43319625,True
61.950832,0.08084221,False
111.95075,0.15763,False
155.31636,0.3621956,True
123.75486,0.25827762,True
118.18226,0.40133312,False
118.62474,0.7851901,True
58.13533,0.18531746,False
62.320824,0.41506454,False
111.72654,0.47377926,True
96.441864,0.40010902,False
53.77016,0.108587496,False
117.19652,1.1118138,True
33.23318,0.040280193,False
97.74667,0.2546609,True
39.15015,0.09732887,False
124.221756,1.624232,True
78.23406,0.080840826,True
179.67805,0.18517727,False
104.60018,0.28311658,True
12.212752,0.01060351,False
117.57603,0.50804114,True
120.547356,0.2510916,True
154.3603,0.2906387,True
167.36334,0.21186113,True
185.88177,0.4490447,True
143.42085,0.42847195,False
269.69345,0.60208905,True
65.95372,0.119550526,False
109.16209,0.49489895,False
89.36867,0.40184975,False
104.452866,0.22472276,False
101.53314,0.37568668,True
115.79912,0.77308476,True
41.047455,0.109867,False
86.060356,0.1687034,False
72.111824,0.2672038,False
117.89889,0.27129227,False
191.1319,0.45103532,True
224.79756,0.28507447,True
143.91287,0.4834594,True
56.038925,0.18041836,False
115.87391,0.5938379,True
181.89114,0.54530287,False
30.682106,0.043970093,False
196.44098,0.48588318,True
67.706505,0.17465684,False
133.96335,0.43653727,True
184.24707,0.97360694,True
139.71771,0.39557076,False
108.46353,0.3447895,True
56.98264,0.11980671,False
27.3166,0.09981823,False
103.93155,0.14830852,True
50.821865,0.23324619,False
39.151436,0.0521923,False
114.68257,0.36774114,False
110.096085,0.15764165,False
10.458714,0.006804296,False
140.36511,0.4012834,True
90.83608,0.10310677,False
32.76504,0.11136249,False
175.45801,0.3695258,True
135.35428,0.51223534,False
223.99232,0.76398885,True
113.202065,0.2674427,False
74.39855,0.27756083,True
12.978274,0.004824995,False
145.52733,0.854601,True
226.06552,0.95169055,True
78.9089,0.13879265,False
86.15403,0.47683224,False
115.15555,0.9665309,True
51.579338,0.13393223,False
97.00402,0.20260692,True
109.679726,0.23523623,False
59.63041,0.06659153,False
132.08614,0.32774544,True
172.52766,0.84280914,True
50.853436,0.08195564,False
140.25952,0.7594749,True
72.16372,0.12699997,True
139.20508,0.47609097,True
54.89007,0.10777757,False
193.80759,0.7906954,True
19.682602,0.033939548,False
52.903683,0.09726094,False
332.87006,0.95480907,True
62.024506,0.11560652,False
207.38487,0.651507,True
61.68483,0.35879213,False
19.421757,-0.004875459,False
121.55923,0.35303792,False
98.80192,0.24575923,False
44.304165,0.14013618,False
75.80542,0.70807767,False
44.74672,1.0851438,False
110.223045,0.12910312,True
84.184845,0.15967104,False
26.446287,0.07358445,False
113.14823,0.22529483,True
225.45233,0.32667917,True
45.415787,0.080934905,False
111.38623,1.0133467,True
71.39035,0.13063249,False
168.54283,1.4001405,True
140.37766,0.35880792,True
157.56982,0.79255474,True
21.55084,0.04563988,False
68.89767,0.3099755,False
151.89929,0.62228394,True
54.626293,0.12592438,False
128.38919,0.8305156,True
152.06534,0.68785954,True
114.8236,0.6619226,True
69.88097,0.2480737,False
149.1565,0.9694214,True
90.82887,0.24851398,False
136.42285,0.5388118,True
123.54324,0.61554736,False
10.862671,0.0008074511,False
144.3912,0.70116746,True
80.37358,0.29489663,False
119.04327,0.33733767,False
318.5074,0.6932628,True
125.59813,0.73646617,True
115.47173,0.43338382,True
57.31646,0.67394906,False
83.093056,0.19170105,True
47.85165,0.14945135,False
77.07523,0.6736177,False
211.91608,1.195344,False
90.72623,0.4882706,False
40.969395,0.36824623,False
160.95958,0.7226244,True
59.09967,0.23381649,False
114.843285,0.31816173,False
83.06356,0.41181403,False
105.20169,0.47415054,True
38.36819,0.092426024,False
175.40201,0.42083102,True
38.760967,0.079963885,False
67.8362,0.17932454,False
73.74184,0.20468271,False
89.51747,0.19399896,False
263.7642,0.3863721,True
131.91467,0.3982981,True
128.81651,0.5748733,True
26.916206,0.029386539,False
116.367325,0.5490974,True
126.15322,0.1598961,True
103.678375,0.27623394,True
65.41573,0.10536146,False
31.08138,0.08254707,False
164.96243,0.59610224,True
38.277386,0.13059588,False
100.61029,0.41166806,False
142.24112,0.44194204,True
102.61043,0.69612193,True
55.29392,0.14498043,True
18.173409,0.010773893,False
132.85422,0.39485386,True
90.47082,0.49827445,True
69.7129,0.10358146,False
27.623169,0.007874666,False
115.794495,0.40591687,False
122.897896,0.395008,True
228.24754,0.4496789,True
104.87072,0.15289104,True
197.93523,0.50838196,True
96.5948,0.20496368,True
74.024155,0.19887489,False
168.34467,0.54890823,True
87.473656,0.3194082,False
85.785576,0.27653974,False
135.10814,0.26145104,False
51.20261,0.22202076,False
126.466484,0.21063209,True
125.13754,0.24662593,False
141.07503,0.9014918,False
114.977844,0.21797723,True
58.136356,0.12987795,False
34.804234,0.060125917,False
71.07091,0.20281287,False
67.420654,0.3820042,False
130.46071,0.27206385,True
134.23169,0.5430105,False
78.92185,0.26264715,False
127.56637,0.41757515,False
60.00444,0.27369,False
44.607166,0.1329777,False
20.873924,0.024401767,False
77.68612,0.23296092,False
267.24008,0.8100939,True
104.00313,0.20402858,False
251.5984,1.304158,True
99.43777,0.29944837,True
71.59497,0.33920538,False
21.750341,0.031446435,False
219.16603,0.3971277,True
47.987953,0.16748482,False
27.595465,0.04213688,False
102.59082,0.6650902,True
224.07066,0.9879596,True
369.8043,0.9619123,False
240.76833,0.7331872,True
61.738716,0.19469479,False
92.49881,0.1654939,False
54.764656,0.18682095,False
78.48802,0.2574669,True
86.21167,0.27226388,False
54.058403,0.13493645,False
37.372387,0.096491,False
107.039055,0.29869425,True
83.2469,0.37869227,True
38.326145,0.05817774,False
130.74586,0.650566,False
118.546715,0.4403287,False
236.09439,0.8026273,False
114.194305,0.19625518,True
158.33647,0.25535715,True
19.465723,0.011698099,False
106.0242,0.3582996,True
35.425056,0.086307935,False
124.32073,0.43690765,True
123.09763,0.63954926,False
96.09426,0.8261917,True
98.583725,0.3933903,True
213.16165,0.72316563,True
54.17851,0.068145774,False
83.20715,0.5794656,False
105.36241,0.9066534,True
51.42987,0.1747832,False
20.553991,0.04579594,False
145.12958,0.5208679,True
138.08694,0.49755025,True
172.86887,0.6005631,True
104.50093,0.14271222,False
51.437744,0.14723262,False
124.148735,0.31272316,False
102.67714,0.37701043,False
124.7785,0.16673389,False
80.37829,0.456564,True
103.674515,0.37034535,True
77.336624,0.24784693,False
118.73144,0.3197819,True
167.1204,0.6839951,True
31.67843,0.055495687,False
187.35724,0.9171703,True
72.07937,0.5559778,True
103.31384,0.2839194,True
112.22409,0.21131784,False
140.81259,0.31156135,True
137.69423,0.4994002,True
151.61559,0.23549584,True
162.39607,0.23180735,True
40.983402,0.06311868,False
99.1264,0.25592107,True
169.492,0.2515002,True
139.01508,0.46577203,True
67.63994,0.0748533,True
133.26912,0.8812066,True
124.21897,0.29080832,True
137.79225,0.47873163,True
257.62112,0.4396788,True
84.53555,0.41928262,True
127.22552,0.37415457,True
76.245865,0.13139856,True
93.47967,0.12583184,True
141.41829,0.25001484,True
147.83784,0.3221686,True
64.30486,0.13612384,False
103.67183,0.16791084,False
162.62741,0.34165347,True
26.375376,0.005934231,False
201.79399,0.430178,True
13.059772,0.0049995156,False
21.338041,-0.0010667965,False
86.52359,0.56690985,True
101.60215,0.29178372,False
139.1929,0.43297774,True
95.81603,0.10166704,False
160.24873,0.64252084,True
60.639828,0.7012731,False
114.500465,0.5038967,False
152.31554,0.639668,True
87.055305,0.5478877,True
96.51744,0.5863159,False
91.745026,0.35036337,True
85.147934,0.27396777,False
43.57545,0.06620878,False
327.34085,0.7928866,True
266.63144,1.0354443,True
32.0123,-0.0006933268,False
110.16371,0.6205869,True
138.70435,0.49462354,True
180.15936,0.29415804,True
122.91863,0.18780369,True
127.037056,0.4529885,True
74.03155,0.103472546,False
192.8652,0.7160572,True
153.32451,0.13352677,False
141.43134,0.30300552,True
156.3975,0.669002,False
183.47212,0.6775011,True
39.626507,0.1225705,False
145.5405,0.83372605,True
97.65723,0.49711263,False
162.2997,0.20829219,False
155.43367,0.5154395,True
29.18058,0.009088285,False
129.6493,0.34610546,False
240.1471,0.57578593,True
137.3875,0.19646847,False
172.245,0.5249139,True
166.32487,0.48326224,True
112.054726,0.63407993,True
217.56145,0.6271698,True
54.02855,0.13251998,False
144.42958,0.21826291,False
57.866055,0.15936396,False
58.547104,0.12566224,False
87.03105,0.27771828,False
50.101936,0.23228848,False
150.7711,0.63376886,True
111.4779,0.32034922,True
148.37971,0.67654955,True
40.283253,0.08467318,False
166.26375,0.38128847,True
51.11491,0.10402389,False
70.21913,0.17940176,False
54.394424,0.14051914,False
157.18698,0.23053336,True
169.57796,0.665665,True
109.457504,0.4229455,True
108.05016,0.25190657,False
131.5481,0.6155092,True
138.24979,0.7366876,False
222.72504,0.64262795,True
113.014786,0.18851812,False
94.31888,0.4312197,False
180.90976,0.33963513,True
101.529564,0.19364533,False
82.88422,0.24389309,True
129.74123,0.20116991,True
59.460495,0.12490216,False
97.656715,0.24749202,True
116.29868,0.1596209,False
162.68408,0.90844345,True
101.292946,0.2179362,False
32.08165,0.060912617,False
95.46104,0.26782858,True
106.96154,0.4986076,False
132.20035,0.69797724,True
42.81622,0.07224174,False
175.28444,0.58366513,True
64.814354,0.38171542,True
183.06418,0.6192949,True
131.3914,0.33087617,True
121.67557,0.17104316,False
30.04695,0.06817441,False
71.65587,0.17574048,True
55.942165,0.15951037,True
95.54811,0.23936893,False
99.61634,0.27166998,True
90.74785,0.13097121,False
82.61242,0.33462083,False
105.9077,0.16344547,True
65.52988,0.28461218,False
63.012066,0.19431773,False
195.738,0.2261759,False
59.328224,0.17585082,False
103.87095,0.26801747,True
81.46405,0.11475089,False
123.53999,0.9686426,True
124.11416,0.304145,True
93.14385,0.3264296,False
264.50516,1.1421974,False
26.032963,-0.004843984,False
39.41464,0.24605146,False
47.59425,0.05985988,False
97.72478,0.7903978,False
216.72119,0.350864,True
32.1737,0.08330464,False
139.39612,0.23886214,False
46.164455,0.25307235,False
162.66228,0.7641958,True
115.58329,0.8972725,True
102.651024,0.58395207,False
139.04417,0.1571554,True
21.202662,0.00852679,False
50.21484,0.10341406,False
57.998024,0.21586365,False
100.97267,0.1769719,False
108.194725,0.33567107,True
74.68595,0.1619916,False
92.76908,0.2034248,False
38.427567,0.22826654,False
186.01303,0.92674613,True
66.21177,0.3889356,False
16.395536,0.007451242,False
61.18053,0.36750686,False
116.62902,0.30751067,True
177.71289,0.6876116,True
120.5015,0.21430248,True
68.294136,0.142717,False
27.105873,0.02653455,False
83.56772,0.424084,False
177.7091,0.5564686,True
12.994996,-0.0007400485,False
206.48375,0.6829901,True
111.67487,0.82416296,True
241.99313,0.20913488,True
25.393433,0.042739626,False
226.7596,0.48613974,True
233.14464,0.5818648,True
122.18881,0.6213623,True
84.50823,0.7388464,False
58.59443,0.11958525,False
48.033672,0.10054436,False
22.476099,0.002410328,False
161.82515,0.33969754,False
75.40705,0.34227213,False
96.08077,0.23425135,False
177.32863,0.7978659,True
138.6079,0.29159665,True
51.65491,0.10039218,False
35.074936,0.10435065,False
86.187,0.2606938,True
52.524586,0.10913729,False
32.895267,0.10781486,False
130.67123,0.2865252,True
103.79431,0.30954403,True
200.49603,0.7455478,True
82.3839,0.7429906,False
38.12629,0.05566802,False
119.20244,0.21894795,True
185.37927,0.43708774,True
128.5242,1.081554,True
66.82934,0.10993003,False
156.80139,0.7934731,True
123.200554,1.2943206,True
74.04728,0.3445729,True
166.57437,0.43028277,True
89.021675,0.1187881,False
95.26368,0.09113029,False
87.69112,0.2754904,True
104.86465,0.629465,True
167.55064,0.3797937,True
159.855,0.323362,True
29.544415,0.068246245,False
133.47481,0.29556417,True
34.938435,0.06554502,False
37.36055,0.06517561,False
114.354645,0.30309016,True
87.01811,0.34667447,False
250.79039,0.22979444,True
106.308716,0.49426967,False
153.22618,0.26237947,True
9.208736,0.00033663586,False
136.28357,0.22893398,False
175.95059,0.9489601,True
151.38693,0.17131361,False
77.41906,0.5080442,False
101.79715,0.28754282,True
171.38507,0.8876079,True
209.39459,1.073873,True
155.80916,0.095356345,False
179.33116,0.23327398,True
69.21162,0.18832019,False
60.709,0.2095832,False
122.1703,1.0219382,True
107.41945,0.4886236,False
76.31424,0.3953144,False
58.797264,0.082284704,False
340.871,0.46436614,True
176.079,0.51244843,False
99.23059,0.5070821,False
34.07633,0.12247541,False
171.53697,0.24051356,True
107.57365,0.24032265,True
159.38678,0.6335733,True
108.12437,0.2720975,False
158.1654,0.5031768,True
121.545166,0.60084444,True
23.949324,0.05914284,False
53.92875,0.06625758,False
29.711843,0.09561428,False
101.226006,0.12402201,True
191.70328,0.75162727,True
50.926765,0.5670078,False
85.37809,1.0886217,True
29.192646,0.094796315,False
72.12994,0.5442381,False
246.81313,0.835567,True
105.109276,0.28577286,True
44.732445,0.057589114,False
79.028275,0.15713385,False
24.421843,0.039077885,False
154.38277,0.3743349,False
181.12556,0.4677601,True
124.73586,0.3608238,True
147.7437,0.23423088,True
125.693756,0.50904346,True
53.844048,0.11516714,False
69.76124,0.10132223,False
48.784164,0.18119738,False
169.23781,0.474366,True
138.07867,0.2868082,True
11.003567,0.005192023,False
82.73138,0.32498938,False
160.86143,0.6337594,True
189.89734,0.55333924,True
65.38773,0.074317575,False
198.49698,0.77951264,True
41.74726,0.04445198,False
55.022655,0.089355245,False
20.495,0.0411575,False
130.11095,0.40411603,True
53.71963,0.26398516,False
94.22503,0.36186498,False
221.3861,0.37990046,True
11.760965,0.0007777242,False
99.41636,0.3216418,False
74.0535,0.3019891,False
97.89692,0.2908523,False
117.59939,0.2655902,True
80.23386,0.17604989,False
83.267525,0.32301843,False
72.77489,0.19186357,False
16.172007,0.044115864,False
25.477116,0.059897505,False
197.71645,0.30622572,True
232.09789,0.7545936,True
162.01308,0.7716985,False
58.079174,0.24719585,False
93.88367,0.46253055,False
25.44592,0.06282074,False
39.06794,0.074223675,False
47.104507,0.09734917,False
89.11662,0.23655386,False
141.41254,1.0995036,True
42.619198,0.09954803,False
16.427467,-0.005279552,False
130.65944,0.28068632,False
175.061,0.18179601,True
29.3757,0.054348614,False
46.41484,0.12590715,False
139.86275,0.44473156,False
92.297966,0.27381226,False
151.68852,0.2929203,False
92.901695,0.17045105,True
83.29813,0.18572521,True
83.610435,0.19310915,False
130.43068,0.2018143,False
148.81122,0.25642508,False
29.794865,0.048644036,False
145.29518,0.79454184,False
41.65094,0.071334496,False
214.84273,0.7737899,True
89.855484,0.33530846,False
28.637186,0.06766668,False
284.20343,0.59961355,False
55.55935,0.1493593,False
75.73892,0.22698559,False
187.67601,0.90622747,True
59.50846,0.27285147,False
155.9171,0.5934155,True
29.221472,0.11592524,False
104.82452,0.23459753,False
149.39435,0.69791234,True
115.44847,0.1331161,True
135.22754,0.644121,False
218.60133,0.50796145,True
291.23938,0.5253712,True
137.12439,0.46046352,True
154.24794,0.37433517,False
39.245594,0.14344612,False
145.79234,0.44281256,True
159.88914,0.8495214,False
128.01865,0.45212537,True
172.18468,0.37344438,True
115.371216,0.3793149,False
69.094185,0.14989543,False
118.45842,0.29586157,True
68.395966,0.036033273,True
218.64851,1.1414752,True
117.7022,0.33041707,False
100.71122,0.4696641,True
199.3408,0.43312383,True
150.23062,0.52138436,True
119.23882,0.3474556,False
102.96982,0.3902586,True
163.28862,1.3106782,True
124.15992,0.15611479,False
123.88463,0.5047966,True
73.92095,0.12446526,False
59.165066,0.19989866,False
27.77153,0.013579711,False
74.92286,0.18147023,False
122.299774,0.263739,True
118.38388,0.3469345,True
160.01662,1.3081479,True
26.80218,0.052486964,False
147.91089,0.63009167,False
214.86858,0.76096225,False
101.388435,0.14108437,True
112.71495,0.37050784,True
22.327518,0.026176069,False
170.12425,0.67060244,True
114.93336,0.17533487,True
76.241264,0.3080956,False
24.60456,0.08447468,False
54.98623,0.32746828,False
109.833565,0.308012,True
67.279335,0.18612942,False
27.828133,0.019883055,False
230.70909,0.20573479,True
128.76633,0.9886054,True
75.0966,0.30807015,False
97.13813,0.7886522,False
226.81476,0.7833333,False
47.13711,0.3028583,False
100.58346,0.34177878,False
142.67029,0.26897657,True
141.53522,0.28614628,False
56.823555,0.04016903,False
58.59439,0.13239071,False
205.99265,0.29509997,True
70.705864,0.37677225,False
67.07058,0.14867733,False
187.99472,0.77528286,True
86.62779,0.24760306,False
49.13883,0.14809743,False
60.826893,0.46747398,True
96.23093,0.358554,True
57.195717,0.06148815,False
109.54091,0.20336549,False
29.175802,0.071582995,False
80.2737,0.17646715,False
206.61484,0.41441345,True
151.68147,0.3367648,True
146.6136,0.33641008,True
38.205284,0.034042954,False
136.71193,0.32413596,True
108.46816,0.65711486,False
195.73495,0.6079739,True
121.84826,0.44263792,True
53.42999,0.16223532,False
92.441055,0.40429676,True
90.796745,0.36602378,True
97.52252,0.30467027,False
16.902756,0.0018071774,False
58.207516,0.093985885,False
59.62106,0.15159705,False
29.497448,0.049905144,False
193.28267,0.16234946,True
67.58818,0.29061335,False
222.16925,0.40055263,True
124.84493,0.48482692,True
35.85964,0.04102469,False
35.622288,0.08380686,False
36.21923,0.09492425,False
90.30534,0.17765379,True
187.9519,0.38042444,True
81.62079,0.72504693,False
196.1907,0.31717643,False
183.52072,0.95531946,True
173.92198,1.3981843,True
140.0975,0.46821904,True
38.505566,0.22348161,False
48.647697,0.32120737,False
212.11485,0.49496603,True
180.07507,0.36826205,True
189.67918,0.4775715,True
80.20029,0.54750216,True
20.968924,0.010496177,False
125.780945,0.37632838,True
96.20192,0.3537928,True
14.632229,0.010253249,False
222.64822,0.66637665,True
187.45335,0.23991013,True
83.907326,0.37401164,True
75.69614,0.10198842,False
57.648457,0.9305448,False
75.14982,0.19902885,True
55.9603,0.22740814,False
15.249703,0.0005781166,False
195.16574,0.29878843,True
60.451797,0.17036033,False
182.92717,0.8946328,True
73.877945,0.1956931,True
42.155426,0.027067907,False
258.6269,0.9369375,True
159.22296,0.84483695,True
36.13511,0.04172342,False
100.766655,0.23295805,True
144.9103,0.25755364,False
81.94212,0.20434105,False
114.14479,0.4967522,True
215.25546,0.5872988,True
89.36425,0.4260679,False
194.60916,0.5041952,True
63.840454,0.4021796,True
130.08469,0.8742245,True
120.34508,0.7751766,True
125.89512,0.29208732,True
129.61215,0.2739163,True
207.01035,0.51773345,False
126.19121,0.21295607,True
53.3374,0.14309314,False
154.03642,0.7193688,True
143.51584,0.40765667,True
115.828575,0.42652667,True
56.14427,0.32888585,False
103.11149,0.42027003,True
52.062626,0.15610172,False
196.04323,0.9860896,True
42.5641,0.06645957,False
105.951515,0.23045388,True
97.84515,0.10161747,False
112.43839,0.3536396,False
86.53809,0.40845072,False
209.74493,0.957299,True
70.02219,0.6730788,False
295.8022,0.8437365,True
127.61135,0.15962747,False
197.93852,1.0315932,True
98.15018,0.26720828,False
123.33999,0.4145769,True
138.16689,0.42783082,True
34.832977,0.21037555,False
54.198086,0.15130222,False
24.891098,0.043732774,False
57.03526,0.08806297,False
22.847399,0.024579063,False
190.08405,0.818928,False
210.98367,0.74725974,True
11.242472,0.0018771403,False
195.33427,0.61538315,False
83.013214,0.5387491,True
103.43102,0.18766037,False
122.70517,0.64029825,False
12.103879,0.0026724488,False
51.061695,0.14888945,False
30.350773,0.08691464,False
193.38194,0.48698217,True
94.38294,1.1848538,False
93.25684,0.30819654,False
142.91328,1.6212701,False
100.53358,0.3770334,False
95.171104,0.21899927,True
17.076342,-0.0007706396,False
86.33607,0.48125952,False
238.27982,0.38156235,True
249.23988,1.0554242,True
33.82159,0.042736307,False
317.04385,0.4967451,True
138.38231,0.75367093,True
140.60052,0.46674645,True
125.94452,0.45661578,False
111.69686,0.2717621,True
244.87077,0.3637513,True
208.88734,1.037359,True
241.4382,1.473066,True
84.06214,0.338535,True
52.795456,0.11576274,False
86.75387,0.09738541,True
141.9009,0.26411706,True
62.435043,0.1412301,False
24.487257,0.00096481293,False
68.68999,0.2611369,False
9.364222,0.00037115533,False
5.925103,8.46677e-05,False
81.420906,0.28305653,False
102.757454,0.14603911,False
72.05759,1.2156554,False
191.58379,1.0569326,False
28.189953,0.15689942,False
122.075966,0.37564036,True
27.576492,0.074141726,False
99.38053,0.2954277,False
81.93946,0.37220246,False
167.28398,0.49074554,False
123.005165,0.29989645,False
191.59146,0.53253555,True
41.167053,0.16927464,False
75.199295,0.12499611,False
67.74545,0.22375616,False
153.7403,1.0626745,False
156.6471,0.22124915,False
223.84142,0.49099994,True
49.39248,0.08657196,False
152.4199,0.31286836,True
123.59974,0.43445417,True
141.47893,0.42702964,False
95.80193,0.35592902,True
79.69832,0.10139465,True
99.878075,0.39498788,False
102.91635,0.21425834,True
72.41934,0.31281894,False
185.05504,0.844543,True
53.928055,0.17557263,False
129.03174,0.37312734,True
129.05058,0.41397387,True
69.41696,0.24311103,True
128.85068,0.4236589,True
67.982315,0.128714,False
91.056274,0.1793877,False
10.24484,0.001954591,False
70.24885,0.3615974,False
142.8192,0.33613515,True
176.79865,0.46711618,True
5.0091085,0.0,False
38.76415,0.050288603,False
105.86017,0.11789179,False
150.74379,0.10037893,True
64.37344,0.17769253,False
117.89269,0.3612033,True
105.13099,0.2932489,False
75.28436,0.13734303,False
108.49603,0.2462641,True
72.51241,0.1159658,False
105.43336,0.43315455,True
189.21584,1.3776659,True
38.98795,0.032695062,False
104.91912,0.8639592,False
9.522777,0.0037543685,False
129.14122,0.64939785,True
157.37672,0.30679065,True
46.91175,0.31858832,False
87.57006,0.19352879,False
103.531265,0.30559886,True
53.984913,0.087179065,False
59.685772,0.09203845,False
160.35068,0.8974685,False
83.635605,0.38965237,True
113.07869,0.5033994,False
38.06618,0.2052324,False
124.06266,0.24315992,False
33.89013,0.07929315,False
54.89543,0.112261795,False
137.88387,0.4096831,False
27.892021,-0.004361268,False
132.46082,0.28901565,True
24.334406,0.04584774,False
89.99544,0.45162678,False
35.952522,0.043772563,False
94.777145,0.14948857,True
173.73508,0.5313065,True
153.20801,0.40169573,False
16.625008,0.0071827564,False
81.93443,0.379367,False
215.04071,0.60643685,True
99.716194,0.84806144,False
53.74214,0.21448348,False
92.31621,0.23183966,True
57.93124,0.18242131,False
317.15872,0.70972157,True
287.87506,0.42808443,True
282.07028,0.74589,True
67.99001,0.18471086,False
22.052193,-0.004540529,False
94.57244,0.2661761,False
185.66457,0.5001535,True
174.60667,0.80258834,True
51.008842,0.14708613,False
66.23895,0.19839309,False
33.292103,0.058423523,False
113.05874,0.37496024,True
163.71959,0.57448906,True
69.94323,0.47816968,False
167.56657,0.694656,True
103.12317,0.12413061,False
91.0548,0.37957895,True
150.79456,0.6127764,True
123.84227,0.3849659,True
64.242386,0.22542615,False
49.059254,0.12506059,False
115.73957,0.44468677,True
162.91605,0.36589295,True
64.6963,0.22969055,False
98.43123,0.18366772,True
131.57764,0.27814892,True
242.05774,0.59117234,True
61.640453,0.07817595,False
86.59394,0.22461975,False
40.68088,0.045983016,False
190.0638,0.7642579,True
142.52132,0.34189343,True
105.80136,0.43581507,False
127.84308,0.8356802,True
51.777752,0.11493866,False
123.82873,1.8306721,True
115.81417,0.15550303,False
100.94255,0.44198653,False
54.212784,0.22056535,False
41.856697,0.13610584,False
9.997009,0.002048219,False
89.03044,0.39860862,True
86.93251,0.2134254,False
126.77211,1.0474586,False
79.53599,0.30658448,True
185.73805,0.6735625,False
46.816902,0.06709565,False
71.82228,0.14404926,False
113.74327,0.17696154,True
42.66314,0.06396271,False
41.723145,0.097920865,False
59.031395,0.17374398,False
152.84055,0.5510043,True
51.029533,0.68633825,False
125.05554,0.45772833,True
70.45743,0.13173103,True
52.496803,0.08009945,False
182.48428,0.7807107,True
81.44218,0.21904173,False
37.059284,0.10187616,False
133.9387,0.27420026,False
138.2059,0.79347193,True
94.80838,0.31759226,True
105.73645,0.18728918,True
59.53375,0.16650313,False
91.2115,0.26553017,False
149.29987,0.39050037,True
85.05729,0.14905542,False
51.437088,0.099365085,False
36.15881,0.3383126,False
91.792465,0.5836477,False
140.27454,0.67164075,True
32.698475,0.022398278,False
180.73033,0.9319298,True
113.70208,0.44450116,True
171.98026,0.9742905,True
151.4151,0.45297027,False
65.53459,0.23390579,False
32.158348,0.05691739,False
150.62561,0.20929408,True
184.71019,0.6199403,True
99.27028,0.7326876,True
110.90495,0.17189798,False
62.004627,0.29648733,False
99.36024,0.8548098,True
80.91542,0.39901948,True
124.852196,0.67618537,False
169.96376,0.79754925,True
140.1142,0.22497821,True
143.2316,1.5019331,True
83.609825,0.3512046,False
372.5384,0.20712066,True
99.35143,0.32701984,True
18.12803,0.02800897,False
90.598404,0.28010827,False
145.24217,0.2820598,True
7.738171,0.00020627677,False
263.09265,0.68795216,True
80.31303,0.3343671,True
76.4888,0.52330536,True
168.19945,0.43602794,True
59.25745,0.15741241,True
115.8158,0.16896552,False
63.91133,0.46555415,False
139.79974,1.1396799,True
120.78959,0.45954973,True
50.643852,0.13007152,False
46.866234,0.08801478,False
96.2694,0.2223543,True
90.06314,1.2847855,True
147.79976,0.8793272,True
125.39987,0.18584001,True


==> new_results/losses/resnet-eps-8/scale_0.5_resnet-eps-8_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
230.87474,0.56295615,True
1.9243642,0.0070061055,False
42.744606,1.1054969,True
26.159105,0.25123537,False
158.94257,0.36823988,True
110.37699,0.4102509,True
127.60893,1.0088373,True
0.12354213,5.351837e-05,False
0.1931759,0.000120977806,False
1.2938682,0.008006742,False
1.2839049,0.006481153,False
169.97124,1.0959169,True
42.577637,0.23781888,False
60.911453,1.0007346,True
17.433878,0.117016576,False
65.90295,0.9326981,True
54.303883,0.10381794,True
0.26765805,-5.8403137e-05,False
79.82622,0.09732823,False
330.10858,0.7679331,True
253.85461,1.4608893,True
29.484133,0.14036658,False
47.20754,0.3469953,True
195.11882,0.6469413,True
105.26606,0.7215625,True
230.32906,0.7384137,True
0.046517145,2.8966788e-05,False
215.68822,0.49645656,False
2.932581,0.012075883,False
18.59547,0.38355753,False
0.45034105,0.0018476401,False
114.18788,0.28289804,True
109.48968,0.6223866,True
160.01279,0.785478,True
51.794243,0.2745879,False
0.3220661,0.00096757984,False
98.95164,0.26980144,True
112.29763,0.30713916,False
218.88443,0.8662349,True
62.80371,0.27285695,True
255.77188,1.0471032,True
0.2200286,0.000702638,False
73.40076,0.27504408,True
25.7002,0.119630314,True
241.59525,0.6586738,True
2.7467728,0.012940327,False
144.54582,0.597769,True
70.757744,0.277825,True
12.82762,0.044832937,False
287.5042,1.2149085,True
156.4106,1.6229243,True
179.28674,1.5147772,False
170.85976,0.5999433,True
59.967823,0.1334511,True
2.379129,0.020310337,False
80.86362,2.2450237,True
50.06222,0.23581672,True
25.932346,0.1656234,False
162.41809,0.2510219,True
264.92014,0.55778176,True
8.449537,0.29773805,False
109.643745,0.6051365,True
0.7722288,0.0013931504,False
6.8145385,0.11078812,False
109.860794,0.35827607,True
27.790237,0.16636151,False
2.7677348,0.012389599,False
0.92611295,0.004197564,False
15.788043,0.6137095,False
0.2788092,0.00041898357,False
104.89534,0.31873757,True
125.47207,0.4391895,True
203.25972,1.2435691,False
24.921413,0.11500786,False
199.14415,0.5748763,True
43.713577,0.082074896,True
4.6344657,0.012981286,False
211.02806,0.476416,False
193.57597,0.8909472,True
6.518191,0.052613225,False
158.61632,0.20185281,True
4.2141323,0.022839325,False
1.7790701,0.0024326404,False
64.6464,0.35612378,True
98.75923,0.42261547,True
163.75278,0.7614247,True
3.1839519,0.011222359,False
195.50967,0.49809498,True
9.062624,0.09592417,False
148.58267,0.48340663,True
48.638428,1.3622888,True
192.52925,0.43811923,True
19.210678,0.07466723,False
101.07923,0.8342985,True
172.40065,1.077741,True
52.388046,0.39927402,True
6.4631643,0.06505938,False
4.301139,0.011130289,False
36.29842,0.28567198,True
348.88168,1.2428789,True
188.10678,1.278221,True
196.21037,0.52261597,True
266.14813,2.6336412,True
115.861855,0.9192984,True
2.6178281,0.0062092477,False
17.910007,0.30511034,False
0.08106013,4.350808e-05,False
16.02997,0.11100879,False
221.98969,0.8206982,True
4.660692,0.050286297,False
0.40186217,0.0006088311,False
164.90675,0.43333572,True
120.54404,0.5730393,True
2.6680794,0.00829354,False
24.654997,0.14862303,False
45.942574,0.29307458,False
13.00411,0.041929267,False
224.41606,1.1350474,True
66.743225,0.27597177,True
189.48082,1.1342295,True
36.342773,0.09095446,False
1.059908,0.003976647,False
77.18461,0.5250417,True
132.60204,1.6863564,True
62.446434,0.30370468,False
111.395805,0.19991615,True
57.050255,0.25765097,True
99.36038,0.8692648,True
0.083513275,0.0018208222,False
1.3226562,0.012533596,False
28.429447,0.060995284,False
28.823483,0.24615698,False
217.81297,1.7413602,True
118.59606,0.333345,True
8.263715,0.047456533,False
169.98193,1.5048376,True
123.20472,0.80600107,True
6.5662966,0.06839224,False
15.882233,0.2195116,False
124.07365,1.7135241,True
14.348857,0.0691265,False
0.3931798,0.0018214164,False
0.050992373,9.6670934e-05,False
248.98485,0.80539,True
54.578117,0.1642065,True
158.70352,0.363344,True
0.22481926,0.00022203538,False
3.1571064,0.0066289147,False
44.355278,0.5115975,False
24.892046,0.091511644,False
135.62918,0.7438277,False
241.184,0.90021276,True
1.167222,0.0027761916,False
126.291534,0.36975408,True
219.44832,0.79611766,True
194.97543,1.7552555,True
95.84008,0.8117719,True
44.565403,1.1158979,False
12.120915,0.07848213,False
39.410854,0.45749092,False
266.5608,0.88465655,False
4.403494,0.01572513,False
267.61777,1.4401758,True
0.18130943,4.219538e-05,False
128.5591,0.8521135,True
315.25897,1.0161967,True
60.326073,0.51517,True
0.25165477,0.00011238764,False
1.3938189,0.0046136715,False
2.8156872,0.011936961,False
62.031914,0.088035405,False
126.50464,0.42786014,True
95.372826,0.6690686,True
0.17506373,0.00065869413,False
4.0640216,0.06319147,False
155.98569,0.4656526,True
25.650864,0.112038106,False
5.4468126,0.019961717,False
0.8482625,0.0008982117,False
0.9823976,0.0811781,False
47.655895,0.054689206,False
54.22505,0.19472349,True
114.40131,0.4061936,False
0.3708881,0.0028169954,False
133.87631,0.3978576,True
337.2878,1.578186,True
36.5121,0.41552675,True
84.583664,0.26276672,True
125.37315,1.4950716,True
240.12857,1.5204233,False
0.052767042,3.4807774e-05,False
0.021329079,-1.1920747e-07,False
282.8075,2.7205558,True
66.09337,0.37748253,True
0.42064387,-0.00015743403,False
44.95819,0.29579276,True
418.01788,1.8315929,True
10.343516,0.025925167,False
0.90907174,0.0025091982,False
2.1875508,0.005820009,False
3.3688745,0.021162689,False
3.4532187,0.015580355,False
269.3669,1.0482953,True
49.866364,0.8728286,True
23.434238,0.12414594,False
18.0636,0.49023917,False
172.39647,0.6677153,True
0.119492464,5.0778814e-05,False
6.866791,0.03488425,False
347.64432,2.3729742,True
55.40391,0.20734447,True
404.86832,1.6868447,True
13.953289,0.21121581,False
36.198696,0.44120216,True
77.96797,0.890534,True
13.847657,0.10297283,False
304.42664,3.0384717,True
0.3380846,0.00027706748,False
24.199776,0.13764791,False
268.45865,2.3087018,True
135.25165,1.2473556,False
26.5205,0.09198636,False
294.0565,1.732778,True
54.854523,0.46548313,True
46.990875,0.23117447,True
352.5567,1.7376778,False
159.93394,0.65622354,True
18.168312,0.32828048,False
99.82348,1.4506828,True
112.073235,0.23706435,True
3.162825,0.01697191,False
0.029140815,2.4914016e-05,False
71.62104,0.44632003,True
4.3146358,0.013969723,False
0.054600563,6.9255766e-05,False
0.49448735,0.000269965,False
83.539406,0.2941121,True
54.861397,0.3673858,True
68.120705,1.47534,True
114.52186,0.3762763,True
188.07373,0.39754963,True
3.6254334,0.036766667,False
7.358084,0.021152705,False
27.68724,0.11204558,False
104.1616,0.27713478,True
1.6416345,0.01964944,False
179.82968,0.2787897,True
224.205,1.0186167,True
301.3003,1.0817938,True
113.34861,0.2500677,True
3.661937,0.031247348,False
246.53252,2.116279,True
181.39752,1.0920898,False
50.802956,1.0759549,True
8.809483,0.053850755,False
0.044588618,1.692735e-05,False
169.75446,2.0959594,True
243.28447,1.5569787,True
6.4365244,0.01836566,False
36.22858,0.27958748,True
11.090561,0.12966153,False
136.97939,0.4541511,True
120.29477,0.5278926,True
130.33746,0.5778208,True
19.007515,0.22173122,False
214.0138,0.6114507,True
31.06501,0.5250061,False
120.075066,1.1010858,True
44.098362,1.7454543,True
181.55057,0.77706677,True
1.235849,0.004408815,False
2.1228738,0.016313715,False
13.321157,0.10730237,False
114.826004,0.34750172,True
3.600497,0.012977544,False
37.712242,0.15965131,False
22.370468,0.12790492,False
57.574783,0.1926722,True
12.319517,0.04232181,False
10.375633,0.042788077,False
67.52278,0.4463116,True
90.51016,1.1155703,True
25.480247,0.5431017,False
8.700857,0.05194225,False
201.41367,1.1455607,True
37.287285,0.54738885,True
0.20077749,9.392378e-05,False
1.7243509,0.014331121,False
25.83091,0.48321363,True
320.7656,1.387888,True
1.5993283,0.0032659604,False
365.76834,2.5355468,True
85.16777,0.8998005,True
32.813427,0.27402252,False
14.720358,0.086308874,False
3.7302077,0.23793836,False
0.37408835,0.00035273205,False
0.16905284,0.000117283445,False
45.759113,0.6961373,False
32.804005,0.40619284,False
169.20352,1.2627498,True
5.409794,0.034901626,False
148.64899,0.30916917,True
0.6238883,0.0014599769,False
1.9178883,0.009976967,False
174.89198,0.55860126,True
0.9028499,0.0020964846,False
1.8959732,0.020002069,False
174.85957,0.87966126,True
2.7227712,0.01995838,False
64.87894,0.25378004,True
4.540467,0.03164785,False
7.4456625,0.022978593,False
76.407295,0.6476961,True
25.351023,0.2059064,False
4.2909636,0.041798223,False
80.59764,0.67247105,True
2.695401,0.0094288625,False
0.36833507,0.006496813,False
2.4002454,0.009838148,False
3.3293512,0.029023446,False
90.88727,0.5790428,True
179.57864,0.32206452,True
2.8621309,0.19765505,False
11.909275,0.038832795,False
113.157486,1.2893494,True
11.6178,0.021143656,False
87.8714,0.38475028,True
168.69534,1.0863469,True
203.72311,1.0878427,True
12.737527,0.07115422,False
107.82219,0.78570473,False
2.7116525,0.00900269,False
7.4894495,0.11555028,False
137.49872,0.69649696,True
44.348278,0.20424947,False
0.3394645,0.00042469017,False
0.8463121,0.01010907,False
0.3739146,0.003603822,False
2.3981311,0.0045452267,False
0.014710998,3.0994188e-06,False
134.27283,0.5877502,True
38.211075,0.2977697,False
236.38837,0.71477187,True
65.92222,0.5401381,True
67.64519,0.33418143,True
234.83493,0.6744562,True
20.045218,0.056091867,False
117.52123,0.42531878,True
0.17893618,0.0001066727,False
149.0295,0.5448624,False
258.91788,1.7515739,True
2.1369338,0.0026896773,False
122.56563,0.97866255,True
116.442474,1.4087888,True
183.67616,0.9999324,False
285.06735,1.1604693,False
10.00708,0.15368028,False
5.602045,1.25291,False
425.48447,0.49726027,True
29.830004,0.4008481,True
190.68654,0.37466484,True
1.2047187,0.0061576674,False
21.11394,0.25184566,False
143.85757,1.1167765,True
181.80373,1.2133647,True
130.30182,1.3157642,True
24.54802,0.10149932,False
160.11597,0.74419826,True
132.37402,0.3244469,True
3.0811293,0.027776998,False
3.925065,0.012405879,False
156.34148,0.570469,True
2.106379,0.019190762,False
5.06313,0.012801203,False
82.67122,0.8251039,True
388.52167,1.8042754,True
0.44822082,0.003733152,False
147.96748,0.26541686,True
5.424516,0.039855126,False
156.98615,1.2170172,False
184.26746,1.0874445,True
178.52155,0.5318482,True
5.850946,0.0379595,False
26.385462,0.036494166,False
27.552553,0.19213375,False
1.4186776,0.010423077,False
33.627216,0.20099711,False
4.6696105,0.019891754,False
55.280483,1.0820088,True
306.2866,0.8564329,False
14.002957,0.06755607,False
156.2615,0.30645126,True
103.85602,0.61337364,True
196.68541,0.4305613,True
164.13705,0.66381264,True
143.03642,1.1327429,True
24.20395,0.22325668,False
3.9577775,0.01848351,False
1.3641009,0.004222148,False
1.354918,0.06527002,False
0.9776199,0.015897185,False
25.365713,0.06605171,False
0.48907623,0.0010424983,False
16.800484,0.10644974,False
51.233234,0.14767483,True
7.743521,0.02259629,False
8.508856,0.34568506,False
1.3628236,0.011825532,False
148.22244,1.2965991,True
5.2474494,0.013460382,False
168.55905,0.37791553,True
22.944115,0.04238043,False
218.70586,1.1436862,True
130.43954,0.30653554,True
151.63025,0.56992185,True
21.650984,0.14745918,False
2.0091481,0.031943407,False
4.612984,0.010738717,False
0.028902777,3.2186008e-06,False
140.93492,0.25651407,True
0.17409945,0.002908485,False
27.023813,0.14292517,False
10.805068,0.05451822,False
23.622574,0.423479,True
31.893799,0.17977162,False
351.26233,0.77201855,True
1.2822005,0.006273768,False
1.351059,0.019407533,False
15.613079,0.08618119,False
153.39818,0.8405396,True
0.19847041,0.0006781088,False
200.40314,1.0970685,True
0.08986758,0.00020083705,False
33.146046,0.5081876,False
303.27982,0.81128305,True
26.479435,0.06470892,False
173.44731,1.1780255,True
25.690403,0.13055943,False
0.25128242,0.010371936,False
254.46812,3.8654435,True
1.5765333,0.026196912,False
178.60312,0.37023577,True
151.14584,0.15714344,True
157.55415,0.37271842,True
171.93042,0.4741658,True
204.95538,1.6023989,True
15.457743,0.08064285,False
4.45084,0.052490916,False
368.4598,2.1182456,True
0.160976,0.00010203159,False
11.839235,0.058729254,False
0.6787288,0.0027954183,False
2.3868134,0.011360058,False
6.1277113,0.021154113,False
123.01018,0.17917553,True
26.768288,0.096104704,False
495.09003,0.9152519,True
3.7803404,0.03674334,False
1.2087151,0.009911193,False
224.73773,1.4807441,True
122.132996,0.292266,True
21.084955,0.057740264,False
4.918511,0.010913626,False
131.95193,0.58236,True
1.2075973,0.0047031436,False
33.80905,0.066575676,False
131.09586,0.5524245,True
213.84053,0.64848626,False
4.698001,0.029443692,False
24.226753,0.13773835,False
219.19276,2.5372887,True
330.7035,0.49199837,False
4.0335903,0.019706247,False
91.946465,0.7192888,True
7.449237,0.009389681,False
94.190704,0.3530376,True
0.45660734,0.0016847851,False
21.699173,0.080518015,False
48.373257,0.9159128,True
113.31506,0.38757807,True
3.1994085,0.05537392,False
4.390105,0.03512762,False
20.443478,0.08365798,False
0.9232891,0.004591341,False
223.12656,2.7934482,True
120.52479,1.0021868,False
88.60553,0.31667635,True
2.5256746,0.025054792,False
7.07982,0.013736917,False
138.71848,0.9001869,True
56.606174,0.20661813,False
113.14757,0.25979513,True
66.56625,0.42887905,True
10.20472,0.04430947,False
7.308728,0.06558325,False
216.9637,1.0705755,True
135.32014,0.31948048,True
185.95103,0.5166992,True
66.77914,0.54265064,True
119.176926,1.2696652,True
8.84241,0.03718701,False
80.643166,0.5237398,True
3.4743826,0.016901068,False
4.0113697,0.015120836,False
244.96718,1.2936244,True
206.13618,0.6129482,True
133.4201,0.29089507,True
0.13489173,-2.7058166e-05,False
56.65745,0.26513273,True
7.689143,0.05081207,False
5.0541215,0.031244613,False
8.810203,0.054984044,False
17.700653,0.19751965,False
28.759398,0.09184276,False
151.35373,0.9210338,True
301.75842,1.0249145,True
3.9870307,0.024791101,False
41.0916,0.49176177,False
37.837006,0.19809735,False
2.1824472,0.012790022,False
133.12589,0.48608038,True
24.399467,0.058524076,False
2.0611181,0.03809277,False
6.855974,0.06393458,False
139.56107,0.2507428,True
144.37303,0.5976779,True
188.0196,0.7726324,True
84.73463,0.22229521,True
214.10846,1.8865421,True
186.23463,0.63139915,True
133.34935,0.5496375,True
14.171764,0.09649204,False
326.54837,1.0338383,True
200.3169,0.6192634,True
14.075992,0.0668005,False
0.254336,0.0017352053,False
129.37454,1.8716913,True
264.37515,1.0101995,True
118.91001,0.43078446,False
99.51694,0.70836747,True
15.124549,0.06689655,False
59.105846,0.15289083,True
3.6024432,0.02028488,False
200.20598,0.39873308,True
2.0304117,0.0023659524,False
7.5123577,0.04762961,False
77.58318,0.8676179,True
153.54868,0.25146842,True
6.2667537,3.319311,False
10.43912,0.12587747,False
126.59124,0.7628323,True
0.9842642,0.0016297393,False
184.4138,0.41101998,True
194.68689,1.7408817,True
109.47487,0.6913111,True
0.12296305,9.0349036e-05,False
33.093773,0.78332037,False
391.19562,0.6865182,True
23.703325,0.20430999,False
4.3411937,0.051166736,False
177.27325,0.42453408,True
93.45423,0.4283646,True
179.7972,0.8347932,False
187.31998,0.26762414,True
282.81226,0.771925,True
301.84222,1.282359,True
7.894424,0.10324027,False
419.13858,1.8193789,True
130.87808,0.6393459,True
16.89165,0.078298196,False
282.15167,0.92886555,True
19.310665,0.07369025,False
218.58774,0.35306984,True
8.832503,0.030022748,False
90.76893,0.6745026,True
18.531532,0.47209662,False
152.92203,0.5521778,True
94.98055,0.41040325,True
142.67348,0.74116254,True
0.5782205,0.002454818,False
15.728233,0.1037444,False
274.39908,0.98815536,True
139.0884,0.86849,True
28.274971,0.029027915,False
293.53018,1.4468735,True
133.39842,0.5479418,True
58.357025,0.7872564,True
2.120132,0.012463508,False
27.729055,0.16301346,False
0.62245125,0.0381876,False
11.985415,0.062988,False
104.33538,1.1702135,True
414.9393,1.2000815,False
138.14282,0.76752216,True
119.4722,0.9082727,True
224.41751,1.2135978,True
0.26851362,0.000829241,False
1.8729233,0.0096940175,False
2.8383267,0.010085255,False
0.06482348,3.8502898e-05,False
0.7027624,0.0044277394,False
119.16291,0.38621032,True
4.390321,0.012131712,False
71.320564,0.55596626,True
0.52826726,0.00091848837,False
19.384336,0.3880807,False
3.3373184,0.06713877,False
2.4940693,0.019767866,False
0.6242824,0.0014155773,False
344.3464,0.9681262,True
6.8807697,0.019347804,False
112.90394,1.0434816,True
0.23605132,0.00071240397,False
126.964424,0.6313381,True
84.504486,0.3624876,True
180.86269,0.51864535,True
32.971043,0.15893601,False
25.354961,0.1534613,False
0.54684037,0.0030457575,False
17.533766,0.12980098,False
0.9831509,0.0058272467,False
140.60481,0.24040407,True
100.377075,0.2943688,True
5.917947,0.0394794,False
23.085136,0.061753064,False
0.40714592,0.0009898557,False
237.50792,1.2101122,True
186.08656,1.4735422,False
134.72278,0.5708646,True
9.320845,0.08616166,False
0.9125113,0.005830124,False
7.9421406,0.07222397,False
261.30618,3.3619764,True
342.17905,1.3648505,True
33.48578,0.4613492,False
15.459161,0.3573328,False
83.406845,0.18608984,True
122.392914,0.4617669,True
28.834316,0.16369139,False
90.15136,0.57209593,True
6.080836,0.025193324,False
206.22997,0.91962516,True
0.4711552,0.0037870272,False
2.7805483,0.022624826,False
0.64644235,0.0072857225,False
122.77722,0.55411553,True
5.5819783,0.010110821,False
125.39865,0.9431923,True
17.733814,0.17515919,False
7.512934,0.11159788,False
121.09791,0.6660358,True
2.7369852,0.0135473795,False
0.2715771,0.00016089666,False
33.813114,0.5401856,False
205.24687,0.49636775,True
272.62747,0.35236055,True
11.608306,0.08188877,False
125.03342,0.49056327,True
0.39596617,0.0015739965,False
2.9483593,0.01885167,False
60.90728,0.15682179,True
0.7471966,0.002348828,False
142.64812,0.7279378,True
165.18251,0.21005547,True
16.982344,0.10604218,False
120.41479,0.18193698,True
10.218424,0.04419136,False
44.084526,0.17629126,True
2.866242,0.0215439,False
245.95554,1.432711,True
16.635155,0.12050849,False
8.218857,0.021562992,False
7.111183,0.08207364,False
189.0053,0.3156505,True
10.546176,0.052301187,False
2.5461447,0.018676594,False
1.818198,0.0049276673,False
196.92125,1.0867506,True
1.1365056,0.004655841,False
43.44428,0.20148143,False
104.54718,0.32690105,True
526.02783,1.0760444,True
25.384783,0.1978746,False
192.8194,0.6846047,True
11.624363,0.04927782,False
291.22556,1.6754563,True
221.79312,0.8851119,True
237.20346,1.0601199,True
185.11401,1.0326672,True
16.886946,0.072640784,False
0.9049133,0.00411999,False
0.7746545,0.0023469736,False
198.97493,2.2313843,True
7.0336194,0.03809067,False
72.13776,0.44714665,True
36.553032,0.2875859,False
363.93887,0.58088666,True
44.843075,0.5100985,False
3.031801,0.025203414,False
173.08823,0.38793916,False
0.9999967,0.0022324352,False
23.832167,0.32180652,False
162.61047,2.2687821,True
1.4183972,0.0056702257,False
0.24812509,0.00027114048,False
4.5468445,0.025329424,False
165.19371,0.6633449,True
1.4152961,0.0031896273,False
161.50357,1.5182666,True
135.91971,0.24678516,True
69.645515,0.3829842,True
9.504041,0.025322407,False
1.5350858,0.004277098,False
1.8459888,0.0036978265,False
20.96647,0.19961363,False
0.19890821,0.00017186659,False
211.21292,0.5643263,True
4.1000004,0.01546439,False
35.67086,0.24291506,False
0.21259308,0.0031404903,False
12.490145,0.020537654,False
54.302494,0.29956642,True
40.13442,0.25745648,True
385.67453,2.9876852,True
1.0819749,0.005056059,False
3.054799,0.04280254,False
193.4203,1.763995,True
145.6981,0.33996236,True
4.780866,0.03817473,False
1.5095583,0.056542896,False
26.661678,0.10794713,False
73.95782,0.43685403,True
472.114,2.1684237,False
16.458504,0.11610212,False
17.464918,0.076400034,False
6.874421,0.025937408,False
7.693362,0.017236363,False
2.0751507,0.011435653,False
84.404564,0.37096378,True
338.1781,0.6916071,True
4.6281414,0.044994794,False
146.2174,0.2482999,True
66.38101,0.3040986,True
1.1991976,0.9846862,False
118.17816,0.62901664,True
13.448306,0.090152055,False
123.14843,0.55259687,True
30.657846,0.08594464,False
3.8727553,0.035604678,False
270.3385,1.0204334,True
25.689558,0.05932458,False
140.87929,0.20321336,True
13.672654,0.07495867,False
14.196789,0.07062884,False
0.63993496,0.0019762346,False
209.43736,0.7001684,False
170.03117,1.2309785,True
0.28700075,0.00030611886,False
49.627342,0.3304927,False
121.57148,0.894109,True
12.2168,0.07931754,False
221.26396,0.50168574,True
37.05199,0.28701252,True
127.76596,1.1793027,True
9.831731,0.04587771,False
14.241385,0.039721645,False
233.16481,1.6389767,True
0.03384505,7.5100197e-06,False
102.92783,0.31522334,True
132.91405,1.2793195,True
58.99303,0.2009021,True
22.849361,2.001801,False
3.9892254,0.012853734,False
0.26951686,-7.151229e-05,False
106.959274,0.8911295,True
36.490547,0.20921528,False
153.20436,0.21844012,True
0.038358185,4.7682988e-07,False
5.497814,0.014985956,False
39.331814,0.2649219,True
1.8530897,0.010313935,False
191.66736,0.6115061,True
0.52780706,0.0031934122,False
159.90068,0.4091605,True
78.499916,0.6201142,True
109.90713,0.34865898,True
6.2343354,0.034400456,False
289.04156,0.3712901,False
7.5632486,0.050410915,False
0.1844257,0.0003649159,False
170.2744,1.4793178,True
5.721936,0.11892613,False
1.5581554,0.032055605,False
58.95321,0.40278828,True
192.06615,0.84542567,True
163.47675,0.5005003,True
100.979095,1.5083145,True
2.2261767,0.013904232,False
23.682344,0.49645978,False
2.898233,0.016955331,False
72.78492,0.42330787,True
301.21234,1.0023931,True
7.6295834,0.05665593,False
369.54794,2.6957045,True
1.0865036,0.012980156,False
6.081578,0.05304534,False
11.449856,0.070307866,False
194.33298,0.7629162,True
1.9845029,0.03984316,False
64.5241,0.7890769,True
149.91855,0.77914274,True
170.71599,0.6110775,True
0.58032787,0.0008029366,False
104.72744,0.25674862,True
1.2931452,0.0048162136,False
119.82717,1.012316,True
84.99153,0.759478,True
21.491413,0.35675013,False
1.247508,0.021645933,False
69.03428,0.34513456,True
281.0272,1.1486367,False
22.648521,0.20495164,False
101.34287,1.06146,True
6.9504237,0.046649896,False
0.33954984,4.7077076e-05,False
25.418245,0.40755826,False
283.4906,2.3624802,True
92.927864,0.24613124,True
4.114217,0.020036032,False
20.31356,0.16929056,False
5.0024767,0.017924026,False
344.91125,1.6650422,True
248.45439,1.0361996,True
308.91605,1.3524241,True
1.913193,0.0075086746,False
23.77546,0.06996847,False
133.49184,0.5718147,True
1.2421123,0.0013299658,False
152.62274,0.50240195,False
204.65308,0.47521323,True
0.72790927,0.00059401325,False
9.609581,0.0740149,False
11.77542,0.03678618,False
0.5044903,0.0039883116,False
32.79564,0.8324601,False
13.953576,0.093876205,False
188.5695,1.6695199,True
7.8205194,0.039826825,False
278.26505,1.4873899,True
211.7128,1.4331256,True
29.955967,0.20651866,False
21.083345,0.208862,False
17.860807,0.07934981,False
46.39967,0.7168407,False
134.02174,0.6538904,True
122.5646,0.40306628,True
75.0451,1.0350266,True
1.3818464,0.0032906667,False
0.40146336,3.575551e-07,False
412.81796,0.90248036,True
44.7247,0.5168033,True
100.85596,0.8590109,True
4.7336993,0.10297747,False
285.67676,0.9347303,True
141.48845,0.3735327,True
70.598236,1.1712024,True
5.4770584,0.06437372,False
126.35448,0.3550704,True
0.59906995,0.0026059656,False
21.758797,0.25568268,False
19.59736,0.43747276,False
195.61143,1.5523515,True
30.89742,0.2505314,False
9.686037,0.026442282,False
0.31298035,0.00054251944,False
134.03094,1.3603435,True
132.64154,0.53058153,True
7.700625,0.10430011,False
447.87537,1.8012011,False
0.0261748,2.6106216e-05,False
0.6160294,0.0054373136,False
1.2165353,0.0059896926,False
247.80045,0.75584304,True
14.377214,0.22065358,False
1.1230509,0.0025354014,False
187.12575,0.5666102,True
6.421505,0.33642817,False
72.33083,0.61515987,True
0.2584391,0.0024914471,False
11.181573,0.016596185,False
8.063464,0.022866067,False
191.05272,0.7219082,True
30.43247,0.18104674,False
67.94125,0.5209275,True
171.69308,1.2045759,True
62.264683,1.6877204,True
19.125172,0.051004376,False
173.29526,0.21323448,True
43.823627,0.18052833,True
385.81485,0.3518556,True
107.97293,0.38079762,True
244.06197,1.3395445,True
1.310857,0.012425867,False
196.47469,0.31809816,True
304.5483,0.9955165,True
172.84532,0.5187839,True
0.26380965,0.0006631006,False
16.082205,0.2523689,False
11.720408,0.07172793,False
133.39165,0.6835097,True
40.534935,0.24880388,False
3.5602937,0.087911576,False
18.199293,0.092267066,False
1.8394445,0.003797778,False
3.6669862,0.0148450155,False
3.0833726,0.014574768,False
3.5031567,0.011262072,False
71.4102,0.50645167,True
25.573757,0.5042265,False
1.2355853,0.002140304,False
68.374954,0.15467897,True
140.44505,0.20031898,True
4.3430276,0.020194335,False
4.6784863,0.04304029,False
3.7167368,0.013023637,False
151.62686,0.62891924,True
47.44317,0.66243804,True
134.40707,0.45821804,True
2.4694731,0.009116081,False
338.54517,2.8694766,True
181.42271,0.5685009,True
60.82309,0.12900576,True
244.84744,0.6023352,True
87.785965,0.43883085,True
49.37034,0.12970427,True
81.67649,0.49180412,True
174.167,0.7067448,True
167.12729,1.0475206,True
161.90828,0.9702457,False
182.7593,2.3272228,True
75.12942,0.13649425,True
87.580795,1.3225157,True
0.16355145,0.00039673454,False
144.28069,0.60800606,True
9.856962,0.043398485,False
9.418642,0.09305922,False
0.035383433,5.972143e-05,False
38.18142,0.20939071,True
125.098335,0.21491563,True
452.5413,1.1246469,True
234.59108,0.86384416,True
74.11646,0.1902073,True
125.743904,0.48986983,True
2.7945974,0.029116642,False
51.64578,0.2931776,False
121.346634,0.380258,True
49.492325,0.9138105,False
161.3172,1.064496,True
61.73997,0.4016108,True
17.538246,0.6245106,False
37.5189,0.7377992,True
45.380154,1.5368824,True
41.184566,0.40127167,False
1.6211079,0.003203397,False
16.234295,0.33779946,False
6.162755,0.020750225,False
237.24467,1.0379944,True
2.3153834,0.08178185,False
0.082435004,5.3997985e-05,False
1.2040473,0.006059055,False
412.74997,2.5903955,True
6.0072927,0.013249844,False
11.181981,0.07653521,False
0.7222788,0.0021345383,False
109.155495,1.0549655,True
265.33463,0.6823617,False
317.58337,1.1402755,False
5.458066,0.029921582,False
52.56617,0.20301968,False
114.42396,0.28253788,True
176.56458,0.33886784,True
15.398221,0.23102154,False
123.73963,0.6730718,True
24.475368,0.09991841,False
2.3588982,0.011675308,False
66.32354,1.46682,True
126.22163,0.93309736,True
192.88402,0.50856954,True
0.33144253,0.00041756337,False
3.4142134,0.009048826,False
41.93771,0.32008478,False
22.336477,0.10817735,False
2.7800379,0.007551469,False
52.704807,1.0290211,True
10.775501,0.23283051,False
1.7543001,0.0072160424,False
323.65854,0.8758995,True
308.42282,1.4055178,True
99.820274,0.24979004,True
6.876148,0.08079967,False
0.116144255,9.8693694e-05,False
277.36734,2.093573,False
11.208201,0.076042995,False
2.0195081,0.009290184,False
134.23143,0.4760353,True
6.3797827,0.03647145,False
1.0349939,0.0036850618,False
0.45606354,0.0005666559,False
0.63968754,0.0027304399,False
4.547532,0.0062578525,False
189.14722,0.64513993,True
18.559925,0.20442629,False
183.37642,0.94073343,True
94.24707,0.86332905,True
28.758987,0.31337622,False
111.643074,1.4091642,True
124.296074,0.7188503,True
170.53549,0.262748,True
112.96569,0.37523004,True
261.0309,0.78922784,True
1.1895264,0.002758228,False
9.8380995,0.045701757,False
4.05938,0.014223434,False
30.864555,0.25464195,True
49.14872,0.78835076,True
245.10121,1.3825063,True
2.5494132,0.012362327,False
0.96986073,0.0026877224,False
259.37973,1.6972108,True
14.469291,0.20874563,False
59.012566,0.39375278,True
8.324095,0.01765573,False
20.275286,0.07436215,False
224.74742,0.63231516,True
55.1487,0.20354326,True
13.940221,0.11825415,False
98.140594,1.2994775,True
5.052318,0.048266448,False
4.0309744,0.106919155,False
104.39818,0.60434973,True
17.994701,0.14774454,False
4.6243086,0.024829524,False
121.062256,1.7258129,True
1.0211722,0.0030360685,False
129.35037,0.43230435,True
3.367215,0.027884938,False
119.5339,3.469802,True
108.08998,0.22814947,True
49.23204,0.09370656,False
96.711876,0.3461397,True
0.07261883,0.0001436313,False
114.78854,0.6914667,True
177.99811,0.61722773,True
277.93695,0.76663923,True
98.1687,0.21217823,True
109.81901,0.46402496,True
44.00793,0.378092,False
450.20633,1.3169311,True
5.4680448,0.018981835,False
21.889696,0.26835293,False
8.977636,0.14392962,False
19.446999,0.103453375,False
76.47175,0.5161021,True
53.84435,1.137397,True
1.5377886,0.0081796255,False
22.951632,0.07243745,False
3.454366,0.064628445,False
15.779519,0.08985866,False
167.49904,0.59626436,True
302.03662,0.5152403,True
149.74072,1.0045129,True
2.6586862,0.018887462,False
71.108215,0.6431284,True
317.2492,1.2626765,False
0.55552983,0.00122317,False
107.17029,0.5295766,True
17.17945,0.0484224,False
213.25533,0.96174824,True
262.5883,2.5199585,True
35.194607,0.2638604,False
189.29431,0.6242974,True
2.219757,0.0088274,False
0.81255174,0.0102358125,False
159.04784,0.19983175,True
4.129543,0.03583545,False
0.7731501,0.0020526273,False
26.953264,0.24779361,False
13.890601,0.028506361,False
0.041995127,6.830291e-05,False
67.22709,0.3390122,True
10.884178,0.015010373,False
0.63534635,0.008585353,False
268.44168,0.66109765,True
36.277725,0.28295463,False
193.00742,1.0213761,True
19.725168,0.09909758,False
114.4284,0.3931586,True
0.069010764,5.3283737e-05,False
220.11064,1.6839477,True
361.43216,1.8838663,True
8.686482,0.041722372,False
15.965382,0.25939816,False
92.250885,1.4699831,True
2.1655443,0.009642405,False
172.93997,0.38070554,True
38.02933,0.13443801,False
1.7996544,0.00466215,False
160.71356,0.43134964,True
214.0259,1.3971837,True
1.4631447,0.0038507697,False
93.176025,1.0959935,True
119.32188,0.17349017,True
151.46423,0.57252645,True
2.8651838,0.017270392,False
321.59692,1.4939828,True
0.35895166,0.0013912988,False
3.417516,0.008805774,False
568.95087,1.7766163,True
3.9088707,0.019359872,False
374.59,1.3633201,True
5.910312,0.15920524,False
0.25664198,3.9332954e-06,False
21.729954,0.15113467,False
16.124825,0.07786028,False
1.1558607,0.009304684,False
8.816936,0.29995498,False
1.2918913,0.8218321,False
44.845257,0.10036068,True
12.2557745,0.04605621,False
0.5464223,0.0044515682,False
187.16351,0.33633322,True
123.00767,0.25886613,True
1.7417908,0.007103413,False
152.90765,2.6884792,True
9.9194,0.02749621,False
168.8759,2.616797,True
193.76703,0.5032137,True
205.87558,1.4825177,True
0.39275277,0.0026118592,False
3.510496,0.05192395,False
219.48064,1.1278034,True
13.214525,0.038889915,False
78.376,1.467747,True
234.13225,1.4158036,True
169.1772,1.3025413,True
5.556789,0.05821938,False
225.79565,1.8224733,True
10.22905,0.12453451,False
95.91902,0.6095507,True
10.5445795,0.19645107,False
0.030075308,2.9801886e-06,False
218.51909,1.5767896,True
13.532635,0.11404907,False
23.47018,0.13539974,False
409.64377,1.335017,True
214.19177,1.524106,True
180.7855,0.78108615,True
4.40297,0.6193472,False
31.462063,0.12571529,True
1.000474,0.008803571,False
128.79593,1.1487339,False
339.75336,2.9746976,False
19.292564,0.25620574,False
1.2805736,0.11050966,False
170.38358,1.1794367,True
3.2642822,0.03909893,False
29.87915,0.22477214,False
11.788445,0.21170245,False
41.118744,0.33345348,True
1.0863016,0.0039060132,False
211.1757,0.6645324,True
0.977483,0.0029781018,False
14.844917,0.07227171,False
8.372126,0.05020705,False
20.214415,0.084245086,False
324.17014,0.7200775,True
48.23082,0.25261986,True
183.35071,1.213501,True
0.6697658,0.0010411659,False
184.74503,1.2665572,True
89.36291,0.13041756,True
40.45651,0.3283935,True
3.0959518,0.0095123425,False
0.6117001,0.003282292,False
258.29373,1.065429,True
1.3584287,0.011003785,False
24.536053,0.341812,False
82.44418,0.5967641,True
132.49373,1.3122293,True
92.85656,0.2452603,True
0.13950165,0.0001902212,False
84.98993,0.47413534,True
128.63097,0.76358616,True
7.141172,0.014955189,False
0.4804636,0.00029123836,False
30.714695,0.21587442,False
43.432484,0.35837904,True
317.80258,0.82070583,True
164.746,0.233625,True
258.91635,0.8789221,True
137.33388,0.36489123,True
4.635254,0.029487811,False
280.30515,1.0782565,True
9.291071,0.08018186,False
15.656523,0.16087894,False
32.412777,0.11625277,False
3.4040763,0.056104682,False
194.07266,0.3655144,True
27.620089,0.101438604,False
47.847675,1.3935012,False
139.88304,0.3373177,True
3.2599761,0.02552306,False
0.70853555,0.003267271,False
9.118159,0.062397122,False
17.059479,0.3642119,False
77.93033,0.21236238,True
30.490225,0.37825918,False
142.33163,0.56964445,False
20.998158,0.15552029,False
4.3475075,0.10576579,False
1.9336495,0.009667644,False
0.24916257,0.0009534483,False
8.5274105,0.048095245,False
379.6623,1.7153755,True
10.168879,0.046105146,False
446.2247,2.8976374,True
143.5466,0.6602976,True
8.855444,0.09575133,False
0.2958854,0.00085109245,False
123.64515,0.4931071,True
3.3282156,0.038841344,False
0.49839112,0.001308276,False
39.765877,0.61342996,True
277.0243,2.1811402,True
653.06366,2.122786,False
340.3636,1.230839,True
3.0677502,0.031911794,False
18.17356,0.05827123,False
5.129518,0.036946714,False
139.63127,0.43528998,True
7.2430215,0.037750836,False
2.4938226,0.014619711,False
0.9310937,0.0061329952,False
111.93688,0.46921948,True
147.63681,0.7245682,True
1.0167564,0.0024459257,False
227.13042,1.7330304,False
30.874546,0.2565742,False
421.07343,1.7135973,False
80.52943,0.17406657,True
249.53427,0.42842454,True
0.17462844,0.0002220421,False
50.813713,0.39834344,True
1.1578425,0.009706555,False
220.47552,0.8382697,True
237.10786,1.3431602,False
97.79458,1.4028338,True
168.94655,0.68470335,True
383.24844,1.4675179,True
3.4833975,0.009206204,False
9.899712,0.32735106,False
87.78409,1.2296273,True
7.1272693,0.031362668,False
0.26372713,0.0018564491,False
215.4228,0.9218863,True
200.18718,1.0227187,True
199.52518,0.9799825,True
17.763788,0.03676179,False
4.752731,0.017612113,False
194.45667,0.6697583,False
35.24807,0.25025445,False
26.309092,0.061511252,False
96.93286,0.48377776,True
59.35331,0.29096985,True
16.08305,0.074492514,False
103.745804,0.29770294,True
118.135124,1.0449442,True
0.7138765,0.0033704194,False
105.0208,1.3384129,True
35.960625,0.4602069,True
105.27103,0.5668665,True
20.285065,0.06699208,False
64.399635,0.25076833,True
145.3461,1.1703554,True
67.065834,0.16993797,True
188.88136,0.3674063,True
1.3842239,0.0047976724,False
135.29562,0.3767254,True
188.36707,0.32812512,True
231.11926,0.83653295,True
117.83083,0.20623183,True
117.74076,1.3347359,True
143.86139,0.40902847,True
215.61205,0.943062,True
322.26614,0.650885,True
80.47972,0.5931315,True
68.38767,0.3769123,True
129.61308,0.2622255,True
165.50119,0.17420465,True
211.33986,0.42138213,True
62.985947,0.290575,True
3.2962375,0.014091158,False
36.573357,0.10377133,False
122.739235,0.4768445,True
0.3372817,9.926944e-05,False
171.61275,0.5663332,True
0.07189403,7.569248e-05,False
0.21264249,1.8831735e-05,False
104.672226,1.1575997,True
32.383614,0.15706253,False
121.84483,0.6674505,True
6.017901,0.012467646,False
170.85478,1.0546479,True
4.2600255,0.5461623,False
20.523453,0.3493387,False
125.36003,1.0728933,True
135.37741,0.8974823,True
182.06087,1.2354351,False
102.56039,0.42671978,True
6.2535486,0.047551993,False
0.88089097,0.0028233905,False
257.65707,1.1769675,True
256.54297,1.8444625,True
0.6467786,1.7163387e-05,False
55.152805,0.53579485,True
210.80405,1.0019712,True
123.89475,0.24153535,True
53.032043,0.115987055,True
220.67215,0.99661267,True
6.707446,0.010943625,False
293.3615,1.4962484,True
39.042027,0.11744151,False
69.26282,0.22057615,True
27.081875,0.2897966,False
280.98993,1.1125975,True
0.5834823,0.005592768,False
200.30853,1.5831345,True
10.57016,0.15799485,False
52.604843,0.13803464,False
132.99081,0.7493034,True
0.41003227,0.00025117554,False
243.8011,0.69902635,False
264.22714,1.2155828,True
46.3523,0.13833997,False
71.52356,0.5522824,True
129.67433,0.4704179,True
192.81592,1.2828898,True
217.10121,0.96977854,True
4.609947,0.015094675,False
23.357496,0.08120683,False
2.6298244,0.016875425,False
1.9801956,0.008866836,False
21.210947,0.16255231,False
3.3457165,0.043848284,False
140.04709,0.7868459,True
173.47177,0.79867995,True
238.1108,1.4206793,True
1.0704557,0.0038837357,False
170.2096,0.6292212,True
3.246691,0.008764195,False
4.9535913,0.023283498,False
2.837651,0.027258886,False
118.91565,0.24312691,True
172.31932,1.0230663,True
58.8722,0.3550273,True
30.701775,0.113171995,False
112.44713,0.80556095,True
25.326246,0.53921086,False
384.41547,1.2928216,True
15.413154,0.05327228,False
27.704676,0.22178692,False
212.12894,0.49077973,True
12.336218,0.043030646,False
39.92906,0.14484093,True
54.73668,0.1394805,True
2.6523995,0.019029548,False
115.03908,0.40829608,True
11.947364,0.024849575,False
138.55193,1.57764,True
8.991515,0.054474,False
1.0120299,0.004895215,False
170.90811,0.60161924,True
17.556917,0.24990761,False
158.74791,1.2871495,True
1.664326,0.006107638,False
77.00437,0.47293484,True
116.76478,0.70769674,True
244.637,1.3613504,True
208.93266,0.6365931,True
29.702345,0.06132623,False
0.57879925,0.0032649233,False
124.30424,0.28507632,True
97.79294,0.28418148,True
17.370312,0.108629435,False
108.30872,0.35208857,True
12.659867,0.029431079,False
23.393766,0.16574275,False
173.06235,0.3903073,True
13.751924,0.22203475,False
10.922669,0.039322004,False
64.02082,0.10006341,False
4.2593675,0.026112411,False
97.74523,0.323718,True
8.207483,0.020670366,False
166.88106,2.4067981,True
46.634304,0.347009,True
11.815285,0.15319934,False
496.64944,2.6757793,False
0.56018245,-3.6581187e-05,False
1.4788965,0.02432871,False
1.5779167,0.004365515,False
22.304184,1.0155481,False
170.98795,0.5052637,True
0.65853095,0.004531107,False
17.203909,0.057821296,False
1.530557,0.0293928,False
74.21333,0.71045667,True
45.005627,1.3345958,True
16.742859,0.38564786,False
55.308342,0.092032686,True
0.11537509,0.00011562211,False
3.2193315,0.008751528,False
4.801441,0.061402142,False
19.406715,0.06274162,False
172.74004,0.66740376,True
126.90004,0.4539063,False
13.205367,0.079783805,False
0.5447925,0.025692876,False
209.96205,1.7991084,True
5.902919,0.081957266,False
0.10637673,0.00016901389,False
2.6203406,0.08031857,False
35.30161,0.28363517,True
166.6107,1.3806584,True
79.230736,0.1819939,True
118.656494,0.29795647,False
0.24748415,0.0005204994,False
6.887312,0.13708112,False
127.27022,0.7462159,True
0.11151855,9.5362375e-06,False
277.40143,1.5022666,True
146.80763,1.8825825,True
282.7333,0.28102013,True
0.36963466,0.0012765343,False
83.86425,0.3363767,True
115.41876,0.5481968,True
158.1624,0.9216734,True
17.37423,0.7019103,False
5.502186,0.02244509,False
5.919234,0.0130436,False
0.13477671,4.577145e-05,False
42.627384,0.17118135,False
11.205043,0.14597133,False
20.33055,0.116735935,False
263.85132,1.3246568,True
127.40215,0.40605903,True
2.0738485,0.006209394,False
0.36220062,0.0043696356,False
140.75269,0.43961227,True
2.5362382,0.012026176,False
1.5203189,0.017214293,False
136.68236,0.34993073,True
113.40114,0.38474846,True
359.47226,1.6093632,True
7.438204,0.3669499,False
1.274568,0.0029261413,False
113.422005,0.26629227,True
74.28874,0.32943663,True
165.36575,1.8480757,True
2.5317066,0.008533872,False
273.37186,1.7129524,True
194.827,2.5737026,True
122.66287,0.52522504,True
222.36717,0.57525563,True
7.083329,0.021530915,False
16.067331,0.021795832,False
86.608116,0.26486188,True
50.350555,1.0454788,True
221.10374,0.84409934,True
69.60316,0.28862083,True
0.5813819,0.0033769815,False
218.4581,0.5761386,True
1.1874534,0.0058030374,False
0.9319791,0.0022996827,False
88.209335,0.38127884,True
19.53761,0.2303445,False
326.7647,0.50742817,True
11.997206,0.28445593,False
56.283916,0.1921157,True
0.025938869,2.2649429e-06,False
20.490194,0.07229752,False
281.0869,2.1432095,True
14.143688,0.033768322,False
4.294879,0.28498772,False
180.34981,0.59829307,True
85.897934,1.2269802,True
214.55232,1.7777991,True
31.969242,0.04104376,False
245.68172,0.45876598,True
17.974049,0.10732264,False
4.195033,0.030471282,False
198.53293,1.9736942,True
24.997667,0.464848,False
11.256031,0.16949674,False
3.4260767,0.013419194,False
415.6849,0.7720884,True
323.06732,1.0489885,False
23.083057,0.25497392,False
1.0064545,0.006557728,False
132.75969,0.2617543,True
169.99854,0.35961986,True
192.35872,1.0099918,True
22.944326,0.16485022,False
110.16558,0.673777,True
122.41172,0.8872254,True
0.32676435,0.002045926,False
2.2299788,0.0050786347,False
1.0807561,0.011310735,False
125.88012,0.15855199,True
210.94748,1.5643861,True
2.9034603,0.35030395,False
147.72653,2.283094,True
0.7698283,0.0070028217,False
11.031144,0.5218998,False
425.29865,2.1644402,True
155.53708,0.4583506,True
1.7571878,0.00304077,False
15.937329,0.059589114,False
0.34188396,0.0016609804,False
29.557825,0.13831681,False
228.27103,0.75526834,True
179.18211,0.6019993,True
231.2211,0.7561744,True
128.46411,0.6300908,True
2.0363417,0.007737126,False
4.7829223,0.008747164,False
1.7584203,0.0158123,False
256.93445,0.8600785,True
164.25891,0.5664668,True
0.059287798,5.614439e-05,False
6.328215,0.09531861,False
210.44942,1.4582494,True
267.65488,0.91519237,True
4.7156777,0.009739914,False
268.6122,1.4640286,True
1.6273072,0.0027438363,False
3.196448,0.012707189,False
0.33878013,0.0015794395,False
220.67917,0.7025759,True
7.325644,0.19182153,False
10.800785,0.13763934,False
281.91708,0.6871761,True
0.0322465,1.2278374e-05,False
177.45062,0.61197937,False
20.15214,0.2338868,False
25.019789,0.12038623,False
159.67621,0.44781846,True
7.767713,0.032905888,False
9.490656,0.078815855,False
19.56534,0.058998454,False
0.0934531,0.0009744794,False
0.28108686,0.0015723115,False
134.40944,0.2740954,True
223.19547,1.0349089,True
34.408688,0.75897264,False
2.3603537,0.056313846,False
16.578657,0.2354365,False
0.54492724,0.0033074412,False
1.1275554,0.0030687563,False
0.75946325,0.0057853963,False
6.7262373,0.06757803,False
126.20289,2.5187447,True
1.9147106,0.012587354,False
0.20297605,8.462579e-06,False
38.308372,0.1527393,False
76.63862,0.18022054,True
0.27753586,0.0012086622,False
2.5960555,0.009248516,False
42.42867,0.33182243,False
17.978796,0.12622306,False
26.842503,0.14074917,False
157.56064,0.33829755,True
142.52989,0.35434878,True
12.433397,0.0533519,False
36.977047,0.09657555,False
29.306309,0.15043484,False
0.34329876,0.0011863678,False
46.181633,0.6545821,False
1.1628466,0.0049013803,False
313.7746,1.7549422,True
23.706085,0.17976214,False
0.45682257,0.003686116,False
537.9643,1.3584831,False
1.1678656,0.008105864,False
6.200988,0.066605106,False
285.96878,1.8278538,True
7.729295,0.09570952,False
77.48054,0.7195959,True
0.567843,0.005993826,False
35.579502,0.14496547,False
153.8541,1.2260835,True
61.18444,0.09340643,True
19.42714,0.31451878,False
144.36534,0.628808,True
291.52603,0.8203064,True
207.55302,1.0415802,True
280.2093,0.89538777,False
1.3318835,0.032439284,False
162.18985,0.58259636,True
266.2086,1.9928367,False
145.36458,0.6023314,True
80.728966,0.33966804,True
13.999841,0.16141997,False
4.170735,0.025238099,False
71.49886,0.31314096,True
108.36833,0.16377795,True
274.31076,2.6230192,True
24.983173,0.13673449,False
138.92488,0.7246743,True
145.82082,0.54189783,True
78.557594,0.639413,True
25.691496,0.16159144,False
120.05863,0.5449394,True
78.3586,2.6514332,True
25.668207,0.047903724,False
62.526775,0.38961703,True
7.41721,0.024879381,False
3.9951234,0.035287376,False
0.49243546,0.00033122607,False
6.2479806,0.025679609,False
161.39787,0.3856735,True
187.14339,0.6991865,True
122.68138,2.5415885,True
0.90977955,0.0048789927,False
32.92118,0.37881592,False
363.5002,1.5792824,False
118.0771,0.21760973,True
181.21574,0.75051844,True
0.29190224,0.00057392154,False
263.5425,1.3749236,True
138.77943,0.23648518,True
16.141455,0.12642768,False
0.34952775,0.0037357584,False
2.0468583,0.1148322,False
164.98994,0.59244144,True
13.470502,0.0543726,False
0.5876555,0.00077672885,False
189.1731,0.23823601,True
207.21635,1.9095389,True
4.6529846,0.049892813,False
21.78165,0.67455125,False
424.84427,1.7947484,False
2.1624339,0.061910756,False
21.086962,0.16424493,False
170.88362,0.40949988,True
220.06628,0.61859214,False
3.1213927,0.0025991732,False
5.536329,0.028886018,False
259.17453,0.4651908,True
6.697287,0.08326803,False
5.5745487,0.027590647,False
289.92996,1.430419,True
153.38,0.53099394,False
1.1887195,0.015577314,False
102.80349,0.9274084,True
96.75447,0.62152725,True
105.49275,0.19691253,False
10.775874,0.04749468,False
0.50178075,0.0029534954,False
26.213768,0.12448982,False
249.52644,0.6608807,True
220.63931,0.5929867,True
128.11574,0.50562155,True
69.79923,0.09464717,False
98.19669,0.36218116,True
179.62326,1.3875096,False
102.902695,0.8030963,True
134.96591,0.6613172,True
3.5345414,0.023370892,False
140.54779,1.1380658,True
155.69365,0.68097466,True
14.109353,0.08765145,False
0.06561415,2.2291133e-05,False
2.3874328,0.0064360676,False
2.6501956,0.01615505,False
0.5721164,0.0024578176,False
157.99588,0.16219494,True
7.766987,0.12152161,False
320.71042,0.8707129,True
83.67947,0.445415,True
0.91680044,0.0016046092,False
1.3819082,0.007976282,False
1.6632098,0.010387751,False
154.198,0.2802832,True
179.4818,0.64696383,True
5.1567855,0.41877168,False
49.14924,0.2094659,False
75.51664,1.1425111,True
111.21632,2.5751712,True
103.864975,0.4149418,True
1.1667703,0.03411484,False
3.1790938,0.104853414,False
349.6743,0.8568287,True
282.94104,0.70213765,True
328.8465,1.0714201,True
128.6198,0.92090446,True
0.24481313,0.00024667356,False
53.611336,0.3611916,True
132.47984,0.49331373,True
0.07306247,9.8219985e-05,False
339.12628,1.3847015,True
239.02216,0.37167412,True
126.46997,0.6727806,True
4.6828594,0.01067667,False
2.9221237,1.077332,False
138.09032,0.43993998,True
2.1457436,0.022034094,False
0.10729644,1.990614e-05,False
168.46426,0.392892,True
5.8555393,0.02191947,False
197.9177,1.4702039,True
25.456993,0.115897655,True
0.94443434,0.00069068867,False
243.68945,1.8966141,True
183.3228,1.2270174,True
0.5555519,0.0011172262,False
37.815582,0.10982922,True
24.168211,0.07289863,False
10.666019,0.036963195,False
44.078075,0.32391277,True
192.47813,0.892575,True
29.487415,0.3714436,False
352.45807,1.0869374,True
103.30023,0.73365337,True
133.94933,1.6485494,True
93.139725,1.4371504,True
68.17184,0.19877437,True
127.93664,0.2964933,True
45.91231,0.3602401,False
172.74254,0.4832162,True
1.204619,0.009238344,False
217.29784,1.3482537,True
60.77993,0.32936326,True
115.99992,0.6264654,True
1.9570656,0.041277084,False
107.82452,0.46731856,True
2.4352093,0.021677103,False
107.63791,1.4256803,True
1.6054375,0.005000393,False
57.185177,0.17052194,True
9.694207,0.026722297,False
43.43453,0.19790958,False
12.452738,0.21274416,False
162.26924,1.4656556,True
6.921436,0.36814937,False
368.00516,1.7369496,True
21.435814,0.03395972,False
301.47168,2.3960857,True
6.799393,0.041116368,False
152.32597,0.6496029,True
118.84676,0.62204653,True
1.2689351,0.043012664,False
97.22472,0.2949841,False
0.4622613,0.0018182067,False
3.0976183,0.0070182187,False
0.38678285,0.00063986744,False
344.7772,1.8443216,False
129.25441,1.0417541,True
0.04874593,2.4079134e-05,False
54.30023,0.51229966,False
53.52287,0.6888613,True
22.56561,0.053863596,False
34.091713,0.4923178,False
0.057581976,2.6701513e-05,False
2.5071154,0.016390115,False
0.57258296,0.0039015033,False
236.39417,0.70957744,True
27.941328,1.3911802,False
23.558315,0.20033206,False
258.83176,3.517065,False
19.389652,0.25376335,False
169.4912,0.4515841,True
0.12533367,2.360098e-05,False
11.931947,0.24176913,False
382.57962,0.88991266,True
306.8197,2.302837,True
0.5440531,0.0010272553,False
391.17307,0.9613092,True
246.24625,1.529984,True
208.28531,0.7427578,True
41.976814,0.35387078,False
41.644306,0.14137998,True
334.8387,0.67602825,True
173.97966,1.8824708,True
403.66934,3.248366,True
34.48083,0.19658852,True
6.887507,0.017301332,False
148.2896,0.14072311,True
142.95247,0.31547946,True
111.685905,0.25781035,False
0.27571914,0.0001285922,False
5.1546154,0.09748366,False
0.02088441,1.0728727e-06,False
0.012233005,4.7683534e-07,False
22.602192,0.19800803,False
18.69707,0.039176695,False
134.28203,2.43577,False
68.33741,1.3457279,False
0.6854999,0.023330757,False
54.59883,0.29380104,True
0.5951262,0.007227664,False
28.175932,0.14556868,False
26.738474,0.27632308,False
305.74445,1.1500425,False
35.68932,0.12777603,False
119.709145,0.6838962,True
1.1206268,0.011095252,False
6.2661147,0.027014857,False
3.7305315,0.05443153,False
284.22003,2.8018274,False
29.743263,0.09892075,False
326.28946,0.996423,True
1.5567313,0.0064534065,False
171.56831,0.51214755,True
51.346684,0.45860642,True
41.14548,0.35629645,False
172.43468,0.6343436,True
90.1183,0.19589391,True
12.655809,0.110646926,False
76.552536,0.2639801,True
10.4906845,0.08447698,False
183.22737,1.3407993,True
16.950716,0.05485294,False
174.81277,0.48857114,True
139.25629,0.58369684,True
25.754848,0.27513444,True
57.919563,0.27151182,True
4.6737676,0.014490002,False
8.68051,0.029959537,False
0.03126003,1.0370988e-05,False
7.7163773,0.118619055,False
96.844604,0.3045668,True
188.22417,0.717251,True
0.007501561,0.0,False
1.3568628,0.0046131546,False
8.241257,0.01710009,False
250.58006,0.16813862,True
22.50481,0.069487765,False
63.32076,0.3518252,True
25.941011,0.18372342,False
7.36177,0.04008817,False
193.30394,0.55149317,True
4.1296463,0.013237381,False
52.874104,0.32792586,True
225.29723,2.3536062,True
0.37859994,0.000727406,False
193.11453,1.6741745,False
0.02088368,1.6927434e-05,False
100.27846,0.8084183,True
132.92471,0.4976856,True
3.7295868,0.08489929,False
5.196249,0.025383092,False
89.19961,0.3646918,True
1.5274007,0.005688208,False
3.039961,0.007862506,False
44.23841,0.91552806,False
88.35395,0.62176895,True
16.59739,0.26809484,False
1.1128879,0.027345065,False
8.181906,0.048829783,False
1.4819714,0.00794832,False
4.215465,0.016128281,False
216.99318,0.87251633,False
0.29310447,8.6649365e-05,False
182.48355,0.44864902,True
0.46561658,0.0018519389,False
169.65889,0.90893734,False
0.8821942,0.0014884921,False
151.07736,0.2613743,True
74.63694,0.45459205,True
48.679016,0.3575574,False
0.12776037,0.0001042919,False
9.295599,0.14176974,False
353.27042,1.3612623,True
7.029361,0.5957558,False
3.1228497,0.031637777,False
168.17607,0.4258967,True
13.602887,0.09987238,False
336.8363,1.1832069,True
420.25943,0.7765298,True
268.07437,1.2750717,True
4.156983,0.024739077,False
0.26107106,5.8755817e-05,False
7.6376023,0.056763843,False
283.7624,1.156227,True
276.98508,1.7434899,True
3.8905787,0.034109987,False
4.8252788,0.038895983,False
0.5647219,0.003088302,False
54.457844,0.22958514,True
235.16333,1.0415208,True
135.77417,1.0350555,False
75.5293,0.621262,True
169.08284,0.20607549,False
107.36194,0.531091,True
147.56125,0.98455566,True
107.06116,0.3995852,True
6.2956114,0.036355868,False
2.033225,0.008609183,False
90.58141,0.49419004,True
255.99425,0.6682867,True
117.17261,0.34374452,False
88.12587,0.17622466,True
61.032085,0.2572161,True
375.832,1.3219421,True
2.2290437,0.0070035965,False
17.709242,0.08266768,False
0.6679885,0.0017050795,False
272.54605,1.4250698,True
164.82016,0.5700049,True
31.56681,0.26178056,False
105.59713,0.886346,True
4.4849687,0.015306827,False
203.1995,3.8429644,True
35.955185,0.08286387,False
31.90263,0.32546586,False
1.7173208,0.029635508,False
1.2202114,0.013876157,False
0.033699512,2.3006913e-05,False
33.23275,0.35178092,True
7.079111,0.048619825,False
26.207706,0.9807294,False
130.12036,0.5148806,True
60.639038,0.57522327,False
0.99923605,0.0030547404,False
3.910938,0.026982006,False
176.15726,0.2724549,True
0.70787746,0.0023878813,False
1.2773889,0.0060065608,False
5.8756256,0.023143196,False
160.30554,0.80213225,True
0.92544734,0.1596672,False
85.72636,0.42335147,True
121.73697,0.21757817,True
1.7494849,0.008603591,False
199.0227,1.4892442,True
13.997457,0.060353175,False
0.932377,0.005389714,False
20.835976,0.08125048,False
71.20798,1.3440132,True
157.09258,0.49105364,True
78.7436,0.22115235,True
4.2789564,0.039340995,False
11.896454,0.088467725,False
177.93938,0.9016668,True
25.814762,0.06079739,False
2.4157705,0.0072923065,False
0.66084576,0.09578748,False
8.257465,0.27529788,False
233.78215,1.145345,True
0.46016744,0.0004962056,False
149.60275,2.000889,True
152.97937,0.7700248,True
113.18482,1.6282827,True
45.549835,0.3413859,False
11.324746,0.102340855,False
0.8340399,0.0021947396,False
242.39539,0.6233152,True
283.50916,1.202152,True
128.78308,1.3651353,True
9.222973,0.022201644,False
5.2768683,0.0766378,False
50.26325,0.8896413,True
132.96155,0.76506466,True
25.274136,0.36328498,False
185.26997,1.5591747,True
241.1431,0.46035546,True
200.57602,2.7276466,True
23.07581,0.21249396,False
494.7544,0.3165025,True
57.96238,0.40843505,True
0.26050273,0.0013870699,False
26.804405,0.122913465,False
228.59537,0.6006548,True
0.021844154,8.3445593e-07,False
230.05017,1.2470518,True
72.5546,0.38978973,True
54.848225,0.5875948,True
175.86885,0.625772,True
97.628395,0.28037077,True
20.864016,0.047486003,False
2.5865006,0.19171344,False
91.772606,1.8197777,True
58.84637,0.35934246,True
2.719715,0.014630305,False
2.6933787,0.009110618,False
162.60028,0.38967514,True
50.276527,1.8720319,True
89.952576,1.1783732,True
218.17392,0.453627,True


==> new_results/losses/resnet-eps-8/scale_1.0_resnet-eps-8_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
329.23453,1.1117556,True
0.0031070802,8.606532e-05,False
3.631511,1.7696277,True
0.92583215,0.07618106,False
113.67813,0.4118477,True
44.123158,0.44188535,True
18.56465,1.0540167,True
2.5089976e-06,0.0,False
5.7472703e-06,0.0,False
0.001053295,7.104619e-05,False
0.00072600896,2.5987281e-05,False
53.558784,1.6985717,True
1.489595,0.06402957,False
4.201595,1.5687902,True
0.28555772,0.00945512,False
5.1420655,0.9532726,True
6.160523,0.022927644,True
1.559648e-05,0.0,False
1.8378514,0.0059529967,False
240.5637,1.0147996,True
142.72844,2.7460854,True
0.6998121,0.022466453,False
6.9605837,0.15719834,True
122.951096,0.7950626,True
11.039973,0.46804,True
107.00119,0.84490985,True
1.774445e-07,0.0,False
386.07504,1.0747414,False
0.010325645,0.00012885599,False
0.36902434,0.15219028,False
3.9357e-05,4.6491514e-06,False
38.676403,0.23589861,True
13.155766,0.4761151,True
214.0383,1.4664824,True
1.50844,0.052010085,False
2.8313927e-05,7.152555e-07,False
14.510693,0.14268687,True
209.17033,0.61332995,False
70.24071,1.1777916,True
5.06521,0.09619603,True
398.93515,2.3243685,True
2.5265019e-05,9.5367386e-07,False
19.006697,0.1825394,True
1.6402863,0.023256553,True
325.20316,1.1012557,True
0.008494935,0.0001499535,False
83.12645,0.756834,True
4.017988,0.06373152,True
0.06583663,0.00058846275,False
246.29237,2.4030442,True
81.456726,3.3342893,True


==> new_results/losses/resnet-eps-8/scale_100.0_resnet-eps-8_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,107.680176,True
0.0,0.0,False
0.0,191.22449,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,48.52472,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,123.51196,True
0.0,0.0,False
0.0,182.65631,True
0.0,0.0,False
0.0,52.52072,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,53.829468,True
0.0,245.52512,True
0.0,0.0,False
0.0,0.0,True
0.0,20.717957,True
0.0,0.0,True
0.0,0.4987095,True
0.0,0.0,False
0.26168054,157.17523,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.4843639e-34,169.32077,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
14444.782,82.26436,False
0.0,47.71466,True
0.0,0.0,True
8.284264e-24,267.28186,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,40.426636,True
0.0,0.0,False
0.0,27.432434,True
0.0,0.0,True
0.0,0.0,False
0.0,240.99512,True
0.0,345.77252,True


==> new_results/losses/resnet-eps-8/scale_100_resnet-eps-8_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,107.63153,True
0.0,0.0,False
0.0,191.29553,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,48.492004,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,123.63495,True
0.0,0.0,False
0.0,182.55096,True
0.0,0.0,False
0.0,52.533173,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,53.82599,True
0.0,245.82971,True
0.0,0.0,False
0.0,0.0,True
0.0,20.791138,True
0.0,0.0,True
0.0,0.60580736,True
0.0,0.0,False
0.26168054,157.14856,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.4843639e-34,169.05212,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
14444.782,82.40517,False
0.0,47.679443,True
0.0,0.0,True
8.284264e-24,267.67926,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,40.67224,True
0.0,0.0,False
0.0,27.210632,True
0.0,0.0,True
0.0,0.0,False
0.0,241.21579,True
0.0,345.4923,True
2.9307807e-17,306.86725,False
9.195352e-05,229.90814,True
0.0,0.0,True
0.0,0.0,False
0.0,407.50214,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,39.418762,True
0.0,0.0,False
0.0,146.35309,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,3.2543605e-05,True
26.323088,329.40997,False
0.0,0.0,False
0.0,49.36255,True
0.0,0.0,True
0.0,0.0,False
7623.576,155.2909,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,75.17078,True
0.0,0.0,False
0.0,26.350464,True
0.0,0.0,False
0.0,0.0,True
0.0,196.4787,True
0.0,0.0,True
0.0,0.0,False
0.0,88.84216,True
0.0,120.52557,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.233451e-36,209.63492,True
0.0,270.808,True
0.0,87.43799,True
7.4503704e-28,605.8883,True
0.0,186.54517,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,102.374695,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,35.100677,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,228.82611,True
0.0,0.0,True
0.0,143.45996,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,389.55505,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,11.784798,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,311.8267,True
6.5275356e-31,58.11261,True
0.0,0.0,False
0.0,205.17737,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,355.65994,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,133.31964,True
0.0,0.0,True
1.9496799e-31,17.735107,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1810194e-30,91.46814,False
0.0,2.7363157,True
0.0,0.0,False
0.0,0.0,True
0.0,168.41461,True
0.0,340.76666,True
0.0,50.024506,True
0.0,48.62491,False
0.0,0.0,False
0.0,0.0,False
2.007746e-18,155.57263,False
0.0,0.0,False
0.0,310.5544,True
0.0,0.0,False
0.0,44.780914,True
0.0,64.49994,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.10234183,89.37851,False
0.0,0.0,False
0.0,0.0,True
5.9228604e-21,394.55704,True
0.0,0.0,True
0.0,0.0,True
0.0,302.86322,True
8.006378e-09,384.10028,False
0.0,0.0,False
0.0,0.0,False
2.3160221e-23,720.90765,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.80301e-30,493.00403,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,71.97485,True
0.0,62.438538,True
0.0,0.0,False
0.0,0.0,False
0.0,83.84479,True
0.0,0.0,False
0.0,0.0,False
0.0,327.92804,True
0.0,0.0,True
0.0,335.12317,True
0.0,0.0,False
0.0,0.0,True
0.0,26.977112,True
0.0,0.0,False
0.0,570.9672,True
0.0,0.0,False
0.0,0.0,False
1.0615644e-38,526.9291,True
2.7322985e-12,293.85837,False
0.0,0.0,False
0.0,376.9897,True
0.0,0.001145779,True
0.0,0.0,True
0.0014397241,566.7993,False
0.0,58.734802,True
0.0,0.0,False
0.0,153.55518,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,257.15448,True
0.0,0.0,True
1.05956684e-11,83.298096,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,215.20898,True
0.0,108.13312,True
0.0,0.0,True
0.0,0.0,False
0.0,508.90015,True
0.1733666,343.77258,False
0.0,144.61633,True
0.0,0.0,False
0.0,0.0,False
0.0,558.64856,True
0.0,291.6173,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.00058741,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,39.37677,True
0.0,0.0,False
0.0,47.44214,True
0.0,287.89203,True
3.3584552e-10,247.28589,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,6.3106565,True
0.0,0.0,False
0.0,0.0,False
0.0,226.89276,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,275.7563,True
0.0,0.0,False
2.2290964e-32,616.4029,True
0.0,173.00494,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,179.15314,True
0.0,0.0,False
0.0,36.82843,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,10.397003,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.517296e-30,21.24231,True
0.0,0.0,False
0.0,0.0,False
0.0,8.008695,True
0.0,0.0,False
0.0,0.0,True
0.0,145.71783,True
2.688673e-27,341.51117,True
0.0,0.0,False
0.020375818,277.82947,False
0.0,0.0,False
0.0,0.0,False
0.0,82.58783,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,28.153748,True
0.0,0.0,True
0.0,0.0,True
2.0715725e-18,179.17676,True
0.0,0.0,False
4.5399146e-24,5.8409233,True
0.0,0.0,False
21.336184,198.83705,False
0.0,187.30185,True
0.0,0.0,False
0.0,47.375244,True
0.0,194.15344,True
0.031813767,291.29242,False
1.0064423e-05,359.1587,False
0.0,0.0,False
0.0,82.87622,False
2.846382e-35,103.56433,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,49.75006,True
0.0,264.4356,True
0.0,56.8042,True
0.0,0.0,False
0.0,83.70148,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,164.61475,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.0944954e-10,470.7627,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.0313494e-33,309.96313,False
0.0,40.137268,True
5.844093e-36,105.98752,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,32.15094,True
68.62817,263.61124,False
0.0,0.0,False
0.0,23.465332,True
0.0,0.0,True
0.0,0.0,True
0.0,122.99866,True
0.0,185.49976,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,116.56201,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,220.64594,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.078667e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,15.726074,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,48.019287,True
0.0,0.0,False
0.0,127.64203,True
0.0,0.0,False
0.0,0.0,False
0.0,1.1920922e-06,True
0.0,0.0,False
0.0,159.62164,True
0.0,0.0,False
0.0,0.0,False
1.2206086e-06,916.6323,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.095196836,True
0.0,0.007865646,True
0.0,248.1059,True
0.0,0.0,False
0.0,0.0,False
0.0,515.9578,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.7704375e-36,203.59003,True
0.0,0.0,False
0.0,0.0,False
0.0,426.70456,True
5.6476516e-24,34.683044,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.140262e-16,106.11063,True
4.1424785e-27,119.931274,False
0.0,0.0,False
0.0,0.0,False
0.0,536.0705,True
0.0020317263,162.52478,False
0.0,0.0,False
0.0,43.505554,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.029910091,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,642.61304,True
26.695793,285.97128,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,37.62085,True
0.0,0.0,False
2.9022524e-32,2.864776,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,312.43564,True
0.0,0.0,True
0.0,36.437195,True
0.0,0.6292577,True
0.0,185.47144,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,143.56766,True
0.0,0.31910193,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,243.40265,True
0.0,71.124756,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.338286e-28,40.02368,True
0.0,33.86084,True
0.0,0.00049793243,True
0.0,0.0,True
0.0,447.89432,True
0.0,0.00045575245,True
0.008163778,196.42715,True
0.0,0.0,False
0.0,61.973267,True
0.0,20.862244,True
0.0,0.0,False
0.0,0.0,False
0.0,372.22504,True
0.0,192.11322,True
0.115795545,158.38058,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,72.55646,True
0.0,0.0,True
0.0,605.82043,False
0.0,0.0,False
0.0,160.89874,True
0.0,0.0,False
0.0,85.357544,True
0.0,320.2824,True
0.0,141.45148,True
0.0,0.0,False
0.0,0.0,False
0.0,99.584656,True
0.0,0.0,False
0.0,0.0,False
0.0,0.12992914,True
0.0,0.0,True
8.2002905e-25,113.80725,False
0.0,0.0,True
0.0,95.25574,True
0.0,254.5853,True
0.0,0.0,False
0.0,437.15073,True
0.0,0.0,True
0.0,0.0,False
0.0,254.10077,True
0.0,0.0,False
0.0,31.781189,True
0.0,0.0,False
0.0,148.82202,True
0.0,4.5176883,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,101.799736,True
0.0,45.694794,True
0.0,0.0,False
0.0,339.71014,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,162.26642,True
4.5203346e-06,400.0808,False
0.0,0.0,True
0.0,46.950104,True
0.0,262.09293,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,32.122894,True
0.0,0.0,False
0.0,0.07348761,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.72878e-40,229.3872,True
0.0,0.0,False
0.0,51.18396,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,58.211,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.71758e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,173.2602,True
8.255228e-16,355.12543,False
0.0,20.552551,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1564433e-08,730.95575,True
0.0,219.22491,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.5399e-40,1.5452607,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,72.874756,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,22.14386,True
0.0,0.0,False
0.0,0.0,False
0.0,188.41818,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,44.279236,True
0.0,20.149902,True
0.0,0.0,False
0.0,16.453094,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,138.38611,True
2.58388e-40,0.0,True
0.0,0.0,False
4.0586225e-26,7.6293654e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,349.1576,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,77.5824,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,201.23212,True
0.0,0.0,False
0.0,1.2113703,True
0.0,0.0,False
0.0,327.72147,True
0.0,66.534,True
2.6807046e-17,303.1032,True
0.0,102.12933,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,403.04626,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,63.77066,True
0.0,0.0,False
0.0,0.0,False
5.9826143e-05,153.76874,False
0.0,0.0,False
0.0,0.0,False
0.0,500.22675,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,66.931885,True
0.0,0.0,False
0.0,363.1061,True
2.2081726e-22,65.70386,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,643.88336,True
0.0,0.0,False
0.0,0.0,False
0.0,296.4159,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.7118032e-06,620.04944,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,57.036438,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,120.75177,True
0.0,0.0,False
0.0,111.52875,True
0.0,0.0,False
0.0,0.0,False
0.0,200.43353,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9471665e-23,149.10516,False
0.0,290.30112,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,52.31195,True
0.0,0.0,True
0.0,102.17798,True
0.0,0.0,False
0.0,0.0,False
0.0,259.00067,True
0.0,0.0,False
0.0,0.0,True
0.0,147.5553,True
0.0,0.0,True
0.0,383.6103,False
0.0,0.0,False
0.0,0.0,False
0.0,77.29285,True
0.0,0.0,False
0.0,3.7669426e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,1.9509248,True
0.0,0.0,False
0.0,52.97284,True
0.0,0.0,True
0.0,50.603027,True
0.0,0.0,False
0.0001334203,135.64417,False
0.0,0.0,False
0.0,0.0,False
0.0,242.77588,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.84724e-08,260.96954,True
0.0,116.89191,True
0.0,194.5448,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,89.9787,True
0.0,0.0,False
1.6983105e-22,664.3606,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,63.176086,True
0.0,0.0,False
0.0,55.15851,True
1.13790365e-17,219.03229,True
0.0,27.948364,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,74.68921,True
0.0,7.733104,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.352559e-12,356.42725,False
0.0,0.0,False
0.0,73.87537,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,429.25677,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,431.5628,True
0.0,148.36578,True
0.0,258.11417,True
0.0,0.0,False
0.0,0.0,False
0.0,24.158691,True
0.0,0.0,False
3.2323114e-31,71.52646,False
0.0,7.585774,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,72.04968,False
0.0,0.0,False
0.0,306.5321,True
0.0,0.0,False
0.0,153.88489,True
0.0,239.91449,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,17.150879,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,283.42383,True
0.0,0.0,True
0.0,23.999023,True
0.0,0.0,False
5.593078e-10,231.36359,True
0.0,0.0,True
0.0,11.3,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,267.9182,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,266.586,True
0.0,82.298035,True
0.0,0.0,False
0.0,449.73895,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,55.346497,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,164.28345,True
0.0,0.0,False
0.0,0.0,True
2.2507252e-25,321.46783,True
0.0,94.11478,True
0.0,0.0,False
0.0,20.275085,True
0.0,0.0,True
0.0,0.006025364,True
0.0,0.0,True
0.0,218.40564,True
0.0,0.0,False
0.0,0.0,True
0.0,194.47198,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,49.658875,True
0.0,0.0,True
0.0,89.72284,True
0.0,0.0,False
2.400979e-16,676.3056,True
0.0,26.121094,True
0.0,0.0,True
0.0,29.934387,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,32.116394,True
0.0,166.64156,True
1.6631328,283.39124,False
0.0,380.31973,True
0.0,0.0,True
0.0,244.35602,True
0.0,0.0,False
0.0,97.440216,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,47.50348,True
0.0,237.27344,True
5.793825e-28,243.49777,True
0.0,0.0,True
0.0,1.239769e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,32.579407,False
0.0,213.03546,True
0.0,0.0,True
0.0,0.0,False
0.0,82.210205,True
0.0,363.9422,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,194.86682,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,558.16754,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,160.16638,True
1.5398467,213.14586,False
1.3360361e-31,234.4693,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,1.072883e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,282.70325,True
0.0,100.01721,True
0.0,5.6373577,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,160.83777,True
0.0,0.0,False
0.0,0.0,False
0.0,108.49457,True
0.0,256.38123,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.035913087,544.11487,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0009397619,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,94.887085,True
0.0,0.0,False
0.0,219.8974,True
0.0,6.992618,True
0.0,0.0,False
0.0,368.0279,True
5.5175436e-32,101.69577,True
0.0,0.0,True
0.0,14.294984,True
0.0,108.94452,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,51.205444,True
0.0,343.42255,True
0.0,0.0,False
0.0,0.0,False
4.070217e-31,356.30908,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,8.257095,True
0.0,0.0,True
0.0,0.0,False
0.0,263.8339,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,177.04657,True
0.0,0.0,False
0.0,114.86206,True
0.0,0.0,False
0.0,730.8138,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,27.81305,True
0.0,104.232544,True
0.0,161.7471,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,312.49927,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,63.94214,True
0.0,196.92755,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,267.43628,True
0.0,0.0,False
0.0,0.0,True
1.2345918e-15,389.13153,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,242.59058,True
2.4299034e-05,671.11053,True
0.0,0.0,False
7.563284e-38,90.35862,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2057386e-36,142.64069,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,342.27124,True
0.0,359.43774,True
0.0,0.0,False
0.0,0.0,False
0.0,154.5422,True
0.0,0.0,False
1.35231e-40,4.5299425e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,184.50269,True
0.0,0.0,False
0.0,133.77362,True
0.48440847,13.198543,True
0.0,0.0,True
0.0,0.0,False
3.0282428e-35,345.1123,True
0.0,0.0,False
0.0,0.0,False
0.0,281.54965,True
0.0,0.0,False
0.0,298.52667,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,623.1543,True
0.0,0.0,False
0.0,524.4501,True
0.0,0.0,True
0.0,347.02557,True
0.0,0.0,False
0.0,0.0,False
0.0,170.79999,True
0.0,0.0,False
0.0,247.84656,True
0.0,335.86954,True
0.0,298.66367,True
0.0,0.0,False
0.0,337.1812,True
0.0,0.0,False
0.0,0.81681067,True
0.0,0.0,False
0.0,0.0,False
3.6510466e-20,396.85944,True
0.0,0.0,False
0.0,0.0,False
0.0,317.83582,True
0.0,383.78638,True
0.0,81.7345,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.015840575,262.89557,False
55523.21,749.72644,False
0.0,0.0,False
0.0,0.0,False
0.0,156.50934,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,48.158386,True
0.0,0.0,True
1.1480678e-12,364.03036,True
0.0,0.0,False
2.6988965e-14,347.76105,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,160.73102,True
0.0,0.0,False
0.0,0.0,False
0.0,1.2516075,True
0.0,352.23178,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,103.27173,True
0.0,0.0,True
0.0,137.47583,True
0.0,0.0,True
0.0,0.0,False
0.0,186.60132,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,319.36743,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
81.062874,131.33842,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,398.78552,True
0.0,0.0,False
3.5347179e-12,723.7884,True
7.121368e-39,202.39197,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,483.48743,True
0.08546621,493.5549,False
0.0,69.08234,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4981586e-25,22.713318,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,50.39569,True
2.280415e-24,140.73119,True
0.0,0.0,False
1.3835395e-06,502.0183,False
0.0,0.0,False
0.2525209,469.12418,False
0.0,0.0,True
0.0,0.00034457468,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.122376e-19,189.34363,True
2.537698e-14,298.07904,False
0.0,191.81378,True
2.0219445e-36,88.003784,True
5.1693246e-33,312.66254,True
0.0,0.0,False
0.0,0.0,False
0.0,77.315216,True
0.0,0.0,False
0.0,0.0,False
1.8616711e-32,228.68445,True
6.372768e-39,231.48932,True
0.0,131.46051,True
0.0,0.0,False
0.0,0.0,False
818.45337,208.31342,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,189.92871,True
0.0,0.0,False
0.0,163.28082,True
0.0,0.0,True
0.0,124.47803,True
0.0,0.0,False
0.0,0.0,True
0.0,260.14423,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.297296e-16,167.34918,True
0.0,22.779846,True
0.0,153.47919,True
0.0,0.0,True
6.9904747,283.20505,True
0.0,32.750244,True
0.0,0.0,True
0.0,0.0,True
6.7047707e-35,0.0,True
3.6131915e-20,0.00033980794,True
0.0,0.001399729,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,2.2473147,True
0.0,0.0,False
0.0,0.0,False
0.0,229.05957,True
0.0,0.0,False
0.0,88.28186,True
0.0,0.0,False
0.0,149.26196,True
0.0,0.0,False
0.0,0.0,False
0.0,130.31018,True
0.0,34.48166,True
1726.5122,265.82724,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,143.60077,True
0.0,327.4158,True
0.0,0.0,False
0.0,0.0,True
3.886652e-07,294.10516,True
0.0,0.0,True
0.0,0.0,True
2.0238347e-33,274.14832,True
0.0,0.0,False
0.0,387.55573,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,86.0271,True
0.0,0.0,False
0.0,405.865,True
0.0,0.0,False
0.0,0.0,False
0.0,69.2572,True
0.0,0.0,False
0.0,131.15405,False
0.0,236.50903,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,246.83401,True
0.0,124.317505,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,108.76813,True
0.0,338.7069,True
0.0,0.0,False
0.0,53.427856,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,70.32471,True
0.0,0.0,True
0.0,0.0,False
0.0,75.47186,True
0.0,0.0,False
0.0,282.49667,True
0.0,0.0,False
0.0,0.0,False
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,231.50256,True
0.0,0.0,False
0.0,0.0,False
0.0,72.142,True
0.0,0.0,False
0.0,325.94067,True
0.0,0.0,False
0.0,0.0,True
2.6204292e-36,94.50101,True
0.0,263.69397,True
9.263017e-28,180.57156,True
0.0,0.0,False
0.0,0.0,False
0.0,3.3378547e-06,True
2.8510646e-21,25.879456,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.357184e-18,112.13953,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,619.7611,True
0.0,0.0,True
0.0,0.0,False
7020.494,759.27875,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,49.058716,False
0.0,39.354248,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,146.81396,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,81.102905,True
3.014723e-11,134.30951,False
0.0,0.0,False
0.0,0.0,False
0.0,350.339,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,320.1562,True
0.0,0.0,True
0.007477443,57.00708,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,375.30634,True
0.0,435.638,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,54.659576,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,157.37634,True
0.0,28.263916,True
0.0,0.0,False
0.0,0.0,False
0.0,41.227173,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,397.79163,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,187.52689,True
0.0,0.0,False
3.7181568e-34,389.80444,True
0.0,522.1272,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,236.95337,True
0.0,167.52429,True
0.0,0.0,True
0.0,0.0,False
2.4252256e-38,110.62329,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,64.40265,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,500.78058,True
0.0,0.0,False
0.0,0.0,False
0.0,159.35083,True
0.0,205.55011,True
0.0,369.8778,True
0.0,0.0,False
0.0,0.000487328,True
0.0,0.0,False
0.0,0.0,False
0.0,367.23566,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,27.535645,True
9.643323e-25,258.20114,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,13.655824,True
0.0,120.25427,True
0.0,0.0,False
0.0,51.608887,True
0.0,81.70026,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,352.31006,True
0.0,0.0,False
0.0,501.3213,True
0.0,0.0,False
0.0,0.0,False
2.6177907e-33,522.6931,True
0.0,2.4795225e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,88.15344,True
0.0,0.37931514,True
0.0,130.26349,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,168.52014,True
0.0,53.225708,True
0.0,0.0,False
0.0,0.0,False
0.0,322.34814,True
0.0,151.35553,True
0.0,0.0,False
0.0,191.4845,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.6168196e-35,122.80652,True
0.0,0.0,False
0.0,0.0,False
0.0,67.88336,True
0.0,0.0,False
0.00023587403,132.83234,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,28.690033,True
0.0,9.334134,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,620.0121,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,388.95844,True
0.0,0.0,False
0.0,0.0,False
4.0825832e-10,376.59027,False
0.0,0.0,False
0.0,0.0,False
0.0,325.9527,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,217.41235,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,86.51453,True
2.3634127e-36,294.04916,True
1.1510003e-06,274.89246,False
0.0,0.0,False
0.0,0.0,True
0.0016506158,522.02637,False
0.0,6.259361,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,643.8435,True
0.0,0.0,False
0.0,56.500366,True
0.0,0.0,True
0.0,25.919556,True
0.0,0.0,False
0.0,1.1920928e-07,True
0.0,557.45123,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.3628309e-18,218.5921,True
0.0,485.41888,True
0.0,0.0,False
0.0,0.0,False
1.7549647e-09,402.9666,False
0.0,9.5367386e-07,True
0.0,92.01221,True
0.0,0.0,False
0.0,200.08337,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,160.54553,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,359.79468,True
0.0,0.0,False
0.0,0.0041330163,False
0.35601208,479.25284,False
0.0,0.0,False
0.0,0.0,False
0.0,0.000107521,True
0.48849815,193.3363,False
0.0,0.0,False
0.0,0.0,False
0.0,115.51709,True
0.0,0.0,False
0.0,0.0,False
0.0,270.0379,True
3.8781484e-23,146.26532,False
0.0,0.0,False
0.0,214.03842,True
0.0,135.27728,True
3.8648772e-27,71.405396,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,42.73822,True
0.0,104.26221,True
0.0,52.47809,True
0.022577776,46.380676,False
0.0,0.0,True
18695.13,408.3262,False
0.0,111.19623,True
0.0,35.608276,True
0.0,0.0,False
0.0,327.74585,True
2.2107674e-25,139.30481,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.8885633e-08,247.14423,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,46.1344,True
0.0,0.0,False
0.0,0.0,False
0.0,12.7442045,True
0.0,438.2017,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,108.08374,True
1.5406433e-28,167.3313,True
0.029119862,311.89844,True
0.0,146.32422,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,310.63483,True
0.0,0.0,True
0.0,59.082886,True
0.0,0.0,False
0.0,121.15271,False
0.0,0.9098542,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,240.4184,True
0.0,0.0,True
0.0,0.0,False
0.0,410.2046,True
0.0,17.833588,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,70.36572,True
0.0,0.0,False
5.39622e-33,290.30847,True
3.2882376e-26,174.72104,True
0.0,230.1167,True
0.0,258.13422,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,64.005005,True
0.0,0.0,False
0.0,247.1116,True
0.0,0.0,True
0.0,27.371826,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,170.32666,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,159.89316,True
0.0,0.0,False
0.0,399.7769,True
0.0,0.0,False
0.0,572.67065,True
0.0,0.0,False
0.0,0.0,True
0.0,82.03473,True
0.0,0.0,False
5.934701e-13,47.315125,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4401.798,479.84824,False
0.0,136.66425,True
0.0,0.0,False
0.0,0.0,False
0.0,12.911929,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,152.76779,False
0.0,0.0,False
0.0,774.27124,False
0.0,0.0,False
0.0,11.77491,True
0.0,0.0,False
0.0,0.0,False
2.6270982e-19,249.4898,True
0.0,476.0293,True
0.0,0.0,False
0.0,116.58972,True
1.4983763e-05,393.1781,True
0.0,55.868896,True
0.0,0.0,False
0.0,0.0,True
0.0,128.68353,True
0.0,300.49994,True
0.0,668.098,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.1692467e-06,0.02556273,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,444.64206,False
0.0,167.73022,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6043251e-13,350.14853,False
0.0,0.0,False
0.0,25.337769,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.258672e-22,745.7636,False
0.0,0.0,False
0.0,122.706726,True
0.0,0.0,False
0.0,16.251282,True
0.0,0.0,True
0.0,0.0,False
1.6953982e-31,70.12024,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,193.32361,True
0.0,0.0,False
0.0,0.0,True
0.0,30.17566,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,72.34448,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.60756e-38,12.01679,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.2446e-41,98.269135,True
0.0,0.0,False
0.0,0.0,True
0.0,256.70825,True
0.0,0.0,False
4.3524655e-24,308.99286,False
0.0,0.0,False
0.0,37.32837,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00013410146,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.58794e-18,281.79364,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
6.653493e-15,148.20056,False
0.0,0.0,False
8.571812e-31,27.447998,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9310224e-07,408.9571,True
0.0,0.0,False
0.0,0.0,False
0.0,10.987871,True
0.0,0.0,False
0.0,123.35486,True
0.0,23.726807,True
0.0,173.35333,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
140.2014,367.36865,True
1.3386472e-30,407.87067,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,289.51044,True
1.0768282e-34,300.54752,False
0.0,0.0,True
1.9168224e-15,12.803775,False
0.0,4.672895e-05,True
0.0,161.07852,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.7045517e-17,165.16406,True
1.7020671e-33,7.007937,False
0.0,0.0,True
0.0,0.0,True
0.0,313.60538,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,214.98123,True
0.0,22.219116,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,765.40796,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,15.192566,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,85.06467,True
0.0,0.0,False
0.0,0.0,True
2.0436298e-36,0.0,True
0.0,0.0,False
0.0,319.35504,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,247.55243,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,203.00885,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,67.876465,True
0.0,0.0,False
0.0,476.40173,True
0.0,42.174866,True
0.0,247.33624,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,132.02722,True
0.0,240.92914,True
0.0,315.10757,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,130.99112,True
0.0,0.0,False
0.0,315.4041,True
0.0,91.264404,True
0.0,457.77972,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0043954668,True
0.0,0.0,False
0.0,0.0,False
0.0,120.12445,True
0.0,0.0,False
0.0,166.46643,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,311.695,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,281.79327,True
0.0,189.90631,True
1.2617062e-31,121.14838,True


==> new_results/losses/resnet-eps-8/scale_10_resnet-eps-8_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.11138631,10.77124,True
0.0,0.0,False
2.7576222e-22,18.815357,True
2.9191493e-31,0.0,False
1.8056896e-07,0.003962286,True
1.1330777e-11,0.092353016,True
9.076453e-18,4.8640723,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9974683e-14,12.625018,True
9.696649e-29,0.0,False
1.1318972e-23,17.782074,True
6.930426e-37,0.0,False
3.3267675e-22,5.113228,True
2.4710987e-20,0.0,True
0.0,0.0,False
1.1413061e-33,0.0,False
1.344311e-05,5.060243,True
2.6008693e-09,24.8516,True
1.984444e-32,0.0,False
6.599872e-19,1.1920928e-07,True
7.331771e-09,1.8856337,True
2.465221e-21,5.3642743e-05,True
8.72647e-12,0.7497859,True
0.0,0.0,False
2566.535,15.397416,False
0.0,0.0,False
4.9292285e-34,0.0,False
0.0,0.0,False
1.5793808e-12,0.00045289274,True
3.600459e-20,0.0031897165,True
1.0083693,16.410746,True
1.3078221e-31,0.0,False
0.0,0.0,False
2.554138e-18,0.0,True
1646.3232,7.6695576,False
6.157605e-14,5.109125,True
8.789135e-23,0.0,True
27.613493,26.7744,True
0.0,0.0,False
8.064252e-14,1.2993728e-05,True
8.917745e-26,0.0,True
0.058803353,4.5727277,True
0.0,0.0,False
1.898202e-08,2.332409,True
1.01269076e-25,0.0,True
0.0,0.0,False
1.5482923e-05,24.129642,True
2.349024e-10,34.439445,True
64.96459,30.879356,False
803.1684,22.41864,True
6.04363e-16,0.0,True
0.0,0.0,False
4.6571865e-20,40.90905,True
3.4803356e-24,0.0,True
3.804269e-33,0.0,False
2.019477e-08,7.0211805e-05,True
2.719489e-06,4.2907968,True
3.5089057e-35,1.6450747e-05,False
1.1738983e-05,14.162271,True
0.0,0.0,False
0.0,0.0,False
3.0598626e-19,1.060957e-05,True
1.935253e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3092334e-35,0.0011398254,False
0.0,0.0,False
1.455809e-17,2.5629668e-05,True
0.06801117,0.25886154,True
2704.554,32.40352,False
1.5862546e-35,0.0,False
0.024451382,5.4137497,True
2.9181474e-25,0.0,True
0.0,0.0,False
2585.9246,14.770829,False
3.1563783e-15,0.0023436479,True
1.91255e-40,0.0,False
1.3130642e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
2.493327e-24,0.0,True
9.774701e-11,0.0026531755,True
3.8938278e-13,7.043983,True
0.0,0.0,False
1.2281639e-07,2.3955534,True
0.0,0.0,False
3.8170362e-13,9.5367386e-07,True
2.8993412e-26,19.684196,True
6.139133e-14,1.1920928e-07,True
1.1846796e-33,0.0,False
5.284105e-18,8.709016,True
1.087897e-18,11.791108,True
1.7046043e-16,0.023729846,True
0.0,0.0,False
0.0,0.0,False
1.0886239e-25,0.0,True
2.1870306,21.099058,True
1.1172507e-07,26.606838,True
2.3711227e-06,8.7520275,True
8.115339,60.452606,True
2.5482953e-11,18.455994,True
0.0,0.0,False
8.3828635e-34,4.7683704e-07,False
0.0,0.0,False
1.449e-41,0.0,False
9.121956e-10,10.100902,True
0.0,0.0,False
0.0,0.0,False
1.3263414e-12,3.933899e-06,True
0.00010047482,3.0633984,True
0.0,0.0,False
2.2313144e-27,0.0,False
8.811732e-31,0.0,False
1.9265364e-38,0.0,False
7.956836e-10,22.621117,True
1.5791855e-16,0.0,True
8.754483e-13,14.607498,True
5.1609088e-36,0.0,False
0.0,0.0,False
7.65906e-27,0.0,True
7.438807e-15,38.58406,True
2.1924417e-33,0.0,False
6.3470273e-28,0.0,True
4.0162508e-26,0.0,True
9.2392016e-20,1.3440424,True
0.0,0.0,False
0.0,0.0,False
1.3419516e-37,0.0,False
5.4985335e-32,0.0,False
3.8031935e-08,30.695946,True
2.150244,5.6547184,True
0.0,0.0,False
2.2424243e-11,20.50967,True
4.7800427e-22,0.023013644,True
0.0,0.0,False
0.0,0.0,False
0.2091796,35.90108,True
1.697391e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3770806e-05,13.340029,True
2.6357845e-24,0.0,True
2.69231,1.9231076,True
0.0,0.0,False
0.0,0.0,False
5.298641e-35,0.0,False
9.390111e-38,0.0,False
3.0326574,9.34499,False
5.0184093e-15,0.9151416,True
0.0,0.0,False
1.2461064e-10,7.033101e-05,True
1.0952107e-05,16.978073,True
5.4810456e-15,34.068596,True
5.725323e-18,4.5392275,True
9.073047e-33,5.004893,False
5.2644e-41,0.0,False
2.1421854e-30,0.0,False
69.34114,15.766538,False
0.0,0.0,False
0.010408551,30.589577,True
0.0,0.0,False
3.0417046e-15,4.1565304,True
2.7461766e-08,6.662511,True
1.0450665e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.04171e-29,0.0,False
5.77749e-26,0.0,True
1.1884578e-24,0.002154888,True
0.0,0.0,False
0.0,0.0,False
9.816754e-13,0.034339543,True
5.5733674e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.09148706e-32,0.0,False
2.223571e-23,0.0,True
1279.4891,8.58185,False
0.0,0.0,False
4.2344356e-14,1.3351351e-05,True
66.90096,39.61195,True
2.8801266e-24,1.001353e-05,True
9.894846e-26,0.0,True
6.247038e-12,30.016754,True
375.11725,37.89567,False
0.0,0.0,False
0.0,0.0,False
23.167822,71.73903,True
3.7956312e-14,0.10931212,True
0.0,0.0,False
8.675695e-28,0.0,True
8.951007,49.292915,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0106564e-12,7.671925,True
9.9779174e-24,6.282053,True
3.0184915e-37,0.0,False
0.0,0.0,False
4.1684942e-07,8.3927965,True
0.0,0.0,False
3.92654e-40,0.0,False
1.3653118e-08,33.281105,True
2.4207094e-30,0.0,True
0.06268377,33.98535,True
0.0,0.0,False
1.7308525e-23,3.1589963e-05,True
2.2359079e-26,2.796966,True
1.1982105e-36,0.0,False
1.4434437e-05,56.968178,True
0.0,0.0,False
4.7106637e-34,0.0,False
0.732696,52.69191,True
238.996,29.555508,False
3.376042e-33,0.0,False
2.700785e-11,37.707047,True
1.783237e-18,0.31560618,True
8.2422e-32,0.0,True
2087.2014,56.523933,False
1.5389835e-05,5.5503073,True
4.34188e-40,0.0,False
1.7130708e-23,15.478024,True
1.1219201e-07,0.0069012376,True
0.0,0.0,False
0.0,0.0,False
2.1685771e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0774332e-22,0.0,True
4.6048397e-21,0.0,True
1.2245802e-19,25.67913,True
1.5193549e-19,6.9141147e-06,True
243.50113,8.1099415,True
0.0,0.0,False
0.0,0.0,False
1.5195923e-29,0.0,False
1.4991953e-14,0.0,True
0.0,0.0,False
1.8270853e-08,0.00023827098,True
0.015023893,21.657507,True
4.6173355e-14,10.800153,True
1.4314324e-13,1.9073304e-05,True
0.0,0.0,False
7.814489e-08,50.575825,True
1985.1108,34.114136,False
3.4978289e-19,14.497963,True
1.10117e-40,0.0,False
0.0,0.0,False
0.031281065,55.391808,True
7.761552e-08,29.297394,True
0.0,0.0,False
1.9550854e-26,0.0,True
0.0,0.0,False
4.4123453e-06,0.38622278,True
8.325042e-11,0.004113784,True
7.451995e-26,9.417489e-06,True
1.4418536e-38,0.0,False
4.2153308e-05,3.9649038,True
1.7202227e-34,5.7220295e-06,False
2.9794933e-07,4.7079487,True
7.2983025e-25,28.454075,True
277.05334,24.211176,True
0.0,0.0,False
0.0,0.0,False
4.008854e-33,0.0,False
1.5268172e-07,3.802704e-05,True
0.0,0.0,False
2.58042e-32,0.0,False
7.7015667e-34,0.0,False
3.798875e-29,0.0,True
0.0,0.0,False
2.26754e-40,0.0,False
3.71041e-18,0.0049200417,True
2.1299823e-15,1.2880538,True
1.214008e-34,0.00047112332,False
0.0,0.0,False
3.3734724e-09,22.354134,True
1.3040743e-23,0.0021611922,True
0.0,0.0,False
0.0,0.0,False
6.804164e-26,8.201263e-05,True
0.07428214,28.048664,True
0.0,0.0,False
5.417594,61.773,True
2.7833116e-17,16.949959,True
4.849e-40,0.0,False
2.200473e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6900836e-31,0.020043336,False
4.1583568e-38,0.0,False
3.1825263e-18,18.03878,True
0.0,0.0,False
0.012745397,3.514534,True
0.0,0.0,False
0.0,0.0,False
3.1765175e-08,0.022313017,True
0.0,0.0,False
0.0,0.0,False
1.2127533e-16,1.7118359,True
0.0,0.0,False
1.7087389e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4490185e-21,0.001911838,True
8.602006e-30,0.0,False
0.0,0.0,False
2.7512362e-26,0.0018284285,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2968144e-18,0.0007912366,True
3.927974,2.0957031,True
0.0,0.0,False
0.0,0.0,False
1.6454597e-27,1.5212625,True
0.0,0.0,False
6.1323246e-15,0.030829225,True
3.2581986e-14,14.63736,True
7.622135,33.67764,True
3.5256853e-37,0.0,False
765.516,27.401077,False
0.0,0.0,False
0.0,0.0,False
4.0069478e-13,7.7861667,True
5.8747215e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.252752e-17,0.00016366097,True
2.0181543e-27,3.576278e-07,False
5.51768e-08,2.8811517,True
1.1399058e-28,0.0,True
6.211215e-23,0.0,True
80.41818,17.90411,True
5.2885e-41,0.0,False
15.281354,1.1569802,True
0.0,0.0,False
1975.6115,19.40683,False
1.38891135e-14,19.224173,True
0.0,0.0,False
9.7138446e-17,4.9432077,True
1.1169818e-17,19.40728,True
1412.339,28.933607,False
1408.0413,35.958973,False
2.246286e-39,0.0,False
0.0,8.151299,False
3.7581542,10.364428,True
1.1126021e-25,2.384183e-06,True
1.3152828e-05,4.76836e-06,True
0.0,0.0,False
2.64702e-35,0.0,False
7.481805e-16,4.973882,True
5.7095747e-07,26.310608,True
8.278913e-13,6.009949,True
1.7400297e-29,0.0,False
0.108164206,8.568848,True
1.6487197e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.052498534,16.469534,True
0.0,0.0,False
0.0,0.0,False
1.4854516e-23,2.9801879e-05,True
753.296,47.025394,True
0.0,0.0,False
1.2134146e-06,0.00030501006,True
0.0,0.0,False
1.4682173,30.930569,False
3.082137e-13,4.361749,True
1.2414291,10.758417,True
0.0,0.0,False
8.707456e-34,0.0,False
2.1909323e-33,0.0,False
0.0,0.0,False
3.9307246e-28,0.0,False
0.0,0.0,False
4.1922916e-28,3.7128365,True
4221.804,25.983416,False
2.2648113e-29,0.0,False
0.22287066,2.293149,True
2.9233484e-25,1.1920928e-07,True
9.901801e-19,0.0,True
2.4051847e-06,11.965674,True
2.5917929e-19,18.235783,True
1.1527917e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.494555e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2052952e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.9113867e-20,12.129232,True
0.0,0.0,False
6.02251e-11,4.7683704e-07,True
7.428101e-32,0.0,False
6.183783e-08,22.224358,True
0.00023383363,0.00034481302,True
1.7044014e-12,1.060957e-05,True
1.2945361e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.34508815,0.014891752,True
0.0,0.0,False
3.8487928e-29,0.0,False
1.579548e-39,0.0,False
7.679906e-26,5.6028207e-06,True
4.523959e-29,0.0,False
8.473445e-11,2.1866348,True
0.0,0.0,False
0.0,0.0,False
2.2075349e-29,0.0,False
9.9155845e-14,5.0697346,True
0.0,0.0,False
1.4248875e-13,13.098398,True
0.0,0.0,False
3.0183831e-33,0.0,False
2.1892712e-11,0.3466694,True
3.276032e-33,0.0,False
6.215295e-14,15.896584,True
5.5150764e-33,0.0,False
0.0,0.0,False
1163.8379,91.5505,True
0.0,0.0,False
6.8230854e-10,6.413254e-05,True
0.0014672535,0.00012945289,True
8.065393e-06,0.51698214,True
0.020741856,0.7437781,True
7.22136e-14,25.124786,True
0.0,0.0,False
0.0,0.0,False
0.014269379,51.326202,True
0.0,0.0,False
1.7971008e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.556112e-17,0.0,True
3.3643967e-33,0.0,False
2.7596967,20.350842,True
0.0,0.0,False
0.0,0.0,False
0.02765275,42.336258,True
6.980594,3.0224698,True
1.16154e-40,0.0,False
0.0,0.0,False
2.9893566e-16,1.1920928e-07,True
0.0,0.0,False
2.966835e-28,0.0,False
50.010963,10.110089,True
12.493509,12.3516035,False
0.0,0.0,False
8.065423e-37,0.0,False
0.05119158,53.80557,True
3484.7861,16.00869,False
0.0,0.0,False
4.076534e-15,4.399249,True
0.0,0.0,False
2.04727e-19,0.0,True
0.0,0.0,False
6.832793e-35,0.0,False
4.0283259e-25,0.58877695,True
8.8420506e-07,0.024525333,True
0.0,0.0,False
0.0,0.0,False
7.685095e-37,0.0,False
0.0,0.0,False
0.0036420582,64.224976,True
1418.9722,28.151028,False
1.8958117e-13,0.014306476,True
0.0,0.0,False
2.6322e-41,0.0,False
9.847248e-19,4.0931067,True
6.143261e-31,0.0,False
1.2240342,0.66997343,True
2.3442984e-25,2.0265559e-06,True
0.0,0.0,False
1.04321e-40,0.0,False
0.20642555,31.403326,True
6.9202126e-15,2.3841855e-07,True
0.0010689253,4.1544375,True
8.689471e-21,0.54277694,True
2.5938957e-16,18.539078,True
0.0,0.0,False
2.0256652e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9278516e-15,14.495603,True
1.1353595e-07,0.7127279,True
5.748638e-21,0.0,True
0.0,0.0,False
9.6312937e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0437715e-36,0.0,False
0.0,0.0,False
5.0461626e-31,0.0,False
2.491263e-06,23.853409,True
1.2512156e-11,7.3116574,True
0.0,0.0,False
3.9118797e-31,0.0,False
5.1399813e-34,0.0,False
0.0,0.0,False
3.6257937e-24,9.5367386e-07,True
1.0871945e-33,0.0,False
0.0,0.0,False
8.453e-42,0.0,False
5.368815,4.176932,True
4.786544e-12,3.3560224,True
6.6668773e-13,0.5038172,True
8.39495e-13,7.152555e-07,True
6.29403e-05,44.31547,True
3.966971e-12,0.40194064,True
807.4504,19.036674,True
5.717567e-34,0.0,False
6.1381e-10,6.494281,True
4.332418e-06,2.6540918,True
4.0294434e-35,0.0,False
0.0,0.0,False
5.324379e-12,37.25882,True
4.3008844e-05,19.546452,True
1185.4039,15.556305,False
1.1439884e-11,0.086220376,True
0.0,0.0,False
2.6228595e-21,0.0,True
0.0,0.0,False
9.375711e-09,0.007178349,True
0.0,0.0,False
0.0,0.0,False
2.1988167e-19,7.292658,True
0.017195959,0.002736867,True
0.0,60.618355,False
0.0,0.0,False
0.00025944583,16.0243,True
0.0,0.0,False
0.092893474,8.376215,True
4.985106e-11,32.164845,True
1.3698004e-10,13.672124,True
0.0,0.0,False
1.4252643e-34,0.002946918,False
0.0092728995,9.966584,True
7.174782e-34,0.0,False
0.0,0.0,False
2.8039648e-07,0.5399734,True
8.856984e-33,0.0,True
18.24184,11.895298,False
6.875147e-16,0.0,True
6.3357426e-08,9.517583,True
3.9233123e-09,25.298763,True
1.8594e-41,0.0,False
0.0026340503,43.242058,True
2.0532453e-15,0.017314704,True
1.1149057e-37,0.0,False
0.0020698446,24.91518,True
9.438135e-34,0.0,False
0.0043767965,3.0890713,True
0.0,0.0,False
8.516065e-09,14.409158,True
1.2968177e-30,0.6820251,False
2.34098e-10,0.05173513,True
8.992919e-18,2.9682673e-05,True
6.4750334e-09,0.06019145,True
0.0,0.0,False
6.718973e-37,0.0,False
1.1274378e-05,10.706191,True
2.5420606e-09,4.6447115,True
1.3033275e-33,0.0,False
0.00011528461,33.835342,True
3.023879e-25,0.0,True
3.096794e-22,0.067987524,True
0.0,0.0,False
3.0432597e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6513633e-17,15.899567,True
2783.2922,40.017513,False
6.82257e-11,0.004578346,True
5.5684004e-16,4.5675273,True
0.06230797,26.52348,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.037795115,3.098692,True
0.0,0.0,False
4.368707e-21,0.44015244,True
0.0,0.0,False
2.370191e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.9356067,23.27381,True
0.0,0.0,False
1.4605819e-20,5.4568744,True
0.0,0.0,False
2.963974e-16,0.00027748072,True
2.1472426e-17,0.0,True
0.11529489,5.473592,True
1.911122e-26,0.0,False
1.9183236e-37,0.0,False
0.0,0.0,False
3.4032289e-37,0.0,False
0.0,0.0,False
0.4930977,0.18753392,True
3.1200507e-05,4.1722382e-05,True
4.9746e-41,0.0,False
2.292891e-39,0.0,False
0.0,0.0,False
1.2764037e-16,17.334084,True
79.823044,35.02296,False
1.1994174e-13,1.865223,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
618.3012,73.25677,True
6.340546e-11,22.081337,True
7.4498756e-29,0.0034408907,False
1.449e-41,0.0,False
1.1648036e-15,0.0,True
0.22055604,1.0972357,True
1.9011034e-32,0.0,False
4.831218e-18,2.0265559e-06,True
0.0,0.0,False
7.7728136e-11,7.774728,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.572398e-12,0.0029662917,True
0.0,0.0,False
2.7592865e-18,2.753264,True
3.1634e-41,0.0,False
1.24847e-40,0.0,False
2.8287968e-06,18.347862,True
0.0,0.0,False
0.0,0.0,False
8.579384e-28,2.145765e-06,False
6.9942624e-05,4.5046115,True
1.3355465e-06,1.8575747,True
2.6322e-41,0.0,False
0.016378926,2.1359463,True
0.0,0.0,False
0.0,0.0,False
4.276424e-24,0.0,True
0.0,0.0,False
0.069820456,13.640087,True
0.28580192,0.124068156,True
5.5267603e-30,0.0,False
5.8925905,0.23023334,True
0.0,0.0,False
8.336021e-27,0.0,True
0.0,0.0,False
0.3050769,34.787193,True
8.6693e-41,0.0,False
3.6295e-40,0.0,False
0.0,0.0,False
4.0011454e-18,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.6548048e-15,8.253381,True
0.0,0.0,False
5.9023515e-25,0.0,False
7.332983e-20,0.0,True
0.008407854,20.131279,True
3.155967e-32,0.0,False
1.0506065e-08,1.025067,True
1.8353e-41,0.0,False
0.2328783,33.163456,True
1.1902234e-15,6.7830777,True
87.19917,29.97014,True
1.6325381e-10,10.411483,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7886666e-09,40.77767,True
1.502998e-39,0.0,False
5.156368e-23,0.0,True
1.5128798e-30,0.0,False
5.475999e-06,6.386813,True
7.38191e-30,1.1920928e-07,False
0.0,0.0,False
1226.2599,15.232331,False
0.0,0.0,False
4.4970505e-33,0.0,False
5.903e-06,49.98635,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.316702e-05,7.1669936,True
0.0,0.0,False
2.8107234e-15,35.83758,True
15.877201,6.371639,True
5.4348585e-17,7.3909487e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.039332e-31,0.0,False
0.0,0.0,False
1.2391226e-15,3.0159496e-05,True
0.0,0.0,False
5.9170153e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1215026e-25,0.0,True
1.1722372e-23,0.0,True
5.055996e-07,64.38928,True
0.0,0.0,False
0.0,0.0,False
1.0102064e-11,29.780437,True
2.163263e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.646601e-20,9.250213e-05,True
2671.2114,61.8981,False
4.2930976e-35,0.0,False
8.605726e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.538805e-11,0.00070725696,True
1.3899829e-08,5.975756,True
0.0,0.0,False
3.1205786e-07,4.1723165e-06,True
1.2700587e-19,0.0,True
0.0,0.00115721,False
6.7850237e-09,11.6021595,True
1.9982905e-36,0.0,False
2.3817443e-05,10.65799,True
4.211193e-31,0.0,False
0.0,0.0,False
0.00015540424,20.37041,True
2.8763956e-35,0.0,False
9.065353e-20,0.0,True
1.5455e-41,0.0,False
1.866588e-32,0.0,False
0.0,0.0,False
31.987276,15.242261,False
0.0062055173,28.87035,True
0.0,0.0,False
5.270993e-32,0.0,False
1.2189121e-14,0.21663265,True
0.0,0.0,False
2.595426e-05,4.7530174,True
5.412781e-26,0.0,True
9.953414e-16,10.690865,True
7.077514e-38,0.0,False
0.0,0.0,False
3.1785126e-05,26.235209,True
0.0,0.0,False
4.3934835e-19,0.0,True
1.6481441e-15,14.627019,True
1.015506e-23,0.0,True
7.654529e-29,38.324715,False
0.0,0.0,False
0.0,0.0,False
4.20323e-19,7.7660413,True
2.8492034e-35,0.0,False
0.22725594,0.35320398,True
0.0,0.0,False
0.0,0.0,False
5.6256786e-19,0.0,True
0.0,0.0,False
0.0001002926,0.98629093,True
0.0,0.0,False
7.092272e-05,4.9461393,True
6.293716e-25,0.0,True
0.08351637,5.0014715,True
0.0,0.0,False
1768.9811,13.447897,False
0.0,0.0,False
0.0,0.0,False
2.0797975e-20,24.11782,True
0.0,0.0,False
0.0,0.0,False
1.6183096e-17,0.0,True
455.90442,25.565424,True
0.00012078997,11.1943035,True
2.0354789e-23,19.768692,True
0.0,0.0,False
3.1113808e-28,2.5152844e-05,False
0.0,0.0,False
4.1307435e-20,0.0,True
2.0263148e-10,9.356242,True
0.0,0.0,False
50.109608,66.30133,True
0.0,0.0,False
0.0,0.0,False
1.9201514e-34,0.0,False
5.014332e-12,6.355666,True
0.0,0.0,False
1.9836068e-22,5.3688216,True
60.442516,21.699163,True
4.173318e-10,2.9160721,True
0.0,0.0,False
8.560613e-20,0.0,True
0.0,0.0,False
5.4101286e-23,7.3410153,True
9.744804e-13,1.4990541,True
3.5361157e-34,0.0,False
0.0,0.0,False
5.975297e-20,8.344647e-07,True
631.55133,35.607506,False
1.6522116e-31,0.0,False
1.0374674e-20,7.738496,True
0.0,0.0,False
0.0,0.0,False
8.636342e-38,0.0,False
4.25177e-09,43.398697,True
2.4336435e-08,0.0018615075,True
0.0,0.0,False
1.3525404e-30,0.0,False
0.0,0.0,False
0.0007161263,42.81892,True
1.0214388e-12,14.800251,True
5.762283e-11,25.316528,True
0.0,0.0,False
1.1804046e-28,0.0,False
6.362767e-16,2.1778116,True
0.0,0.0,False
3.3341615,7.487937,False
1.2560729e-05,1.2541922,True
0.0,0.0,False
3.371696e-36,0.0,False
1.473e-41,0.0,False
0.0,0.0,False
4.9882858e-29,7.0832977,False
5.045086e-39,0.0,False
5.9137677e-12,30.788887,True
0.0,0.0,False
5.00089e-10,15.883592,True
4.7995837e-08,24.32566,True
5.387246e-26,0.0,False
1.6674399e-29,0.0,False
0.0,0.0,False
2.425107e-27,1.8874032,False
2.6302819e-15,2.384183e-06,True
7.8264845e-15,1.1920922e-06,True
1.8185272e-27,0.0008463853,True
0.0,0.0,False
0.0,0.0,False
0.13844986,28.080881,True
1.0326883e-27,2.264974e-06,True
6.137253e-27,2.6092873,True
2.26005e-39,0.0,False
606.01953,23.091171,True
6.7381756e-14,0.0,True
4.391801e-20,1.6855128,True
0.0,0.0,False
7.624366e-23,0.0,True
0.0,0.0,False
7.907369e-37,0.0,False
2.0526e-41,0.0,False
6.696765e-11,27.061386,True
2.6803216e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
7.1283823e-10,26.69492,True
3.420358e-07,7.735354,True
4.59786e-40,0.0,False
0.6362873,44.8141,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1537204e-08,5.8726087,True
1.4353115e-36,0.0,False
0.0,0.0,False
7.7637514e-12,1.1920928e-07,True
0.0,2.3841855e-07,False
1.3095429e-24,2.467602e-05,True
0.0,0.0,False
3.4849542e-38,0.0,False
0.0,0.0,False
2.0787691e-05,16.070053,True
5.839837e-28,0.0,False
5.8974317e-27,1.1920928e-07,True
9.617952,32.017197,True
2.538334e-19,9.674357,True
2.2495455e-38,0.0,False
0.028096406,2.0934763,True
5.462555e-22,0.0,True
0.00013627874,0.47302654,True
2.5422724e-09,8.9045374e-05,True
4.9506085e-08,21.976234,True
0.0,0.0,False
4.4464184e-07,0.008760472,True
0.15677707,18.957052,True
1.986034e-05,0.008863983,True
0.0,0.0,False
2.675645e-39,0.0,False
0.0,0.0,False
1.2115093e-12,1.9788546e-05,True
1.2117551e-31,0.0,False
0.0,0.0,False
1.23847715e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.519159e-22,0.0005613182,True
6.834e-41,0.0,False
0.0,0.0,False
1.5015203e-17,0.0,True
4.0655298e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5719265e-08,4.9648356,True
4.6253516e-26,4.7683704e-07,True
0.03465678,8.906847,True
0.0,0.0,False
232.29822,67.74947,True
0.00010986103,2.9984033,True
4.5019967e-19,0.0,True
0.13793132,3.0890899,True
6.0116553e-24,0.0,True
1.3174011e-20,0.0,True
9.907407e-21,0.020721734,True
1.3442352e-07,3.7307937,True
0.0020851374,16.527647,True
1440.4836,27.880259,False
1.6690318e-07,38.388794,True
2.5663512e-15,0.0,True
1.2410555e-13,24.399284,True
0.0,0.0,False
0.0028039413,9.257985,True
7.245e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8187086e-19,0.0,True
0.009120297,4.693975,True
0.11496585,23.925854,True
6.1166725,24.014214,True
4.290462e-25,0.0,True
0.0063246046,0.4226684,True
0.0,0.0,False
1.1631153e-26,5.960463e-07,False
3.7505455e-08,6.997341e-05,True
2.9589172e-31,3.260734,False
3.978384e-09,21.181038,True
9.0271833e-29,3.576278e-07,True
7.220371e-29,0.042108472,False
6.0899603e-25,7.9071903,True
2.0932845e-21,35.92118,True
6.2006478e-34,0.0,False
0.0,0.0,False
2.1644276e-34,5.3046726e-05,False
0.0,0.0,False
0.00041792972,19.756252,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0749264,56.31161,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.549921e-15,15.980316,True
3486.1292,21.051243,False
7.72936,23.9414,False
0.0,0.0,False
2.0029003e-29,0.0,False
1.6092239e-08,0.0007074952,True
0.015826195,0.015521651,True
4.7840617e-31,0.0,False
6.015708e-20,0.25341794,True
5.203098e-35,0.0,False
0.0,0.0,False
5.8940837e-19,28.147812,True
5.3026875e-13,9.643917,True
6.180696e-06,1.0088699,True
0.0,0.0,False
0.0,0.0,False
3.8592774e-30,0.0,False
1.38764215e-33,0.0,False
0.0,0.0,False
6.3773768e-24,15.924927,True
1.9315543e-37,0.0,False
0.0,0.0,False
3.7489735e-06,11.1868305,True
3.000406e-06,26.11116,True
8.048383e-09,2.384183e-06,True
9.419088e-39,0.0,False
0.0,0.0,False
2197.0193,54.321392,False
8.670971e-39,0.0,False
0.0,0.0,False
7.405005e-06,0.26728845,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1055777e-10,9.153678,True
2.4312506e-28,0.0,False
0.110257715,21.997818,True
2.1017425e-23,1.323051,True
1.00620744e-29,0.0,False
3.8967453e-08,36.329758,True
2.0155637,10.234914,True
0.037374575,0.03589435,True
0.0008821211,1.2658757,True
1.6551555e-10,10.902545,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.486525e-24,0.0,True
7.37118e-19,5.1626186,True
0.29681104,34.335106,True
0.0,0.0,False
0.0,0.0,False
6.9355083,35.988766,True
0.0,0.0,False
1.6026413e-24,9.715085e-05,True
6.4718e-41,0.0,False
2.0094635e-35,0.0,False
1.0024716e-08,1.3026485,True
5.922111e-21,0.0,True
0.0,0.0,False
4.3911115e-13,26.069187,True
0.0,0.0,False
0.0,0.0,False
3.2817517e-17,7.521823e-05,True
3.3324e-41,0.0,False
0.0,0.0,False
2.2891608e-20,17.6815,True
0.0,0.0,False
0.16076659,11.013187,True
0.0,0.0,False
6.9355015e-11,73.045044,True
1.8110164e-05,0.01718359,True
3.9679713e-30,0.0,False
6.779666e-16,4.7683704e-07,True
0.0,0.0,False
1.18297e-13,2.6307285,True
1.098774e-06,10.43135,True
0.010446671,16.669605,True
4.429985e-22,0.0,True
1.951904e-21,4.7683704e-07,True
5.7557375e-26,0.00031585473,False
0.2834354,31.257994,True
0.0,0.0,False
1.5522681e-35,0.0,False
1.7628e-41,0.0,False
4.5214676e-35,0.0,False
2.8026848e-13,5.923844,True
4.387639e-21,19.53392,True
0.0,0.0,False
8.522471e-32,0.0,False
0.0,0.0,False
1.8353e-41,0.0,False
5.361548e-14,0.08359937,True
2.3164843e-09,0.09436475,True
3.7773734e-06,26.270592,True
0.0,0.0,False
2.3292387e-20,0.046402518,True
158.78,38.768272,False
0.0,0.0,False
7.792863e-23,0.00081184326,True
4.8114054e-34,0.0,False
0.0053500747,24.060547,True
1324.7534,66.7014,True
1.8461793e-29,0.0,False
0.52569914,8.885673,True
0.0,0.0,False
0.0,0.0,False
0.00022259906,0.00013672371,True
0.0,0.0,False
0.0,0.0,False
1.1848518e-29,0.0,False
1.2766542e-38,0.0,False
0.0,0.0,False
1.5276607e-21,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
1.3701606,14.127367,True
4.4448537e-38,0.0,False
5.6523823e-20,0.05772709,True
2.123391e-35,0.0,False
8.087864e-05,0.14065672,True
0.0,0.0,False
0.00012022967,34.48862,True
0.017407175,35.80721,True
5.192e-41,0.0,False
2.7887235e-34,0.0,False
3.8169073e-20,15.519793,True
0.0,0.0,False
0.24514768,0.32129276,True
9.373403e-30,0.0,False
0.0,0.0,False
6.901619e-13,0.0,True
2.0253752e-09,18.515842,True
0.0,0.0,False
6.0690353e-18,13.341028,True
1175.1896,1.1812751,True
2.1077824e-15,3.6954812e-06,True
0.0,0.0,False
1.9467583,34.3745,True
0.0,0.0,False
0.0,0.0,False
1.1321631e-08,28.018412,True
0.0,0.0,False
0.16704905,29.716055,True
0.0,0.0,False
0.0,0.0,False
1.1781094e-37,0.0,False
1.1843663e-37,0.0,False
0.0,0.0,False
5.79562e-40,0.0,False
0.0,6.5564896e-06,False
4.1221753e-23,0.0,True
7.9427996e-38,0.0,False
0.0,0.0,False
6.6328084e-06,0.00079183216,True
3.1123857e-22,0.0,True
0.0,0.0,False
3.6861757e-06,62.27909,True
9.477117e-38,0.0,False
6.7212212e-12,52.481323,True
6.699262e-12,0.00016056202,True
0.0018807984,34.56688,True
0.0,0.0,False
0.0,0.0,False
1.1914191e-08,17.080936,True
2.7585118e-36,0.0,False
2.6254175e-18,24.850227,True
0.0037164756,33.259884,True
0.0012120424,29.706612,True
0.0,0.0,False
3.1893447e-05,33.579353,True
1.5696e-41,0.0,False
4.2173768e-16,0.70082486,True
0.0,0.0,False
0.0,0.0,False
55.041916,39.674206,True
5.013452e-39,0.0,False
6.23793e-35,0.0,False
3.9636484e-06,31.448444,True
0.00108007,37.891808,True
0.0012956639,8.668514,True
0.0,0.017973177,False
2.7133209e-25,0.0,True
0.0,0.0,False
1086.6312,26.090992,False
5749.432,74.31654,False
1.0462457e-35,0.0,False
0.0,0.0,False
4.9018935e-14,15.687248,True
0.0,0.0,False
2.5947648e-27,0.0,False
2.6960498e-38,0.0,False
7.8332713e-28,0.0,True
0.0,0.0,False
8.695063e-16,0.0028584832,True
0.0,0.0,False
1.6254063e-36,0.0,False
0.0,0.0,False
1.949211e-31,0.0,False
1.7094909e-09,5.0915785,True
3.7629103e-28,0.0,True
204.98367,36.03026,True
0.0,0.0,False
184.67566,34.697144,True
5.2910578e-17,0.0,True
2.5593933e-21,0.0013696109,True
0.0,0.0,False
0.0,0.0,False
0.0020344786,15.738002,True
0.0,0.0,False
7.981407e-29,8.344647e-07,False
5.1823233e-21,0.68403,True
0.02767531,34.72828,True
0.0038685875,0.0014105609,True
0.0,0.0,False
9.766844e-19,0.00055893534,True
9.613315e-12,0.04734096,True
0.0,0.0,False
0.0,0.0,False
4.235939e-36,0.0,False
3.4024537e-25,7.152555e-07,True
1.9056557e-08,10.462866,True
0.040334515,0.008282331,True
2.519148e-06,13.7556505,True
6.781854e-06,0.13883176,True
0.0,0.0,False
0.13477711,18.995262,True
0.0,0.0,False
1.1045898e-34,0.0,False
9.597501e-32,0.0,False
0.0,0.0,False
1.1480632e-09,4.3629647e-05,True
4.3491437e-35,0.0,False
1.5455402e-25,31.441841,False
1.3445691e-12,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
3.7189e-41,0.0,False
2.871013e-28,0.0008393579,False
6.475243e-20,0.0,True
5.365587e-37,0.0,False
1834.9238,12.833681,False
2.792523e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.06571699,39.886616,True
0.0,0.0,False
394.2817,72.09336,True
0.3314872,19.766134,True
0.0,0.0,False
0.0,0.0,False
3.1397622e-24,1.7881378e-06,True
0.0,0.0,False
0.0,0.0,False
5.0879214e-30,1.1920928e-07,True
3.3298342e-09,48.238953,True
7268.7197,49.24759,False
5.899175e-13,7.060244,True
0.0,0.0,False
3.6225832e-37,0.0,False
0.0,0.0,False
7.6551437,2.1941702,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.086255e-09,4.57688,True
7.705752,13.987753,True
0.0,0.0,False
905.6466,50.086044,False
1.201721e-31,0.0,False
4688.977,46.362343,False
4.3230944e-15,0.0,True
1.756393e-05,0.43792123,True
0.0,0.0,False
1.9033107e-18,0.098472156,True
0.0,0.0,False
55.275646,18.793205,True
146.26733,29.659512,False
2.346204e-13,19.531895,True
1.0833981,8.998905,True
3.2675066,31.130423,True
0.0,0.0,False
0.0,0.0,False
3.6515194e-14,7.593209,True
0.0,0.0,False
0.0,0.0,False
2.079889,22.373413,True
0.88904625,23.307705,True
1.2194663e-10,13.017511,True
1.900046e-36,0.0,False
0.0,0.0,False
2927.607,20.36333,False
1.4188946e-27,0.0,False
1.875672e-36,0.0,False
3.036582e-08,0.0051991255,True
3.1434825e-20,0.0,True
6.46877e-33,0.0,False
1.2305423e-20,0.0,True
2.6200423e-16,18.66581,True
0.0,0.0,False
2.8995076e-21,16.487854,True
1.4150189e-24,0.0,True
4.475028e-07,11.974761,True
5.519893e-38,0.0,False
6.184624e-24,0.0,True
4.383954e-10,25.815887,True
9.553163e-24,0.0,True
2.393401e-15,1.1920858e-05,True
0.0,0.0,False
4.6725404e-06,0.012731227,True
3.0192507e-10,1.2159274e-05,True
129.66222,16.717222,True
0.0013958866,2.083823,True
4.4020193e-17,15.384239,True
7.4370984e-14,1.5139465e-05,True
2565.1694,27.903723,True
4.555286e-08,3.304366,True
1.8665853e-15,0.14819458,True
6.112651e-19,0.00047362555,True
0.8382999,0.09095924,True
30.615643,0.31086707,True
1.2332315e-05,0.47509173,True
1.2633982e-24,0.0,True
0.0,0.0,False
8.522474e-29,0.0,False
5.9218967e-21,6.2940526e-05,True
0.0,0.0,False
3.4067413e-13,0.80114865,True
0.0,0.0,False
0.0,0.0,False
1.0072221e-06,22.942276,True
3.5423405e-25,0.0,False
3.6442247e-13,8.566902,True
0.0,0.0,False
7.300419e-12,14.933334,True
0.0,0.0002721178,False
2.799284e-39,0.0,False
3.2473864e-16,13.189852,True
4.666448e-11,3.3482735,True
2256.52,26.068022,False
1.8177422e-10,0.0004561099,True
0.0,0.0,False
0.0,0.0,False
2.7459541e-17,14.396398,True
2.5263675e-15,32.807144,True
0.0,0.0,False
5.4252927e-21,1.8715684e-05,True
942.41693,29.21253,True
3.0870665e-19,0.0,True
4.4727892e-20,0.0,True
1.8732566,27.216156,True
0.0,0.0,False
0.12689622,38.42043,True
3.536355e-32,0.0,False
3.8165704e-26,0.0,True
1.48271e-40,0.0,False
4.7859453e-07,8.594832,True
0.0,0.0,False
0.072238736,40.113472,True
0.0,0.0,False
4.0060995e-26,0.0,False
2.1400702e-12,6.9276547,True
0.0,0.0,False
0.025376907,13.610305,False
1.9665045e-08,23.658981,True
2.769037e-27,0.0,False
1.1851293e-25,6.8185385e-05,True
6.0342644e-22,0.0,True
7.258482e-06,24.691452,True
1.6034817e-12,12.082004,True
0.0,0.0,False
5.9753307e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2665547e-30,0.0,False
0.0,0.0,False
6.1900957e-18,0.0015431651,True
2.4395016e-05,11.371716,True
8.631538e-06,33.718983,True
0.0,0.0,False
8.277707e-11,5.282323,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3177066e-14,2.0265559e-06,True
7.6133195e-16,7.383617,True
3.1868083e-20,2.3841855e-07,True
2.825849e-34,0.0,False
3.509177e-12,7.5396476,True
6.091283e-37,9.5367386e-07,False
0.0007928285,27.980103,True
8.283e-41,0.0,False
2.8947768e-34,0.0,False
3.5189315e-10,0.13950989,True
0.0,0.0,False
1.1302417e-25,0.0,True
2.1184944e-24,0.0,True
0.0,0.0,False
5.793092e-08,0.04938644,True
0.0,0.0,False
2.1172826e-16,23.464432,True
0.0,0.0,False
0.0,0.0,False
0.0011031032,7.351594,True
3.6936398e-36,0.0,False
0.00024328366,32.259876,True
0.0,0.0,False
3.414592e-27,0.0,True
0.63767266,9.105858,True
4.5899725e-08,26.52916,True
6.255973,17.698418,True
1.8237425e-32,0.0,False
0.0,0.0,False
0.09818711,0.21824221,True
12.858222,2.3843665,True
2.523725e-34,0.0,False
4.7392555e-11,0.0007260785,True
5.265079e-39,0.0,False
4.277289e-30,0.0,False
65.12198,11.142665,True
7.69459e-30,0.0,False
7.245e-42,0.0,False
6.913304e-33,0.0,False
0.0,0.0,False
2.037314e-11,8.70224e-06,True
0.0,0.0,False
0.002154464,61.50305,True
2.5458097e-21,0.0035890231,True
0.0,0.0,False
7976.0845,75.117805,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.6662717e-34,5.2254696,False
3.374718e-12,3.6281512,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1989319e-21,0.00036054308,True
1.2353794e-26,14.995598,True
4.945351e-36,1.1920928e-07,False
5.397044e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.276175e-32,0.0,False
0.0010264439,8.4687805,True
259.71558,13.555159,False
7.575261e-38,0.0,False
0.0,0.0,False
7.765762e-09,35.16957,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4309237e-25,1.072883e-06,True
1.7314691e-10,31.701412,True
1.7297172e-16,0.0,True
832.17505,5.3550973,False
0.0,0.0,False
0.0,0.0,False
1.8752524e-18,0.11704229,True
0.0,0.0,False
1.9787449e-05,37.196438,True
0.0012135016,43.527473,True
4.7304674e-08,0.00024232312,True
0.0,0.0,False
3.6507762e-26,0.0,True
1.5970989e-29,0.0,True
1.3057573e-09,4.9795847,True
1.2089935e-36,2.3841855e-07,False
0.0,0.0,False
6.279e-42,0.0,False
0.0,0.0,False
5.31506e-34,0.0,False
5.229001e-38,0.0,False
3.026601e-34,0.0,False
2.1676618e-07,15.607268,True
1.1020752e-09,2.4441483,True
0.0,0.0,False
0.0,0.0,False
0.022014001,3.9817853,True
0.0,0.0,False
0.0,0.0,False
3.8894598e-13,5.960463e-07,True
2.189689e-10,0.00019512657,True
0.0019230879,39.772034,True
0.0,0.0,False
0.0,0.0,False
3.690873e-12,1.585471e-05,True
7.8793123e-25,0.0,True
3.143542e-13,18.930147,True
0.0,0.0,False
2.0393038,38.85779,True
0.0002913544,52.278297,True
4.481093e-06,0.019453451,True
2.9269673e-08,0.0011210117,True
0.0,0.0,False
4.5206314e-38,0.0,False
3.952197e-15,0.0,True
7.257339e-21,23.22229,True
0.00018576857,16.760506,True
1.433803e-22,1.1920928e-07,True
0.0,0.0,False
0.8386569,11.198892,True
0.0,0.0,False
0.0,0.0,False
6.832417e-17,3.0994368e-06,True
6.4776383e-31,0.0,False
0.00043463736,6.4499307,True
0.0,0.0,False
2.287439e-23,0.0,True
0.0,0.0,False
6.274e-39,0.0,False
0.012615966,50.057137,True
0.0,0.0,False
0.0,0.0,False
0.00030178385,15.608013,True
2.9368885e-24,20.220818,True
1.4982791e-07,36.653572,True
4.1858885e-34,0.0,False
5.094733e-09,0.45035887,True
1.2258625e-27,0.0,False
0.0,0.0,False
7.550997e-08,36.985065,True
2.0433346e-30,0.00010978573,False
6.20614e-40,0.0,False
0.0,0.0,False
4.687442e-14,3.0629387,True
36.63649,25.954527,False
9.217126e-37,0.0,False
0.0,0.0,False
2.6078303e-14,4.1723165e-06,True
0.004531569,1.4677511,True
4.933486e-12,12.153974,True
2.689087e-31,0.0,False
2.612068e-18,4.8184834,True
1.4754487e-14,7.835288,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.415628e-12,0.0,True
3.6944215e-07,35.09806,True
0.0,0.0,False
3.5405492e-06,50.1112,True
0.0,0.0,False
7.5212167e-38,0.0009497661,False
5.7112517,52.603275,True
5.631612e-07,0.22373484,True
0.0,0.0,False
2.5524657e-34,0.0,False
0.0,0.0,False
3.2678673e-37,0.0,False
3.1136474e-07,8.554041,True
2.2306956e-08,0.84344053,True
5.1808e-07,13.287859,True
8.121692e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.021215132,16.843939,True
1.1687633e-07,5.319422,True
0.0,0.0,False
0.0,0.0,False
1.2906025e-09,32.169243,True
0.00012408459,14.998947,True
0.0,0.0,False
4.9091833e-12,19.483585,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.467933,12.120829,True
5.1970084e-36,0.0,False
1.5455e-41,0.0,False
3.309756e-08,6.797519,True
0.0,0.0,False
1002.97015,12.810903,False
2.3476069e-26,1.1920928e-07,False
2.8516618e-35,0.0,False
8.66615e-12,0.00034910307,True
0.0,0.0,False
0.0,0.0,False
5.361456e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9421548e-20,0.0,True
2.3933197e-18,2.4896865,True
1.5586661e-32,1.2555926,False
0.0,0.0,False
4.599548e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1868505e-09,61.528152,True
0.0,0.0,False
0.0,0.0,False
1.3188759e-28,0.0,False
8.170066e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
9.209883e-30,0.0,False
1.9744393e-34,0.0,False
2.8476548e-34,0.0,False
0.0030655984,0.015123695,True
0.0010314437,0.07711416,True
5.138686e-38,0.0,False
6.1579064e-29,0.0,False
3.3719673e-33,0.0,False
0.0,0.0,False
2.5973734e-28,4.6491514e-06,False
0.0,0.0,False
0.00979194,39.02881,True
5.8717894e-34,0.0,False
0.0,0.0,False
1250.327,37.94866,False
0.0,0.0,False
0.0,0.0,False
2.6519031e-09,32.930393,True
3.07892e-40,0.0,False
1.0479719e-25,0.00065543625,True
0.0,0.0,False
2.8144588e-26,0.0,False
3.3834304e-09,21.61779,True
1.7548162e-17,0.0,True
1.642e-41,0.0,False
8.924152e-22,0.0006830743,True
4.9984075e-14,8.643548,True
0.9214035,29.136219,True
940.4018,27.28276,False
0.0,0.0,False
1.8769424e-15,1.1086402e-05,True
1994.667,51.989746,False
3.4801457e-09,0.96595025,True
5.1302243e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
2.3925395e-20,1.1920928e-07,True
4.531636e-06,0.035977285,True
0.006718348,64.05014,True
1.2593711e-37,0.0,False
8.572877e-05,5.1734433,True
1.7282622e-20,0.00011741426,True
2.3543526e-20,2.5451362,True
8.430958e-31,0.0,False
2.4281835e-12,0.1606465,True
6.344646e-20,55.60946,True
1.0970708e-32,0.0,False
9.79738e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.9102346e-09,0.008011115,True
54.007763,21.496967,True
2.9666053e-16,48.67755,True
0.0,0.0,False
8.607349e-34,0.0,False
837.5308,40.248035,False
0.00022971396,0.14203323,True
0.0024546008,9.696175,True
0.0,0.0,False
9.586844e-08,20.503242,True
2.924578e-07,0.001052898,True
6.7824106e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0011503232,15.56773,True
7.513164e-34,0.0,False
0.0,0.0,False
2.6915511e-13,1.1920928e-07,True
1.0494113e-05,35.7753,True
0.0,0.0,False
3.6321023e-30,0.40070483,False
3422.3748,47.69365,False
0.0,0.0,False
9.9461214e-36,0.0,False
1.3691277e-06,0.3348864,True
2610.618,19.078968,False
0.0,0.0,False
0.0,0.0,False
0.06207768,11.078688,True
0.0,0.0,False
0.0,0.0,False
2.2689343e-05,26.870878,True
17.605139,14.4959345,False
0.0,0.0,False
0.024580378,21.244083,True
2.4479033e-07,13.054697,True
5.657814,7.2999578,False
0.0,0.0,False
0.0,0.0,False
2.2412792e-26,0.0,False
1.3098813e-08,4.2796984,True
0.011098158,10.418173,True
2.2584688e-10,4.897023,True
633.47485,4.38344,False
7.6121623e-16,2.4318399e-05,True
2550.366,40.13577,False
4.750197e-18,10.851025,True
3.635096e-11,3.396373,True
0.0,0.0,False
0.07155648,32.576057,True
6.6389403,13.448169,True
1.19776e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7722377e-14,0.0,True
6.3028e-41,0.0,False
1125.1938,24.670883,True
1.1789198e-16,0.00031609306,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.007763859,0.005554357,True
3.2363202e-11,4.6312957,True
0.0,0.0,False
1.2911076e-33,0.0,False
3.2910965e-29,1.9198196,True
4.516164e-23,44.13437,True
2.1277127e-16,1.5497195e-06,True
0.0,0.0,False
0.0,0.0,False
0.12687568,11.006945,True
12.461141,16.798162,True
3494.2131,30.952614,True
0.026951373,14.830937,True
0.0,0.0,False
5.6874257e-21,0.009363545,True
2.2653335e-08,0.0026443773,True
0.0,0.0,False
1.4127849e-06,30.864952,True
9.258638e-12,4.0531077e-06,True
9.21454e-05,6.383016,True
0.0,0.0,False
0.0,12.151616,False
1.0916123e-06,0.9956048,True
0.0,0.0,False
0.0,0.0,False
4.267982e-14,5.0185852e-05,True
0.0,0.0,False
8.0027017e-13,24.040901,True
4.3915144e-26,0.0,True
0.0,0.0,False
3.6710093e-11,40.88478,True
3.2867214e-17,2.0563269,True
0.0,0.0,False
1.7259808e-25,0.0,True
7.5896126e-36,0.0,False
0.0,0.0,False
1.07932766e-26,0.0,True
1.6190588e-14,7.1730084,True
1.9067952e-28,0.0,False
3.1282175,28.894073,True
5.437913,17.311493,True
1.9179965e-14,23.48471,True
2.5498123e-14,25.84974,True
3.379552e-20,0.0,True
1.460445e-13,0.0,True
2.1002925e-34,0.0,False
0.00036070996,6.4102154,True
0.0,0.0,False
1.8200527e-09,24.718292,True
6.7806855e-23,0.0,True
4.0814734e-12,2.8340983,True
0.0,0.0,False
1.8967905e-14,1.3113013e-06,True
0.0,0.0,False
1.6260156e-21,16.923626,True
0.0,0.0,False
8.6531286e-20,0.0,True
0.0,0.0,False
4.2301814e-30,0.0,False
0.0,0.0,False
4.0661637e-22,16.13543,True
0.0,0.0,False
2.9821253e-05,39.81885,True
0.0,0.0,False
1.5319738e-05,57.15727,True
0.0,0.0,False
2.0609807e-15,0.090893835,True
1.1387871e-11,7.8687143,True
0.0,0.0,False
128.29327,4.9110975,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5525.681,47.1301,False
5.7189878e-18,13.543916,True
0.0,0.0,False
2.224379e-31,0.0,False
5.132775e-18,1.5858791,True
1.2027183e-36,0.0,False
3.4805165e-32,2.3841855e-07,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.214043e-09,6.687418e-05,True
5.595651e-37,15.008152,False
4.2641163e-28,0.0,False
0.17505664,77.89302,False
5.7771477e-33,0.0,False
0.0004909865,1.8445008,True
0.0,0.0,False
9.9009e-41,0.0,False
103.99337,24.936666,True
8.4701395e-07,47.75463,True
0.0,0.0,False
2.578851e-09,11.927604,True
954.45996,38.968796,True
3.4367602e-06,5.5825815,True
1.9789463e-28,1.1086402e-05,False
3.5498337e-26,0.0,True
0.02417604,12.876421,True
7.620632e-17,30.364204,True
0.0038101487,67.160324,True
5.858032e-28,0.0,True
0.0,0.0,False
0.0018544141,1.1682439e-05,True
1.01790696e-16,0.0,True
401.08624,0.7374114,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3039417e-29,0.0,False
3.1935579e-37,0.0,False
0.066673465,44.61457,False
5.0037133e-28,16.637337,False
0.0,0.0,False
1.3088975e-21,0.0,True
0.0,0.0,False
4.936435e-30,0.0,False
4.6375306e-30,0.0,False
301.30222,34.867153,False
5.207914e-34,0.0,False
1.147827e-16,2.6026664,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
43.15842,74.7251,False
8.665404e-36,0.0,False
8.683893e-07,12.765559,True
0.0,0.0,False
1.7020274e-10,1.7503651,True
6.001895e-23,0.0022136488,True
1.768554e-26,5.4836123e-06,False
3.3548317,7.210941,True
2.305121e-09,1.5973917e-05,True
0.0,0.0,False
1.1237893e-12,0.0008044583,True
6.182e-41,0.0,False
1.03991854e-13,19.324299,True
1.5606264e-34,0.0,False
7.182143e-10,8.344647e-07,True
2.7390393e-10,2.9136043,True
5.4987e-23,2.3126335e-05,True
3.0176962e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.271292e-22,0.0,True
1.1706976e-10,7.243231,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.8225887,1.1131208,True
4.8113048e-32,0.0,False
2.5134996e-21,1.1920928e-07,True
1.9407282e-30,0.0,False
0.0,0.0,False
0.49333858,10.16204,True
0.0,0.0,False
1.210877e-22,0.0,True
7.923695e-14,26.165943,True
0.0,0.0,False
17.741547,31.04083,False
0.0,0.0,False
5.751737e-17,3.4941185,True
1.4375841e-12,0.13514003,True
0.0,0.0,False
0.0,0.0,False
7.8223524e-19,2.264974e-06,True
0.0,0.0,False
0.0,0.0,False
1.8081805e-34,0.042386513,False
2.6856572e-14,0.3249455,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
137.26154,28.170115,False
0.0,0.0,False
5.0732524e-10,0.00045491836,True
0.0,0.0,False
107.05315,14.896885,False
0.0,0.0,False
3.0294244,2.6574414,True
2.6449945e-26,0.0,True
4.7454663e-28,2.3841855e-07,False
0.0,0.0,False
0.0,0.0,False
1033.8835,40.50929,True
0.0,0.0012965138,False
0.0,0.0,False
0.002961039,1.1990519,True
4.5818547e-28,0.0,False
6.4153544e-13,12.343566,True
2.354861e-11,2.9228637,True
1.3396516e-16,17.533844,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4285.5034,36.096455,True
7.1777825,40.99834,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4550592e-28,0.0,True
0.13743372,28.456135,True
1.4760917,30.214296,False
6.5213193e-25,0.0001666407,True
141.43735,1.670409,False
2.5995622e-10,0.27345917,True
3.1104107e-13,15.948086,True
6.733345e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7197686e-15,0.011410219,True
138.54309,16.574509,True
2.8898735,1.5996706,False
7.259767e-15,0.0,True
9.876994e-22,0.0,True
7.4844065e-05,31.224854,True
0.0,0.0,False
5.735047e-36,0.0,False
0.0,0.0,False
5.319303e-10,21.83548,True
1.8519957e-08,2.4480226,True
6.904865e-31,0.0,False
4.8253555e-20,1.6689287e-06,True
0.0,0.0,False
1.8068831e-10,76.89132,True
1.6552966e-29,0.0,False
4.7281774e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.763767e-26,0.0,True
0.0,0.0,False
6.2806475e-37,0.000115864714,False
0.0008127396,1.6682205,True
2.239629e-30,1.3113013e-06,False
0.0,0.0,False
0.0,0.0,False
5.68896e-05,0.0003750813,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.840518e-13,8.171612,True
0.0,0.0,False
6.040682e-20,0.0,True
0.5554275,0.0042176885,True
0.0,0.0,False
4.509627e-09,31.776672,True
5.90429e-40,0.0,False
0.0,0.0,False
4.0087e-41,0.0,False
2.4691195e-22,24.619583,True
4.6322235e-05,0.11328377,True
1.7794458e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
8.211213e-06,20.10234,True
7.282729e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.27833e-05,6.825606,True
0.0,0.0,False
3.52126e-11,47.28965,True
3.976027e-08,4.699646,True
3.9978385e-20,24.938034,True
8.938312e-30,0.0,False
1.419384e-34,0.0,False
0.0,0.0,False
0.030977363,13.401245,True
0.0021096119,24.084846,True
0.0014505667,31.350986,True
0.0,0.0,False
0.0,0.0,False
2.2397176e-26,0.00032598426,True
3.2722215e-05,12.970561,True
3.6446205e-35,0.0,False
3.9107114e-08,31.576717,True
0.16643621,8.966784,True
2.0698037e-08,45.98237,True
4.40567e-29,0.0,False
2.0383985e-07,0.0006206493,True
1.5140964e-15,0.30910778,True
0.0,0.0,False
4.2228515e-32,0.0,False
0.020160621,12.020505,True
0.0,0.0,False
2.2233327e-14,16.915276,True
1.0782576e-17,1.1920928e-07,True
2.5122202e-20,3.635817e-05,True
1.1422503e-17,6.687418e-05,True
6.6064234e-07,0.0018523454,True
5.078661e-34,0.0,False
0.0,0.0,False
1.0492917e-18,30.691542,True
4.4426654e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
8.382692e-06,0.025669048,True
1.8188107e-24,27.974922,True
1.0069194e-21,18.517609,True
3.2776725,12.122623,True


==> new_results/losses/resnet-eps-8/scale_1_resnet-eps-8_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
329.23453,1.1113927,True
0.0031070802,8.6422915e-05,False
3.631511,1.7701755,True
0.92583215,0.07629512,False
113.67813,0.41193843,True
44.123158,0.4422242,True
18.56465,1.053711,True
2.5089976e-06,0.0,False
5.7472703e-06,0.0,False
0.001053295,7.092699e-05,False
0.00072600896,2.5987281e-05,False
53.558784,1.6995771,True
1.489595,0.064211585,False
4.201595,1.5679553,True
0.28555772,0.009448626,False
5.1420655,0.95335174,True
6.160523,0.022932509,True
1.559648e-05,0.0,False
1.8378514,0.0059370087,False
240.5637,1.0148835,True
142.72844,2.7488601,True
0.6998121,0.022425085,False
6.9605837,0.15713786,True
122.951096,0.7949062,True
11.039973,0.4680966,True
107.00119,0.8460428,True
1.774445e-07,0.0,False
386.07504,1.0748,False
0.010325645,0.00012873679,False
0.36902434,0.15230963,False
3.9357e-05,4.6491514e-06,False
38.676403,0.23595554,True
13.155766,0.47545844,True
214.0383,1.4645104,True
1.50844,0.051999114,False
2.8313927e-05,7.152555e-07,False
14.510693,0.1426618,True
209.17033,0.61319655,False
70.24071,1.177546,True
5.06521,0.09629455,True
398.93515,2.328057,True
2.5265019e-05,9.5367386e-07,False
19.006697,0.18231557,True
1.6402863,0.023211893,True
325.20316,1.1023464,True
0.008494935,0.0001498343,False
83.12645,0.75614524,True
4.017988,0.0637149,True
0.06583663,0.0005878671,False
246.29237,2.4039826,True
81.456726,3.3315852,True
312.1392,2.9669764,False
265.64655,1.5196912,True
14.309656,0.06994546,True
0.0050784308,0.00036959883,False
11.640577,4.2585497,True
3.6318345,0.059260756,True
0.48894924,0.02953234,False
107.75514,0.26070893,True
258.7095,0.98337066,True
0.18471667,0.18809132,False
99.16379,1.192743,True
0.00027096077,8.344646e-07,False
0.052457754,0.011453713,False
16.197666,0.24257098,True
0.23963901,0.023334278,False
0.002483982,0.00015162257,False
0.00041963017,5.722028e-06,False
0.2701564,0.45436776,False
2.3326455e-05,3.576278e-07,False
16.775484,0.21998473,True
194.37085,0.63767886,True
346.84653,2.6217587,False
0.51379114,0.012009636,False
291.51956,0.9793011,True
2.4772344,0.009223981,True
0.011675721,0.00018988203,False
372.74576,1.0938897,False
57.99558,0.80039644,True
0.07564286,0.0052954042,False
22.481464,0.06916974,True
0.009111582,0.000120631405,False
0.0022639201,6.7948977e-06,False
4.4545465,0.13033788,True
42.622963,0.37996295,True
43.351067,0.91092616,True
0.008540054,0.00013600821,False
163.31256,0.7323833,True
0.025631474,0.008293423,False
56.663544,0.34920916,True
2.8719592,2.1415908,True
48.05495,0.23182097,True
0.45140335,0.006073798,False
13.534977,1.1038476,True
28.109043,1.4793203,True
9.31898,0.3535664,True
0.019992163,0.0009483248,False
0.008153389,7.104606e-05,False
2.2601652,0.12546302,True
512.5509,2.2539148,True
110.15259,2.431831,True
141.65012,1.1087986,True
412.251,5.676211,True
41.609646,1.7892185,True
0.0047238753,2.1457376e-05,False
0.38067055,0.15746737,False
1.5009856e-06,0.0,False
0.14919783,0.0070290584,False
107.083725,1.2071521,True
0.014044719,0.0022763158,False
2.2192367e-05,3.576278e-07,False
75.724846,0.36592254,True
125.912544,0.8015219,True
0.005033749,7.9986145e-05,False
1.4141752,0.052305043,False
1.1786486,0.0481184,False
0.13538751,0.0020168982,False
95.33658,2.1042833,True
11.945919,0.12111124,True
61.36897,1.8577561,True
0.6324368,0.005730558,False
0.0005031059,1.1563233e-05,False
3.595731,0.19439644,True
37.7262,3.512322,True
1.3208108,0.04525588,False
5.7646785,0.04483801,True
2.7517984,0.05267588,True
11.558426,0.7933578,True
7.690747e-07,2.8610189e-06,False
0.0007214659,9.214451e-05,False
0.3632258,0.0018013,False
0.7583342,0.029840767,False
137.87753,3.1355882,True
174.04604,0.6128998,True
0.047645703,0.0021638842,False
69.85425,2.2395275,True
12.633066,0.73976696,True
0.02028881,0.0013160205,False
0.10928012,0.033519797,False
179.2397,3.586081,True
0.12854582,0.003908058,False
5.2370993e-05,3.81469e-06,False
2.7050183e-07,0.0,False
223.3626,1.4544629,True
3.4859905,0.025958216,True
225.14687,0.50751257,True
4.699476e-06,0.0,False
0.0025439525,2.1576627e-05,False
0.83235216,0.13942192,False
0.2975814,0.004116076,False
213.33954,1.211663,False
64.64782,0.90274584,True
0.0011433804,8.225405e-06,False
57.386482,0.30559295,True
245.89023,1.7525669,True
42.827602,3.4178853,True
11.390023,0.76721704,True
0.9204234,1.0810279,False
0.09611933,0.001866576,False
1.1090626,0.107106455,False
470.62592,1.6614197,False
0.029520199,0.0004213117,False
275.95114,2.8554795,True
4.5990273e-06,0.0,False
29.426567,0.91078687,True
197.84006,1.475373,True
4.8384023,0.16263051,True
1.5827995e-05,0.0,False
0.0013547442,2.1576638e-05,False
0.002794121,6.460927e-05,False
2.0819657,0.007357991,False
7.4931116,0.12447819,True
6.491911,0.5584681,True
3.981387e-06,2.3841855e-07,False
0.014689144,0.004768398,False
60.863503,0.5121783,True
1.0702776,0.026846472,False
0.010147424,0.00019190776,False
0.00032005468,7.152554e-07,False
0.00042780043,0.0060529714,False
1.2294492,0.0037926892,False
4.056024,0.052922636,True
206.85533,0.7234571,False
3.2222382e-05,6.198864e-06,False
35.756153,0.26706126,True
493.2979,3.6140552,True
2.7698152,0.26500624,True
4.6979914,0.114174955,True
43.963543,2.7853863,True
425.3305,3.3122272,False
2.3352588e-07,0.0,False
1.0321421e-07,0.0,False
423.73517,6.4681582,True
17.090935,0.39649257,True
1.999654e-05,0.0,False
2.352676,0.07468255,True
692.7969,4.41847,True
0.085492976,0.00088805304,False
0.00026995962,3.0994363e-06,False
0.0024609827,1.7165969e-05,False
0.0034112986,0.0001591315,False
0.0056728665,0.00015710508,False
95.76556,1.4648807,True
2.9737275,1.0792353,True
0.35783723,0.010246913,False
0.10260447,0.20382756,False
141.30927,1.1149122,True
2.2706859e-06,0.0,False
0.07275632,0.001382412,False
339.64456,4.3073564,True
1.769125,0.022071453,True
683.10345,3.5337393,True
0.11489477,0.031279553,False
2.336079,0.22326118,True
4.786615,0.897227,True
0.21557112,0.009271975,False
321.11386,5.865304,True
1.9491023e-05,2.3841855e-07,False
0.58144426,0.015647065,False
395.48444,4.953993,True
220.997,2.59624,False
0.5595468,0.011158916,False
112.69319,3.7547202,True
9.717029,0.5028302,True
1.3189217,0.01926597,True
646.1507,4.554046,False
127.63566,0.87055767,True
0.19753933,0.09026684,False
6.7272854,1.8939182,True
77.39264,0.26729533,True
0.0054616486,7.235713e-05,False
1.3685838e-07,0.0,False
4.6879187,0.18705806,True
0.022829235,0.00028641583,False
4.44326e-07,0.0,False
3.1581254e-05,1.1920928e-07,False
7.9609566,0.096064486,True
6.360912,0.15616761,True
9.152267,2.6061826,True
17.335224,0.26289192,True
292.132,0.65699095,True
0.009310797,0.0009866825,False
0.038647562,0.00029987594,False
1.2132245,0.017302196,False
34.920574,0.16164221,True
0.0015362347,0.00033098925,False
111.83789,0.25965583,True
313.72766,2.1240368,True
82.66787,1.461613,True
33.471233,0.2005448,True
0.005509341,0.0002517375,False
146.91182,4.6964765,True
289.16983,2.7543416,False
8.254561,1.6840365,True
0.09346082,0.0020533062,False
5.5535025e-07,0.0,False
216.22554,4.9190617,True
179.3961,3.0310764,True
0.022361867,0.00022694723,False
1.930044,0.061876614,True
0.051072393,0.009234293,False
126.543434,0.5490328,True
62.93989,0.5120209,True
9.44868,0.3708861,True
0.25186628,0.036707498,False
255.58803,0.950232,True
0.5103209,0.27045062,False
88.507965,1.505727,True
2.8869963,2.8100314,True
279.7982,1.7385849,True
0.00083642337,7.986988e-06,False
0.004781099,0.0002665159,False
0.284873,0.008141833,False
75.039276,0.27832997,True
0.0074338033,6.925792e-05,False
0.9285595,0.01226026,False
0.44063258,0.015212958,False
2.1931875,0.027035495,True
0.07196395,0.0018162479,False
0.1153668,0.0020975654,False
9.767461,0.40846613,True
19.675611,1.1575687,True
0.526357,0.30771056,False
0.040507447,0.002265596,False
98.88712,2.055899,True
2.5352843,0.35135022,True
1.701225e-05,0.0,False
0.0016764718,7.259575e-05,False
1.7126626,0.33874616,True
504.61328,2.9360938,True
0.0007659821,2.8610177e-06,False
528.5218,5.878459,True
14.840983,1.5700686,True
0.35714358,0.025093865,False
0.2741443,0.009319006,False
0.013418855,0.06314291,False
7.9290345e-05,3.576278e-07,False
8.88779e-06,0.0,False
1.2922001,0.4673053,False
0.42456135,0.09280067,False
30.785126,2.057417,True
0.01915553,0.0009838131,False
166.7668,0.57301307,True
9.589008e-05,1.4305105e-06,False
0.0013386391,4.98282e-05,False
132.09573,0.64002794,True
9.0047215e-05,1.7881378e-06,False
0.0020285444,0.00033039338,False
37.266987,1.0469718,True
0.0045747496,0.00020311166,False
7.817999,0.08005102,True
0.008146153,0.00046647462,False
0.025792118,0.00027997975,False
7.343224,0.44540185,True
0.8071904,0.04809079,False
0.011869904,0.0018353227,False
5.267255,0.4983961,True
0.0018855166,3.981509e-05,False
1.7705805e-05,1.239769e-05,False
0.0034522144,8.868768e-05,False
0.007979798,0.0006983206,False
11.486628,0.39141914,True
292.92065,0.49417198,True
0.0030394534,0.024890965,False
0.031897683,0.0003259796,False
6.1583333,1.224237,True
0.062456325,0.00041582473,False
20.580462,0.3939375,True
44.61575,1.7269356,True
302.93475,2.6942673,True
0.20790856,0.0062018395,False
202.6442,1.870563,False
0.0025211214,3.7311762e-05,False
0.030788431,0.0076934467,False
37.50017,0.8917494,True
2.227073,0.05061035,False
1.5241884e-05,1.1920928e-07,False
0.00046625198,0.00011991734,False
2.817803e-05,1.060957e-05,False
0.0052836956,2.4079938e-05,False
3.312207e-08,0.0,False
29.413628,0.5070808,True
2.038842,0.16063684,False
149.90544,0.88833463,True
3.2464545,0.18732826,True
5.7494845,0.11416376,True
390.02844,1.4699078,True
0.15864441,0.0015817477,False
190.79921,0.49869758,True
5.151386e-06,0.0,False
238.55049,1.2962371,False
112.125725,2.754086,True
0.0028854746,1.382817e-05,False
24.98921,1.1151456,True
16.008816,2.0948188,True
325.13858,2.2754006,False
512.1024,2.8460312,False
0.10178128,0.016719906,False
0.016381422,1.3312745,False
728.8877,1.0069958,True
2.1317809,0.24847664,True
186.04208,0.38487887,True
0.0011438754,4.2079973e-05,False
0.46980274,0.05991952,False
28.115948,1.1289109,True
133.15164,2.496934,True
43.675537,1.47712,True
0.7994937,0.017874502,False
215.78296,1.1309549,True
7.7552023,0.10292274,True
0.004290813,0.00039664927,False
0.0064527965,7.343002e-05,False
248.3947,1.4176898,True
0.0028576432,0.00028939807,False
0.008838617,0.00015698586,False
5.3040266,0.44734555,True
667.46545,4.1563725,True
2.322514e-05,8.821448e-06,False
135.73822,0.27832097,True
0.023277054,0.0012149453,False
266.50626,2.6984735,False
74.13881,1.3932157,True
261.5635,1.0923402,True
0.0348382,0.0017958073,False
0.6423634,0.0021468662,False
0.7549401,0.037266098,False
0.001785577,0.00011276558,False
1.6001227,0.053213295,False
0.03533492,0.00079932454,False
2.3671753,1.2014318,True
515.67926,2.0378716,False
0.49265382,0.0067551075,False
210.58456,0.49412736,True
6.4060783,0.31680137,True
24.72777,0.14939824,True
197.44997,1.2374516,True
20.381584,1.7659593,True
0.753376,0.0489813,False
0.014707246,0.00026293946,False
0.0011473725,1.8715678e-05,False
0.00077610323,0.004577632,False
0.0003407763,0.000102633916,False
0.97037315,0.0069085653,False
3.8225615e-05,3.576278e-07,False
0.09995945,0.0040681264,False
4.0131803,0.05267684,True
0.042577907,0.00041701924,False
0.053071395,0.05876919,False
0.0017098507,0.00021097803,False
21.789541,1.8486775,True
0.014047009,0.00021085844,False
78.27532,0.25585714,True
0.7250313,0.0028695932,False
164.71188,2.357611,True
146.49506,0.34003842,True
65.62363,0.4843577,True
0.2641141,0.0073302398,False
0.0014628615,0.0003337302,False
0.011172814,0.00010525595,False
7.746582e-08,0.0,False
182.3204,0.34965345,True
8.377113e-06,7.986991e-06,False
1.100589,0.02158254,False
0.11497587,0.0021783405,False
1.4438179,0.2682935,True
1.4434392,0.044915807,False
181.19055,1.0544996,True
0.002178327,7.033095e-05,False
0.0007085241,0.00018594913,False
0.6808147,0.014760613,False
51.702614,1.1242911,True
9.313784e-06,2.3841855e-07,False
81.52891,1.7923529,True
1.512548e-06,0.0,False
0.7136058,0.13395575,False
143.08824,0.9652381,True
0.6059232,0.004107952,False
47.4967,1.760832,True
0.5697921,0.011671418,False
1.8070205e-05,6.365574e-05,False
425.34042,8.559984,True
0.0008191941,0.00030560585,False
96.34532,0.32700473,True
162.13525,0.14707299,True
137.57947,0.50086987,True
264.4524,0.7998489,True
65.77978,2.859211,True
0.101109795,0.0034738793,False
0.013942528,0.0018455425,False
397.32394,4.708992,True
2.7785259e-06,0.0,False
0.15597369,0.003528518,False
7.71396e-05,3.5762723e-06,False
0.002461314,8.368136e-05,False
0.019546797,0.00013576722,False
21.155825,0.05605971,True
0.7340462,0.012298228,False
681.80963,1.8490262,True
0.007216576,0.0010913585,False
0.0005195877,2.3722361e-05,False
287.07086,3.6382935,True
200.50514,0.4407823,True
0.23974177,0.003446919,False
0.0056413515,4.231833e-05,False
28.990402,0.35347712,True
0.0004895471,7.5101552e-06,False
1.5507877,0.0070752264,False
186.71158,0.9024339,True
391.82672,1.3083203,False
0.008325645,0.00028892036,False
0.43354246,0.017051779,False
309.4125,5.296494,True
613.0397,1.0902027,False
0.009608078,0.00020656716,False
24.585676,0.94363433,True
0.042606674,0.00012372993,False
13.193345,0.1490643,True
6.604809e-05,1.7881378e-06,False
0.36582598,0.0056933938,False
3.5378356,0.8146044,True
100.99513,0.5429311,True
0.0034479678,0.0012434119,False
0.010776488,0.0011961422,False
0.30296737,0.005597157,False
0.00032375476,1.4305011e-05,False
249.26726,6.1972256,True
195.70216,2.1762629,False
28.500038,0.32899675,True
0.002859732,0.00026687366,False
0.077710696,0.0004219031,False
24.815552,1.1097637,True
2.176109,0.025653217,False
180.3643,0.41259778,True
4.307933,0.23161511,True
0.06933727,0.0014539702,False
0.056710232,0.0033002028,False
338.349,2.8049428,True
25.850168,0.18759449,True
256.57828,0.9504366,True
7.0137963,0.5420078,True
22.706755,1.9929299,True
0.034099948,0.00066447846,False
8.225686,0.20200019,True
0.0063508125,7.3310606e-05,False
0.026748579,0.0004117801,False
57.80653,1.8820844,True
197.59457,0.814391,True
12.897602,0.10376393,True
2.6074185e-06,0.0,False
4.745496,0.089153334,True
0.046729658,0.0012379093,False
0.014362462,0.00078086957,False
0.1616641,0.005579984,False
0.1186216,0.020308122,False
1.0092179,0.012074204,False
106.418396,1.9732193,True
111.63677,1.2719921,True
0.00758831,0.00022063081,False
1.333771,0.12750234,False
0.6472871,0.036208574,False
0.002533138,7.033088e-05,False
9.494634,0.25358108,True
0.5745711,0.005614916,False
0.002238387,0.0010669483,False
0.040511277,0.0017813661,False
218.96252,0.5561365,True
61.89209,0.8086121,True
87.41401,0.9478495,True
28.160795,0.12968099,True
169.65298,3.921064,True
71.78829,0.67195797,True
198.69952,1.2404629,True
0.35407692,0.016631538,False
191.53137,1.4993436,True
200.93094,0.96484303,True
0.25371802,0.007078792,False
1.1989008e-05,2.145765e-06,False
47.47465,3.754118,True
375.54895,2.1070745,True
195.36932,1.0607569,False
42.019356,0.79967284,True
0.11662589,0.0040285406,False
6.343058,0.037056725,True
0.015862837,0.0005356986,False
128.07025,0.42257217,True
0.0031255933,8.940648e-06,False
0.045670483,0.0013483493,False
9.945402,1.1433363,True
237.08946,0.37456703,True
0.032938767,6.110899,False
0.03671585,0.009727196,False
129.82098,1.5686687,True
0.00066348555,3.6954802e-06,False
239.18828,0.8470409,True
78.65221,3.3484113,True
36.411263,1.2126296,True
5.434646e-06,0.0,False
0.8023473,0.63984597,False
444.75858,1.1705686,True
0.55837226,0.045847066,False
0.013296545,0.0028868853,False
109.485275,0.55333614,True
2.4940474,0.06500721,True
325.61737,1.5618806,False
36.32123,0.13622949,True
169.947,1.211313,True
136.87737,2.4235463,True
0.06523115,0.0075476053,False
480.56317,3.9478645,True
32.076923,0.64296585,True
0.23083217,0.0033213801,False
235.25935,2.018548,True
0.44634715,0.007821496,False
251.6498,0.6073776,True
0.070407145,0.0009749912,False
50.299015,1.2505287,True
0.6608319,0.48331985,False
76.00904,0.6028771,True
18.422453,0.31143016,True
75.3713,0.8272263,True
5.0094848e-05,2.9802277e-06,False
0.2378614,0.015413323,False
293.27618,1.6959693,True
80.08064,1.1293808,True
0.60514,0.0014739665,False
313.51688,3.1594684,True
9.135587,0.20028384,True
4.662706,0.63376206,True
0.0018347222,7.521818e-05,False
1.2708874,0.059853397,False
0.00032957294,0.00244509,False
0.0847597,0.0025386964,False
19.487291,1.6187032,True
757.5148,3.1426053,False
83.31033,0.83778274,True
27.253689,1.051951,True
309.63812,2.6634097,True
1.0620066e-05,8.344647e-07,False
0.0019134029,0.00012349314,False
0.008229866,0.00013362395,False
1.0474151e-06,0.0,False
0.00020617228,5.4836114e-06,False
142.47742,0.57495224,True
0.018073345,0.00019905885,False
7.0330334,0.52492756,True
7.2390365e-05,7.152555e-07,False
0.21575534,0.14270918,False
0.005109724,0.0025000218,False
0.0073575284,0.00061719306,False
0.0002843756,1.5497194e-06,False
502.30695,2.2604547,True
0.028227415,0.00036363778,False
13.676786,1.2275699,True
1.7116521e-05,5.960463e-07,False
26.727663,0.49036252,True
13.687477,0.14918211,True
256.92487,0.8520006,True
1.8342595,0.03254162,False
0.3804556,0.021718275,False
7.7107245e-05,1.0728779e-05,False
0.2526987,0.013454839,False
0.000369624,1.7404403e-05,False
211.32599,0.35277352,True
104.329025,0.28758034,True
0.053274605,0.002603993,False
0.23399065,0.0025801337,False
2.982854e-05,9.5367386e-07,False
42.44687,1.9035195,True
340.8553,3.1211379,False
36.091877,0.6331691,True
0.033722933,0.0016446548,False
0.00035373363,1.3947386e-05,False
0.027620727,0.0020282897,False
409.95224,7.0785418,True
164.3732,2.4386706,True
1.5991325,0.38146514,False
0.14512895,0.11169181,False
15.754678,0.08375898,True
203.97713,0.7790252,True
0.839563,0.03242788,False
15.595651,0.37325448,True
0.022884727,0.00038306226,False
104.764244,1.4544448,True
5.506482e-05,9.417489e-06,False
0.0022016296,0.0001342205,False
9.896608e-05,3.1232346e-05,False
51.793015,0.4999537,True
0.013305519,8.809138e-05,False
23.053095,1.1210272,True
0.16115718,0.03673997,False
0.07208093,0.01358112,False
112.65546,1.453813,True
0.006131277,0.00028141277,False
1.0254281e-05,0.0,False
1.5767177,0.28526893,False
241.05461,0.8344556,True
237.18542,0.5625309,True
0.1065055,0.0035888194,False
187.26239,0.89841217,True
3.740655e-05,2.503392e-06,False
0.0040987357,8.439633e-05,False
3.9749913,0.021997388,True
0.000113283255,2.9802277e-06,False
194.02837,1.3316724,True
225.32849,0.3641028,True
0.5527857,0.024792517,False
207.19098,0.3172269,True
0.08181849,0.0023050413,False
2.1049275,0.038321868,True
0.0093468875,0.00051627937,False
324.26587,3.1475186,True
0.14298007,0.010884402,False
0.06901921,0.0005809463,False
0.021604722,0.0024173502,False
30.779928,0.19236289,True
0.04997795,0.0017431859,False
0.014811519,0.00069653115,False
0.0022834972,2.3245524e-05,False
60.92855,1.5339059,True
0.000546351,8.821447e-06,False
2.5641975,0.055644747,False
12.952599,0.12730236,True
577.12317,1.9852711,True
0.6376863,0.04173424,False
160.85634,0.93538684,True
0.09355516,0.0025558253,False
429.973,3.4745054,True
48.253193,1.179957,True
376.85455,2.397228,True
92.09123,1.4807761,True
0.08539674,0.0028726652,False
0.00037718733,7.2717394e-06,False
0.0006078855,8.8214465e-06,False
129.99161,4.4727,True
0.06665035,0.0011613179,False
5.901336,0.13931662,True
0.989174,0.047606323,False
313.61374,0.96286,True
1.6791165,0.24552923,False
0.0018104904,0.00028248594,False
295.12292,1.0060737,False
0.0004983991,3.3378537e-06,False
0.59183294,0.11755655,False
157.66525,4.858942,True
0.00046473907,1.06095695e-05,False
1.15371295e-05,1.1920928e-07,False
0.007709715,0.00023886595,False
188.02142,1.242698,True
0.00082009245,3.6954793e-06,False
33.2911,3.1499567,True
209.08072,0.56624514,True
13.660916,0.23479372,True
0.037571877,0.00042714985,False
0.0012597945,1.3351343e-05,False
0.0018313807,1.6093112e-05,False
0.5826787,0.031341743,False
5.0714275e-06,0.0,False
65.038086,0.4745809,True
0.010926466,8.427673e-05,False
1.261732,0.044229735,False
5.4118696e-06,5.3644035e-06,False
0.081133254,0.00045907917,False
2.9779494,0.09815534,True
2.8912241,0.074513376,True
296.2364,6.340195,True
0.00052689336,1.3708971e-05,False
0.011947228,0.0033545003,False
88.10377,3.2793288,True
22.311516,0.15836771,True
0.012088123,0.0012551951,False
0.00068891776,0.0006026596,False
0.23217042,0.00454032,False
10.454248,0.33885163,True
843.4604,5.3589754,False
0.3138041,0.014612141,False
0.3466533,0.00480679,False
0.033720132,0.00025697323,False
0.05562957,0.00042214332,False
0.0009892145,6.1986895e-05,False
41.20124,0.37823907,True
256.47308,1.1350398,True
0.01212669,0.0015504205,False
132.98677,0.25531518,True
8.765535,0.12956645,True
0.0004333572,0.72352594,False
60.4363,1.0588081,True
0.18204154,0.00630002,False
92.37907,0.94656974,True
0.8772993,0.012089546,False
0.0152306445,0.0018428181,False
335.24878,2.182948,True
0.5470148,0.0050441646,False
18.577307,0.07552611,True
0.09563037,0.0025597382,False
0.37285367,0.0064868364,False
6.989286e-05,3.5762723e-06,False
358.10132,1.4299731,False
195.70071,2.6247284,True
2.5235824e-05,1.1920928e-07,False
1.02543,0.08735377,False
36.092194,0.9280213,True
0.079343,0.003538185,False
196.95557,0.7309662,True
2.50078,0.113427885,True
36.738026,1.7161256,True
0.16073947,0.0032881387,False
0.067981884,0.0014010112,False
238.2675,3.0415187,True
1.288499e-07,0.0,False
14.310629,0.15822664,True
30.211872,1.7995341,True
5.0688524,0.06320077,True
1.1143905,3.8177772,False
0.0075927693,9.881931e-05,False
1.2813274e-05,0.0,False
15.468101,1.1774392,True
0.67903835,0.027675893,False
224.1203,0.39330786,True
1.0534113e-07,0.0,False
0.026535133,0.00026686979,False
4.817513,0.13157907,True
0.0038184961,0.00016270723,False
258.78488,0.96336186,True
6.724437e-05,7.510157e-06,False
141.47488,0.664782,True
5.092764,0.28025082,True
140.41714,0.6695471,True
0.04875977,0.00088137353,False
533.46765,0.90470123,False
0.02965046,0.0016210952,False
1.02518e-05,2.3841855e-07,False
18.99334,2.387534,True
0.011218428,0.0036527885,False
0.00063979294,0.00039140662,False
9.177052,0.18928795,True
301.6283,1.865495,True
148.04567,0.9584151,True
8.556285,2.3869433,True
0.0021132545,5.7576344e-05,False
1.0932347,0.32651618,False
0.0051410655,0.00028415408,False
9.028482,0.1998676,True
181.50826,1.5343211,True
0.020733455,0.0026871536,False
619.84875,6.1127224,True
0.0004056355,8.5946194e-05,False
0.020198254,0.0011918477,False
0.24584074,0.009705642,False
75.80182,1.0584778,True
0.0019332181,0.0015956522,False
5.3544703,0.9073062,True
243.51396,1.7073817,True
95.45251,0.83715564,True
7.4114e-05,7.152555e-07,False
12.738622,0.116452605,True
0.0009327424,1.0609564e-05,False
9.9944105,1.1615744,True
33.230762,0.9932425,True
0.43672138,0.055310737,False
0.0013291074,0.00077170104,False
8.617297,0.20576526,True
486.77515,2.8193617,False
0.5295347,0.044747863,False
13.961789,1.4002569,True
0.010361455,0.0007144024,False
2.6358173e-05,0.0,False
0.30289492,0.12402407,False
190.70505,4.728205,True
50.946526,0.3014163,True
0.02281641,0.00068962027,False
0.6958197,0.03775559,False
0.012314727,0.00022051176,False
356.6064,3.8278337,True
97.62004,1.7057883,True
137.30653,2.3492403,True
0.0013272461,2.4556794e-05,False
0.89192474,0.009604018,False
22.752342,0.6266241,True
0.00033546984,7.152554e-07,False
255.44658,0.95072496,False
231.55336,0.7293467,True
8.2123544e-05,2.3841855e-07,False
0.16067797,0.004973538,False
0.093597606,0.0015157214,False
7.0099275e-05,1.2993728e-05,False
1.0594018,1.0294179,False
0.12747982,0.008036793,False
82.26062,3.2210321,True
0.03129071,0.0016040949,False
165.61714,2.393354,True
162.45848,2.7294488,True
1.5150114,0.046358608,False
0.79603475,0.054909408,False
0.09279112,0.0025213256,False
2.7451792,0.7865744,False
39.65799,0.4446967,True
32.48433,0.26263157,True
3.1468222,0.7297501,True
0.0013563295,1.5616288e-05,False
2.3853707e-05,0.0,False
573.30255,2.3213263,True
2.3156502,0.30292234,True
5.126133,0.90907586,True
0.067471065,0.021318441,False
462.6574,1.9080644,True
57.997658,0.25036043,True
8.583814,1.1096684,True
0.024017906,0.003475304,False
9.98078,0.16780503,True
5.7168963e-05,5.1259863e-06,False
0.30414036,0.051301714,False
0.14958292,0.18550554,False
95.65698,2.9747741,True
1.6908902,0.08970582,False
0.04862941,0.0005829915,False
2.3315428e-05,4.7683704e-07,False
63.10819,2.7180457,True
85.08649,0.80479985,True
0.07972719,0.013901789,False
744.44684,3.9651513,False
5.458268e-08,0.0,False
0.00023916684,2.25303e-05,False
0.0010524965,4.374884e-05,False
192.71199,1.1730962,True
0.24892198,0.05291051,False
0.0013079258,1.0609564e-05,False
76.33561,0.43257344,True
0.022947099,0.14284053,False
4.4012814,0.35306105,True
1.1108969e-05,2.384183e-06,False
0.12006725,0.0003559792,False
0.04314945,0.0004282221,False
154.00087,1.4117609,True
1.2119151,0.046287626,False
3.1883924,0.24846473,True
242.13014,2.7347553,True
7.8336406,1.9260217,True
0.18975069,0.002156631,False
242.25677,0.47615114,True
3.8034954,0.039426647,True
385.16916,0.52603513,True
65.99233,0.36388084,True
226.29729,2.4318674,True
0.00065298646,7.343021e-05,False
138.39288,0.3675817,True
402.2837,1.8838167,True
163.62561,0.5109071,True
1.4389299e-05,7.152555e-07,False
0.17394911,0.06640503,False
0.059137214,0.0038037952,False
52.072895,0.5658077,True
1.1260959,0.05921251,False
0.033382744,0.014897025,False
0.740464,0.019361692,False
0.0008651446,5.1259844e-06,False
0.009384471,0.00020275384,False
0.007852197,0.0001789165,False
0.0059779864,0.00010168017,False
6.41078,0.36259103,True
0.21299088,0.2095517,False
0.00014183982,1.3113013e-06,False
11.160622,0.0590474,True
37.714714,0.12304802,True
0.014310083,0.00022039172,False
0.009394322,0.0011468468,False
0.0054194327,4.482151e-05,False
104.29387,0.9010019,True
2.0505278,0.2560035,True
172.23846,0.9498165,True
0.0041668164,6.7112494e-05,False
597.81714,6.3645906,True
213.88033,0.9054022,True
7.8349895,0.047598217,True
350.68436,0.95682347,True
8.4517145,0.1837916,True
5.308497,0.048803974,True
7.991519,0.40608913,True
143.3757,1.0889627,True
246.03754,1.937643,True
304.98447,2.1787686,False
153.6452,4.42293,True
16.587091,0.075343326,True
30.94455,2.4702513,True
6.454892e-06,2.3841855e-07,False
203.99194,1.0863913,True
0.06415422,0.00085871987,False
0.07610008,0.010726359,False
4.6273004e-07,0.0,False
5.5304637,0.076394044,True
164.6747,0.606967,True
683.2811,2.3670812,True
322.59473,1.9017551,True
5.653052,0.043918345,True
189.56013,0.7668971,True
0.0042031035,0.00058609864,False
2.4219263,0.16062017,False
92.80254,0.35393864,True
1.4539757,0.8702593,False
82.960625,2.073467,True
2.507344,0.18911193,True
0.76156723,0.56312025,False
2.2965386,0.96175945,True
5.282799,3.1614184,True
0.8348543,0.06894607,False
0.0015560865,7.390943e-06,False
0.27715942,0.21012628,False
0.014428857,0.00032145428,False
266.71036,2.1199229,True
0.003517136,0.0029056678,False
1.150055e-06,0.0,False
0.00035440185,1.1801649e-05,False
656.8892,5.644181,True
0.018591795,6.7826666e-05,False
0.07002739,0.002204891,False
8.291405e-05,1.5497195e-06,False
30.181665,1.7380265,True
481.18256,1.610044,False
498.05225,2.3881702,False
0.023368951,0.0005219888,False
1.8318738,0.02790993,False
60.772167,0.24666563,True
247.5776,0.45798483,True
0.40076002,0.05810589,False
14.695637,0.6966426,True
0.526459,0.0113861,False
0.0026735736,3.3020362e-05,False
9.585754,2.7525618,True
42.231304,1.2716898,True
151.49297,0.62885344,True
2.0619875e-05,2.3841855e-07,False
0.012933077,0.00014566259,False
1.3593487,0.061642736,False
0.45567653,0.0134269595,False
0.003907558,4.1245483e-05,False
4.347039,1.6461556,True
0.15512493,0.09960827,False
0.002457953,6.735094e-05,False
293.21243,1.5222142,True
309.7783,2.929903,True
62.13409,0.19950055,True
0.079129316,0.010265339,False
1.9764484e-06,0.0,False
472.9239,4.7335787,False
0.12825786,0.005943664,False
0.00089345,2.5510457e-05,False
129.7593,0.6108007,True
0.03027044,0.0010905127,False
0.0006817377,1.3112933e-05,False
2.3026685e-05,2.3841855e-07,False
0.00033743397,9.655904e-06,False
0.023913799,0.00010156059,False
79.852615,1.001687,True
0.82163197,0.09344083,False
272.98917,2.0427854,True
7.970757,0.921113,True
0.8662095,0.12574883,False
75.40543,3.1570323,True
183.21358,1.1422982,True
263.09897,0.36288577,True
102.11535,0.46966088,True
119.913605,1.3397571,True
0.00048361992,2.5033912e-06,False
0.05243799,0.0008787539,False
0.007321468,5.8648933e-05,False
2.3016982,0.10318077,True
7.394238,1.0006645,True
355.99463,3.1731107,True
0.0022610314,0.00010072668,False
0.00050340185,3.814689e-06,False
426.84827,3.5164123,True
0.1310528,0.033177044,False
3.935802,0.25868666,True
0.10074708,0.0007364261,False
0.44540676,0.011798322,False
149.3631,0.84766775,True
5.810299,0.072525345,True
0.07301196,0.00587433,False
27.52256,2.3909476,True
0.03382772,0.0030334096,False
0.008376042,0.0064551383,False
20.434973,0.45149028,True
0.15477388,0.007332081,False
0.026050549,0.0009563063,False
17.50519,2.2681174,True
0.0009956791,1.5377876e-05,False
180.89272,0.8726036,True
0.022239447,0.0015416072,False
57.804153,7.231889,True
97.34008,0.35277072,True
1.49299,0.01176494,False
17.254045,0.21219197,True
7.9285326e-07,0.0,False
30.387062,0.75575244,True
138.83524,1.2287822,True
421.77188,1.8109852,True
7.719496,0.07657206,True
13.125046,0.28240782,True
2.245786,0.25262383,False
626.1222,2.896079,True
0.025588121,0.00044526192,False
0.33533967,0.058023904,False
0.078560606,0.017586526,False
0.3841174,0.018877214,False
26.3543,0.74078786,True
6.8219585,1.9452636,True
0.0010646208,3.6477355e-05,False
0.52392054,0.0068570236,False
0.0059818863,0.0030354578,False
0.11657803,0.0067645423,False
50.846725,0.6323653,True
171.52028,0.63798064,True
113.43369,2.1949613,True
0.0037203638,0.00018475695,False
7.7287216,0.49531987,True
543.4682,3.140708,False
4.5105226e-05,7.152555e-07,False
10.169327,0.39091966,True
0.31331864,0.0014296211,False
232.3773,2.1304622,True
452.6711,5.9025493,True
1.3972803,0.09394661,False
284.39798,1.1094494,True
0.0035620634,5.3165866e-05,False
0.00042392264,8.5588596e-05,False
157.99359,0.20939487,True
0.0073648477,0.00041523608,False
0.0002517108,3.0994363e-06,False
0.97009534,0.09105587,False
0.14998373,0.00076152605,False
3.597102e-07,0.0,False
6.911849,0.1835449,True
0.047645174,0.00014124883,False
8.072975e-05,5.0185852e-05,False
348.5228,1.2543503,True
0.46394086,0.03702817,False
27.047482,0.92921424,True
0.2855284,0.0111091295,False
112.65186,0.5328694,True
1.2138413e-06,0.0,False
248.32344,3.529576,True
428.81497,3.6825087,True
0.09325476,0.0029649097,False
0.34183973,0.06889712,False
10.378261,1.9668573,True
0.0015856229,2.8252176e-05,False
254.90463,0.6149834,True
1.4929477,0.023619825,False
0.0014930551,2.074219e-05,False
55.85871,0.27687687,True
111.26768,2.1711423,True
0.00060518604,5.8412365e-06,False
14.524038,1.5623665,True
192.6876,0.18414211,True
35.48211,0.36284927,True
0.006611284,0.0004041563,False
444.0974,3.0999565,True
5.3425374e-05,2.622601e-06,False
0.006634788,4.5059907e-05,False
468.65475,3.1246028,True
0.011892865,0.00040272484,False
585.03174,2.841236,True
0.032608826,0.021663925,False
2.1593389e-05,0.0,False
0.26457557,0.0152713,False
0.18779501,0.0041769464,False
0.0005508246,3.123234e-05,False
0.08752479,0.04848277,False
0.0010301978,0.49985176,False
3.6740289,0.024830978,True
0.1507262,0.0022825357,False
8.243172e-05,2.193427e-05,False
201.47412,0.3980622,True
10.468375,0.06469765,True
0.0017014722,4.660972e-05,False
113.30147,6.0709825,True
0.121984154,0.0009263494,False
70.79195,5.263107,True
94.260735,0.45167455,True
228.92043,3.1986327,True
6.041962e-05,7.986991e-06,False
0.00405275,0.0008856888,False
121.567474,1.8916724,True
0.1766031,0.001399882,False
13.634929,2.618338,True
239.75713,3.0089211,True
167.79724,2.7351882,True
0.0368216,0.0036716382,False
193.66089,3.4421337,True
0.08058838,0.018919284,False
23.519245,0.6788343,True
0.030226633,0.010431065,False
7.386483e-08,0.0,False
354.7127,3.5324717,True
0.16634706,0.009778096,False
0.471313,0.0145095615,False
288.0748,2.8098838,True
217.35847,3.3011935,True
234.26257,1.3338318,True
0.020630158,0.5273851,False
1.972952,0.023512026,True
0.00012038901,2.2172682e-05,False
211.92148,2.1978595,False
589.4287,6.7634563,False
0.30704448,0.03579875,False
0.00092023576,0.008698781,False
43.473328,1.8056527,True
0.006254558,0.0012780564,False
1.3518801,0.0993126,False
0.14787947,0.04689964,False
1.7252071,0.10061576,True
0.00040144788,3.6954802e-06,False
55.391666,0.6274262,True
0.0002665372,2.6226005e-06,False
0.24508244,0.005934712,False
0.04262959,0.0019960154,False
0.53275424,0.00959507,False
181.94353,1.0908865,True
2.309144,0.06881974,True
312.04022,2.9073691,True
0.00040139255,1.4305102e-06,False
332.73233,2.9607465,True
15.605021,0.039460614,True
4.4309425,0.2772269,True
0.004542351,6.3536456e-05,False
0.00021768345,3.8146895e-06,False
251.78572,1.7600881,True
0.0010445535,5.1973875e-05,False
0.9981633,0.18918277,False
8.554795,0.63748705,True
143.60112,2.8944385,True
123.868866,0.33371842,True
2.6856646e-06,0.0,False
15.043562,0.4021518,True
64.0383,0.8407133,True
0.033679835,0.00015877085,False
5.6360852e-05,2.3841855e-07,False
0.48746818,0.031234525,False
3.1882238,0.20814997,True
181.00687,1.3792813,True
190.4709,0.26470327,True
189.79607,1.5137528,True
125.97579,0.5362993,True
0.012362866,0.0004654018,False
420.04922,2.0777178,True
0.03480621,0.0027605966,False
0.27078632,0.043837097,False
0.8750828,0.015059249,False
0.012038848,0.003572974,False
132.65892,0.39285332,True
0.52464205,0.009042279,False
3.3574402,2.7236447,False
54.582966,0.26741743,True
0.0077647497,0.0009971627,False
0.00023226895,7.2717394e-06,False
0.09192413,0.00333498,False
0.60604656,0.26843226,False
8.16755,0.051044866,True
0.3979095,0.103322074,False
256.17035,1.1791708,False
0.2108657,0.014884772,False
0.0127623165,0.008751554,False
0.0015656198,2.5987261e-05,False
2.417292e-05,1.4305105e-06,False
0.04999739,0.0011675347,False
549.7979,3.7750952,True
0.06485746,0.0021464056,False
691.17065,6.504245,True
164.71791,1.5064245,True
0.045673236,0.0050954297,False
2.9493449e-05,7.152555e-07,False
9.088473,0.31430328,True
0.012699464,0.0016893047,False
5.473752e-05,9.5367386e-07,False
1.464401,0.26332077,True
159.56496,4.667697,True
1226.4238,4.580745,False
150.8096,1.6648395,True
0.0049464493,0.0006798568,False
0.2995396,0.004158318,False
0.045736805,0.0018999085,False
210.31773,0.6567397,True
0.01689091,0.00028975308,False
0.004062002,0.00019917851,False
0.00044406662,2.3722361e-05,False
47.0766,0.66043717,True
234.16756,1.40151,True
0.0003271061,2.7418096e-06,False
381.0958,4.3120723,False
0.75378287,0.04987068,False
784.4496,3.8306181,False
20.11116,0.08434714,True
241.61168,0.62448907,True
4.869431e-06,1.1920928e-07,False
8.098535,0.39930004,True
0.0015034106,0.0001006075,False
329.00702,1.6170523,True
426.30933,2.8376546,False
34.020252,2.3677735,True
246.5888,1.1294062,True
536.044,2.949957,True
0.011991118,0.0001435172,False
0.057142075,0.08189984,False
19.886751,1.4007622,True
0.032360863,0.00033443279,False
1.6594608e-05,3.2186456e-06,False
278.34668,1.8275473,True
327.90024,2.203478,True
90.123,1.5173708,True
0.2654749,0.0016648929,False
0.01229865,9.3812225e-05,False
317.29407,1.5338523,False
1.5628581,0.05282341,False
0.5238497,0.0050068283,False
66.95686,0.4382268,True
7.106091,0.10709302,True
0.34826782,0.0040276526,False
13.79227,0.07575851,True
23.536531,1.7485883,True
0.0004855895,1.44242185e-05,False
10.991748,1.9717098,True
2.6206393,0.15590116,True
76.942375,1.0616817,True
0.28108984,0.0038136397,False
4.435051,0.08418909,True
63.55367,2.4309046,True
5.0208974,0.04918959,True
44.049572,0.30136642,True
0.0013988133,2.9325045e-05,False
109.661705,0.4032052,True
82.37539,0.25267923,True
343.11792,1.48571,True
147.0981,0.4358668,True
19.869614,1.8528267,True
48.881657,0.33143544,True
350.58316,2.1704445,True
188.2251,0.8385196,True
16.239986,0.6142984,True
9.126542,0.2655405,True
177.28899,0.38985598,True
273.4818,0.25425696,True
204.37,0.6127406,True
4.223936,0.12131126,True
0.005170968,0.00010918956,False
1.4584156,0.01759722,False
14.932089,0.36958617,True
1.2972937e-05,0.0,False
61.56087,0.6782018,True
9.652692e-07,0.0,False
6.5993745e-06,0.0,False
91.89543,2.3180382,True
1.8754829,0.03508909,False
43.605602,1.0175244,True
0.021956334,0.00017939284,False
59.09456,1.6842015,True
0.0078013907,0.37612054,False
0.21319138,0.12227027,False
31.778494,1.6705178,True
87.85854,1.1403743,True
342.32477,2.5366464,False
42.74961,0.34021676,True
0.012214452,0.00078182155,False
0.00033209936,4.4107333e-06,False
39.011677,1.6936961,True
58.50561,3.3839035,True
8.91855e-05,0.0,False
6.003517,0.30906785,True
398.27692,2.3423944,True
16.499575,0.06352148,True
6.041243,0.033408146,True
340.25223,2.2704463,True
0.021755125,6.3535714e-05,False
373.63828,3.360284,True
0.8316664,0.022059266,False
3.4185352,0.046725687,True
0.19865854,0.019236699,False
192.97055,1.4888172,True
4.058838e-05,1.5139465e-05,False
204.7012,3.422402,True
0.041007314,0.007884646,False
2.891771,0.033778753,False
49.447105,1.0725715,True
3.0281142e-05,1.1920928e-07,False
408.1109,1.5086949,False
169.82701,2.3992612,True
1.896905,0.035369582,False
4.1732035,0.374891,True
14.387613,0.18123631,True
214.79872,2.5421042,True
79.62284,1.4521418,True
0.010790203,7.283358e-05,False
0.522319,0.010134578,False
0.0038293859,0.00020466106,False
0.0012930097,4.58945e-05,False
0.68245393,0.03531488,False
0.0057930886,0.0012225724,False
23.335945,0.60462135,True
188.39912,1.5850656,True
191.10098,3.1332085,True
0.00031285232,5.960446e-06,False
84.27223,0.9156038,True
0.007973228,4.923198e-05,False
0.018826585,0.00037543577,False
0.00701135,0.00078003726,False
23.465528,0.14956704,True
45.972282,1.3815495,True
6.6600294,0.16295527,True
0.7322385,0.009086271,False
43.023163,1.1089303,True
0.317537,0.25311,False
519.9297,2.6356106,True
0.13379587,0.0028772533,False
0.4809933,0.022775201,False
97.63758,0.53324085,True
0.06186962,0.0009132931,False
2.1043165,0.018321602,True
3.9815066,0.028321872,True
0.005897175,0.00036316397,False
90.462616,0.52823305,True
0.047753014,0.00029690046,False
34.00358,2.7140055,True
0.048317548,0.0026186535,False
0.00085913006,3.1947573e-05,False
242.65935,1.1583289,True
0.30029547,0.05945884,False
163.63063,2.8279178,True
0.0018022833,4.7324935e-05,False
3.7420223,0.15380405,True
190.64691,1.2877705,True
149.52231,2.780983,True
293.4495,1.3697704,True
0.60217726,0.0038207483,False
9.2178925e-05,7.152532e-06,False
188.97867,0.43417677,True
165.44278,0.4629892,True
0.42626175,0.01604758,False
44.868782,0.3259576,True
0.15337996,0.0009831747,False
0.7647314,0.026208283,False
275.51773,0.8957597,True
0.5324535,0.10755471,False
0.08695736,0.00061785744,False
1.5333537,0.007023318,False
0.013239661,0.0004991201,False
33.211998,0.24073976,True
0.042753328,0.00039962126,False
193.05682,5.563463,True
5.0246577,0.30167264,True
0.09559765,0.03015755,False
922.4883,6.362572,False
9.281311e-05,1.1920928e-07,False
0.0011582039,0.00016318409,False
0.0013385759,1.8834879e-05,False
0.51829904,1.195989,False
65.6663,0.68722165,True
8.404652e-05,1.1920858e-05,False
0.07970329,0.0018951292,False
0.0010203745,0.00034957958,False
6.822837,0.44236293,True
2.7054489,1.9634912,True
0.2809957,0.17540437,False
4.3333583,0.01554589,True
1.6554667e-06,0.0,False
0.0049157296,2.8013685e-05,False
0.01601703,0.0038163045,False
0.56832606,0.0064958804,False
206.00182,1.2275519,True
214.93849,1.0707145,False
0.18905638,0.007675058,False
3.2911514e-05,0.00035637227,False
139.15704,3.6111412,True
0.024453832,0.0019103802,False
1.6538689e-06,0.0,False
0.0023035214,0.002972469,False
2.312577,0.164995,True
66.3181,2.8825734,True
16.693096,0.0851996,True
197.75679,0.50384957,False
9.266528e-06,2.3841855e-07,False
0.021505617,0.009898164,False
19.92115,0.75099534,True
3.8570183e-06,0.0,False
198.91525,3.3370597,True
169.84445,4.158796,True
198.77081,0.29543734,True
3.4397675e-05,1.3113013e-06,False
5.00646,0.10328994,True
4.920528,0.24539533,True
79.81767,1.1173366,True
0.27733153,0.36870545,False
0.03895438,0.0007423874,False
0.034941543,0.000106801715,False
1.3067811e-06,0.0,False
0.96548,0.022498623,False
0.14013685,0.015679548,False
0.42499167,0.015618239,False
210.47386,2.0909672,True
66.577934,0.55121106,True
0.0017113162,1.5854694e-05,False
1.31708175e-05,1.0728779e-05,False
171.95457,0.6743873,True
0.0039510364,0.000103229766,False
0.003663669,0.00042870335,False
45.394188,0.23444301,True
60.473293,0.36600873,True
483.87552,3.680919,True
0.018764626,0.07002406,False
0.001217799,7.5101525e-06,False
34.548485,0.20078589,True
4.567095,0.10381997,True
59.584175,2.793058,True
0.002695906,4.947059e-05,False
413.97986,3.6532102,True
201.58902,5.2110753,True
141.83632,0.70561534,True
127.71715,0.47955483,True
0.029070739,0.0004997162,False
0.18882264,0.000638089,False
22.854967,0.10410514,True
5.453417,1.9927984,True
244.81795,1.6967674,True
5.1347823,0.14093031,True
8.462526e-05,7.3909487e-06,False
291.6717,1.1455767,True
0.0011843081,4.6132907e-05,False
0.00025025252,1.6689285e-06,False
15.352444,0.2687029,True
0.6491759,0.06825356,False
363.6784,0.9071369,True
0.09616417,0.08886784,False
4.6515517,0.066105224,True
8.2365766e-08,0.0,False
0.25928918,0.0053928136,False
327.53616,4.778678,True
0.061075512,0.00087472034,False
0.008498248,0.07030088,False
227.88458,1.2989509,True
6.1591897,1.8904582,True
134.48433,3.3786223,True
0.5986033,0.003293623,False
157.60744,0.68030274,True
0.9921453,0.027240243,False
0.013507204,0.00047171544,False
169.72823,3.8755107,True
0.89558333,0.32715985,False
0.110517204,0.025210747,False
0.0060870484,0.0001611574,False
127.57421,1.0016183,True
562.49164,2.2798333,False
0.34409493,0.03220317,False
0.0005824828,1.2874516e-05,False
34.190033,0.18949063,True
211.861,0.5368217,True
91.590675,1.573595,True
0.68037045,0.036443207,False
13.749352,0.7755732,True
29.489983,1.0789889,True
2.0147356e-05,3.3378547e-06,False
0.0029044778,2.4079965e-05,False
0.0013754291,0.00019834451,False
52.44146,0.08646512,True
144.39386,3.3344085,True
0.006810727,0.15104683,False
162.36142,4.853483,True
0.0003861585,4.267601e-05,False
0.11599995,0.3926604,False
677.9995,5.0262656,True
134.84554,0.60178304,True
0.0018605337,5.9604417e-06,False
0.30926746,0.0043652607,False
2.0077332e-05,3.4570635e-06,False
0.38660267,0.008417116,False
134.14906,1.0840771,True
124.843155,0.820129,True
214.10825,1.6039557,True
21.994268,0.3480534,True
0.0015976928,2.3245528e-05,False
0.012024692,4.0649276e-05,False
0.0013143175,8.594614e-05,False
326.5621,1.6449013,True
106.23772,0.90883875,True
5.901639e-07,0.0,False
0.02213435,0.0073265666,False
110.27242,3.1310873,True
252.59254,1.5611739,True
0.020334786,0.00016008432,False
115.647995,2.4612057,True
0.0020676001,8.463816e-06,False
0.009623744,0.00021943936,False
4.0550356e-05,2.9802277e-06,False
318.08527,1.2268612,True
0.13785306,0.07645499,False
0.08340328,0.01782532,False
172.93172,1.0459887,True
1.2231199e-07,0.0,False
297.7756,1.1679895,False
1.0856615,0.117990874,False
0.38595822,0.008430585,False
66.7139,0.43135086,True
0.034253515,0.000742982,False
0.042535074,0.0022096646,False
0.3491958,0.0019229695,False
1.1476678e-06,4.7683704e-07,False
9.832459e-06,8.344647e-07,False
13.465167,0.08896101,True
37.991356,0.9730798,True
0.7709042,0.73601395,False
0.003223353,0.0023564901,False
0.20262489,0.04756563,False
8.1836384e-05,1.001353e-05,False
0.0005787902,2.8610177e-06,False
5.8302565e-05,1.800044e-05,False
0.023733517,0.003558228,False
67.459435,5.6470194,True
0.0042649247,0.000209786,False
1.537677e-05,0.0,False
1.6869558,0.029660618,False
3.6927147,0.05289304,True
8.007347e-06,5.960463e-07,False
0.0028738924,2.086136e-05,False
1.7473478,0.11580196,False
0.34919754,0.016458698,False
0.5532335,0.023311729,False
192.28258,0.5245638,True
185.10135,0.5659356,True
0.14512283,0.0027980686,False
1.2929215,0.013000923,False
0.68647945,0.03006469,False
1.5155356e-05,5.960463e-07,False
1.5003595,0.28091633,False
0.00045076644,2.1576647e-05,False
420.42493,3.8197398,True
0.50367564,0.025723398,False
4.6132223e-05,1.03711545e-05,False
1023.9165,3.156548,False
0.00016344785,2.0861407e-05,False
0.028732138,0.0044565336,False
169.50647,3.5811002,True
0.06101654,0.008190989,False
4.6135235,0.570656,True
6.8908186e-05,1.9430925e-05,False
2.322342,0.03849664,False
80.40804,2.1527486,True
9.690078,0.03049907,True
0.13775973,0.04679236,False
13.153079,0.49294373,True
71.97317,1.1963251,True
252.54619,2.448889,True
505.342,2.0782516,False
0.0015690433,0.0015668501,False
42.84289,0.4377371,True
471.16052,4.5502586,False
72.86027,0.6472656,True
4.2735853,0.14029704,True
0.08580214,0.021088354,False
0.0061228606,0.0004981689,False
9.253333,0.18048128,True
95.41422,0.36024457,True
322.1304,5.927571,True
0.31175065,0.009890391,False
115.166916,0.9839802,True
17.85476,0.39353862,True
10.931204,0.7501719,True
0.7598558,0.026130386,False
41.261486,0.5569583,True
10.32833,5.425609,True
0.7302724,0.003514269,False
2.4766772,0.075686485,True
0.04125048,0.00050435605,False
0.008867918,0.0009564312,False
4.5801713e-05,2.3841855e-07,False
0.0235025,0.00033110462,False
88.76612,0.40677273,True
295.31573,1.6077002,True
29.22223,4.9977384,True
0.0007852721,4.184158e-05,False
0.6591906,0.07597483,False
626.1272,3.4939678,False
113.825264,0.3060251,True
231.56512,1.38258,True
2.1028034e-05,2.3841855e-07,False
213.50853,2.5350714,True
88.69653,0.24905533,True
0.26658422,0.009615011,False
2.5576861e-05,7.510157e-06,False
0.0032467765,0.014207275,False
182.95428,1.2363392,True
0.2545406,0.0030398935,False
0.00010337614,8.344647e-07,False
62.393345,0.15827551,True
184.05917,3.6698952,True
0.011049381,0.0010532505,False
0.7530224,0.5914781,False
792.04706,4.1032634,False
0.0051361257,0.003672992,False
0.3802061,0.02010296,False
139.81635,0.5473129,True
383.80676,1.4317762,False
0.0043973564,5.841225e-06,False
0.04112942,0.0009844012,False
324.73242,0.9030961,True
0.027703406,0.0024810783,False
0.027336203,0.00078062376,False
289.8172,2.7263486,True
274.60413,1.1236777,False
0.00034874483,0.00016890527,False
126.6072,1.8983331,True
68.19932,1.1399887,True
182.9015,0.5794051,False
0.04443904,0.0017140431,False
6.281625e-05,5.7220295e-06,False
1.7725209,0.03875047,False
139.92348,0.8976569,True
254.71703,1.1223345,True
57.715153,0.73124987,True
119.65956,0.23624629,False
24.806265,0.28290266,True
278.24982,3.3015456,False
16.691355,1.1784899,True
52.06169,0.80054766,True
0.011573266,0.00044180796,False
166.54092,2.8561792,True
237.34064,1.3101082,True
0.14293224,0.0047227126,False
3.5933866e-07,0.0,False
0.0023210961,2.0265348e-05,False
0.0034589123,0.00017367258,False
9.495154e-05,6.3180723e-06,False
47.743614,0.08305449,True
0.08858063,0.016960029,False
577.7739,2.0001774,True
18.913486,0.3574727,True
0.00036411558,1.9073466e-06,False
0.0018118334,8.606533e-05,False
0.0026291267,0.00012134755,False
212.25485,0.37912723,True
84.7285,0.92130756,True
0.014456664,0.16354708,False
1.1292663,0.04561908,False
3.437475,1.147962,True
10.073413,4.7376204,True
22.397196,0.24149844,True
0.00086067436,0.00072321924,False
0.008504077,0.011723506,False
495.21283,1.4449427,True
503.7722,1.4981449,True
648.6796,2.5098925,True
166.31476,1.6119151,True
1.0221511e-05,1.1920928e-07,False
6.7827983,0.32168102,True
81.40122,0.46962672,True
5.7565813e-07,0.0,False
324.4847,2.8861413,True
92.77603,0.30791545,True
151.2323,1.1548896,True
0.013522614,9.607756e-05,False
0.0043651084,1.5031853,False
172.66554,0.8057118,True
0.0012094743,0.00012253958,False
1.5987821e-06,0.0,False
53.822872,0.33451027,True
0.015421399,0.00012504112,False
64.08484,2.5066063,True
1.5904646,0.021432115,True
0.00028198157,2.3841852e-07,False
110.94067,3.9429393,True
37.344677,1.2817224,True
3.832189e-05,5.960463e-07,False
2.1249642,0.012654998,True
0.3899683,0.0045642327,False
0.054843284,0.0005106618,False
2.4222481,0.069401905,True
52.67977,1.204645,True
1.458225,0.1537293,False
513.66846,2.4813743,True
154.24,1.4498281,True
46.938858,2.8522522,True
27.297253,2.6731393,True
6.965925,0.046373732,True
34.688335,0.14937367,True
0.8249975,0.13143504,False
180.89279,0.89360356,True
0.00033042597,3.337804e-05,False
109.39206,2.5236678,True
5.8880305,0.16616073,True
50.844116,0.83239186,True
0.001102442,0.00046719104,False
26.331976,0.26327056,True
0.0041952967,0.00033980742,False
10.351905,2.0643985,True
0.0012755272,1.9907746e-05,False
5.8357925,0.05245754,True
0.04244796,0.0007070053,False
1.5126803,0.027349787,False
0.07105828,0.029026277,False
14.75883,2.0223124,True
0.025212454,0.113842,False
287.64896,3.7379055,True
0.15921268,0.0004810955,False
266.5891,5.4527845,True
0.016601613,0.0005661999,False
44.067173,0.6774631,True
40.894592,0.92335784,True
0.0010150427,0.0018235492,False
158.57625,0.52784777,False
9.280398e-05,4.2915253e-06,False
0.0070850668,3.647727e-05,False
7.22817e-05,5.960463e-07,False
629.16583,4.1448374,False
17.954884,1.4960308,True
3.0560778e-07,0.0,False
1.5268923,0.2078651,False
10.379239,0.79088193,True
0.33879834,0.0019120716,False
0.9360232,0.22203033,False
4.072003e-07,0.0,False
0.0037597255,0.00014232559,False
6.1163846e-05,6.079655e-06,False
119.54002,0.60884917,True
0.48936743,1.6538724,False
1.1056783,0.07807105,False
445.8899,7.6337285,False
0.42007434,0.10643359,False
245.70221,0.77401197,True
2.5482213e-06,0.0,False
0.1298286,0.043889053,False
597.2206,2.1009016,True
247.84506,4.828728,True
3.2605254e-05,3.576278e-07,False
251.66472,1.6052915,True
396.15695,3.3091438,True
169.4737,1.0251744,True
1.9688147,0.18982258,False
2.7828217,0.025476731,True
418.92822,1.3145205,True
36.894543,3.3738115,True
578.3931,6.81614,True
1.4610815,0.02576553,True
0.027269103,0.00011741071,False
194.84987,0.15437758,True
31.616768,0.17361583,True
194.13112,0.40852338,False
1.1879667e-05,1.1920928e-07,False
0.019254608,0.009154568,False
3.361457e-08,0.0,False
2.9578247e-08,0.0,False
1.0357938,0.0596493,False
0.254912,0.0015395305,False
222.20755,4.8660398,False
2.5242188,1.7974982,False
0.00028243594,0.00076800876,False
4.791348,0.12940063,True
0.00034375105,8.391981e-05,False
0.8292769,0.018347608,False
0.83188933,0.092666194,False
566.86163,2.7130127,False
0.7505578,0.009381009,False
24.429611,0.81358415,True
0.00046610573,3.2185984e-05,False
0.02942719,0.00090140273,False
0.009126908,0.0027053596,False
510.81384,6.791858,False
0.5780678,0.009473913,False
299.88876,1.781547,True
0.0012902962,3.7788617e-05,False
79.4101,0.69903636,True
5.0129685,0.38587424,True
2.0435688,0.20561402,False
271.36563,1.0315051,True
42.83251,0.19420052,True
0.061989583,0.0037024422,False
28.19952,0.25080404,True
0.103871986,0.003221373,False
41.860912,2.075071,True
0.2994382,0.001393883,False
94.876686,0.37023756,True
65.47093,0.7376481,True
2.5604646,0.19268759,True
2.72816,0.041472714,True
0.009256314,0.00012504216,False
0.042669404,0.00051532086,False
8.348026e-08,0.0,False
0.04236297,0.010091112,False
9.739327,0.08944056,True
97.96791,1.0860685,True
6.249945e-09,0.0,False
0.0013624878,2.956346e-05,False
0.036475092,0.00027628575,False
394.67017,0.2942377,True
0.497647,0.003010062,False
7.163695,0.19412415,True
0.8751903,0.046370942,False
0.052431215,0.0017686437,False
311.17,1.1426544,True
0.007344789,0.00013457781,False
4.406036,0.09390799,True
54.953926,3.5737395,True
1.2018822e-05,2.3841855e-07,False
311.91492,3.29816,False
5.9358655e-08,0.0,False
18.0481,0.8277244,True
49.675106,0.57891697,True
0.01103253,0.005502393,False
0.012629345,0.00038032295,False
13.693563,0.23133121,True
0.0011457927,2.6583308e-05,False
0.0062149344,5.030493e-05,False
0.9216554,0.72841895,False
24.488256,0.67666495,True
0.14834674,0.050839037,False
0.00052874465,0.0004370449,False
0.021877613,0.0015660104,False
0.0024734926,7.6410135e-05,False
0.022817653,0.00037483996,False
383.84573,2.1741257,False
1.5898251e-05,0.0,False
100.56455,0.45855406,True
7.50521e-05,3.2186456e-06,False
285.74332,1.7514176,False
0.00047395052,1.5497192e-06,False
227.49443,0.4415299,True
3.5505419,0.17199272,True
2.3561954,0.1929935,False
2.4547844e-06,0.0,False
0.06829709,0.016286787,False
524.9748,3.3027172,True
0.030956075,0.414513,False
0.004718373,0.00058407243,False
245.73587,0.71243596,True
0.6613724,0.022649648,False
114.05733,1.7052631,True
233.54158,1.1106122,True
60.621086,2.0779421,True
0.013111848,0.00050031295,False
1.6844213e-05,0.0,False
0.021309324,0.001817703,False
540.1144,2.8350997,True
424.11426,3.8693624,True
0.017583119,0.0016577699,False
0.0133840395,0.0010411019,False
6.7772606e-05,8.70224e-06,False
2.3671036,0.03255308,True
290.62988,2.2926998,True
254.06078,2.4205852,False
4.499813,0.37033588,True
271.13483,0.31691957,False
54.516674,0.59603906,True
39.719757,1.6343967,True
13.243635,0.14491779,True
0.026464064,0.00048982166,False
0.0014459699,2.5391235e-05,False
18.527489,0.38517287,True
450.88162,1.3882991,True
213.5371,0.5862706,False
21.430239,0.079844624,True
6.4520526,0.119045176,True
324.40543,2.9080424,True
0.003246795,5.566914e-05,False
0.27611673,0.0055229063,False
5.484423e-05,2.622601e-06,False
171.64871,2.5621922,True
109.00179,0.8205096,True
1.0494921,0.06517283,False
12.23497,0.45513317,True
0.013851427,0.00017676983,False
140.76385,7.930686,True
1.6355217,0.0110435765,False
0.87122583,0.113782994,False
0.0011690125,0.00047839148,False
0.0012145553,0.00019500729,False
1.7398939e-07,0.0,False
1.773151,0.16652219,True
0.024668258,0.0018733855,False
0.32531142,0.61025155,False
152.56607,0.7737626,True
2.1260886,0.2911775,False
0.00013167465,5.0067774e-06,False
0.009083342,0.00066937227,False
169.8406,0.31707042,True
0.00036856436,4.649151e-06,False
0.0005862135,1.9788542e-05,False
0.019194016,0.00017164399,False
45.00531,1.025666,True
7.202647e-05,0.006516635,False
8.595207,0.14587955,True
185.13116,0.31530216,True
0.0019903171,0.0001147919,False
99.727806,3.0222442,True
0.15213178,0.002085121,False
0.00039492763,1.08479835e-05,False
0.18004178,0.004539613,False
5.400134,2.4175093,True
173.95514,0.6524204,True
18.18192,0.13496526,True
0.018085258,0.002207455,False
0.09617083,0.005726751,False
158.4153,1.8654885,True
0.5846299,0.0032356754,False
0.0023849201,2.4556775e-05,False
0.0002927394,0.0059617306,False
0.032216903,0.05884407,False
225.59041,1.6772718,True
2.5055862e-05,1.1920928e-07,False
62.36517,4.366606,True
123.01473,1.1594999,True
15.226379,2.764176,True
1.7245785,0.1147294,False
0.21812843,0.014400086,False
0.00045145012,2.6226003e-06,False
309.62613,1.4278308,True
323.59134,2.3682978,True
134.60884,2.866621,True
0.024965564,0.00018129907,False
0.019361869,0.0033990436,False
2.316351,0.5239934,True
151.44147,1.4069484,True
0.45842305,0.052019328,False
127.3587,3.1618168,True
329.182,0.9131645,True
108.76561,4.914197,True
0.86577,0.052300643,False
306.93988,0.33095866,True
12.270077,0.4392985,True
2.2202046e-05,3.2186456e-06,False
0.6028239,0.010295499,False
276.43027,1.2268648,True
7.0713945e-08,0.0,False
66.448586,2.0706618,True
12.65109,0.2163339,True
7.1929684,0.40884724,True
34.955288,0.48958856,True
95.377106,0.37923312,True
0.5203095,0.0031576534,False
0.0025290467,0.025120229,False
14.9481,3.1426623,True
4.4053116,0.11666495,True
0.006147091,0.0001598464,False
0.005667261,7.307242e-05,False
178.33229,0.5308067,True
3.2308676,2.819039,True
8.68968,1.6788934,True
322.47095,1.0606103,True


==> new_results/losses/resnet-eps-8/scale_2.5_resnet-eps-8_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
208.06718,2.7158973,True
5.4056442e-12,0.0,False
0.0013222068,4.45376,True
7.298624e-06,0.0014281798,False
7.218916,0.21414106,True
0.57099277,0.3465014,True
0.02648027,1.4827545,True
2.8014384e-19,0.0,False
1.4458318e-18,0.0,False
2.553344e-13,0.0,False
2.9506572e-14,0.0,False
0.31665015,3.4077961,True
2.353839e-05,0.0015509017,False
0.0006235478,4.0686584,True
2.4391935e-07,3.3378547e-06,False
0.0015377549,1.4302231,True
0.0045251846,0.00010418332,True
2.2831537e-17,0.0,False
4.1171947e-06,8.344647e-07,False
27.183811,1.4860533,True
3.9757378,6.437433,True
3.2383737e-06,7.950944e-05,False
0.008741744,0.013616618,True
4.2502084,0.8393163,True
0.004854448,0.107864976,True
1.3607785,0.78293514,True
5.095095e-23,0.0,False
836.5741,3.2567213,False
2.5779076e-10,0.0,False
1.1394914e-06,0.010803897,False
2.3675272e-16,0.0,False
0.44177312,0.092134014,True
0.008878172,0.21242706,True
164.55913,3.7868936,True
8.552004e-06,0.0003395696,False
2.182732e-16,0.0,False
0.017265704,0.009875917,True
486.59393,1.674606,False
0.4280736,1.7465712,True
0.001023492,0.0041788393,True
607.1224,6.518772,True
2.240186e-16,0.0,False
0.13416575,0.039665602,True
0.00026810635,8.737658e-05,True
150.52866,1.7622774,True
1.2310128e-10,0.0,False
3.2865388,0.8956384,True
0.0004055307,0.0005342724,True
3.689676e-09,0.0,False
30.10457,6.0355487,True
1.975628,8.518218,True
520.0095,7.6959386,False
562.2698,4.915047,True
0.05155214,0.004022323,True
1.6966643e-11,0.0,False
0.009010268,10.3596525,True
0.00055033807,0.0006599631,True
1.7696274e-06,0.00019548413,False
5.479171,0.086925544,True
24.503824,1.5740047,True
4.2247075e-07,0.042008918,False
15.026861,3.1841896,True
7.775847e-15,0.0,False
5.8815997e-09,1.8477269e-05,False
0.015776573,0.04998572,True
7.176914e-08,9.8104436e-05,False
4.6369343e-13,0.0,False
1.0558463e-14,0.0,False
5.570939e-07,0.18525243,False
8.081538e-17,0.0,False
0.026056683,0.051440965,True
118.12065,0.6490035,True
696.1538,7.391793,False
7.6452534e-07,8.940657e-06,False
159.37149,1.85419,True
0.00034371525,8.940656e-06,True
3.30208e-11,0.0,False
798.81836,3.1986837,False
0.17366286,0.30128464,True
2.6728921e-08,4.76836e-06,False
0.022689547,0.0009746525,True
2.2054464e-11,0.0,False
3.339468e-12,0.0,False
0.00059042894,0.0053109503,True
0.87760234,0.18130977,True
0.29264352,1.5989624,True
5.841373e-11,0.0,False
8.925966,0.90681267,True
2.2077125e-10,5.0067774e-06,False
0.35618213,0.040329803,True
0.00011365006,4.9583926,True
0.24156886,0.020264335,True
1.5708275e-06,2.503392e-06,False
0.019105718,2.1543565,True
0.029986696,2.8672984,True
0.028115561,0.23539057,True
1.3420498e-10,0.0,False
1.495395e-11,0.0,False
9.677146e-05,0.010016769,True
454.74332,5.324759,True
5.4082694,6.286472,True
14.558082,2.295943,True
456.02167,14.895937,True
0.65901923,4.459977,True
2.5655502e-11,0.0,False
1.2269327e-06,0.019988418,False
6.037814e-20,0.0,False
2.8884902e-08,1.7881378e-06,False
3.0790594,2.4970486,True
1.9525769e-10,2.3841855e-07,False
4.2065933e-17,0.0,False
0.6942234,0.060950786,True
20.718033,1.0140386,True
6.5263593e-12,0.0,False
4.611008e-05,0.0015607807,False
7.821291e-06,0.000141849,False
8.076822e-08,2.3841855e-07,False
2.3508105,5.4412994,True
0.03339972,0.007959372,True
0.5542972,3.8903224,True
6.626041e-07,1.1920922e-06,False
1.2140163e-14,0.0,False
9.510255e-05,0.0072690058,True
0.1477882,9.336566,True
3.6683089e-06,0.00015519845,False
0.0001147573,0.00032479255,True
0.00010783214,0.000526528,True
0.00894574,0.77707165,True
3.4598263e-21,0.0,False
8.5867064e-14,0.0,False
1.9256015e-07,0.0,False
3.7184511e-06,4.482169e-05,False
6.312873,7.4317183,True
175.06633,1.4188191,True
2.8501432e-09,2.3841855e-07,False
1.141089,5.1294694,True
0.00422937,0.45701277,True
1.8936251e-10,0.0,False
1.3600346e-08,0.00023600654,False
133.62714,9.162635,True
4.244114e-08,1.3113013e-06,False
8.4855025e-16,0.0,False
2.9035595e-22,0.0,False
32.161297,3.3704975,True
0.00048573504,8.880697e-05,True
238.50739,0.8211017,True
2.345158e-19,0.0,False
7.435574e-13,0.0,False
1.2361392e-06,0.001603033,False
1.80533e-07,4.7683704e-07,False
225.29926,2.4826572,False
0.1970699,0.8111875,True
5.541438e-13,0.0,False
1.0092858,0.077188395,True
34.27538,4.3603916,True
0.16664195,8.510605,True
0.016338272,1.1314633,True
3.570975e-06,1.590546,False
1.6895436e-08,0.0,False
8.016473e-06,0.001976681,False
655.7612,4.1051464,False
2.6239888e-09,0.0,False
84.49386,7.3292737,True
3.7773107e-19,0.0,False
0.088370174,1.1633296,True
7.817008,2.290364,True
0.0007450893,0.002579339,True
3.31651e-17,0.0,False
7.8323497e-13,0.0,False
9.312647e-13,0.0,False
2.9298333e-05,4.410734e-06,False
0.0006648123,0.0015862512,True
0.0008445281,0.24923088,True
1.8257673e-19,0.0,False
3.1279643e-10,2.0265559e-06,False
0.6085927,0.3571885,True
1.9426967e-05,0.0002761698,False
2.2055507e-11,0.0,False
8.644203e-15,0.0,False
1.6082816e-14,2.9802277e-06,False
4.716128e-06,8.344647e-07,False
0.0009592728,0.00086699065,True
420.0184,1.760437,False
1.7926649e-16,0.0,False
0.16930878,0.046791002,True
811.62537,9.791224,True
0.00049911963,0.053198393,True
0.00017620537,0.007001153,True
0.61443734,7.280114,True
736.6757,9.011884,False
1.1325212e-22,0.0,False
1.0221881e-22,0.0,False
516.47723,17.510971,True
0.118366934,0.3314731,True
1.1265523e-17,0.0,False
5.4097654e-05,0.0007196459,True
762.9968,12.167168,True
1.0731029e-08,0.0,False
8.0971005e-15,0.0,False
2.8072048e-12,0.0,False
1.2887967e-12,0.0,False
1.4743857e-11,0.0,False
0.8724241,2.4070923,True
0.0006256372,1.7841595,True
2.8530988e-07,5.3644035e-06,False
3.747727e-09,0.014770087,False
11.798631,2.2172327,True
1.3920315e-19,0.0,False
2.8792336e-08,1.1920928e-07,False
14.6728735,9.070731,True
1.316241e-05,2.3722367e-05,True
403.94794,8.836679,True
1.3422593e-08,0.00010442189,False
0.0005019205,0.04937214,True
0.00017596262,1.1128857,True
2.1218868e-07,1.0132739e-05,False
40.152454,14.179244,True
2.7067145e-17,0.0,False
1.5172299e-06,1.5497088e-05,False
299.64752,13.080072,True
476.81854,7.16464,False
1.936203e-06,2.7179349e-05,False
1.4427881,9.433334,True
0.014243747,0.47044063,True
6.4838378e-06,7.2717403e-06,True
1288.7462,13.492329,False
16.494522,1.4112803,True
5.505764e-08,0.0015800623,False
0.0013169823,3.9905908,True
5.379237,0.17352179,True
1.1464551e-11,0.0,False
1.2486698e-22,0.0,False
0.0006159764,0.010128528,True
1.3938347e-09,0.0,False
2.3546149e-21,0.0,False
5.86487e-17,0.0,False
0.002173065,0.0018334251,True
0.0029214153,0.00699215,True
0.008392207,6.391193,True
0.01491357,0.050299563,True
539.96375,1.7310557,True
5.2184073e-11,0.0,False
2.5912956e-09,0.0,False
1.765049e-05,3.492771e-05,False
0.18114385,0.009101937,True
4.480824e-13,0.0,False
3.9345615,0.08290009,True
144.06326,5.491091,True
0.35828578,2.7625809,True
0.21088637,0.04781319,True
9.596612e-12,0.0,False
8.0449705,12.380935,True
691.6996,7.9901347,False
0.009371935,3.6802928,True
2.7491273e-08,1.1920928e-07,False
5.1899864e-21,0.0,False
103.34854,13.429554,True
10.756267,7.4362226,True
1.7901507e-10,0.0,False
6.214117e-05,0.0005576248,True
1.0209592e-09,3.4570635e-06,False
16.4851,0.59549296,True
1.1004424,0.23314947,True
0.000392802,0.0703622,True
1.4434093e-07,0.00014578234,False
35.605118,1.3496747,True
1.1373291e-06,0.048374843,False
6.3805065,1.9386815,True
0.0006100266,6.8622203,True
518.04266,5.420834,True
6.448683e-14,0.0,False
2.0736841e-11,0.0,False
1.2424152e-06,6.3180723e-06,False
5.0711565,0.068001226,True
2.699733e-11,0.0,False
4.1976373e-06,5.3644035e-06,False
1.0671711e-06,2.4795225e-05,False
2.8710352e-05,5.3523538e-05,True
7.995353e-09,2.3841855e-07,False
3.7380723e-08,3.576278e-07,False
0.015088481,0.21242322,True
0.070335954,1.1116465,True
1.0391917e-06,0.09566538,False
1.8066761e-09,2.3841855e-07,False
2.962699,5.3148437,True
0.0005642811,0.13714541,True
5.6345935e-17,0.0,False
1.0116143e-12,0.0,False
9.546346e-05,0.0935565,True
320.99316,7.346037,True
1.0473042e-14,0.0,False
596.759,15.423254,True
0.030703874,3.964552,True
9.5492794e-08,2.0742202e-05,False
5.0166e-07,1.0728779e-05,False
1.6593303e-10,0.0010957672,False
3.1829048e-15,0.0,False
9.146662e-18,0.0,False
7.4231784e-06,0.25291207,False
2.0573619e-07,0.001615768,False
0.039783686,4.6224494,True
2.9930614e-10,0.0,False
70.34198,1.0791065,True
2.6317943e-15,0.0,False
1.367757e-13,0.0,False
5.9574666,0.36289448,True
4.074286e-16,0.0,False
6.2808455e-13,0.0,False
0.07563908,1.1521688,True
9.858256e-12,0.0,False
0.003359059,0.0010280082,True
1.6851244e-11,0.0,False
5.3627314e-10,0.0,False
0.002972171,0.17211165,True
9.348261e-06,0.00070141983,False
1.0553555e-10,1.1920928e-07,False
0.00020774141,0.18435216,True
1.9246106e-13,0.0,False
1.0837962e-17,0.0,False
5.160147e-12,0.0,False
4.5599056e-11,0.0,False
0.015375727,0.1378214,True
328.52432,0.8245075,True
1.4968395e-12,6.15101e-05,False
3.2162958e-10,0.0,False
0.00013786968,1.137937,True
3.5910201e-09,0.0,False
0.10155307,0.2731293,True
0.21089919,3.7381263,True
351.13828,7.932474,True
1.8484475e-07,3.81469e-06,False
450.41055,6.0126557,False
1.3975379e-12,0.0,False
4.6522303e-10,2.622601e-06,False
0.28990299,1.7451243,True
7.611671e-05,0.00074347033,False
1.1292034e-17,0.0,False
8.1325505e-15,0.0,False
6.6035906e-17,0.0,False
2.3253432e-11,0.0,False
1.2439509e-24,0.0,False
0.062199496,0.15758587,True
6.128356e-05,0.019563928,False
7.372249,1.119742,True
5.4373937e-05,0.0042913733,True
0.0014085291,0.0031802088,True
622.4929,4.241578,True
2.8940406e-08,1.1920928e-07,False
311.5041,0.69477385,True
1.8836495e-18,0.0,False
523.8552,4.203226,False
0.45337215,5.287767,True
4.443226e-12,0.0,False
0.058404274,1.6201558,True
0.02646602,4.8530045,True
617.7703,6.7305436,False
1081.1824,8.480178,False
4.4780084e-08,2.9325056e-05,False
1.5510336e-10,2.106746,False
747.5385,2.5724506,True
0.00036017408,0.039588664,True
19.68424,0.08126177,True
6.4882545e-13,0.0,False
8.7855085e-07,0.0005638202,False
0.069736466,1.4948825,True
11.497005,6.4659014,True
0.3949494,1.9480222,True
1.1600915e-05,3.8384653e-05,False
150.83537,2.3418639,True
0.0008979983,0.0021375204,True
2.3154547e-12,0.0,False
6.8276227e-12,0.0,False
128.86336,4.074243,True
1.4210615e-12,0.0,False
1.3340047e-11,0.0,False
0.0010233346,0.08234605,True
1357.9875,11.40226,True
3.513622e-17,0.0,False
12.977683,0.09885446,True
5.128131e-10,0.0,False
292.46347,7.533458,False
0.43434173,1.6664689,True
250.34846,2.767645,True
1.389789e-09,1.1920928e-07,False
2.0222362e-06,2.3841855e-07,False
2.600184e-06,0.00021550717,False
1.2428341e-12,0.0,False
3.7729973e-05,0.00064388046,False
5.108617e-09,0.0,False
4.5646437e-05,1.5537751,True
1222.7704,5.9882154,False
8.67058e-06,6.5564896e-06,False
134.1792,0.8641204,True
0.00068230816,0.028428769,True
0.020368796,0.0029737705,True
20.036896,2.8033116,True
0.016964091,4.311838,True
6.3759435e-06,0.00056286703,False
1.657061e-10,0.0,False
2.3301716e-13,0.0,False
5.0565783e-14,1.5497195e-06,False
2.1480346e-14,0.0,False
1.2310991e-05,3.81469e-06,False
1.2518647e-16,0.0,False
7.1967934e-09,3.576278e-07,False
0.0007277177,0.0012841319,True
2.4272468e-09,0.0,False
5.1854974e-09,0.00029607204,False
1.7104757e-12,0.0,False
0.016973617,3.4584742,True
6.772429e-11,0.0,False
1.4455026,0.031752575,True
4.705975e-06,4.7683704e-07,False
8.617098,5.6903625,True
32.494328,0.15583909,True
0.5475679,0.08660111,True
1.4770974e-07,8.344647e-07,False
1.1603769e-13,0.0,False
3.58264e-11,0.0,False
6.4725663e-24,0.0,False
126.736755,0.25169986,True
5.8954477e-18,0.0,False
1.7951494e-05,7.211902e-05,False
4.2094985e-08,1.1920928e-07,False
0.00023972148,0.048874803,True
2.4461455e-05,0.0004719574,False
2.9329686,1.2618462,True
4.9392647e-12,0.0,False
3.8306906e-14,0.0,False
1.1560424e-05,5.1377883e-05,False
0.3620673,1.688103,True
3.6813235e-18,0.0,False
0.48222384,3.5812843,True
4.2621554e-20,0.0,False
2.0573862e-06,0.0018716214,False
1.6635783,0.8106646,True
2.347955e-06,9.5367386e-07,False
0.26745617,3.9396806,True
1.8593238e-06,8.344616e-06,False
7.508306e-17,0.0,False
958.1426,22.461052,True
1.3439169e-14,0.0,False
2.250315,0.08172291,True
48.66873,0.07325068,True
18.89583,0.5794817,True
126.41877,1.081066,True
0.4156961,6.5443983,True
1.5492882e-08,4.7683704e-07,False
2.1246424e-10,1.1920928e-07,False
149.79694,12.586025,True
7.3734415e-20,0.0,False
9.5682424e-08,7.152555e-07,False
6.087933e-16,0.0,False
2.157445e-12,0.0,False
1.6885617e-10,0.0,False
0.030904183,0.0006331545,True
2.855624e-06,1.800044e-05,False
627.6728,4.9955935,True
1.8509295e-11,0.0,False
1.9557635e-14,0.0,False
125.41569,10.265167,True
232.26262,0.8070283,True
5.6590075e-08,5.960463e-07,False
2.1995804e-12,0.0,False
0.07251244,0.031640988,True
1.2825543e-14,0.0,False
3.4666216e-05,4.76836e-06,False
269.85492,2.1457934,True
620.7338,3.2725976,False
9.5191875e-12,0.0,False
4.5867722e-07,2.2530301e-05,False
180.26991,13.568087,True
1376.7457,3.379416,False
5.6109062e-11,0.0,False
0.11248321,1.4076235,True
3.0401859e-09,0.0,False
0.009274759,0.004668518,True
1.5268152e-15,0.0,False
7.388767e-07,2.145765e-06,False
0.0004039794,0.7232434,True
8.31013,0.3871285,True
2.2799427e-12,0.0,False
6.155878e-11,0.0,False
2.7255493e-07,2.0265559e-06,False
7.364763e-15,0.0,False
83.27202,16.006088,True
390.49435,6.441976,False
0.24070476,0.20989124,True
2.9403869e-12,0.0,False
2.0695367e-08,0.0,False
0.028098883,1.5260224,True
1.6532988e-05,2.5987287e-05,False
170.49767,0.62479603,True
0.0005108014,0.03346755,True
8.272694e-09,1.1920928e-07,False
1.5443751e-08,7.152555e-07,False
244.36493,7.88719,True
0.10895965,0.02079721,True
68.80043,1.6338891,True
0.0038464344,0.5360503,True
0.06353684,4.6377687,True
9.896126e-10,0.0,False
0.003418645,0.00754447,True
2.3183297e-11,0.0,False
1.6588158e-09,0.0,False
0.14461349,3.7753594,True
12.054376,0.787799,True
0.0059655732,0.0023885998,True
9.888085e-20,0.0,False
0.0014534787,0.0024581705,True
5.657311e-09,0.0,False
1.2060969e-10,0.0,False
2.1023313e-07,5.245195e-06,False
7.596361e-09,2.9801879e-05,False
8.035383e-06,1.7523613e-05,False
11.7414875,5.558762,True
1.4620662,2.120969,True
1.5952902e-11,0.0,False
8.45844e-06,0.0017519139,False
1.6003156e-06,0.00034099963,False
1.2555579e-12,0.0,False
0.0011165122,0.028521229,True
1.8593029e-06,3.81469e-06,False
8.713893e-13,0.0,False
7.5001125e-09,1.1920928e-07,False
270.88956,1.2739874,True
0.8070808,1.1541228,True
0.57374644,0.81553155,True
0.30393034,0.019097108,True
30.444904,10.678103,True
0.8796881,0.63420755,True
431.77454,4.0594125,True
1.1567037e-06,6.270212e-05,False
4.0331197,2.2403798,True
25.834295,1.3482739,True
5.3045665e-07,6.7949063e-06,False
1.2799732e-17,0.0,False
0.65256274,9.344893,True
69.08809,5.156907,True
408.97592,3.334607,False
0.46237084,0.53930026,True
1.2858074e-08,7.152555e-07,False
0.0032279463,0.00033373007,True
3.7348324e-10,0.0,False
5.1627426,0.230839,True
3.2501866e-12,0.0,False
4.590593e-09,0.0,False
0.009698411,1.9988507,True
115.275734,0.29309595,True
1.9059372e-09,15.184857,False
4.7836995e-10,5.3644035e-06,False
34.58335,3.9562721,True
1.7284664e-13,0.0,False
140.16919,2.0486684,True
1.3950624,8.155043,True
0.8251797,3.0710557,True
3.207749e-18,0.0,False
1.7168085e-06,0.29691106,False
157.26875,2.5562162,True
1.5967914e-06,0.00051425584,False
6.727304e-11,4.7683704e-07,False
7.878128,0.5972599,True
6.854972e-06,0.00020632999,True
495.4487,3.5138788,False
0.11166059,0.009713741,True
9.27843,2.4603224,True
4.147176,6.192954,True
1.4317686e-08,3.81469e-06,False
115.45128,10.453836,True
0.120778084,0.39245355,True
1.5731396e-07,3.576278e-07,False
58.41994,5.8089385,True
1.5083035e-06,7.152532e-06,False
87.84693,1.0490655,True
1.1379482e-08,0.0,False
2.3810074,3.2470236,True
7.0364404e-06,0.5131042,False
1.8431768,0.44829077,True
0.0315757,0.07505604,True
2.7377043,0.5564661,True
1.3945167e-16,0.0,False
2.5993634e-07,3.8146245e-05,False
33.208935,3.2017915,True
2.2707071,1.5103612,True
1.8153609e-06,1.1920928e-07,False
61.57437,8.337675,True
0.0008337568,0.00795352,True
0.0013647742,0.39469063,True
3.2973814e-13,0.0,False
2.0617701e-05,0.0021054023,False
4.492836e-14,5.960463e-07,False
8.027937e-09,2.3841855e-07,False
0.037276167,3.7311037,True
1812.8722,9.359959,False
1.4674317,0.36277935,True
0.0818742,1.4226328,True
188.12766,6.8358803,True
3.0211484e-18,0.0,False
5.8858387e-13,0.0,False
9.951194e-11,0.0,False
2.0712097e-20,0.0,False
2.9800713e-15,0.0,False
72.96993,1.0173478,True
2.0596898e-10,0.0,False
0.003690406,0.5021611,True
1.0637804e-15,0.0,False
1.2882917e-07,0.0054320116,False
5.4792004e-12,1.1920928e-07,False
4.9633797e-11,0.0,False
4.4172438e-15,0.0,False
438.96872,5.9945536,True
6.426819e-10,0.0,False
0.008265934,1.8186746,True
5.453534e-17,0.0,False
0.065471,0.1576237,True
0.02174727,0.0051179724,True
144.14484,1.5381557,True
7.714236e-05,0.00017355366,False
2.6627555e-07,5.5073175e-05,False
2.2847428e-15,0.0,False
2.3459161e-07,1.1920858e-05,False
1.01571465e-14,0.0,False
197.8475,0.4900481,True
17.000467,0.08930091,True
1.343861e-08,7.152555e-07,False
8.159728e-08,2.3841855e-07,False
9.6315124e-17,0.0,False
0.08379334,4.3531857,True
562.09595,8.355205,False
0.23991108,0.7592591,True
4.783471e-10,0.0,False
7.453081e-15,0.0,False
5.4853877e-10,1.1920928e-07,False
753.8408,18.183008,True
2.3364408,5.6561456,True
2.8970024e-05,0.18677565,False
2.7118078e-08,0.0026488954,False
0.053629484,0.0052665332,True
147.209,1.1376365,True
4.245596e-06,0.00016091959,False
0.018443542,0.050392218,True
3.6028314e-10,0.0,False
1.8491553,2.4400058,True
7.432106e-16,0.0,False
3.5171624e-13,0.0,False
1.523213e-15,0.0,False
0.57885385,0.17424303,True
9.708286e-11,0.0,False
0.031208705,1.3619606,True
3.7060353e-08,0.00026770824,False
2.2803938e-08,2.7775379e-05,False
12.965293,4.184056,True
4.125979e-11,0.0,False
4.244506e-18,0.0,False
4.1284846e-05,0.040041737,False
45.40128,1.4392955,True
20.540775,0.7709863,True
2.3049678e-08,3.576278e-07,False
78.58304,1.2958014,True
3.9551968e-16,0.0,False
4.6105914e-12,0.0,False
0.0005002168,4.482168e-05,True
2.3071702e-15,0.0,False
95.28662,3.2574527,True
134.66344,0.39515126,True
7.548907e-06,0.00022575691,False
260.21652,0.47296306,True
1.1728616e-08,3.576278e-07,False
6.511403e-05,0.00041273658,True
7.693936e-11,0.0,False
222.00569,8.5333,True
3.657713e-08,7.152532e-06,False
1.8839607e-08,0.0,False
2.460052e-10,1.1920928e-07,False
0.042019326,0.022127442,True
2.3951177e-09,1.1920928e-07,False
6.6502903e-10,0.0,False
2.3549307e-12,0.0,False
0.2488447,2.5564108,True
2.517639e-14,0.0,False
0.000177858,0.0015111467,False
0.008716613,0.0048321295,True
192.99994,5.024732,True
3.1826978e-06,0.00033480284,False
7.211823,1.0127108,True
1.777072e-08,3.576278e-07,False
261.44232,8.636682,True
0.12506272,1.9553229,True
609.17456,7.0317388,True
2.0409286,2.829077,True
3.6963463e-09,2.3841855e-07,False
1.0621102e-14,0.0,False
1.1562177e-13,0.0,False
4.697492,10.587502,True
2.8914856e-08,0.0,False
0.0012146976,0.0019176673,True
7.5711805e-06,0.0003299169,False
27.529535,1.7819755,True
1.80115e-05,0.021292666,False
9.066875e-14,0.0,False
650.2636,3.3010626,False
4.7584417e-14,0.0,False
2.2405954e-06,0.0070293266,False
20.75,12.461341,True
1.173372e-14,0.0,False
4.760211e-18,0.0,False
1.0540409e-11,0.0,False
34.390045,2.2806447,True
4.3951103e-14,0.0,False
0.10310438,8.565385,True
270.7106,1.4784474,True
0.032830935,0.044577483,True
4.959216e-10,0.0,False
2.8988097e-13,0.0,False
1.0883196e-12,0.0,False
4.2627917e-06,0.00013612774,False
9.21647e-19,0.0,False
0.16451909,0.10659519,True
9.8425476e-11,0.0,False
1.61602e-05,0.00017069314,False
5.72977e-19,0.0,False
6.8080683e-09,0.0,False
0.0001366852,0.0023683852,True
0.0005300696,0.0018580566,True
18.877987,16.095304,True
3.3017056e-14,0.0,False
2.592056e-10,1.4305105e-06,False
1.1163663,7.5994725,True
0.01655324,0.0057867886,True
6.574316e-11,0.0,False
7.235748e-14,0.0,False
3.6375706e-08,3.576278e-07,False
0.0075712088,0.096284196,True
1831.57,14.924005,False
6.314267e-07,3.1351552e-05,False
1.0327225e-06,1.072883e-06,False
2.587092e-09,0.0,False
4.2697854e-09,0.0,False
5.893891e-14,0.0,False
0.7738229,0.1586504,True
8.706823,1.8822528,True
5.0262024e-11,1.1920928e-07,False
9.968105,0.057306383,True
0.006927551,0.0068969624,True
1.5933937e-14,0.26514727,False
2.66212,2.5841203,True
1.9082627e-07,2.384183e-06,False
14.508454,2.3467617,True
6.3762986e-06,3.194758e-05,False
2.7224287e-10,2.3841855e-07,False
79.32692,5.349648,True
1.0091904e-06,1.9073468e-06,False
0.012200508,0.002299521,True
1.2357191e-08,1.1920928e-07,False
2.0596829e-06,6.079655e-06,False
6.656365e-16,0.0,False
577.9327,3.846841,False
71.93564,7.0628066,True
1.3395049e-16,0.0,False
3.8954163e-06,0.0026404539,False
0.15700392,0.693469,True
6.404024e-09,3.576278e-07,False
23.592945,1.1752974,True
0.00012623031,0.004105236,True
0.12570052,3.1123836,True
1.3377617e-07,9.5367386e-07,False
1.5891854e-09,1.1920928e-07,False
35.53922,6.860877,True
4.87822e-23,0.0,False
0.014856081,0.0105725825,True
0.110143594,3.6451864,True
0.00093356514,0.0011815001,True
2.1563961e-05,9.550984,False
2.1755634e-11,0.0,False
6.7739007e-18,0.0,False
0.01616255,2.102017,True
1.1189094e-06,5.8291644e-05,False
173.9942,0.5779894,True
1.7044758e-23,0.0,False
1.4620509e-09,0.0,False
0.0054022903,0.007662044,True
1.004534e-11,0.0,False
52.05399,1.0826979,True
7.057113e-16,0.0,False
26.78447,1.2597337,True
0.00052840664,0.016049596,True
92.52434,1.4055067,True
8.087964e-09,0.0,False
1055.2902,2.937557,False
7.104811e-10,1.1920928e-07,False
1.1941378e-17,0.0,False
0.00892936,5.8991723,True
2.621926e-11,1.1920928e-07,False
1.2607557e-14,0.0,False
0.014190687,0.012371875,True
574.74896,5.736216,True
31.272114,2.4670281,True
0.0015809751,5.2094793,True
5.446789e-13,0.0,False
2.6568625e-05,0.074722745,False
1.1535475e-11,0.0,False
0.005279811,0.013036005,True
3.1710575,2.7090042,True
2.563768e-10,3.576278e-07,False
926.9216,16.296213,True
1.1100726e-14,0.0,False
1.7675945e-10,0.0,False
6.942701e-07,2.1099822e-05,False
0.95748305,1.7993814,True
7.484516e-13,1.1920928e-07,False
0.0019023278,1.474533,True
419.11844,5.057709,True
2.5211625,1.1498512,True
8.8011133e-16,0.0,False
0.010222965,0.005768073,True
2.396838e-13,0.0,False
0.002143456,1.9052023,True
0.36927685,1.1068536,True
9.2327775e-07,0.00018821376,False
1.1062876e-12,0.0,False
0.007176298,0.028441707,True
1131.0109,8.40551,False
3.1609266e-06,0.00065781886,False
0.008212387,2.329066,True
8.978993e-12,0.0,False
1.1028942e-16,0.0,False
2.0252777e-07,0.004602553,False
6.682176,11.242716,True
2.7954597,0.16088215,True
1.3288216e-09,0.0,False
7.3621163e-06,0.00028081765,False
9.6687124e-11,0.0,False
83.3917,10.4123955,True
0.8110422,3.6980748,True
2.0523095,5.933927,True
3.157926e-13,0.0,False
1.6852202e-05,2.0146166e-05,False
0.06199174,0.80690825,True
3.5034017e-15,0.0,False
305.71152,2.1148267,False
34.617916,0.90454566,True
1.4009007e-15,0.0,False
2.4343342e-07,2.384183e-06,False
1.7757202e-08,1.1920928e-07,False
1.2435829e-15,0.0,False
1.4733075e-05,1.8412337,False
5.9484364e-08,4.6491514e-06,False
1.0703932,7.810526,True
4.9981647e-10,1.1920928e-07,False
3.810086,4.52272,True
9.374681,6.3596606,True
6.8853995e-05,0.0008029098,False
1.2063105e-05,0.00096072286,False
4.7014455e-09,2.3841855e-07,False
8.138842e-05,0.93564147,False
0.12114339,0.055173364,True
0.11971702,0.0320042,True
7.418884e-05,0.264426,True
7.0456716e-13,0.0,False
3.6490523e-17,0.0,False
283.89767,6.75857,True
6.0589253e-05,0.04707726,True
0.00014538472,1.132807,True
3.6629523e-08,0.00015055,False
916.50867,5.4160867,True
0.3847488,0.015565576,True
0.006622531,1.0981654,True
7.541126e-10,5.960463e-07,False
0.0021796538,0.013072029,True
2.2360262e-16,0.0,False
2.875714e-07,0.0005177111,False
2.928903e-08,0.012009105,False
1.8077226,6.990552,True
7.004698e-05,0.0036737113,False
1.9900133e-09,0.0,False
7.402605e-17,0.0,False
1.8925076,6.704625,True
6.724605,1.7173287,True
3.128785e-08,3.8384653e-05,False
595.2069,10.96025,False
5.163102e-24,0.0,False
4.6661254e-15,0.0,False
3.5264389e-13,0.0,False
7.8578176,1.9067589,True
2.7725108e-07,0.0008285189,False
5.588073e-13,0.0,False
0.7248781,0.044784494,True
2.5126168e-10,0.015787255,False
0.0006294972,0.0774283,True
5.5507897e-18,0.0,False
8.276125e-08,0.0,False
1.9532054e-09,0.0,False
23.384884,3.7378235,True
2.4807676e-05,0.00092547014,False
9.380444e-05,0.023528779,True
281.03345,7.7480807,True
0.0071877027,2.9879067,True
9.025829e-08,2.3841855e-07,False
116.95272,0.8913991,True
0.0016249587,0.0003877125,True
75.79366,0.62579757,True
2.3072643,0.11770839,True
12.829211,5.6186204,True
5.0855638e-14,0.0,False
10.119475,0.23580734,True
195.36166,4.56847,True
26.44903,0.30446094,True
1.8379291e-17,0.0,False
7.574529e-08,0.0009938306,False
2.930968e-09,5.960463e-07,False
0.46596697,0.12841567,True
7.1411737e-06,0.0006532919,False
6.8726487e-09,6.091409e-05,False
1.1265286e-05,0.00012230125,False
3.1385898e-14,0.0,False
6.4519515e-11,0.0,False
5.5727457e-11,0.0,False
7.0479694e-12,0.0,False
0.0022571895,0.1296442,True
4.1172452e-08,0.011766554,False
8.818284e-16,0.0,False
0.022171726,0.0023432814,True
0.23434559,0.008735148,True
2.6388766e-10,0.0,False
2.0599961e-11,0.0,False
3.57581e-12,0.0,False
5.5626135,1.4872293,True
8.098341e-05,0.025952855,True
94.68303,2.2400105,True
5.3273215e-12,0.0,False
1175.1456,16.74756,True
42.581676,1.3180083,True
0.008955276,0.0013624658,True
191.37363,1.4228351,True
0.0015658429,0.0073013115,True
0.0036235908,0.001393895,True
0.0045052036,0.25291616,True
10.1390705,1.568588,True
77.02219,4.1875377,True
633.21826,6.395325,False
9.141927,10.081304,True
0.07038239,0.0050878036,True
0.24380365,6.0718036,True
2.2567973e-18,0.0,False
71.03777,2.2206113,True
8.154356e-09,0.0,False
1.2468737e-08,2.3007127e-05,False
4.1648738e-21,0.0,False
0.0060349377,0.001975486,True
59.225452,1.364354,True
404.36398,6.1002207,True
311.76843,5.6227665,True
0.000770068,0.0002618685,True
83.61233,0.9470315,True
5.2748257e-12,0.0,False
8.947553e-05,0.021277962,False
5.3716216,0.115117565,True
7.866401e-06,1.1540731,False
3.211852,5.197961,True
3.5940044e-05,0.021169076,True
1.537698e-05,0.38484502,False
0.00045816632,1.8803841,True
0.0028918677,8.586296,True
1.731843e-06,0.00054332754,False
6.57859e-13,0.0,False
6.989538e-07,0.05594957,False
8.7578375e-11,0.0,False
70.279945,5.150403,True
4.7627765e-12,2.3841855e-07,False
3.6444172e-20,0.0,False
3.662745e-15,0.0,False
644.1346,14.37687,True
1.5664828e-10,0.0,False
7.1361685e-09,0.0,False
5.881665e-16,0.0,False
0.15385395,3.983577,True
1178.4006,4.7812467,False
664.9281,6.2030478,False
1.0721738e-09,0.0,False
2.461696e-05,6.93774e-05,False
2.7991104,0.10254505,True
103.58804,0.40144885,True
3.5395392e-06,0.0008142255,False
0.009482966,0.5991439,True
1.0785855e-06,1.1563234e-05,False
1.273366e-12,0.0,False
0.011604083,6.9358287,True
0.37590358,2.3340487,True
17.595646,0.7560307,True
3.8260055e-17,0.0,False
2.0615318e-10,0.0,False
1.2318479e-05,0.00037460463,False
1.569807e-06,1.7642818e-05,False
3.678676e-12,0.0,False
0.0008462989,3.8699512,True
1.4939128e-07,0.0077454713,False
2.467713e-12,0.0,False
33.126965,3.1173136,True
31.58965,6.916485,True
2.3621383,0.03258225,True
5.0673037e-08,2.3603161e-05,False
6.2000386e-20,0.0,False
895.88,13.1310005,False
7.420968e-08,3.933899e-06,False
4.2762516e-14,0.0,False
14.654055,0.5254721,True
1.3757872e-09,0.0,False
7.32184e-14,0.0,False
1.5045496e-17,0.0,False
1.1500083e-14,0.0,False
8.544943e-10,0.0,False
1.6327022,2.1347413,True
1.9804891e-05,0.0066502206,False
178.74379,5.4592137,True
0.0016583978,0.98354524,True
1.0593246e-05,0.0068762572,False
4.3892493,8.687451,True
192.68585,2.567119,True
152.98515,0.3693694,True
24.041739,0.6006373,True
1.9852186,2.7950265,True
9.097118e-15,0.0,False
2.458126e-09,0.0,False
9.825073e-12,0.0,False
0.00045839022,0.0055442844,True
0.009506443,1.5563486,True
263.2959,8.517468,True
9.132374e-13,0.0,False
7.4536284e-14,0.0,False
560.0715,9.121332,True
1.6849059e-08,9.524369e-05,False
0.00066157716,0.0736276,True
2.83256e-08,0.0,False
8.026393e-07,3.552374e-05,False
5.0479503,0.9165632,True
0.0034625747,0.002465899,True
2.6936118e-09,1.5497195e-06,False
0.24899691,6.257371,True
1.936138e-09,5.960463e-07,False
3.7224397e-11,3.6954812e-06,False
0.037192713,0.118337065,True
2.6068664e-08,8.344647e-07,False
1.2573926e-09,0.0,False
0.007793387,4.4446588,True
2.7662678e-13,0.0,False
119.871,2.4101706,True
1.0758403e-09,2.3841855e-07,False
1.2082762,18.230701,True
16.10624,0.28769448,True
1.4816542e-05,1.5973917e-05,False
0.052074652,0.027339075,True
3.619564e-21,0.0,False
0.16933186,0.94529,True
11.627127,2.681408,True
187.93867,4.536186,True
0.0022683106,0.0019031514,True
0.0058328602,0.034410696,True
0.00010479884,0.08657213,False
385.63028,7.76748,True
1.5657385e-09,0.0,False
4.5503745e-07,0.00089438487,False
1.6503689e-08,4.0768748e-05,False
6.668601e-07,0.00010716341,False
0.24182747,1.3768795,True
0.0039053399,4.759724,True
1.436997e-13,0.0,False
2.6325577e-06,6.675698e-06,False
9.77536e-12,2.3841855e-07,False
1.9216012e-08,3.6954812e-06,False
0.3173108,0.48285702,True
4.7817073,0.4973397,True
13.594731,6.1724925,True
5.296426e-12,0.0,False
0.0043615163,0.31761062,True
942.6373,9.257724,False
1.5571475e-16,0.0,False
0.0029589587,0.14380471,True
8.32017e-07,0.0,False
72.91423,5.831171,True
1003.4019,16.078894,True
2.0345771e-05,0.0032557836,False
210.32797,2.397758,True
4.392294e-12,0.0,False
4.069286e-14,0.0,False
34.21312,0.083307706,True
8.309045e-12,0.0,False
2.5977916e-15,0.0,False
1.3722723e-05,0.0038830847,False
9.1591595e-08,0.0,False
2.3939968e-21,0.0,False
0.003099948,0.019084046,True
2.6304454e-09,0.0,False
8.7448354e-16,0.0,False
310.72086,3.3696735,True
2.2597534e-07,0.00014613991,False
0.015127971,0.5707362,True
4.644385e-07,2.1815062e-05,False
20.77441,0.4865597,True
5.693573e-20,0.0,False
53.386982,8.826463,True
151.25935,8.92516,True
2.5648507e-08,8.344647e-07,False
9.755057e-07,0.001257106,False
0.0055739665,3.9647143,True
1.9334905e-13,0.0,False
143.62215,0.74197596,True
1.4803819e-05,0.00012218206,False
2.6909676e-13,0.0,False
0.36033598,0.019207109,True
3.4015207,4.7010508,True
2.6305121e-14,0.0,False
0.022180904,3.3412447,True
431.74747,0.28860915,True
0.11150598,0.056412484,True
2.7987517e-11,0.0,False
375.61447,8.39768,True
7.8405007e-16,0.0,False
2.3760261e-11,0.0,False
14.008746,6.9924216,True
1.4867173e-10,0.0,False
325.67056,7.328403,True
8.881541e-10,4.2079995e-05,False
1.0553032e-16,0.0,False
1.7314339e-07,1.8596476e-05,False
1.3045829e-07,9.5367386e-07,False
1.486534e-14,0.0,False
3.5036162e-08,0.0004287039,False
3.4099278e-13,0.09012962,False
0.0010198232,0.00016807094,True
1.2422123e-07,2.3841855e-07,False
2.565516e-15,0.0,False
23.746058,0.18594661,True
0.0027895316,0.0005707302,True
7.0775704e-13,0.0,False
13.40226,15.53457,True
1.0290443e-07,0.0,False
0.95375043,13.150443,True
1.1351622,0.13919768,True
67.70243,8.513585,True
6.4567527e-16,0.0,False
1.4828103e-12,0.0,False
4.265814,4.2859616,True
1.8084451e-07,1.1920928e-07,False
0.019848408,6.2690864,True
65.82416,8.037154,True
43.814762,7.2799034,True
3.1235574e-09,1.072883e-06,False
23.131536,8.342088,True
1.6548375e-08,5.3642743e-05,False
0.07415014,0.6916865,True
2.699706e-10,2.8610189e-06,False
4.328957e-24,0.0,False
595.9295,9.694044,True
6.664754e-08,6.4372807e-06,False
8.698487e-07,1.3708975e-05,False
25.968359,7.580536,True
34.805695,9.060826,True
76.39944,2.627013,True
5.9777283e-10,0.32081395,False
0.0002983955,8.105902e-05,True
1.2166899e-15,0.0,False
457.56558,6.0597606,False
1439.0135,18.031456,False
4.2772507e-07,0.00010537546,False
1.4853495e-13,3.933899e-06,False
0.2168678,3.9712687,True
1.981407e-11,1.1920928e-07,False
4.3946085e-05,0.0077492567,False
1.0213333e-07,0.00047159992,False
3.50654e-05,0.0032516248,True
4.982559e-15,0.0,False
0.13502756,0.26961404,True
5.240547e-15,0.0,False
2.6676906e-07,2.622601e-06,False
2.8297915e-09,1.1920928e-07,False
3.864565e-06,1.3828182e-05,False
5.343519,1.6974086,True
4.358445e-05,0.0013841344,True
588.71234,8.483338,True
3.7970356e-14,0.0,False
648.501,8.343527,True
0.03335404,0.0005534505,True
0.0024262,0.1219767,True
4.479216e-12,0.0,False
3.1832824e-15,0.0,False
59.119225,3.7779262,True
1.5706341e-13,0.0,False
1.946181e-05,0.025648713,False
0.003905544,0.64626235,True
69.46139,8.244168,True
45.057507,0.21843287,True
1.1365477e-19,0.0,False
0.018465921,0.15048936,True
0.779503,0.53897053,True
1.31967e-09,0.0,False
4.7077276e-16,0.0,False
5.19783e-07,0.00015972769,False
0.0005619674,0.027463239,True
7.358216,2.7907717,True
94.588806,0.19515948,True
19.91481,3.4730296,True
17.703362,0.5294801,True
6.4324455e-11,0.0,False
279.80493,4.9826474,True
3.7442066e-10,2.3841855e-07,False
5.4861556e-07,0.000912131,False
5.36226e-06,3.087473e-05,False
1.376097e-10,9.5367386e-07,False
3.3735723,0.10663253,True
9.1215384e-07,5.3644035e-06,False
0.00019193119,7.4486346,False
0.55595404,0.034171063,True
4.159141e-11,1.1920928e-07,False
3.1563495e-15,0.0,False
2.3182265e-08,3.576278e-07,False
1.4939427e-05,0.108649544,False
0.0051131584,0.0005413015,True
3.2390807e-07,0.0017306126,False
533.7499,3.0561948,False
7.864124e-08,2.0146166e-05,False
9.480927e-11,4.0531077e-06,False
2.8765166e-13,0.0,False
1.2955701e-16,0.0,False
5.312935e-09,0.0,False
287.3452,9.941323,True
6.6278627e-09,3.576278e-07,False
1075.6342,17.54452,True
118.1641,4.508341,True
2.4939129e-09,1.7881378e-06,False
2.0920401e-16,0.0,False
0.0010244133,0.046886973,True
2.5645136e-10,1.1920928e-07,False
7.2080704e-16,0.0,False
1.4354404e-05,0.018383011,True
4.74237,11.967572,True
2997.379,11.996791,False
0.9590361,2.2845354,True
6.69136e-12,0.0,False
2.4827224e-07,1.6689287e-06,False
8.348383e-09,3.576278e-07,False
227.35529,0.9323106,True
7.554986e-11,0.0,False
1.4046448e-11,0.0,False
6.5131506e-15,0.0,False
1.5531801,1.134667,True
256.36758,3.5306964,True
4.573092e-15,0.0,False
736.5192,12.084052,False
4.140471e-06,0.00048923446,False
1844.2148,10.777361,False
0.09483688,0.0040732007,True
33.88654,0.6935014,True
8.2778725e-19,0.0,False
0.012114137,0.3238233,True
9.343477e-13,0.0,False
470.48547,4.394418,True
623.391,7.2963185,False
0.29222748,5.1805973,True
235.71309,2.4024906,True
426.96725,7.6084495,True
1.5399698e-10,0.0,False
4.7558992e-09,0.0011714984,False
0.10883335,2.0160544,True
1.0910306e-09,0.0,False
2.1787841e-17,0.0,False
243.96703,5.137285,True
317.11703,5.8670487,True
1.6003481,3.2004461,True
3.037034e-07,1.1920928e-07,False
7.0873626e-11,0.0,False
774.6504,4.58556,False
3.4259236e-05,0.00028141352,False
6.1954483e-07,1.6689287e-06,False
3.966452,0.2482692,True
0.0045601665,0.0042570634,True
1.4559563e-06,8.344647e-07,False
0.0061849183,0.0003670965,True
0.05903041,4.4063087,True
2.2332371e-14,0.0,False
0.0052636224,4.269224,True
0.00034409,0.003509079,True
6.8136835,2.6692924,True
1.9646089e-07,7.152555e-07,False
0.00065466634,0.002561623,True
1.6679316,6.2899876,True
0.0008385547,0.00079588196,True
0.12848945,0.06377497,True
7.996275e-13,0.0,False
12.945539,0.25076297,True
1.9484276,0.056646302,True
618.9894,3.9255996,True
44.29814,0.7841152,True
0.033913236,3.8987317,True
0.26141623,0.06927654,True
833.7928,6.418827,True
9.165497,1.1774771,True
0.058481045,0.5017382,True
0.009658713,0.0933633,True
142.93141,0.367552,True
361.53192,0.35790002,True
28.950161,0.6905888,True
0.0006170705,0.0049348692,True
6.8043305e-12,0.0,False
2.4080515e-05,6.758938e-05,False
0.006946889,0.09693736,True
2.3961549e-18,0.0,False
0.51277727,0.7156513,True
2.5720532e-20,0.0,False
9.296045e-19,0.0,False
9.773146,5.7651057,True
0.00012848692,0.00050543883,False
0.38606092,2.060027,True
4.3467607e-10,0.0,False
0.7347922,3.7626052,True
2.1570442e-11,0.124323934,False
7.8177834e-08,0.0061783274,False
0.09135041,3.4616895,True
1.4729621,1.206796,True
679.3098,6.3469324,False
0.8025292,0.099110335,True
2.6365245e-11,0.0,False
2.344209e-15,0.0,False
0.06002894,3.655576,True
0.1784618,8.256739,True
6.062163e-16,0.0,False
0.0035507844,0.06345722,True
888.2893,6.835028,True
0.013893889,0.0005765671,True
0.0049959295,0.0005720404,True
284.1527,6.5409055,True
3.6712822e-10,0.0,False
204.67456,9.290541,True
3.8024514e-06,7.617183e-05,False
0.00010787028,0.00039283664,True
3.5477065e-08,6.7949063e-06,False
12.423721,2.3167076,True
1.6714202e-16,0.0,False
109.749176,9.603005,True
6.3315325e-10,1.5497195e-06,False
0.00012416423,0.0003444555,False
0.58269435,1.8951714,True
1.5187759e-16,0.0,False
247.46259,3.7626173,False
7.914123,5.923059,True
4.9464325e-05,0.00042596326,False
0.0006087346,0.09878819,True
0.004467001,0.005329918,True
28.573612,6.196275,True
0.7652597,2.9234023,True
3.245101e-11,0.0,False
1.599224e-06,1.6808368e-05,False
8.1314365e-12,0.0,False
1.402045e-13,0.0,False
7.698605e-06,0.00027843413,False
1.3535206e-11,0.0,False
0.026610015,0.21684992,True
34.022526,3.2810326,True
18.770819,8.298238,True
4.065476e-15,0.0,False
1.701353,1.513081,True
7.108581e-11,0.0,False
4.6380544e-10,0.0,False
4.183408e-11,0.0,False
0.12499982,0.025120866,True
0.12699544,2.2496154,True
0.0047683213,0.01545088,True
1.8340511e-06,2.9802277e-06,False
0.5650657,2.020184,True
2.8267735e-07,0.03335134,False
145.6181,6.788855,True
2.8839889e-08,4.7683704e-07,False
9.055557e-07,3.7431015e-05,False
2.0253804,0.4029554,True
2.6621887e-09,0.0,False
9.511162e-05,2.6940936e-05,True
0.0006672756,0.00012563869,True
2.278562e-11,0.0,False
5.842445,0.42402497,True
8.7076124e-10,0.0,False
0.089966394,6.1300974,True
2.5897207e-09,2.3841855e-07,False
3.1370807e-13,0.0,False
74.004776,2.216846,True
4.2412572e-07,0.0008970051,False
39.814972,7.7769938,True
1.2255929e-12,0.0,False
8.708703e-05,0.0031144945,True
177.19104,2.668333,True
7.7409763,6.7648687,True
306.18338,4.0399246,True
2.6891787e-06,9.5367386e-07,False
3.2071562e-15,0.0,False
132.16623,0.5663135,True
234.54926,0.89965296,True
1.1794127e-06,3.623897e-05,False
0.80995244,0.13407272,True
7.0523704e-08,0.0,False
7.512133e-06,0.00015138435,False
469.97647,2.563738,True
7.876468e-06,0.009579051,False
1.2468089e-08,0.0,False
5.182647e-06,1.9073468e-06,False
1.6670451e-10,0.0,False
0.5132869,0.042992555,True
1.7110138e-09,0.0,False
57.484,14.9696455,True
0.002754205,0.15280633,True
1.0852946e-08,0.00027176025,False
2130.9495,17.88377,False
2.754537e-15,0.0,False
3.8564396e-13,0.0,False
6.769313e-13,0.0,False
1.535269e-06,1.7563925,False
0.7896702,1.0515357,True
9.047026e-16,0.0,False
2.190957e-09,1.1920928e-07,False
8.657739e-14,0.0,False
0.0030666539,0.13094881,True
0.000104165054,4.028683,True
4.107935e-07,0.01598789,False
0.0007579242,3.862306e-05,True
3.322755e-20,0.0,False
8.595326e-12,0.0,False
1.7903388e-10,9.5367386e-07,False
3.621154e-06,5.7220295e-06,False
57.504326,2.479972,True
431.88977,3.151455,False
1.5175524e-07,5.0067774e-06,False
4.270194e-17,0.0,False
5.798335,8.904576,True
9.2516084e-10,0.0,False
6.1472205e-20,0.0,False
4.3515433e-13,2.3841855e-07,False
0.00049581204,0.023911083,True
1.489608,7.663723,True
0.04744417,0.003952865,True
397.6459,1.0889117,False
4.095472e-18,0.0,False
2.1860533e-10,4.2915253e-06,False
0.025380032,0.5789898,True
6.06493e-19,0.0,False
26.20081,9.015837,True
49.02007,10.835948,True
10.560667,0.117012344,True
2.519997e-16,0.0,False
0.00020792059,0.002732712,True
5.0513445e-05,0.01660421,True
2.009823,1.4149104,True
2.9455265e-07,0.03513757,False
4.4543063e-09,0.0,False
5.4102887e-09,0.0,False
5.29237e-21,0.0,False
2.2709232e-06,4.5060096e-05,False
9.3709595e-08,2.0861407e-05,False
1.084814e-06,2.5391257e-05,False
12.350893,4.1182113,True
2.1326714,0.79455066,True
3.9309593e-13,0.0,False
3.8542232e-18,0.0,False
74.61763,1.1848805,True
5.60538e-12,0.0,False
1.1428595e-11,0.0,False
0.3399633,0.028524093,True
1.5513959,0.13004334,True
119.9955,9.912076,True
8.993654e-11,0.0006046851,False
5.8753767e-13,0.0,False
0.41159984,0.046849057,True
0.0006763714,0.002460787,True
0.38661003,5.2746525,True
1.5237488e-12,0.0,False
334.23236,9.552363,True
46.421036,13.112598,True
18.658903,0.5291284,True
5.89981,0.1708229,True
5.482333e-10,0.0,False
1.1535136e-07,0.0,False
0.09482284,0.002825331,True
0.0028818555,5.4158416,True
56.602158,4.2000375,True
0.0014095447,0.013618651,True
1.2024459e-15,0.0,False
265.8704,2.8703744,True
7.086362e-13,0.0,False
2.4785577e-15,0.0,False
0.035850115,0.04579593,True
6.157315e-06,0.0012635351,False
91.39964,1.7863127,True
1.7803877e-08,0.0025964617,False
0.0009997806,0.0019601432,True
2.2323435e-23,0.0,False
1.2888829e-07,2.145765e-06,False
101.90628,12.473867,True
1.5099889e-09,0.0,False
2.7886075e-11,0.00079766876,False
46.040108,3.6388328,True
0.001197927,4.7852077,True
8.967074,8.884236,True
1.5083652e-06,9.5367386e-07,False
5.2937403,0.7043192,True
3.103587e-05,0.00029178176,False
2.620219e-10,0.0,False
10.256091,9.461104,True
9.742864e-06,0.094673745,False
3.5991473e-08,0.0001187254,False
1.6619145e-11,0.0,False
0.5109421,1.2926664,True
916.01263,6.333786,False
3.4514505e-07,9.417091e-05,False
5.4654523e-14,0.0,False
0.19074403,0.03556364,True
69.92405,0.77020335,True
1.138095,3.1890178,True
5.477734e-06,0.0002683041,False
0.015266426,1.2486968,True
0.11512016,1.8614289,True
3.37952e-17,0.0,False
1.9844465e-12,0.0,False
6.964545e-13,0.0,False
0.564345,0.002690778,True
11.430194,8.661718,True
3.0344255e-11,0.011272434,False
18.962603,12.50323,True
4.4861792e-14,0.0,False
9.197778e-08,0.15729049,False
759.08936,13.269181,True
10.725928,0.52319294,True
6.989035e-13,0.0,False
7.857506e-07,1.4305105e-06,False
1.8244223e-17,0.0,False
3.117103e-07,1.6689287e-06,False
9.15651,2.0668242,True
6.0661345,0.89274246,True
17.541475,3.5637012,True
0.019682113,0.022513494,True
2.3854708e-13,0.0,False
7.0211226e-11,0.0,False
1.12396786e-13,0.0,False
148.08853,4.1876783,True
7.1883206,1.5562774,True
2.6948464e-21,0.0,False
4.199014e-10,4.5299425e-06,False
2.7016964,7.987395,True
47.799778,3.661294,True
6.297361e-10,0.0,False
1.1738021,5.171408,True
1.3192034e-12,0.0,False
1.1483326e-10,0.0,False
5.1790167e-16,0.0,False
265.50266,2.9200315,True
2.393717e-07,0.0039153835,False
1.67251e-08,5.1020274e-05,False
7.8317823,1.8716333,True
4.5782227e-23,0.0,False
586.5155,2.9914527,False
5.3548123e-05,0.012283274,False
5.2672704e-07,3.6954812e-06,False
0.7138313,0.1437872,True
7.5626416e-10,0.0,False
1.5264369e-09,1.1920928e-07,False
7.9560476e-07,1.1920928e-07,False
1.4658253e-20,0.0,False
2.543737e-18,0.0,False
0.006665302,0.0022338666,True
0.036393292,0.8701868,True
3.6088022e-06,0.8086825,False
2.2671164e-12,1.1920928e-07,False
9.116237e-08,0.00056513073,False
1.321626e-15,0.0,False
1.0496561e-14,0.0,False
1.07618554e-16,0.0,False
3.4765915e-10,4.7683704e-07,False
2.8003747,14.987276,True
1.7024784e-11,0.0,False
5.2979287e-17,0.0,False
3.2860808e-05,0.00016473368,False
0.00016006736,0.0005886014,True
1.1003645e-18,0.0,False
1.1354438e-12,0.0,False
2.188335e-05,0.0030574503,False
8.728478e-07,3.266281e-05,False
1.461776e-06,8.737659e-05,False
52.224617,0.43666214,True
56.626816,0.57203966,True
1.0905704e-07,3.576278e-07,False
2.0532656e-05,2.62257e-05,False
2.5998947e-06,0.00017140826,False
8.2229925e-18,0.0,False
2.8626673e-05,0.04010862,False
3.1497794e-14,0.0,False
170.31653,9.84014,True
1.430186e-06,0.00010775939,False
1.7542214e-16,0.0,False
2204.2122,9.119121,False
1.8164092e-15,0.0,False
1.0399372e-09,1.3113013e-06,False
4.5218024,8.511121,True
2.1815556e-08,5.7220295e-06,False
0.00051221816,0.2129578,True
1.7426344e-15,0.0,False
0.00010627377,0.00044860312,False
3.0262055,5.306223,True
0.019856667,0.0005503546,True
2.2961611e-08,0.00021836757,False
0.003931187,0.18432617,True
0.33267397,2.2638414,True
211.6716,6.990746,True
912.1178,6.3002644,False
8.8779716e-13,1.1920928e-07,False
0.12512723,0.07897711,True
1005.0707,12.504065,False
2.6658666,0.6961173,True
0.00055460253,0.0067826035,True
3.9870987e-09,5.125868e-05,False
1.08786695e-11,0.0,False
0.005994734,0.01663092,True
10.419198,0.3404513,True
112.45619,15.717242,True
1.6048398e-07,5.4836123e-06,False
20.063171,1.4896289,True
0.00826415,0.110326044,True
0.007360383,0.9795179,True
7.0536935e-06,0.00013779645,False
0.37301093,0.44899035,True
0.008357812,13.789299,True
3.4469947e-06,8.344647e-07,False
3.1851287e-05,0.00039200252,True
2.7085192e-09,0.0,False
3.3350413e-11,0.0,False
2.1271519e-16,0.0,False
7.061287e-10,0.0,False
2.9338865,0.22764155,True
454.75797,4.912063,True
0.08358988,12.28244,True
1.5294963e-13,0.0,False
1.6696058e-06,0.00061898143,False
1195.2079,9.690556,False
28.248514,0.3371706,True
84.5546,2.8623364,True
7.638761e-17,0.0,False
12.082471,5.5410986,True
6.4855146,0.12363729,True
2.3729436e-07,3.4570635e-06,False
1.2632571e-16,0.0,False
3.9227224e-12,2.4795225e-05,False
47.7706,3.5020187,True
7.8750054e-07,5.960463e-07,False
2.0381792e-15,0.0,False
0.49662742,0.01661134,True
19.28995,8.880674,True
8.8941625e-11,0.0,False
9.123578e-06,0.5504434,False
1792.3046,11.412111,False
1.607504e-11,8.344647e-07,False
5.7794966e-07,3.0159496e-05,False
14.384141,0.57799566,True
930.54785,4.2889843,False
4.290787e-12,0.0,False
4.4583652e-09,0.0,False
163.58076,2.438219,True
1.2224419e-09,2.3841855e-07,False
1.691863e-09,0.0,False
43.104275,6.6674027,True
442.5449,3.295905,False
1.2651504e-14,0.0,False
55.97242,5.145058,True
5.5497527,2.9230103,True
255.16986,1.8398547,False
1.3231404e-09,1.1920928e-07,False
1.5555122e-15,0.0,False
8.186776e-05,0.0007121411,False
5.82695,1.3569448,True
106.44787,2.641282,True
1.4443387,1.2578572,True
238.41692,0.7676693,False
0.0856067,0.067450166,True
643.70123,9.4445715,False
0.025811208,2.5686269,True
0.79915667,1.0894632,True
2.2423738e-10,0.0,False
95.93458,7.9353237,True
238.25262,3.233491,True
3.8499962e-08,1.1920922e-06,False
4.3466246e-22,0.0,False
1.0351299e-12,0.0,False
3.0308984e-12,0.0,False
2.760873e-15,0.0,False
0.25145268,0.0034209378,True
2.56686e-08,3.623897e-05,False
1293.121,5.7953486,True
0.049838975,0.124373026,True
9.1915645e-15,0.0,False
2.18881e-12,0.0,False
3.980492e-12,0.0,False
89.01839,0.29185313,True
1.4599352,1.4340559,True
1.6587731e-10,0.012477784,False
3.2572934e-06,0.00030727434,False
4.4254037e-05,1.209564,True
0.0023643891,11.295436,True
0.06228124,0.03636751,True
1.363092e-13,0.0,False
6.6389054e-11,2.7894584e-05,False
301.11606,2.9821308,True
677.5568,4.1183734,True
1555.0309,7.2426786,True
92.37723,3.8453944,True
4.881778e-18,0.0,False
0.003847138,0.18746299,True
4.165047,0.23571607,True
1.0072978e-21,0.0,False
29.580362,7.5494514,True
1.128391,0.057570525,True
37.425426,2.0999548,True
1.5483256e-10,0.0,False
6.3646696e-12,3.113626,False
16.26026,1.0016932,True
8.293542e-14,0.0,False
3.3978754e-20,0.0,False
0.32324913,0.090015,True
7.674161e-11,0.0,False
0.49638575,6.0120783,True
8.305307e-05,7.152301e-05,True
1.1321631e-15,0.0,False
1.84983,10.1079855,True
0.04937192,1.1750834,True
8.484382e-17,0.0,False
0.00010412849,1.28745205e-05,True
5.648334e-07,1.3113013e-06,False
2.6385092e-09,0.0,False
8.930263e-05,0.0004321595,True
0.24758284,2.044781,True
3.132874e-05,0.006360644,False
409.59735,7.013028,True
185.37308,4.071858,True
0.25570425,6.267206,True
0.16729192,6.49417,True
0.004448647,0.0006362553,True
0.19985363,0.00852863,True
1.6473734e-06,0.0069564055,False
49.08225,1.7759839,True
1.7839668e-15,0.0,False
2.7298577,6.1869135,True
0.0016203534,0.015024237,True
0.6706786,1.1188984,True
9.0859334e-14,0.0,False
0.11890055,0.033570085,True
6.2232706e-12,0.0,False
0.0039133057,4.2885323,True
1.9288442e-13,0.0,False
0.0045363605,0.0014915048,True
1.4072191e-09,0.0,False
1.3283415e-05,7.2715025e-05,False
2.4768525e-09,6.603976e-05,False
0.003503742,4.1760883,True
3.0895642e-10,0.0049648806,False
43.36039,9.816575,True
1.5051427e-08,0.0,False
31.180973,14.191558,True
1.0198858e-10,0.0,False
0.13782178,0.49191827,True
0.6213447,1.8573391,True
1.7747103e-13,2.3841855e-07,False
290.4203,1.2385612,False
3.674891e-15,0.0,False
5.3173885e-11,0.0,False
3.1106122e-15,0.0,False
1500.3412,11.2241335,False
0.026764784,3.3206956,True
6.421305e-22,0.0,False
8.370277e-06,0.01173168,False
0.017811358,0.9093188,True
3.3227258e-07,1.1920928e-07,False
4.304017e-06,0.022768155,False
8.196214e-22,0.0,False
3.4370577e-12,0.0,False
3.04139e-16,0.0,False
4.7814245,0.16230588,True
4.2386816e-07,3.5677881,False
2.8017306e-05,0.00411972,False
341.9731,19.748154,False
1.6679313e-06,0.008915144,False
83.64366,1.1650355,True
2.0709997e-19,0.0,False
3.7011795e-08,0.00019417307,False
993.79407,6.0042906,True
21.594057,12.061907,True
3.227928e-17,0.0,False
7.8823347,3.244749,True
722.32196,9.196994,True
17.116987,1.6173038,True
3.9764822e-05,0.03819518,False
0.00012866761,8.6899796e-05,True
189.19019,3.2340786,True
0.07915255,7.853255,True
193.82011,17.058159,True
3.2485364e-05,4.4106466e-05,True
4.1210124e-10,0.0,False
60.21247,0.0557786,True
0.06403098,0.011793351,True
357.85895,0.62238455,False
6.142542e-18,0.0,False
1.6350182e-10,6.198864e-06,False
7.1045494e-25,0.0,False
2.4225155e-24,0.0,False
1.5111537e-05,0.0010158622,False
2.0134719e-07,1.1920928e-07,False
158.89368,11.732142,False
4.3519685e-05,4.0646605,False
1.1829576e-14,0.0,False
0.0021360102,0.011441091,True
1.8945494e-14,0.0,False
7.829143e-06,3.6000558e-05,False
7.899744e-06,0.0045734807,False
1079.2963,8.167034,False
1.8127517e-06,3.4570635e-06,False
0.06101159,1.0534997,True
1.1416743e-14,0.0,False
8.8811836e-10,0.0,False
4.9648934e-11,3.576278e-07,False
760.10956,18.504234,False
8.6378327e-07,5.1259863e-06,False
26.912556,3.6263018,True
1.388558e-13,0.0,False
1.6103022,0.8744058,True
0.0014584024,0.17711927,True
8.5788735e-05,0.037970833,False
294.09604,1.994721,True
1.5819906,0.051461168,True
2.569836e-09,2.3841855e-07,False
0.32336113,0.10748983,True
2.7080722e-08,1.1920928e-07,False
0.26762593,4.832338,True
5.606988e-07,0.0,False
2.3849533,0.044888612,True
1.6017585,1.0251915,True
0.0009188031,0.045716375,True
0.000105526604,0.00017021637,True
2.5761962e-11,0.0,False
3.117723e-09,0.0,False
6.416596e-24,0.0,False
2.1070599e-09,1.1563234e-05,False
0.003084446,0.0009507182,True
2.057156,1.967577,True
1.6605762e-26,0.0,False
3.7525468e-13,0.0,False
1.1976072e-09,0.0,False
337.17477,0.53493845,True
2.2873314e-06,2.3841855e-07,False
0.0034588058,0.019596646,True
9.251077e-06,0.0005298641,False
6.9583597e-09,1.1920928e-07,False
263.8866,2.771756,True
1.4341009e-11,0.0,False
0.0010569498,0.0011070794,True
0.25006503,7.1880536,True
2.3617555e-18,0.0,False
395.02127,7.9921865,False
1.0808468e-23,0.0,False
0.033468273,1.0713131,True
0.5471115,0.4828813,True
9.407283e-11,3.3378547e-06,False
7.19048e-11,0.0,False
0.012701655,0.03605981,True
2.558852e-13,0.0,False
2.4197906e-11,0.0,False
1.6848359e-06,0.46958768,False
0.11356351,0.5654189,True
2.468207e-08,0.0002703301,False
4.630376e-14,0.0,False
1.5772184e-10,1.1920928e-07,False
5.4789224e-12,0.0,False
1.1805983e-09,0.0,False
816.7657,6.6605916,False
1.9237543e-17,0.0,False
2.4218218,0.1762025,True
1.5554016e-15,0.0,False
418.91928,3.9754846,False
2.5792258e-14,0.0,False
246.15329,0.8758287,True
0.00012408837,0.0095968805,True
5.3397656e-05,0.021149117,False
8.2520313e-20,0.0,False
1.0545964e-08,2.801379e-05,False
1047.8533,9.551252,True
1.107523e-09,0.17270619,False
5.0427947e-12,0.0,False
88.48825,0.9466025,True
1.870759e-05,0.00018356545,False
0.76667726,3.1820753,True
3.227447,1.4098362,True
0.12561843,4.5594277,True
1.9311366e-10,0.0,False
5.048542e-17,0.0,False
1.4674185e-10,1.1920928e-07,False
1314.5676,8.354443,True
546.33057,10.269524,True
5.2351184e-10,2.3841855e-07,False
6.590443e-11,0.0,False
5.065178e-16,0.0,False
3.562804e-05,6.9735004e-05,True
154.1028,6.6692295,True
346.34766,7.3937006,False
0.0005952733,0.107586026,True
537.20575,0.65654635,False
1.2742366,0.5142558,True
0.28370237,3.8747907,True
0.010887488,0.0028451604,True
1.0582829e-09,0.0,False
1.8614866e-13,0.0,False
0.06198092,0.2007177,True
849.01434,3.9444563,True
317.36905,1.1100681,False
0.09118541,0.0033803193,True
0.002926801,0.006054865,True
46.83089,7.6856465,True
2.9390908e-12,0.0,False
3.7775789e-07,1.5497195e-06,False
2.58011e-16,0.0,False
4.0314403,5.7439013,True
5.4929543,1.1034496,True
7.649674e-06,0.0013754441,False
0.0066648773,0.049323715,True
2.6571412e-10,0.0,False
2.7994096,19.514008,True
2.2998043e-05,1.3112935e-05,False
4.276034e-06,0.005240276,False
1.4316642e-13,0.0,False
6.438631e-13,0.0,False
1.6598898e-22,0.0,False
8.994237e-05,0.013143567,True
5.3549637e-10,1.1920928e-07,False
2.3482336e-07,0.15192516,False
35.883606,1.0241513,True
1.6093827e-05,0.03257646,False
1.2335129e-15,0.0,False
4.6748765e-11,0.0,False
24.97075,0.141774,True
4.870135e-15,0.0,False
7.974952e-14,0.0,False
2.117912e-10,0.0,False
0.34333685,1.9256413,True
1.6834874e-16,1.1920922e-06,False
0.005635386,0.005825793,True
142.19781,0.26669586,True
1.8159005e-12,0.0,False
3.6858847,7.811504,True
4.75766e-08,1.1920928e-07,False
7.228111e-15,0.0,False
3.0905387e-08,1.4305105e-06,False
0.0015981221,6.0442057,True
27.804295,0.53964514,True
0.07399685,0.012704619,True
2.74311e-10,3.576278e-07,False
1.0880289e-08,1.4305105e-06,False
21.428402,4.8632736,True
2.2474237e-06,3.576278e-07,False
6.4672643e-13,0.0,False
1.7401279e-15,1.3113013e-06,False
8.965949e-10,0.0010201494,False
31.901585,2.4074457,True
1.791182e-17,0.0,False
1.1234158,11.530161,True
7.3390527,1.7540174,True
0.009849654,6.4064984,True
2.1208916e-05,0.0028819002,False
5.682896e-07,4.088795e-05,False
2.138171e-14,0.0,False
156.2841,3.5014622,True
84.439316,6.0021634,True
43.693253,7.6876316,True
1.4524522e-10,0.0,False
2.5510677e-10,4.7683704e-07,False
7.2419345e-05,0.13746955,True
29.013376,3.1952796,True
8.513668e-07,0.00010084597,False
7.0959992,7.923351,True
180.42488,2.1829371,True
3.917253,11.671237,True
1.5298348e-05,0.0006338733,False
17.908945,0.14410388,True
0.05227184,0.4207036,True
1.116479e-16,0.0,False
3.0809788e-06,6.675698e-06,False
116.65019,3.0257196,True
2.0688026e-23,0.0,False
0.34365687,4.464214,True
0.018770175,0.019442067,True
0.0047521717,0.09618278,True
0.045721423,0.11692449,True
8.01438,0.21087307,True
1.5643758e-06,5.960463e-07,False
1.1440874e-12,4.6848152e-05,False
0.01811317,7.5671754,True
0.00061893533,0.0022697893,True
4.444814e-11,0.0,False
2.4241213e-11,0.0,False
21.715982,0.365379,True
0.0003696142,6.828777,True
0.003279022,4.2503247,True
311.3417,2.9603512,True


==> new_results/losses/resnet-eps-8/scale_25_resnet-eps-8_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
2.0320334e-09,26.914597,True
0.0,0.0,False
0.0,47.562042,True
0.0,0.0,False
7.7406755e-23,1.3113013e-06,True
4.9888315e-33,0.005276207,True
0.0,12.1289425,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1656e-40,31.126648,True
0.0,0.0,False
0.0,45.243546,True
0.0,0.0,False
0.0,13.011522,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.104206e-18,13.177236,True
7.3399925e-28,61.681282,True
0.0,0.0,False
0.0,0.0,True
2.722496e-26,4.9066405,True
0.0,0.0,True
4.2581994e-34,0.7243033,True
0.0,0.0,False
1455.1565,39.23887,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2606238e-35,0.0,True
0.0,5.960463e-07,True
2.5536042e-06,41.850624,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4050.6948,20.040438,False
7.95691e-40,12.199147,True
0.0,0.0,True
0.004762052,66.92653,True
0.0,0.0,False
1.8366682e-38,0.0,True
0.0,0.0,True
6.539372e-10,10.580501,True
0.0,0.0,False
5.7318934e-25,6.391921,True
0.0,0.0,True
0.0,0.0,False
2.5703047e-18,60.31067,True
2.0724806e-30,86.281586,True
0.10904293,76.88223,False
120.69338,57.06046,True
0.0,0.0,True
0.0,0.0,False
0.0,102.00789,True
0.0,0.0,True
0.0,0.0,False
1.706242e-25,0.0,True
2.3752932e-20,10.133997,True
0.0,0.0,False
4.401162e-18,36.194077,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.6043455e-09,0.062060498,True
3698.6587,82.18086,False
0.0,0.0,False
3.6790775e-11,12.734836,True
0.0,0.0,True
0.0,0.0,False
5725.683,38.22973,False
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.677358e-31,4.7683704e-07,True
4.711338e-37,18.39772,True
0.0,0.0,False
2.2067963e-23,6.310169,True
0.0,0.0,False
3.92387e-37,0.0,True
0.0,49.14995,True
2.604407e-39,0.0,True
0.0,0.0,False
0.0,22.064407,True
0.0,29.913483,True
0.0,0.0001965568,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.6079454e-06,52.521805,True
3.907247e-23,67.30704,True
3.8743763e-20,21.86621,True
0.0001646966,151.35901,True
2.4111628e-32,46.47087,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.9947714e-29,25.479828,True
0.0,0.0,False
0.0,0.0,False
4.8774542e-36,0.0,True
2.361722e-15,8.362988,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.801098e-29,56.988617,True
0.0,0.0,True
1.3708821e-36,36.0829,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.294e-41,97.079216,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,2.889558,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6017702e-24,77.55098,True
1.6858028e-05,14.395005,True
0.0,0.0,False
5.4068887e-33,51.28763,True
0.0,3.755022e-05,True
0.0,0.0,False
0.0,0.0,False
2.8114481e-08,89.19426,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5405484e-18,33.336624,True
0.0,0.0,True
1.6624204e-05,4.4389415,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4791867e-05,23.03247,False
0.0,1.158149,True
0.0,0.0,False
1.784304e-30,0.0,True
1.3921753e-18,42.2175,True
0.0,85.18494,True
0.0,12.111158,True
0.0,12.269307,False
0.0,0.0,False
0.0,0.0,False
0.07363877,39.058628,False
0.0,0.0,False
1.1951802e-11,77.25035,True
0.0,0.0,False
0.0,10.914126,True
2.6274667e-25,16.141706,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
1.5961468e-36,0.00023123929,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
743.61487,22.291441,False
0.0,0.0,False
1.971718e-39,0.0,True
0.02776832,98.7724,True
0.0,0.0,True
0.0,0.0,True
4.0347025e-34,75.49118,True
12.5093,95.61899,False
0.0,0.0,False
0.0,0.0,False
0.0050553754,179.93481,True
2.449856e-39,0.009926598,True
0.0,0.0,False
0.0,0.0,True
7.710332e-05,123.24507,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.475448e-37,18.388687,True
0.0,15.639908,True
0.0,0.0,False
0.0,0.0,False
3.2181307e-22,20.967926,True
0.0,0.0,False
0.0,0.0,False
1.15418216e-26,82.37624,True
0.0,0.0,True
9.863323e-11,84.17499,True
0.0,0.0,False
0.0,0.0,True
0.0,6.7756934,True
0.0,0.0,False
1.942102e-18,142.63469,True
0.0,0.0,False
0.0,0.0,False
3.4552244e-07,131.73149,True
2.2746546,73.62991,False
0.0,0.0,False
6.513371e-33,94.25415,True
0.0,0.13244678,True
0.0,0.0,True
469.49365,141.68922,False
8.671084e-18,14.411149,True
0.0,0.0,False
0.0,38.490875,True
3.0346782e-23,9.059865e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,64.25835,True
0.0,0.0,True
2.8617206,20.659004,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.19535e-40,0.0,True
0.0,0.0,False
3.856255e-25,0.0,True
1.8252585e-11,53.9161,True
7.20227e-40,27.022293,True
5.2495034e-38,0.0,True
0.0,0.0,False
4.626154e-24,126.963196,True
1022.06714,85.904335,False
0.0,36.184357,True
0.0,0.0,False
0.0,0.0,False
1.9590714e-10,139.26794,True
2.507973e-24,73.017395,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.9362291e-19,0.14379497,True
4.9334793e-31,1.072883e-06,True
0.0,0.0,True
0.0,0.0,False
6.2608096e-17,9.850959,True
0.0,0.0,False
4.239998e-22,11.750746,True
0.0,71.69374,True
5.676358,61.40888,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.6556854e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,2.145765e-06,True
0.0,1.9958435,True
0.0,0.0,False
0.0,0.0,False
3.0811212e-27,56.443924,True
0.0,4.7683704e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.4332697e-10,69.33327,True
0.0,0.0,False
2.0738495e-05,154.2115,True
0.0,42.95912,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00010179955,False
0.0,0.0,False
0.0,44.891144,True
0.0,0.0,False
3.0820967e-11,9.041805,True
0.0,0.0,False
0.0,0.0,False
1.6261994e-24,0.00013100242,True
0.0,0.0,False
0.0,0.0,False
0.0,3.0423384,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.1065792e-05,5.183056,True
0.0,0.0,False
0.0,0.0,False
0.0,2.484145,True
0.0,0.0,False
0.0,0.00031108785,True
5.24624e-40,36.4841,True
0.0001938229,84.9836,True
0.0,0.0,False
276.0576,69.27091,False
0.0,0.0,False
0.0,0.0,False
5.042322e-37,20.252762,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.9800381e-24,7.046022,True
0.0,0.0,True
0.0,0.0,True
0.08392039,44.78747,True
0.0,0.0,False
0.002362215,1.8046808,True
0.0,0.0,False
2572.225,49.554905,False
2.9581e-41,47.237106,True
0.0,0.0,False
0.0,12.009237,True
0.0,48.531647,True
536.2449,72.80617,False
139.84694,89.91889,False
0.0,0.0,False
0.0,20.60521,False
5.0359395e-06,25.897827,True
0.0,0.0,True
5.2063418e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,12.430805,True
8.71321e-22,65.99812,True
2.2962144e-36,14.47361,True
0.0,0.0,False
3.3344802e-09,21.09079,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0595299e-09,41.1604,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
10.97328,117.673065,True
0.0,0.0,False
6.8739816e-21,0.0,True
0.0,0.0,False
4.2026527e-06,77.436134,False
1.5618411e-37,10.313624,True
1.536585e-06,26.63002,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,8.432148,True
5197.3916,65.769,False
0.0,0.0,False
3.9934537e-08,5.7364163,True
0.0,0.0,True
0.0,0.0,True
1.082738e-19,30.47116,True
0.0,46.1131,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,29.534698,True
0.0,0.0,False
6.561616e-32,0.0,True
0.0,0.0,False
2.737498e-24,55.294632,True
9.290498e-15,0.0,True
3.2172497e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5739118e-07,3.850386e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.6881512e-32,4.356835,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.63891e-39,12.222737,True
0.0,0.0,False
1.5314321e-38,32.188995,True
0.0,0.0,False
0.0,0.0,False
3.6758425e-33,0.04792531,True
0.0,0.0,False
2.194487e-39,39.85077,True
0.0,0.0,False
0.0,0.0,False
80.24847,229.12592,True
0.0,0.0,False
7.0897044e-29,0.0,True
9.557156e-14,0.0,True
9.004786e-19,0.40017366,True
5.944649e-11,0.34961438,True
1.345067e-39,62.288315,True
0.0,0.0,False
0.0,0.0,False
9.61995e-12,128.76482,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.88999e-06,50.890778,True
0.0,0.0,False
0.0,0.0,False
1.6482106e-10,106.397644,True
0.001619813,8.258606,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.14254001,26.115242,True
0.00028930974,30.281387,False
0.0,0.0,False
0.0,0.0,False
2.654704e-10,134.18304,True
882.38336,40.61356,False
0.0,0.0,False
0.0,10.90668,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.38160387,True
1.1198678e-20,7.438383e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3175242e-13,160.62297,True
1914.541,71.335686,False
7.338643e-38,5.483477e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,9.667116,True
0.0,0.0,False
6.206452e-06,0.91486144,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4829549e-08,78.24205,True
2.4149e-41,0.0,True
1.327541e-14,9.521787,True
0.0,0.556539,True
0.0,46.361145,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,36.007614,True
1.4710831e-23,0.62989926,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.934247e-20,60.44496,True
5.737782e-34,17.94661,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.781063e-05,10.139108,True
1.0514532e-34,8.410806,True
2.1005445e-36,0.18055962,True
4.002453e-36,0.0,True
1.6423576e-16,111.57861,True
5.0398436e-35,0.14351732,True
226.92805,48.683628,True
0.0,0.0,False
1.4324745e-29,15.711575,True
7.3983745e-20,5.6315646,True
0.0,0.0,False
0.0,0.0,False
2.2136225e-34,93.08653,True
2.3158427e-17,48.30758,True
637.77563,39.552666,False
8.2973635e-33,0.0024996724,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.1739678e-26,5.7220295e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,18.169388,True
6.6726666e-11,1.1920928e-07,True
0.0,151.48537,False
0.0,0.0,False
8.623074e-15,40.170044,True
0.0,0.0,False
2.7052784e-09,21.206238,True
3.980958e-32,80.18445,True
2.3588122e-30,34.96868,True
0.0,0.0,False
0.0,2.3841855e-07,False
1.8687918e-12,24.902878,True
0.0,0.0,False
0.0,0.0,False
2.2110994e-22,0.4347944,True
0.0,0.0,True
0.0025108403,28.744486,False
0.0,0.0,True
1.8372348e-24,23.80722,True
2.2226027e-27,63.513184,True
0.0,0.0,False
9.720212e-14,108.89349,True
0.0,2.3007127e-05,True
0.0,0.0,False
6.369858e-14,63.112778,True
0.0,0.0,False
7.467196e-13,7.8326263,True
0.0,0.0,False
6.789363e-26,36.81131,True
0.0,1.1250073,False
2.356853e-30,0.00046647634,True
0.0,0.0,True
2.3042385e-26,0.000613382,True
0.0,0.0,False
0.0,0.0,False
2.106306e-18,25.834526,True
2.2630827e-27,11.478343,True
0.0,0.0,False
2.4431138e-16,84.81447,True
0.0,0.0,True
0.0,0.0027799078,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,40.294044,True
185.24677,100.15001,False
1.4932881e-31,8.344647e-07,True
0.0,11.621835,True
4.2019455e-10,65.785065,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.8367995e-10,7.897962,True
0.0,0.0,False
0.0,0.3346498,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2283731e-07,57.626076,True
0.0,0.0,False
0.0,13.07448,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
8.269258e-09,14.254184,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6331056e-07,0.013795151,True
1.2396355e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,43.321777,True
0.1914259,88.375656,False
1.912313e-38,4.8474483,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
24.436747,182.90863,True
3.294944e-32,54.938583,True
0.0,9.5367386e-07,False
0.0,0.0,False
0.0,0.0,True
7.4512776e-08,1.1378707,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.7486925e-32,18.62439,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.818632e-33,1.072883e-06,True
0.0,0.0,False
0.0,5.932815,True
0.0,0.0,False
0.0,0.0,False
9.732761e-20,46.692917,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4475863e-16,11.124465,True
4.80787e-21,4.773411,True
0.0,0.0,False
6.111516e-11,4.423907,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.1647711e-09,34.4311,True
8.609764e-08,0.008793086,True
0.0,0.0,False
0.00024377757,0.04361636,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.6146403e-08,87.18227,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,19.808014,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
9.635066e-13,50.314743,True
0.0,0.0,False
2.7772443e-26,1.0549235,True
0.0,0.0,False
1.6035596e-08,82.14996,True
0.0,16.740631,True
0.13924235,75.49654,True
6.5203346e-31,25.697754,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.1150014e-28,101.15576,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.6533986e-19,15.949387,True
0.0,0.0,False
0.0,0.0,False
177.86967,38.435356,False
0.0,0.0,False
0.0,0.0,False
2.9269654e-19,125.02641,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.273649e-18,17.127167,True
0.0,0.0,False
0.0,90.38234,True
0.0048159277,16.260544,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.131419e-22,160.97163,True
0.0,0.0,False
0.0,0.0,False
8.095238e-34,74.21967,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
178.30609,155.0099,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7061407e-32,0.0,True
4.7813494e-26,14.483734,True
0.0,0.0,False
3.151431e-22,0.0,True
0.0,0.0,True
0.0,0.0,False
2.7479504e-26,29.793747,True
0.0,0.0,False
3.9447674e-17,27.469772,True
0.0,0.0,False
0.0,0.0,False
5.4217425e-16,50.380936,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.004765563,37.55478,False
3.3005747e-12,72.44214,True
0.0,0.0,False
0.0,0.0,False
5.9767e-41,0.01631973,True
0.0,0.0,False
2.646894e-17,12.67229,True
0.0,0.0,True
0.0,25.93869,True
0.0,0.0,False
0.0,0.0,False
1.5876319e-17,65.02945,True
0.0,0.0,False
0.0,0.0,True
0.0,36.781693,True
0.0,0.0,True
0.0,95.8723,False
0.0,0.0,False
0.0,0.0,False
0.0,19.353485,True
0.0,0.0,False
2.2429335e-08,0.08573174,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.6050807e-16,1.1224335,True
0.0,0.0,False
3.0230754e-16,12.944643,True
0.0,0.0,True
4.3047255e-09,12.596118,True
0.0,0.0,False
267.16678,33.91145,False
0.0,0.0,False
0.0,0.0,False
0.0,60.56083,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
20.140272,64.82936,True
1.0946889e-15,28.810562,True
0.0,48.89804,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.38952e-31,22.793243,True
0.0,0.0,False
0.010099936,165.97934,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.592895e-35,15.824295,True
0.0,0.0,False
0.0,13.663209,True
0.08833723,54.592648,True
7.133515e-30,7.0425916,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,18.56517,True
4.2376916e-36,2.420445,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.0404243,89.106705,False
0.0,0.0,False
0.0,18.760956,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0775357e-27,107.70839,True
1.1492607e-24,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2519194e-14,107.60957,True
2.3932011e-36,37.061172,True
5.540957e-32,64.116135,True
0.0,0.0,False
0.0,0.0,False
0.0,5.7443104,True
0.0,0.0,False
2.152785e-05,18.160896,False
1.7672898e-18,2.1529257,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,17.91034,False
0.0,0.0,False
1.1280651e-34,76.74606,True
0.0,0.0,False
5.6874957e-30,38.88286,True
7.800154e-25,60.25711,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,4.308016,False
0.0,0.0,True
5.0712e-41,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.1441094e-09,70.63806,True
0.0,0.0,True
0.0,6.112782,True
0.0,0.0,False
12.155041,57.8339,True
1.288317e-39,0.0,True
0.0,3.1604435,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.74223e-32,67.20418,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.3057576e-29,66.67677,True
5.5025605e-22,20.162094,True
0.0,0.0,False
1.1867901e-07,112.301605,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.541908e-26,14.115891,True
0.0,0.0,False
0.0,0.0,False
7.01211e-34,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0063956e-17,40.772293,True
0.0,0.0,False
0.0,0.0,True
0.0004925591,80.259834,True
0.0,23.6456,True
0.0,0.0,False
1.6853371e-10,5.020751,True
0.0,0.0,True
2.6500765e-16,0.24741162,True
2.8544125e-27,0.0,True
7.222267e-25,54.714478,True
0.0,0.0,False
5.5276885e-22,9.536698e-06,True
9.322043e-09,48.20558,True
6.767422e-18,5.3644035e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.676768e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.71542e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4183e-25,12.408009,True
0.0,0.0,True
3.0551495e-10,22.376068,True
0.0,0.0,False
0.45334288,169.1835,True
4.7883927e-16,6.8106422,True
0.0,0.0,True
5.286114e-09,7.4910765,True
0.0,0.0,True
0.0,0.0,True
0.0,0.00011085849,True
1.4599051e-23,8.441729,True
2.581333e-13,41.546543,True
1010.8273,70.62624,False
5.1611613e-23,95.37205,True
0.0,0.0,True
2.0115027e-38,61.05873,True
0.0,0.0,False
3.7577385e-13,23.954361,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.9693403e-11,11.821236,True
6.008694e-10,59.483795,True
0.00012492534,60.59517,True
0.0,0.0,True
3.5524227e-12,0.07764906,True
0.0,0.0,False
0.0,0.0,False
1.528159e-24,0.0,True
0.0,8.114878,False
3.8035318e-27,53.156784,True
0.0,0.0,True
0.0,0.00036101977,False
0.0,20.29071,True
0.0,90.591354,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.610556e-15,48.94133,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4888624e-07,139.95428,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.562e-41,40.011322,True
2321.4392,53.24101,False
3.759444e-05,59.029747,False
0.0,0.0,False
0.0,0.0,False
3.3852336e-25,0.0,True
4.8121968e-11,2.3841574e-05,True
0.0,0.0,False
0.0,0.035014298,True
0.0,0.0,False
0.0,0.0,False
0.0,70.57373,True
6.9109143e-37,24.705742,True
4.7305663e-19,1.6218082,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,40.077087,True
0.0,0.0,False
0.0,0.0,False
2.9375255e-20,27.40477,True
1.8148031e-20,64.4895,True
9.472598e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
839.235,136.11688,False
0.0,0.0,False
0.0,0.0,False
2.6098756e-18,0.10969024,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1664397e-31,23.442505,True
0.0,0.0,False
2.6911793e-09,54.98108,True
0.0,2.1355345,True
0.0,0.0,False
1.9120466e-24,91.61278,True
1.05816325e-05,25.478577,True
2.2034682e-10,0.00047386385,True
5.854063e-14,3.2028275,True
8.116215e-31,27.242844,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,12.831637,True
2.3007546e-08,85.8497,True
0.0,0.0,False
0.0,0.0,False
4.1355866e-05,89.37584,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.555494e-26,2.3027043,True
0.0,0.0,True
0.0,0.0,False
8.572223e-37,65.69664,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,44.242344,True
0.0,0.0,False
1.9350276e-08,28.32132,True
0.0,0.0,False
1.4265202e-31,182.67317,True
1.3923655e-17,4.4106466e-05,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.5824035e-38,6.7666245,True
6.4772237e-21,26.06485,True
5.025444e-12,40.849197,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
9.7798525e-09,78.13156,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3549294e-37,15.591339,True
0.0,49.099533,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.76803e-40,0.0017187123,True
3.7289858e-28,0.0023578005,True
1.8005742e-19,66.464874,True
0.0,0.0,False
0.0,0.000770153,True
0.4265253,97.169815,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.5952073e-12,60.482224,True
146.61226,167.49615,True
0.0,0.0,False
3.4966277e-07,22.260176,True
0.0,0.0,False
0.0,0.0,False
5.808678e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5095839e-06,35.546333,True
0.0,0.0,False
0.0,0.00039128753,True
0.0,0.0,False
7.8544534e-16,0.01144251,True
0.0,0.0,False
3.6352057e-16,85.78572,True
1.8960285e-11,89.7456,True
0.0,0.0,False
0.0,0.0,False
0.0,38.690193,True
0.0,0.0,False
6.703839e-08,0.051718377,True
0.0,0.0,False
0.0,0.0,False
2.3621293e-36,0.0,True
4.507132e-28,46.180313,True
0.0,0.0,False
0.0,33.41313,True
727.24756,3.134779,True
0.0,0.0,True
0.0,0.0,False
2.9399373e-06,86.16423,True
0.0,0.0,False
0.0,0.0,False
1.5970013e-26,70.27357,True
0.0,0.0,False
6.20355e-09,74.51783,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.2951203e-19,0.0,True
0.0,0.0,True
0.0,0.0,False
1.7134554e-19,155.7583,True
0.0,0.0,False
2.0852469e-34,131.14279,True
2.3404807e-34,0.0,True
6.545589e-14,86.643326,True
0.0,0.0,False
0.0,0.0,False
6.0288627e-26,42.700775,True
0.0,0.0,False
0.0,62.016266,True
1.0091526e-12,83.694824,True
3.353858e-14,74.532776,True
0.0,0.0,False
4.8063988e-17,84.17961,True
0.0,0.0,False
0.0,0.7193374,True
0.0,0.0,False
0.0,0.0,False
0.03138209,99.20813,True
0.0,0.0,False
0.0,0.0,False
5.967376e-20,79.17969,True
3.2175068e-14,95.5409,True
1.7818983e-14,20.846039,True
0.0,4.1722382e-05,False
0.0,0.0,True
0.0,0.0,False
372.07812,65.69694,False
14330.008,186.88625,False
0.0,0.0,False
0.0,0.0,False
1.640282e-39,39.1576,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0931483e-28,12.264226,True
0.0,0.0,True
1.6918976,90.708984,True
0.0,0.0,False
0.8292301,86.8856,True
0.0,0.0,True
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
1.9966742e-13,39.90348,True
0.0,0.0,False
0.0,0.0,False
0.0,0.7640858,True
3.0122804e-10,87.64554,True
3.783613e-12,0.0,True
0.0,0.0,False
0.0,0.0,True
1.0910414e-33,0.00023517228,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.0030494e-26,25.931,True
4.953297e-10,8.821448e-06,True
2.480057e-20,34.37567,True
6.0573945e-19,0.0065374793,True
0.0,0.0,False
1.8968034e-09,46.92958,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1640458e-28,0.0,True
0.0,0.0,False
0.0,79.42944,False
4.9406155e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2809.0874,32.595985,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2460091e-10,99.70311,True
0.0,0.0,False
3.5329993,180.72318,True
1.6712157e-07,50.203796,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.1650564e-27,120.780365,True
2253.4429,123.474365,False
2.7119757e-37,17.392351,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00041433677,5.516936,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3693788e-27,12.204732,True
0.0005961642,34.90672,True
0.0,0.0,False
66.80175,125.472206,False
0.0,0.0,False
1945.9536,117.02183,False
0.0,0.0,True
2.90024e-18,0.14907603,True
0.0,0.0,False
0.0,0.007549683,True
0.0,0.0,False
0.05427113,47.22206,True
0.6748816,74.4059,False
9.455675e-38,48.24556,True
1.1494591e-06,22.166374,True
1.06632315e-05,78.052574,True
0.0,0.0,False
0.0,0.0,False
2.652703e-39,19.213104,True
0.0,0.0,False
0.0,0.0,False
9.059359e-06,56.758698,True
3.7331648e-07,58.004684,True
5.3931084e-31,32.757996,True
0.0,0.0,False
0.0,0.0,False
5394.3804,51.833878,False
0.0,0.0,False
0.0,0.0,False
1.1048904e-24,1.7881378e-06,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,47.209656,True
0.0,0.0,False
0.0,40.95334,True
0.0,0.0,True
1.1973745e-21,30.725311,True
0.0,0.0,False
0.0,0.0,True
1.8931305e-29,64.870605,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.779573e-19,2.5868081e-05,True
4.536263e-30,0.0,True
0.3181231,41.830574,True
7.582462e-14,5.426816,True
0.0,38.40007,True
8.544918e-39,0.0,True
2256.2747,70.61566,True
7.032388e-25,8.181128,True
0.0,0.009553429,True
0.0,0.0,True
1.663954e-06,0.0038942469,True
0.019705705,0.10892563,True
1.3651328e-18,0.19967759,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.399952e-38,0.9910699,True
0.0,0.0,False
0.0,0.0,False
6.583946e-21,57.295166,True
0.0,0.0,False
2.0276338e-37,21.85257,True
0.0,0.0,False
4.5595226e-34,37.321426,True
0.0,0.0,False
0.0,0.0,False
0.0,32.7099,True
6.248547e-32,8.507549,True
4627.2646,66.140625,False
6.5042815e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,35.930466,True
0.0,81.908585,True
0.0,0.0,False
0.0,0.0,True
54.39274,73.41191,True
0.0,0.0,True
0.0,0.0,True
5.735882e-06,68.37166,True
0.0,0.0,False
3.2772993e-09,96.60965,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.51773e-22,21.500061,True
0.0,0.0,False
2.1942355e-09,101.07207,True
0.0,0.0,False
0.0,0.0,False
1.8030702e-35,17.315079,True
0.0,0.0,False
2.1844472e-11,33.200935,False
7.555418e-26,59.134003,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.890322e-19,61.715225,True
8.7296634e-36,30.787262,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.1920928e-07,True
7.476835e-18,27.604446,True
1.2089787e-18,84.5503,True
0.0,0.0,False
1.2232648e-31,13.30234,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.87798e-40,0.0,True
0.0,17.873291,True
0.0,0.0,True
0.0,0.0,False
8.456254e-35,18.861252,True
0.0,0.0,False
3.14006e-14,70.399536,True
0.0,0.0,False
0.0,0.0,False
9.198015e-30,0.015045849,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.5316676e-24,0.0004598037,True
0.0,0.0,False
0.0,58.13748,True
0.0,0.0,False
0.0,0.0,False
4.5501987e-14,18.146288,True
0.0,0.0,False
5.4568526e-15,81.20668,True
0.0,0.0,False
0.0,0.0,True
6.2014146e-07,23.224432,True
1.0066883e-24,66.056625,True
0.00013764805,44.84433,True
0.0,0.0,False
0.0,0.0,False
3.2948004e-09,0.031843822,True
0.006293087,6.1740785,True
0.0,0.0,False
1.0273216e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.079308935,27.980238,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0499381e-32,0.0,True
0.0,0.0,False
1.7228687e-13,154.54608,True
0.0,1.6689287e-06,True
0.0,0.0,False
16215.427,189.36142,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,12.526524,False
3.8497578e-35,9.56016,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,36.965332,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.907271e-15,20.574295,True
3.678149,33.710335,False
0.0,0.0,False
0.0,0.0,False
8.671723e-27,87.697784,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.4612141e-30,79.77721,True
0.0,0.0,True
250.7855,14.071484,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0031076018,True
0.0,0.0,False
6.945586e-18,93.54809,True
2.227313e-14,108.87923,True
5.900897e-25,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
6.4933773e-28,13.252481,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.4399895e-23,39.23024,True
1.836727e-28,6.673049,True
0.0,0.0,False
0.0,0.0,False
1.3937401e-10,10.173683,True
0.0,0.0,False
0.0,0.0,False
7.1885427e-37,0.0,True
2.7209928e-30,0.0,True
3.5749923e-14,99.44197,True
0.0,0.0,False
0.0,0.0,False
1.8694819e-34,0.0,True
0.0,0.0,True
1.7157631e-37,46.989304,True
0.0,0.0,False
4.642297e-06,97.34902,True
6.863089e-15,130.58644,True
3.031453e-19,2.9921084e-05,True
4.5113787e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7508e-41,0.0,True
0.0,58.844147,True
1.1932771e-15,41.887817,True
0.0,0.0,True
0.0,0.0,False
4.4396094e-07,27.769676,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.8255652e-15,16.107391,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9688608e-11,125.17771,True
0.0,0.0,False
0.0,0.0,False
1.8680127e-14,39.565155,True
0.0,51.10904,True
2.599739e-23,92.190956,True
0.0,0.0,False
3.5808176e-27,0.16153936,True
0.0,0.0,False
0.0,0.0,False
2.8495922e-24,92.026825,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.16948e-40,7.1026454,True
0.0016550102,64.66414,False
0.0,0.0,False
0.0,0.0,False
3.06081e-40,0.0,True
1.8039508e-12,3.317716,True
8.6120866e-35,30.1707,True
0.0,0.0,False
0.0,12.61011,True
2.10695e-40,20.145798,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7531294e-34,0.0,True
2.3913302e-22,87.966736,True
0.0,0.0,False
1.9396581e-19,125.31288,True
0.0,0.0,False
0.0,0.0,False
1.5165005e-05,130.95178,True
1.748481e-21,0.052316915,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2501244e-22,21.82045,True
1.8823281e-25,0.74709463,True
4.543239e-22,32.783783,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0377836e-11,42.123306,True
1.916321e-23,13.299715,True
0.0,0.0,False
0.0,0.0,False
2.0611993e-28,80.532394,True
5.1071613e-16,37.725037,True
0.0,0.0,False
7.9018004e-35,48.1504,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7659996e-06,30.568481,True
0.0,0.0,False
0.0,0.0,False
3.7368622e-25,16.977554,True
0.0,0.0,False
180.7345,32.793507,False
0.0,0.0,False
0.0,0.0,False
1.0232001e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,6.7853866,True
0.0,2.4160388,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1095248e-26,154.60883,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.880855e-13,1.2278481e-05,True
4.000496e-14,0.0011976935,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.772616e-12,97.35039,True
0.0,0.0,False
0.0,0.0,False
16.204111,94.42847,False
0.0,0.0,False
0.0,0.0,False
6.0940675e-28,81.767456,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.6364236e-27,54.25023,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
7.60071e-40,21.621918,True
1.0305179e-06,73.28844,True
65.818794,68.607506,False
0.0,0.0,False
0.0,0.0,True
461.9324,130.4408,False
3.7103202e-27,1.6596329,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.1183365e-19,0.00028641892,True
1.888896e-12,160.68239,True
0.0,0.0,False
1.0013942e-15,13.712688,True
0.0,0.0,True
0.0,6.3745084,True
0.0,0.0,False
7.4156566e-35,0.016410265,True
0.0,139.24974,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7110773e-26,8.106199e-06,True
0.061548416,54.349457,True
0.0,121.46776,True
0.0,0.0,False
0.0,0.0,False
19.365429,100.73459,False
9.155074e-15,0.020547505,True
1.0342965e-13,23.415466,True
0.0,0.0,False
3.9275767e-24,50.433258,True
3.729353e-22,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1305704e-14,39.730682,True
0.0,0.0,False
0.0,0.0,False
4.9445696e-38,0.0,True
2.5553274e-18,89.778336,True
0.0,0.0,False
0.0,0.20067966,False
1387.5305,119.57334,False
0.0,0.0,False
0.0,0.0,False
7.642535e-21,0.0963549,True
1475.7173,48.28628,False
0.0,0.0,False
0.0,0.0,False
6.30991e-10,28.485077,True
0.0,0.0,False
0.0,0.0,False
6.6974254e-18,67.39869,True
0.0029691856,36.459198,False
0.0,0.0,False
3.393579e-10,53.376465,True
2.9570765e-22,33.425125,True
0.00015358777,17.984497,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1399858e-26,10.677864,True
8.152889e-12,26.058838,True
3.448269e-30,12.820956,True
283.57034,11.562157,False
0.0,0.0,True
6210.6304,101.51359,False
0.0,27.57521,True
4.9036505e-32,8.736809,True
0.0,0.0,False
2.607487e-09,81.77104,True
0.00036028726,34.4138,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.3126e-41,0.0,True
0.0,0.0,False
37.463814,61.792133,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.540242e-12,1.5497195e-06,True
9.931114e-33,11.540354,True
0.0,0.0,False
0.0,0.0,False
0.0,3.6189284,True
0.0,109.812256,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4266525e-09,27.186356,True
0.00018130685,41.887466,True
1076.4554,77.903175,True
1.4721424e-10,36.746483,True
0.0,0.0,False
0.0,1.9550132e-05,True
4.171021e-25,2.3841855e-07,True
0.0,0.0,False
3.601853e-21,77.493256,True
3.935656e-34,0.0,True
3.2539472e-16,15.164917,True
0.0,0.0,False
0.0,30.31845,False
6.4057662e-21,0.98099643,True
0.0,0.0,False
0.0,0.0,False
4.82365e-40,0.0,True
0.0,0.0,False
1.4095014e-36,60.10382,True
0.0,0.0,True
0.0,0.0,False
9.0276974e-33,102.43811,True
0.0,4.581754,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.6485e-41,17.704498,True
0.0,0.0,False
1.0356344e-05,72.46327,True
0.0002221847,43.547127,True
6.3389e-41,57.92337,True
3.71885e-40,64.56383,True
0.0,0.0,True
6.815106e-38,0.0,True
0.0,0.0,False
1.1454758e-14,16.007965,True
0.0,0.0,False
5.361007e-28,61.783844,True
0.0,0.0,True
9.439383e-35,6.8742647,True
0.0,0.0,False
3.21777e-40,0.0,True
0.0,0.0,False
0.0,42.490173,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,40.095047,True
0.0,0.0,False
8.61313e-18,99.81186,True
0.0,0.0,False
2.737496e-18,143.07616,True
0.0,0.0,False
0.0,0.0021376396,True
2.3916606e-33,20.229416,True
0.0,0.0,False
1.0453892,11.994141,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
10336.377,119.3998,False
0.0,34.06398,True
0.0,0.0,False
0.0,0.0,False
0.0,3.3194659,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1340644e-26,0.0,True
0.0,37.968094,False
0.0,0.0,False
8.475978e-09,193.95607,False
0.0,0.0,False
1.1013831e-14,3.3904154,True
0.0,0.0,False
0.0,0.0,False
0.07363278,62.365738,True
8.04195e-22,119.13374,True
0.0,0.0,False
1.7200397e-28,29.371277,True
103.59839,98.06682,True
8.7561546e-20,13.960511,True
0.0,0.0,False
0.0,0.0,True
2.5821163e-11,32.177597,True
0.0,75.386826,True
9.041186e-14,167.31662,True
0.0,0.0,True
0.0,0.0,False
1.9738452e-13,0.0,True
0.0,0.0,True
32.52372,0.4842618,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1658244e-09,111.165665,False
0.0,41.81949,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4270582,87.42997,False
0.0,0.0,False
0.0,6.3295126,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.013310321,186.56732,False
0.0,0.0,False
5.554017e-22,31.08908,True
0.0,0.0,False
1.2438023e-30,4.026182,True
0.0,2.3841855e-07,True
0.0,0.0,False
1.9508909e-05,17.69548,True
3.05438e-27,0.0,True
0.0,0.0,False
8.478678e-36,0.0,True
0.0,0.0,False
9.822368e-39,48.32419,True
0.0,0.0,False
4.1633803e-29,0.0,True
5.0123207e-30,7.411371,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.366953e-31,18.092865,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.412481e-07,2.6702442,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.15338295e-07,24.846558,True
0.0,0.0,False
0.0,0.0,True
5.236584e-39,64.353455,True
0.0,0.0,False
0.0028270418,77.361275,False
0.0,0.0,False
0.0,9.107578,True
6.201555e-36,0.007827088,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.00022611445,False
1.688579e-39,0.097034104,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.13817091,70.44841,False
0.0,0.0,False
1.432192e-29,0.0,True
0.0,0.0,False
0.41595683,37.046097,False
0.0,0.0,False
2.3475613e-05,6.7300467,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
62.014217,101.95962,True
0.0,1.1920928e-07,False
0.0,0.0,False
4.1560153e-13,2.5506146,True
0.0,0.0,False
3.4832944e-37,30.845428,True
9.586857e-34,6.345872,True
0.0,43.50374,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5358.618,91.43895,True
5.1897834e-05,102.144066,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.788437e-09,71.965195,True
2.5602305e-06,75.27003,False
0.0,0.0,True
0.42734802,3.40028,False
1.5253847e-29,0.069892876,True
2.4980268e-37,40.13649,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,3.170917e-05,True
0.20285927,41.34564,True
7.585167e-06,2.230728,False
2.113e-41,0.0,True
0.0,0.0,True
1.1953914e-16,78.288284,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.507866e-30,54.026443,True
1.3085853e-25,5.671296,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.1002458e-30,191.6441,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1245895e-14,3.6951017,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9237259e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4259012e-36,20.986893,True
0.0,0.0,False
0.0,0.0,True
6.597813e-07,4.7683704e-07,True
0.0,0.0,False
4.210427e-27,79.706406,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,61.77504,True
9.049558e-17,0.003959674,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.398582e-19,50.58676,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.42514e-17,16.962624,True
0.0,0.0,False
2.161112e-32,118.80832,True
7.225817e-25,10.93793,True
0.0,62.00441,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.966865e-11,33.172226,True
7.038535e-14,60.22557,True
1.7895569e-13,78.64375,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.937814e-17,32.640656,True
0.0,0.0,False
7.380428e-25,78.8813,True
1.0191467e-08,22.682953,True
4.048003e-25,114.615265,True
0.0,0.0,False
1.6456651e-23,0.0,True
0.0,0.1601587,True
0.0,0.0,False
0.0,0.0,False
4.006366e-11,30.037827,True
0.0,0.0,False
5.6144e-41,41.840454,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
4.223096e-21,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,77.511375,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1626221e-18,0.00012134769,True
0.0,70.277985,True
0.0,47.08239,True
1.8212406e-05,30.293808,True


==> new_results/losses/resnet-eps-8/scale_50_resnet-eps-8_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
3.5620283e-22,53.82025,True
0.0,0.0,False
0.0,95.473175,True
0.0,0.0,False
0.0,0.0,True
0.0,4.1722382e-05,True
0.0,24.249939,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,61.96277,True
0.0,0.0,False
0.0,91.012695,True
0.0,0.0,False
0.0,26.185394,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.33464e-40,26.726807,True
0.0,123.06409,True
0.0,0.0,False
0.0,0.0,True
0.0,10.19654,True
0.0,0.0,True
0.0,0.6831422,True
0.0,0.0,False
109.8514,78.57258,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.6563218e-15,84.251114,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7974.6304,40.83254,False
0.0,24.02594,True
0.0,0.0,True
4.2670342e-10,133.84412,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.9665417e-23,20.611084,True
0.0,0.0,False
0.0,13.330355,True
0.0,0.0,True
0.0,0.0,False
5.90429e-40,120.612366,True
0.0,172.68521,True
5.583561e-07,153.5439,False
1.7596557,114.67908,True
0.0,0.0,True
0.0,0.0,False
0.0,203.83932,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,19.895569,True
0.0,0.0,False
3.74542e-39,72.9137,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.6798213e-22,0.005098081,True
1082.9108,164.68507,False
0.0,0.0,False
1.00005167e-25,24.944061,True
0.0,0.0,True
0.0,0.0,False
8609.193,77.29081,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,37.322052,True
0.0,0.0,False
0.0,12.989046,True
0.0,0.0,False
0.0,0.0,True
0.0,98.25952,True
0.0,0.0,True
0.0,0.0,False
0.0,44.32364,True
0.0,60.117523,True
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.8200966e-16,104.89284,True
0.0,135.14069,True
0.0,43.72348,True
3.4318293e-12,302.8688,True
0.0,93.16229,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,51.11145,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.9797766e-33,17.275406,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,114.26779,True
0.0,0.0,True
0.0,71.875244,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,194.57115,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,5.8194714,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,155.64288,True
7.185547e-14,28.96753,True
0.0,0.0,False
0.0,102.5842,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3662025e-19,178.01614,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.52135e-40,66.66431,True
0.0,0.0,True
4.7586877e-14,8.863209,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1323009e-13,45.844345,False
0.0,1.6288917,True
0.0,0.0,False
0.0,0.0,True
2.25787e-40,84.2832,True
0.0,170.37885,True
0.0,24.748947,True
0.0,24.387833,False
0.0,0.0,False
0.0,0.0,False
1.7655016e-07,77.89661,False
0.0,0.0,False
2.1506404e-26,155.01837,True
0.0,0.0,False
0.0,22.203033,True
0.0,32.245968,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
51.962658,44.687565,False
0.0,0.0,False
0.0,0.0,True
1.2975923e-08,197.36725,True
0.0,0.0,True
0.0,0.0,True
0.0,151.28186,True
0.016057812,191.77968,False
0.0,0.0,False
0.0,0.0,False
6.1096467e-10,360.2591,True
0.0,0.00016830936,True
0.0,0.0,False
0.0,0.0,True
3.850987e-13,246.49802,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,36.250763,True
0.0,31.23944,True
0.0,0.0,False
0.0,0.0,False
0.0,41.92691,True
0.0,0.0,False
0.0,0.0,False
0.0,164.22682,True
0.0,0.0,True
2.8356996e-25,167.82434,True
0.0,0.0,False
0.0,0.0,True
0.0,13.508729,True
0.0,0.0,False
3.9845e-40,285.4122,True
0.0,0.0,False
0.0,0.0,False
1.3628813e-17,263.464,True
0.00019196035,147.03946,False
0.0,0.0,False
0.0,188.49936,True
0.0,0.028040309,True
0.0,0.0,True
10.992209,283.4001,False
1.4489049e-38,29.1857,True
0.0,0.0,False
0.0,76.84561,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,128.5571,True
0.0,0.0,True
0.00035143018,41.538757,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.629392e-26,107.680374,True
0.0,54.059235,True
0.0,0.0,True
0.0,0.0,False
0.0,254.27554,True
74.92041,171.88493,False
0.0,72.3284,True
0.0,0.0,False
0.0,0.0,False
5.866147e-24,279.06143,True
0.0,145.884,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.02384404,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
5.265067e-37,19.692871,True
0.0,0.0,False
0.0,23.647217,True
0.0,143.75983,True
0.0017559656,123.36798,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,3.371077,True
0.0,0.0,False
0.0,0.0,False
0.0,113.26019,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.4258972e-24,138.1409,True
0.0,0.0,False
2.6765238e-14,308.27533,True
0.0,86.30774,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,89.64514,True
0.0,0.0,False
1.801894e-25,18.303925,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,5.4655123,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.060582e-13,10.532406,True
0.0,0.0,False
0.0,0.0,False
0.0,4.2814364,True
0.0,0.0,False
0.0,1.1920928e-07,True
0.0,72.895355,True
5.8676445e-12,170.49274,True
0.0,0.0,False
15.221853,138.80388,False
0.0,0.0,False
0.0,0.0,False
0.0,41.031128,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,14.081361,True
0.0,0.0,True
0.0,0.0,True
1.945573e-07,89.58389,True
0.0,0.0,False
2.3520755e-10,3.076514,True
0.0,0.0,False
776.0355,99.39963,False
0.0,93.92537,True
0.0,0.0,False
0.0,23.797913,True
0.0,97.072235,True
26.647451,145.65012,False
0.9298027,179.66806,False
0.0,0.0,False
0.0,41.362213,False
1.1302396e-15,51.786682,True
0.0,0.0,True
4.822438e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,24.870544,True
0.0,132.14395,True
0.0,28.583801,True
0.0,0.0,False
1.3973273e-21,41.96103,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1886556e-22,82.31186,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0018751534,235.36969,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.692226e-15,154.94513,False
0.0,20.254807,True
3.02198e-16,53.082535,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,16.338257,True
1767.8992,131.78291,False
0.0,0.0,False
3.1317477e-19,11.643899,True
0.0,0.0,True
0.0,0.0,True
0.0,61.31366,True
0.0,92.57529,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,58.543793,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,110.41174,True
1.8691299e-32,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.8581953e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,8.138292,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,24.154907,True
0.0,0.0,False
0.0,64.00665,True
0.0,0.0,False
0.0,0.0,False
0.0,0.001402229,True
0.0,0.0,False
0.0,79.77438,True
0.0,0.0,False
0.0,0.0,False
0.31601498,458.29602,True
0.0,0.0,False
0.0,0.0,True
1.4073311e-30,0.0,True
1.0746e-40,0.25400943,True
4.719577e-25,0.1031526,True
0.0,124.22754,True
0.0,0.0,False
0.0,0.0,False
6.750157e-27,257.82916,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.3030682e-16,101.79053,True
0.0,0.0,False
0.0,0.0,False
4.8301634e-24,213.16664,True
1.6461421e-10,17.066559,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7341576e-06,52.780365,True
8.833175e-12,60.164703,False
0.0,0.0,False
0.0,0.0,False
5.6867866e-24,268.1455,True
18.92845,81.26221,False
0.0,0.0,False
0.0,21.77295,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.17155106,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0627347e-29,321.28632,True
684.0107,142.96284,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,18.984924,True
0.0,0.0,False
1.307589e-14,1.4663422,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.5850992e-20,156.30655,True
0.0,0.0,True
1.5842346e-32,18.49356,True
0.0,0.58003867,True
0.0,92.73123,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,71.86098,True
0.0,0.5076871,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,121.43085,True
0.0,35.67267,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2731966e-12,20.100616,True
0.0,16.894043,True
0.0,0.026562948,True
0.0,0.0,True
3.5275718e-36,223.68384,True
0.0,0.021901293,True
8.684009,97.93842,True
0.0,0.0,False
0.0,31.131897,True
0.0,10.706107,True
0.0,0.0,False
0.0,0.0,False
0.0,186.13269,True
4.239013e-38,96.24278,True
48.197037,79.18877,False
0.0,6.675698e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,36.2984,True
1.0883365e-24,0.0,True
0.0,302.93036,False
0.0,0.0,False
1.2867176e-32,80.41293,True
0.0,0.0,False
1.024909e-21,42.589996,True
0.0,160.2171,True
0.0,70.46297,True
0.0,0.0,False
0.0,0.0,False
2.0024004e-28,49.796814,True
0.0,0.0,False
0.0,0.0,False
0.0,0.29659024,True
0.0,0.0,True
1.211312e-10,57.089966,False
0.0,0.0,True
0.0,47.623383,True
0.0,127.20387,True
0.0,0.0,False
9.376156e-31,218.31259,True
0.0,0.0,True
0.0,0.0,False
4.9415685e-31,126.77542,True
0.0,0.0,False
5.557755e-29,15.815247,True
0.0,0.0,False
0.0,74.148224,True
0.0,2.1186,False
0.0,1.1920928e-07,True
0.0,0.0,True
0.0,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
5.62658e-40,51.099236,True
0.0,22.88382,True
0.0,0.0,False
3.709566e-36,169.77966,True
0.0,0.0,True
0.0,1.3112935e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,80.95151,True
0.79005885,200.12921,False
0.0,0.0,True
0.0,23.397919,True
1.4045665e-23,131.22102,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1801025e-22,15.972687,True
0.0,0.0,False
0.0,0.20638926,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8112585e-18,114.879776,True
0.0,0.0,False
0.0,25.777618,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.4299234e-20,28.906433,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.572558e-18,0.00015472168,True
5.505024e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,86.63461,True
2.4208725e-06,177.29225,False
0.0,10.077251,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.043890223,365.59143,True
0.0,109.700714,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.7128302e-18,1.2435228,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,36.707855,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,11.334728,True
0.0,0.0,False
0.0,0.0,False
0.0,93.93469,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1389533e-36,22.176056,True
0.0,9.8933,True
0.0,0.0,False
7.6334175e-25,8.425802,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.5208545e-21,69.08276,True
1.6048255e-18,9.727005e-05,True
0.0,0.0,False
1.6896321e-11,0.0024744626,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.4234729e-19,174.50739,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,39.0661,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.9534118e-29,100.620544,True
0.0,0.0,False
0.0,1.1057856,True
0.0,0.0,False
2.5540368e-20,163.92319,True
0.0,33.33841,True
6.346816e-07,151.36542,True
0.0,51.174957,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,201.78589,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,31.889801,True
0.0,0.0,False
0.0,0.0,False
1.9821898,76.88433,False
0.0,0.0,False
0.0,0.0,False
0.0,250.09323,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.082546e-39,33.72876,True
0.0,0.0,False
0.0,181.29028,True
1.3503458e-09,32.74164,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,321.94223,True
0.0,0.0,False
0.0,0.0,False
0.0,148.2851,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.60766155,310.02472,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,28.667969,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,60.1131,True
0.0,0.0,False
3.972233e-37,55.48941,True
0.0,0.0,False
0.0,0.0,False
2.1230889e-35,100.39847,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.7758904e-10,74.73822,False
1.5955748e-27,145.0618,True
0.0,0.0,False
0.0,0.0,False
0.0,0.00018654513,True
0.0,0.0,False
1.1881262e-37,25.885498,True
0.0,0.0,True
0.0,51.351746,True
0.0,0.0,False
0.0,0.0,False
2.16889e-38,129.68652,True
0.0,0.0,False
0.0,0.0,True
0.0,73.70624,True
0.0,0.0,True
0.0,191.785,False
0.0,0.0,False
0.0,0.0,False
0.0,38.666626,True
0.0,0.0,False
6.5321387e-20,0.0066870484,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.003846e-35,1.3760962,True
0.0,0.0,False
1.4712692e-35,26.287354,True
0.0,0.0,True
4.234606e-21,25.265076,True
0.0,0.0,False
3.3938985,67.82653,False
0.0,0.0,False
0.0,0.0,False
0.0,121.299164,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.041031502,130.20981,True
1.8728772e-34,58.17099,True
0.0,97.44696,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,45.188416,True
0.0,0.0,False
2.2751352e-09,332.1064,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,31.608215,True
0.0,0.0,False
0.0,27.494995,True
3.5398043e-07,109.40585,True
0.0,14.01056,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,37.273193,True
0.0,4.1450887,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.00031036392,178.21362,False
0.0,0.0,False
0.0,37.132385,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,214.89114,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.162859e-32,215.59396,True
0.0,74.16272,True
0.0,128.78214,True
0.0,0.0,False
0.0,0.0,False
0.0,11.880286,True
0.0,0.0,False
6.691252e-14,35.9494,False
4.2139e-40,3.9018207,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,35.956818,False
0.0,0.0,False
0.0,153.34137,True
0.0,0.0,False
0.0,77.21686,True
0.0,120.14288,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,8.580144,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.859419e-22,141.56668,True
0.0,0.0,True
0.0,12.073431,True
0.0,0.0,False
0.008602628,115.67731,True
0.0,0.0,True
0.0,5.8476477,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,134.10889,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,133.31317,True
0.0,40.874054,True
0.0,0.0,False
1.1610146e-18,224.7807,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,27.859436,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.302324e-38,81.94266,True
0.0,0.0,False
0.0,0.0,True
4.779995e-11,160.66249,True
0.0,47.128925,True
0.0,0.0,False
4.7561737e-24,10.101146,True
0.0,0.0,True
3.4867886e-36,0.075192906,True
0.0,0.0,True
0.0,109.27817,True
0.0,0.0,False
0.0,0.0,True
1.1699187e-20,96.96103,True
4.88764e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,24.824951,True
0.0,0.0,True
1.5956902e-23,44.82498,True
0.0,0.0,False
2.913052e-06,338.22418,True
2.4187004e-35,13.246737,True
0.0,0.0,True
3.1773435e-21,14.97168,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,16.33316,True
1.3639511e-29,83.244896,True
160.35513,141.58124,False
0.0,190.35461,True
0.0,0.0,True
0.0,122.15787,True
0.0,0.0,False
2.0267995e-29,48.449646,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
9.672429e-26,23.715302,True
1.2997274e-23,118.74701,True
2.6248023e-12,121.56268,True
0.0,0.0,True
1.8234289e-27,0.004290542,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,16.269531,False
0.0,106.44971,True
0.0,0.0,True
0.0,1.1920928e-07,False
0.0,40.93051,True
0.0,181.70825,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.790564e-33,97.58316,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.606046e-19,279.35867,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,80.06302,True
272.10626,106.574615,False
7.2283013e-14,117.5096,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.447601e-25,0.0,True
0.0,0.0,False
0.0,0.0010914804,True
0.0,0.0,False
0.0,0.0,False
0.0,141.28354,True
0.0,49.809555,True
4.4675e-41,2.870734,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,80.33057,True
0.0,0.0,False
0.0,0.0,False
0.0,54.434723,True
0.0,128.4534,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
39.4353,272.13272,False
0.0,0.0,False
0.0,0.0,False
2.063482e-39,0.023024945,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,47.257385,True
0.0,0.0,False
7.591595e-22,109.95322,True
0.0,3.6955872,True
0.0,0.0,False
0.0,183.7511,True
2.3118773e-14,50.884308,True
6.756076e-24,3.576278e-07,True
1.1272433e-30,6.8735633,True
0.0,54.476746,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,25.622894,True
4.4836543e-20,171.70728,True
0.0,0.0,False
0.0,0.0,False
1.1166474e-13,178.3536,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,4.231826,True
0.0,0.0,True
0.0,0.0,False
0.0,131.74237,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,88.51043,True
0.0,0.0,False
7.819708e-20,57.168243,True
0.0,0.0,False
0.0,365.38675,True
3.9031086e-38,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,13.781312,True
0.0,52.120758,True
2.689431e-27,81.1485,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.9190214e-21,156.25415,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,31.708252,True
0.0,98.37552,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,2.503392e-06,True
0.0,4.6491514e-06,True
0.0,133.45535,True
0.0,0.0,False
0.0,8.344647e-07,True
4.8180686e-06,194.4904,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.622606e-28,121.185,True
1.2861289,335.36957,True
0.0,0.0,False
2.6434883e-17,44.910748,True
0.0,0.0,False
0.0,0.0,False
5.7916845e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4447044e-16,71.24443,True
0.0,0.0,False
0.0,1.1920928e-07,True
0.0,0.0,False
1.50795e-34,0.00015817821,True
0.0,0.0,False
9.981299e-36,171.28088,True
2.8490285e-26,179.64296,True
0.0,0.0,False
0.0,0.0,False
0.0,77.307526,True
0.0,0.0,False
1.0657186e-18,0.0023181965,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,92.28778,True
0.0,0.0,False
0.0,66.86664,True
84.32406,6.488205,True
0.0,0.0,True
0.0,0.0,False
8.059331e-16,172.48026,True
0.0,0.0,False
0.0,0.0,False
0.0,140.69894,True
0.0,0.0,False
3.6159304e-21,149.18742,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,311.55695,True
0.0,0.0,False
0.0,262.24527,True
0.0,0.0,True
4.392005e-31,173.43738,True
0.0,0.0,False
0.0,0.0,False
0.0,85.40054,True
0.0,0.0,False
0.0,123.95969,True
1.5336068e-28,167.75307,True
1.7434075e-31,149.24307,True
0.0,0.0,False
4.135827e-37,168.51347,True
0.0,0.0,False
0.0,0.7509074,True
0.0,0.0,False
0.0,0.0,False
2.613242e-08,198.42523,True
0.0,0.0,False
0.0,0.0,False
0.0,158.73172,True
2.3874307e-31,191.62273,True
2.4056117e-32,41.142212,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
15.97408,131.44287,False
28444.586,374.5012,False
0.0,0.0,False
0.0,0.0,False
0.0,78.274826,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,24.228943,True
0.0,0.0,True
0.000118000455,181.81613,True
0.0,0.0,False
2.1002981e-05,173.84412,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.5450348e-30,80.17932,True
0.0,0.0,False
0.0,0.0,False
0.0,0.9108208,True
2.2549893e-23,175.84094,True
5.217792e-27,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,51.711212,True
4.4767008e-23,0.0,True
0.0,68.7424,True
3.6222e-41,3.6000558e-05,True
0.0,0.0,False
2.142252e-22,93.48682,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,159.40881,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1307.8452,65.56625,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.442232e-24,199.39728,True
0.0,0.0,False
0.0002804874,361.74496,True
7.363347e-18,100.9332,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,241.68277,True
94.423134,246.85078,False
0.0,34.622345,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4100945e-11,11.246382,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,24.935059,True
1.1746612e-10,70.10868,True
0.0,0.0,False
0.29136628,250.98895,False
0.0,0.0,False
118.23789,234.41132,False
0.0,0.0,True
6.0371e-40,0.02051714,True
0.0,0.0,False
0.0,9.715085e-05,True
0.0,0.0,False
1.09603725e-07,94.59592,True
1.7936296e-05,148.96361,False
0.0,96.101654,True
1.7482356e-16,44.112167,True
1.0553974e-14,156.2559,True
0.0,0.0,False
0.0,0.0,False
0.0,38.580475,True
0.0,0.0,False
0.0,0.0,False
1.4511104e-14,114.06726,True
1.21246695e-17,115.832855,True
0.0,65.658844,True
0.0,0.0,False
0.0,0.0,False
4356.815,104.08568,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,94.782715,True
0.0,0.0,False
0.0,81.72922,True
0.0,0.0,True
0.0,61.976166,True
0.0,0.0,False
0.0,0.0,True
0.0,129.96179,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.9845e-41,0.0,True
0.0,0.0,True
2.995082e-06,83.670105,True
1.2064216e-30,11.208235,True
0.0,76.759766,True
0.0,0.0,True
450.5676,141.52063,True
0.0,16.370636,True
0.0,8.844938e-05,True
0.0,0.0,True
7.187222e-16,1.8954097e-05,True
1.8767116e-08,0.016376609,True
1.73869e-40,0.040085714,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,1.3599229,True
0.0,0.0,False
0.0,0.0,False
0.0,114.55002,True
0.0,0.0,False
0.0,43.995667,True
0.0,0.0,False
0.0,74.63492,True
0.0,0.0,False
0.0,0.0,False
0.0,65.24341,True
0.0,17.165436,True
4994.0215,132.78975,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,71.82056,True
0.0,163.74432,True
0.0,0.0,False
0.0,0.0,True
0.16743074,146.97717,True
0.0,0.0,True
0.0,0.0,True
5.106587e-15,136.96387,True
0.0,0.0,False
1.0266429e-21,193.59167,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,43.009064,True
0.0,0.0,False
8.864794e-22,202.66974,True
0.0,0.0,False
0.0,0.0,False
0.0,34.62915,True
0.0,0.0,False
3.041024e-26,65.851974,False
0.0,118.25903,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,123.42148,True
0.0,61.96399,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.515754e-39,54.659027,True
1.95602e-40,169.26917,True
0.0,0.0,False
0.0,26.677551,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,35.357117,True
0.0,0.0,True
0.0,0.0,False
0.0,37.731445,True
0.0,0.0,False
9.0803136e-32,141.09857,True
0.0,0.0,False
0.0,0.0,False
0.0,0.00033349197,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,2.3841855e-07,True
0.0,0.0,False
0.0,115.92578,True
0.0,0.0,False
0.0,0.0,False
3.1587666e-31,36.144836,True
0.0,0.0,False
4.2278745e-33,162.7847,True
0.0,0.0,False
0.0,0.0,True
1.1877019e-16,46.980064,True
0.0,131.93573,True
3.2741507e-12,90.08673,True
0.0,0.0,False
0.0,0.0,False
1.5928977e-21,0.0015023384,True
3.6679577e-09,12.7406645,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.408599e-07,56.033325,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.093894e-30,309.6177,True
0.0,0.0,True
0.0,0.0,False
17501.15,379.4726,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,24.703857,False
0.0,19.491455,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,73.58154,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.7471594e-33,40.75052,True
0.00058878225,67.24353,False
0.0,0.0,False
0.0,0.0,False
0.0,175.24481,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,159.9035,True
0.0,0.0,True
9.64334,28.39297,False
0.0,0.0,False
0.0,0.0,False
0.0,6.675698e-06,True
0.0,0.0,False
5.282466e-39,187.46753,True
6.452618e-32,217.79886,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,27.054855,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,78.612274,True
0.0,13.869142,True
0.0,0.0,False
0.0,0.0,False
4.1995373e-24,20.52481,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.051837e-31,198.89188,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,93.834854,True
0.0,0.0,False
2.5212804e-15,194.83418,True
5.769564e-33,261.10004,True
2.6563e-41,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,118.21384,True
1.1503022e-34,83.76666,True
0.0,0.0,True
0.0,0.0,False
2.121269e-17,55.387527,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.9134903e-33,32.20584,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.947705e-26,250.37868,True
0.0,0.0,False
0.0,0.0,False
7.9679874e-32,79.49371,True
0.0,102.58942,True
0.0,184.75327,True
0.0,0.0,False
0.0,0.02435421,True
0.0,0.0,False
0.0,0.0,False
0.0,183.76309,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,13.913087,True
1.5727929e-10,129.17645,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.0758957e-28,6.740319,True
0.0,60.198547,True
0.0,0.0,False
0.0,25.60968,True
0.0,40.66394,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,176.08118,True
0.0,0.0,False
0.0,250.64902,True
0.0,0.0,False
0.0,0.0,False
1.0638302e-14,261.53223,True
0.0,0.0041402583,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,43.931458,True
0.0,0.60364693,True
0.0,65.27701,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.566157e-26,84.255585,True
0.0,26.608368,True
0.0,0.0,False
0.0,0.0,False
0.0,161.13763,True
2.344525e-35,75.60187,True
0.0,0.0,False
0.0,95.92842,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0965355e-15,61.314484,True
0.0,0.0,False
0.0,0.0,False
0.0,33.946167,True
0.0,0.0,False
3.1640174,66.14116,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,14.086183,True
0.0,4.669123,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,309.7432,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.728485e-28,0.0,True
2.5176717e-31,1.1920922e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1682627e-28,194.5531,True
0.0,0.0,False
0.0,0.0,False
0.0035250424,188.48256,False
0.0,0.0,False
0.0,0.0,False
0.0,163.16254,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,108.6376,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,43.252777,True
1.7122385e-16,146.87537,True
0.2739845,137.37032,False
0.0,0.0,False
0.0,0.0,True
11.373613,260.97662,False
0.0,3.0977752,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
9.5386e-41,1.1920928e-07,True
3.0136408e-28,321.73605,True
0.0,0.0,False
2.6154237e-34,27.97525,True
0.0,0.0,True
0.0,12.888431,True
0.0,0.0,False
0.0,0.00032693762,True
0.0,278.6502,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.6505672e-07,109.096985,True
0.0,242.78476,True
0.0,0.0,False
0.0,0.0,False
0.013447333,201.47882,False
1.8488113e-32,0.00074656744,True
8.705501e-31,46.281067,True
0.0,0.0,False
0.0,100.31665,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.928225e-31,80.00229,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.045626e-39,179.78378,True
0.0,0.0,False
0.0,0.057251234,False
114.008385,239.3954,False
0.0,0.0,False
0.0,0.0,False
0.0,0.010270247,True
135.0476,96.661896,False
0.0,0.0,False
0.0,0.0,False
4.1426832e-23,57.495758,True
0.0,0.0,False
0.0,0.0,False
5.063923e-39,134.94508,True
6.012121e-10,73.06125,False
0.0,0.0,False
3.7286483e-23,106.93045,True
0.0,67.375854,True
5.666151e-12,35.791473,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,21.364624,True
6.843389e-27,52.126617,True
0.0,26.039978,True
16.279295,23.189434,False
0.0,0.0,True
11609.456,203.79802,False
0.0,55.448914,True
0.0,17.693848,True
0.0,0.0,False
1.4437464e-21,163.76263,True
3.8572832e-11,69.37744,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.044743787,123.5766,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.3620654e-27,0.0,True
0.0,23.071716,True
0.0,0.0,False
0.0,0.0,False
0.0,6.643881,True
0.0,219.2754,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1065252e-22,54.15216,True
2.1636054e-12,83.70209,True
40.515137,155.9125,True
3.4423768e-24,73.272385,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,155.20709,True
0.0,0.0,True
1.1572474e-35,29.80423,True
0.0,0.0,False
0.0,60.59659,False
0.0,0.9569191,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,120.20865,True
0.0,0.0,True
0.0,0.0,False
0.0,205.02692,True
0.0,8.9923115,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,35.25821,True
0.0,0.0,False
1.0499715e-14,145.07834,True
1.4807156e-11,87.27176,True
0.0,115.32117,True
0.0,129.08728,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.5843045e-32,32.00699,True
0.0,0.0,False
0.0,123.55977,True
0.0,0.0,True
0.0,13.706117,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,85.102325,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,80.02774,True
0.0,0.0,False
4.72826e-39,199.80022,True
0.0,0.0,False
7.03927e-40,286.2743,True
0.0,0.0,False
0.0,3.81469e-06,True
0.0,40.831177,True
0.0,0.0,False
6.871693e-05,23.767838,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
10584.468,239.65149,False
0.0,68.2641,True
0.0,0.0,False
0.0,0.0,False
0.0,6.493915,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,76.23468,False
0.0,0.0,False
8.408212e-21,387.39447,False
0.0,0.0,False
1.20695374e-32,6.1645193,True
0.0,0.0,False
0.0,0.0,False
8.951261e-08,124.74042,True
0.0,238.09897,True
0.0,0.0,False
0.0,58.444153,True
0.86482835,196.43927,True
0.0,27.929962,True
0.0,0.0,False
0.0,0.0,True
4.0963707e-26,64.34625,True
0.0,150.42453,True
2.647154e-31,334.24374,True
0.0,0.0,True
0.0,0.0,False
8.890518e-30,0.0,True
0.0,0.0,True
0.17079607,0.18916275,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2040218e-22,222.32054,False
0.0,83.789764,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.308456e-05,175.00284,False
0.0,0.0,False
0.0,12.664401,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.229078e-09,372.96606,False
0.0,0.0,False
0.0,61.628265,True
0.0,0.0,False
0.0,8.08951,True
0.0,0.0,True
0.0,0.0,False
5.053516e-14,35.17041,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,96.65732,True
0.0,0.0,False
0.0,0.0,True
0.0,14.999054,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,36.176758,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4468286e-17,5.7411313,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4139734e-18,49.32074,True
0.0,0.0,False
0.0,0.0,True
0.0,128.36868,True
0.0,0.0,False
2.5075422e-10,154.57181,False
0.0,0.0,False
0.0,18.514435,True
0.0,6.1152496e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.011105865,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9028487e-07,140.89682,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.3223285e-06,74.0958,False
0.0,0.0,False
9.812382e-14,13.635224,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.20673157,204.29291,True
0.0,0.0,False
0.0,0.0,False
4.0457237e-29,5.312683,True
0.0,0.0,False
0.0,61.681915,True
0.0,12.138311,True
0.0,86.78693,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2233.462,183.46967,True
1.93198e-13,204.05293,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.9291716e-21,144.48026,True
1.1170797e-15,150.36252,False
0.0,0.0,True
5.5927376e-06,6.5136604,False
0.0,0.00623934,True
0.0,80.450485,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.2627173e-07,82.61844,True
5.50482e-15,3.678976,False
0.0,0.0,True
0.0,0.0,True
1.133063e-36,156.72733,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,107.67804,True
0.0,11.184919,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,382.89874,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0338277e-31,7.5080867,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9493205e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,42.346146,True
0.0,0.0,False
0.0,0.0,True
1.2117334e-16,0.0,True
0.0,0.0,False
0.0,159.58932,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,123.70087,True
1.1999759e-36,1.3470559e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.5201e-41,101.394104,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0757998e-36,33.93376,True
0.0,0.0,False
0.0,238.00613,True
0.0,21.35022,True
0.0,123.78171,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.319247e-25,66.1239,True
4.0726455e-31,120.46008,True
5.9433126e-30,157.46501,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.5403048e-37,65.42413,True
0.0,0.0,False
0.0,157.72223,True
1.33643145e-20,45.543427,True
0.0,229.00342,True
0.0,0.0,False
0.0,0.0,True
0.0,0.049773622,True
0.0,0.0,False
0.0,0.0,False
1.7793919e-25,60.06671,True
0.0,0.0,False
0.0,83.38245,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,155.57254,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.133768e-39,0.0,True
0.0,140.78308,True
0.0,94.690384,True
4.374335e-14,60.578674,True


==> new_results/losses/resnet-eps-8/scale_5_resnet-eps-8_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
22.576763,5.3921766,True
2.363973e-26,0.0,False
6.0772853e-10,9.233225,True
3.144778e-14,1.7881378e-06,False
0.032552373,0.056811385,True
0.00011343042,0.22706348,True
1.4535672e-07,2.51635,True
5.385e-41,0.0,False
9.97933e-40,0.0,False
3.6632575e-29,0.0,False
3.5712252e-31,0.0,False
1.2605099e-05,6.4593534,True
4.694503e-13,3.2186456e-06,False
1.2769553e-10,8.628424,True
3.7738954e-17,0.0,False
6.9290634e-10,2.553431,True
6.275168e-09,0.0,True
3.1302793e-37,0.0,False
3.1499914e-15,0.0,False
0.3389488,2.5006592,True
0.0051553203,12.57504,True
7.420913e-15,0.0,False
2.9526488e-08,0.00022384999,True
0.007726222,1.0883511,True
3.0307192e-09,0.0087444,True
0.00019103626,0.75933677,True
0.0,0.0,False
1583.5105,7.3081207,False
8.9976326e-23,0.0,False
1.0857741e-15,0.000119082986,False
2.3657963e-35,0.0,False
5.3629792e-05,0.01603857,True
1.1087075e-08,0.054743838,True
39.401184,7.9459524,True
2.6477527e-14,1.1920928e-07,False
4.1686657e-35,0.0,False
7.0937475e-08,9.762764e-05,True
888.3355,3.630307,False
1.7805301e-05,2.8004196,True
3.5094536e-10,2.5391257e-05,True
322.59204,13.35321,True
4.0491613e-35,0.0,False
8.962345e-06,0.002766831,True
1.1777622e-11,0.0,True
14.219868,2.6389892,True
1.7584284e-23,0.0,False
0.008751596,1.2417601,True
1.7312315e-11,2.3841855e-07,True
8.51663e-21,0.0,False
0.38248318,12.069268,True
0.0014538382,17.158726,True
359.05164,15.494066,False
850.58014,10.778053,True
9.307676e-07,2.7656173e-05,True
2.4684323e-25,0.0,False
1.2296999e-08,20.542767,True
9.0386025e-11,3.576278e-07,True
2.8725394e-15,0.0,False
0.013615196,0.008381654,True
0.1803435,2.4179876,True
2.3223714e-16,0.0031086714,False
0.22073688,6.8194056,True
4.2755427e-32,0.0,False
2.1646908e-20,0.0,False
3.3963016e-08,0.0030261935,True
2.6494949e-18,0.0,False
5.7543314e-29,0.0,False
5.235404e-32,0.0,False
2.9884553e-16,0.035511784,False
4.017592e-36,0.0,False
1.6044932e-07,0.004135628,True
12.869572,0.44369844,True
1388.498,15.724282,False
2.3919104e-16,0.0,False
11.472379,3.0157945,True
2.2298672e-11,0.0,True
2.5188504e-25,0.0,False
1410.4127,6.9937773,False
3.3068884e-06,0.06175437,True
6.530781e-19,0.0,False
6.9141464e-08,7.152555e-07,True
2.453858e-25,0.0,False
1.0282656e-26,0.0,False
7.9680276e-11,2.4318399e-05,True
0.0006580707,0.046087112,True
2.4829462e-05,3.2960155,True
2.144247e-24,0.0,False
0.031666536,1.2940426,True
1.5657108e-23,0.0,False
2.6164955e-05,0.0010849311,True
8.4359655e-12,9.862327,True
1.195661e-05,0.00035363142,True
1.8014388e-15,0.0,False
9.843591e-08,4.271067,True
7.702181e-08,5.7601857,True
4.0652802e-07,0.112571,True
6.0621184e-24,0.0,False
7.206649e-26,0.0,False
1.1082247e-11,0.00014935808,True
108.61685,10.614542,True
0.022258852,13.040991,True
0.1267138,4.392837,True
159.41635,30.131212,True
0.00017615072,9.11782,True
7.968105e-25,0.0,False
1.3606119e-15,0.0005777597,False
0.0,0.0,False
2.8680508e-19,0.0,False
0.0032469416,4.981421,True
3.0202452e-23,0.0,False
1.0571644e-36,0.0,False
6.3130625e-05,0.0024092952,True
0.49115703,1.510518,True
1.4437968e-26,0.0,False
2.1170325e-12,4.1723165e-06,False
4.5974177e-14,0.0,False
6.2936513e-18,0.0,False
0.0026312538,11.165292,True
4.437916e-07,0.000101203565,True
5.1159644e-05,7.4496117,True
1.4474033e-16,0.0,False
4.8715798e-32,0.0,False
4.748793e-12,3.6834994e-05,True
3.874023e-06,19.085676,True
3.858928e-15,0.0,False
2.4388542e-12,1.1920928e-07,True
9.697567e-12,2.3841855e-07,True
1.5254686e-08,0.9402992,True
0.0,0.0,False
4.9962192e-30,0.0,False
1.7924077e-17,0.0,False
1.0701641e-14,0.0,False
0.016908968,15.092125,True
56.586468,2.7844357,True
5.334621e-21,0.0,False
0.00024448914,10.250398,True
1.6623521e-09,0.18101898,True
1.980231e-23,0.0,False
1.0486861e-19,1.1920928e-07,False
21.707493,18.129883,True
1.7746382e-18,0.0,False
4.477678e-34,0.0,False
0.0,0.0,False
0.38754135,6.675718,True
7.182331e-11,0.0,True
76.50438,1.2091103,True
1.304e-41,0.0,False
2.347428e-28,0.0,False
5.0680353e-16,8.344647e-07,False
1.7929165e-17,0.0,False
77.6049,4.770868,False
4.1076796e-06,0.84161514,True
2.630799e-28,0.0,False
0.00070659735,0.0071133683,True
0.3425492,8.565071,True
4.221308e-06,17.02982,True
9.099966e-08,2.1277614,True
6.1249054e-15,2.647889,False
2.7531975e-19,0.0,False
5.9372835e-14,4.76836e-06,False
419.8873,8.023642,False
6.5645005e-21,0.0,False
5.211703,15.041786,True
2.8012e-41,0.0,False
1.9721654e-06,2.0254886,True
0.017653396,3.6703162,True
1.15610854e-10,4.410734e-06,True
9.539141e-37,0.0,False
4.7590206e-28,0.0,False
3.1858374e-28,0.0,False
4.1053107e-13,0.0,False
1.8672338e-11,1.3113013e-06,True
7.657045e-11,0.05420479,True
0.0,0.0,False
8.209368e-23,0.0,False
5.665155e-05,0.17065062,True
3.4778094e-13,1.1920928e-07,False
1.436309e-25,0.0,False
4.813663e-32,0.0,False
2.0213474e-31,0.0,False
7.796507e-15,0.0,False
1.9425614e-10,9.5367386e-07,True
764.6839,3.9178417,False
1.792681e-35,0.0,False
8.024378e-06,0.0030496065,True
545.67004,19.833525,True
7.3821046e-11,0.0031035612,True
1.7051308e-11,6.15101e-05,True
0.0001056604,14.858618,True
730.24457,18.620848,False
0.0,0.0,False
0.0,0.0,False
258.5655,35.64705,True
6.4266246e-06,0.23216332,True
3.4758623e-38,0.0,False
1.6099014e-12,3.576278e-07,True
233.96921,24.623343,True
4.7423486e-20,0.0,False
4.331078e-32,0.0,False
7.205392e-27,0.0,False
4.761382e-28,0.0,False
1.3766848e-25,0.0,False
7.272759e-05,4.115497,True
1.2002171e-10,3.2018065,True
3.5622262e-17,0.0,False
2.9696028e-21,0.000165568,False
0.06155771,4.21563,True
1.3885e-41,0.0,False
8.684866e-19,0.0,False
0.021688402,17.019497,True
8.6478086e-14,0.0,True
29.405474,17.253653,True
5.5750655e-20,0.0,False
1.386143e-10,0.004307872,True
1.09291135e-11,1.6101562,True
4.3149155e-17,0.0,False
0.43153834,28.413898,True
3.8516915e-37,0.0,False
1.227979e-15,0.0,False
51.687622,26.338036,True
582.58636,14.727673,False
2.9237549e-15,0.0,False
0.0002950641,18.858002,True
5.6209966e-08,0.41317138,True
1.8508182e-14,0.0,True
1920.0497,27.955732,False
0.25297216,2.6640372,True
1.2655225e-18,1.7881378e-06,False
2.3742713e-10,7.8074822,True
0.023511222,0.06129338,True
1.1671615e-25,0.0,False
0.0,0.0,False
3.088614e-11,7.0211805e-05,True
1.9723524e-21,0.0,False
0.0,0.0,False
1.7548791e-36,0.0,False
9.053467e-10,2.622601e-06,True
2.4122295e-09,4.4464075e-05,True
1.6165975e-08,12.819392,True
2.5949431e-08,0.0026340333,True
600.35364,3.849953,True
1.5168852e-24,0.0,False
5.1781854e-21,0.0,False
2.1155536e-13,0.0,False
5.9373715e-06,6.94966e-05,True
1.0758363e-28,0.0,False
0.009169921,0.011689604,True
8.380396,10.903409,True
1.3074657e-05,5.3973665,True
1.3747841e-05,0.003569899,True
7.334097e-26,0.0,False
0.02722084,25.11336,True
1303.6721,16.723715,False
2.4909815e-08,7.2698536,True
5.407298e-19,0.0,False
0.0,0.0,False
8.974569,27.432098,True
0.03315241,14.724072,True
9.076416e-24,0.0,False
4.928935e-12,3.576278e-07,True
2.138475e-22,0.0,False
0.1697495,0.5208651,True
0.00060515985,0.062539,True
2.7628662e-11,0.0036844006,True
8.436812e-18,0.0,False
0.52214164,2.1102047,True
7.6247884e-16,0.0024178578,False
0.036020257,2.6850607,True
4.07905e-11,14.041478,True
587.19165,11.733404,True
1.65029e-30,0.0,False
3.4987337e-25,0.0,False
2.3125037e-15,0.0,False
0.025086164,0.0056377877,True
4.941294e-25,0.0,False
9.6398685e-15,0.0,False
1.0704801e-15,0.0,False
3.8570468e-13,0.0,True
4.445607e-20,0.0,False
8.389109e-19,0.0,False
7.4941205e-08,0.06309663,True
1.7183374e-06,1.1232007,True
5.721064e-16,0.01655473,False
1.7439413e-21,0.0,False
0.004652392,10.990901,True
1.3080949e-10,0.034751706,True
1.971223e-36,0.0,False
9.202932e-28,0.0,False
1.0743869e-11,0.009195477,True
26.79937,14.284796,True
2.1167894e-32,0.0,False
180.52454,30.943792,True
2.3528759e-07,8.280508,True
1.9186702e-18,0.0,False
2.223608e-16,0.0,False
1.5146882e-23,1.1920922e-06,False
6.7773854e-33,0.0,False
4.6755072e-38,0.0,False
2.7853738e-14,0.11170336,False
1.3235492e-17,2.384183e-06,False
1.3406809e-07,9.088087,True
6.5631605e-23,0.0,False
5.216068,1.8094976,True
3.8354886e-33,0.0,False
6.833232e-30,0.0,False
0.014321304,0.13025728,True
2.9354608e-35,0.0,False
1.387511e-28,0.0,False
6.769491e-07,1.3273029,True
7.577653e-26,0.0,False
2.0928106e-09,8.344647e-07,True
1.0848175e-25,0.0,False
1.8960575e-22,0.0,False
1.7715746e-09,0.039293803,True
1.1200075e-13,8.344647e-07,False
6.608331e-24,0.0,False
1.3196968e-11,0.039239246,True
7.934948e-30,0.0,False
4.4081e-38,0.0,False
1.5541561e-26,0.0,False
1.6337805e-24,0.0,False
7.319725e-08,0.025419096,True
103.650536,1.2302758,True
8.253298e-28,0.0,False
5.3404085e-23,0.0,False
3.765456e-12,1.2424884,True
5.379737e-21,0.0,False
3.1620232e-06,0.13596012,True
8.79593e-06,7.3557434,True
135.37755,16.560244,True
2.7523095e-17,0.0,False
691.694,13.248369,False
1.3822863e-27,0.0,False
7.9102705e-23,0.0,False
2.5204212e-05,3.6562543,True
4.082402e-12,5.960463e-07,False
6.1010966e-38,0.0,False
2.5658488e-32,0.0,False
1.6516854e-36,0.0,False
3.8856103e-25,0.0,False
0.0,0.0,False
4.6655535e-07,0.016690265,True
2.4748988e-12,0.0005217621,False
0.022942364,1.6335517,True
8.6866403e-13,1.0251946e-05,True
3.8424305e-10,8.344616e-06,True
472.67322,8.879141,True
4.0512745e-19,0.0,False
175.56564,0.9282782,True
2.440318e-39,0.0,False
1048.0116,9.278345,False
9.961333e-06,9.8910265,True
1.5782699e-26,0.0,False
5.49664e-07,2.6514714,True
1.5706465e-07,9.699224,True
1032.5917,14.180935,False
1592.3457,17.763771,False
2.0709767e-18,0.0,False
1.4172188e-23,4.0197725,False
179.95709,5.1820393,True
1.5126438e-11,0.0015650655,True
0.24949718,0.0031842273,True
3.6656793e-28,0.0,False
3.4443435e-16,2.3841855e-07,False
1.1910848e-06,2.5594974,True
0.06709423,13.081438,True
3.998685e-05,3.2261534,True
1.6708736e-13,0.0,False
18.405973,4.4032836,True
3.3737357e-11,3.0994368e-06,True
1.399383e-27,0.0,False
1.3726395e-26,0.0,False
11.130833,8.236774,True
5.865051e-28,0.0,False
5.5345107e-26,0.0,False
1.9398062e-10,0.0058602896,True
1649.3763,23.357033,True
3.9398827e-37,0.0,False
0.09295377,0.0136391,True
1.6398868e-22,0.0,False
68.416275,15.412877,False
2.7460808e-05,2.4575038,True
60.838596,5.4603925,True
8.974975e-22,0.0,False
1.9239572e-15,0.0,False
2.9574052e-15,0.0,False
1.1115924e-27,0.0,False
1.0382093e-12,3.576278e-07,False
2.9506495e-20,0.0,False
1.1945251e-12,2.2216277,True
2371.8882,12.661769,False
1.5044583e-13,0.0,False
21.142231,1.3122821,True
3.432487e-11,0.00048041722,True
5.6949826e-08,5.4836123e-06,True
0.12591794,5.800816,True
3.2729034e-08,8.943472,True
4.405588e-14,3.576278e-07,False
1.3858816e-23,0.0,False
2.0053345e-29,0.0,False
9.20981e-31,0.0,False
3.159205e-31,0.0,False
1.1853601e-13,0.0,False
7.1909884e-36,0.0,False
1.9628382e-20,0.0,False
1.9503822e-10,2.384183e-06,True
3.1931573e-21,0.0,False
3.1168427e-20,0.0,False
3.1964892e-27,0.0,False
2.4355817e-08,6.3291893,True
1.5524404e-24,0.0,False
0.0008980494,0.0007858763,True
1.4873072e-14,0.0,False
0.025058791,11.200942,True
0.95029914,0.02172264,True
5.2792944e-05,0.0040214155,True
1.5356598e-17,0.0,False
4.358687e-30,0.0,False
4.2115267e-25,0.0,False
0.0,0.0,False
23.894552,0.10297175,True
1.5447982e-38,0.0,False
2.9138375e-13,0.0,False
1.7007627e-18,0.0,False
1.0235007e-11,0.0024067978,True
3.7830215e-13,2.3841855e-07,False
0.001498038,1.547849,True
2.646883e-26,0.0,False
7.067727e-31,0.0,False
1.8070083e-13,0.0,False
1.8664394e-05,2.7435024,True
3.990766e-39,0.0,False
2.2852924e-05,6.7360516,True
0.0,0.0,False
2.7314187e-15,1.9073468e-06,False
0.0002785416,0.612892,True
3.3054565e-15,0.0,False
1.2839419e-05,7.912232,True
3.0725743e-15,0.0,False
4.1871806e-36,0.0,False
1448.1011,45.549446,True
5.279362e-32,0.0,False
0.0020691508,0.006965401,True
1.9429035,0.01005081,True
0.2272215,0.56124103,True
8.362757,0.98111665,True
1.8407616e-05,12.736945,True
1.4050757e-19,0.0,False
4.9240104e-23,0.0,False
8.883579,25.512741,True
0.0,0.0,False
6.876553e-18,0.0,False
1.3428555e-34,0.0,False
2.714601e-27,0.0,False
2.0865849e-23,0.0,False
1.7818502e-07,3.576278e-07,True
3.799976e-15,0.0,False
143.6772,10.161725,True
1.7827183e-25,0.0,False
1.8651403e-31,0.0,False
9.17912,20.981054,True
92.9909,1.4582769,True
8.2219525e-19,0.0,False
7.4336197e-28,0.0,False
9.1322835e-07,0.00048113213,True
6.531e-32,0.0,False
8.932956e-13,0.0,False
216.64304,4.7430634,True
258.82852,6.3624935,False
2.1441732e-26,0.0,False
6.975249e-17,0.0,False
15.866759,27.011074,True
2504.0657,7.6043334,False
2.2359746e-24,0.0,False
2.956029e-06,2.3173523,True
7.651879e-21,0.0,False
1.866744e-08,1.6450747e-05,True
2.2618704e-33,0.0,False
4.1984684e-16,0.0,False
3.287086e-11,0.67384946,True
0.05531875,0.15957293,True
3.4352886e-27,0.0,False
1.87219e-24,0.0,False
4.3509323e-17,0.0,False
2.6409162e-32,0.0,False
3.6210055,32.091892,True
763.97986,13.690247,False
1.7651011e-05,0.08828376,True
6.831672e-27,0.0,False
3.1738357e-19,0.0,False
7.290967e-08,2.3165169,True
6.818766e-14,0.0,False
41.556885,0.653124,True
2.639736e-11,0.001319134,True
4.58137e-20,0.0,False
3.6758872e-19,0.0,False
29.060804,15.785299,True
3.4413783e-06,0.00044645832,True
2.0258656,2.435461,True
4.0245123e-09,0.53825176,True
8.069471e-07,9.265155,True
5.4877017e-22,0.0,False
2.3020246e-09,3.70734e-05,True
7.800581e-25,0.0,False
2.2179606e-21,0.0,False
2.3808786e-06,7.3258123,True
0.03665939,0.7439331,True
4.6093103e-09,3.933899e-06,True
0.0,0.0,False
4.3195678e-10,8.5830325e-06,True
2.9357293e-20,0.0,False
9.468606e-24,0.0,False
4.518681e-17,0.0,False
1.7680037e-20,0.0,False
3.794517e-14,0.0,False
0.111537844,11.656241,True
0.00023721263,3.7886689,True
1.6226424e-25,0.0,False
3.604079e-14,2.503392e-06,False
1.3744047e-15,1.1920928e-07,False
9.214323e-28,0.0,False
1.2691048e-10,0.0008825936,True
1.9585282e-15,0.0,False
3.4861804e-28,0.0,False
8.84485e-20,0.0,False
108.03642,2.2502134,True
0.00011597859,1.8037727,True
3.76179e-05,0.6838516,True
3.3848697e-05,0.0006478118,True
0.6207154,21.894365,True
0.00011537002,0.54780847,True
703.1195,9.067587,True
1.1522871e-15,0.0,False
0.003193628,3.5521533,True
0.22839096,1.7552488,True
2.8289238e-16,0.0,False
8.6819464e-38,0.0,False
0.00010429701,18.649588,True
0.83971304,9.959366,True
761.23914,7.4260488,False
9.119846e-05,0.2853903,True
4.9580343e-20,0.0,False
2.4206386e-09,1.1920928e-07,True
1.000853e-22,0.0,False
0.009923971,0.07485141,True
5.957087e-27,0.0,False
2.3624477e-20,0.0,False
2.1664384e-08,3.6914172,True
7.271601,0.07099467,True
2.3916116e-21,30.329355,False
6.3444725e-23,0.0,False
1.0947917,7.975847,True
2.5129675e-29,0.0,False
16.227476,4.113305,True
0.0009109574,16.158323,True
0.00074144144,6.574665,True
6.588049e-39,0.0,False
8.898851e-16,0.06826871,False
7.7620378,4.9939895,True
1.5313335e-15,3.576278e-07,False
1.3634104e-24,0.0,False
0.041165266,0.5790212,True
7.87758e-15,0.0,True
242.5822,6.389848,False
1.6240075e-06,9.560128e-05,True
0.028123446,4.7628517,True
0.006223176,12.560621,True
2.1028852e-19,0.0,False
3.5128646,21.360632,True
2.4629257e-06,0.1477308,True
1.6371135e-17,0.0,False
2.1625237,12.182465,True
1.6254226e-15,0.0,False
4.152472,1.6569178,True
9.2216563e-20,0.0,False
0.0056668366,6.942753,True
5.045101e-14,0.56551313,False
0.0016199395,0.22896227,True
1.6500616e-07,0.0056334306,True
0.0056479084,0.26501873,True
4.3385162e-36,0.0,False
4.493612e-17,0.0,False
0.3120016,5.6726584,True
0.0034812393,2.4471295,True
2.0386675e-15,0.0,False
1.2181891,16.84221,True
4.8155483e-11,4.804019e-05,True
6.421966e-10,0.20648633,True
3.5427484e-29,0.0,False
2.9576593e-13,7.510157e-06,False
2.2234997e-30,0.0,False
3.435666e-20,0.0,False
2.507698e-07,7.7685194,True
3061.5059,19.683905,False
0.00065846246,0.08184191,True
1.1806892e-06,2.3282118,True
17.575413,13.4338045,True
2.179636e-39,0.0,False
1.2993954e-28,0.0,False
1.0127623e-23,0.0,False
0.0,0.0,False
5.728062e-33,0.0,False
7.6980705,1.648583,True
1.6311095e-23,0.0,False
3.0705136e-09,0.48074543,True
4.6318137e-34,0.0,False
9.221627e-18,2.0980615e-05,False
1.3346542e-26,0.0,False
1.6730432e-24,0.0,False
1.1629235e-32,0.0,False
79.979706,11.814807,True
2.1137359e-22,0.0,False
7.867393e-09,2.9649067,True
1.8022937e-36,0.0,False
8.4619944e-07,0.019867938,True
1.6386038e-07,1.9788546e-05,True
16.041058,2.6868756,True
6.0976805e-12,0.0,False
2.8230983e-17,0.0,False
3.337678e-33,0.0,False
3.3378617e-17,0.0,False
3.802975e-32,0.0,False
37.757877,0.40227833,True
0.29841006,0.006948089,True
2.6409488e-19,0.0,False
3.0545125e-18,0.0,False
6.2583616e-36,0.0,False
7.5698085e-07,8.671692,True
414.6089,17.233347,False
1.5010101e-05,1.0696938,True
9.34045e-23,0.0,False
4.7460955e-32,0.0,False
1.6519096e-22,0.0,False
990.6197,36.59718,True
0.0014394309,11.128924,True
5.0006326e-13,0.0512435,False
2.6655166e-19,4.76836e-06,False
1.1789773e-06,4.83978e-05,True
19.330622,1.1350433,True
8.816671e-15,0.0,False
8.1146595e-08,0.0016540906,True
6.045772e-23,0.0,False
0.0009663203,4.1731358,True
4.1398776e-34,0.0,False
4.177374e-29,0.0,False
7.99305e-34,0.0,False
9.688661e-05,0.041481834,True
5.651093e-24,0.0,False
1.1045749e-07,1.7893139,True
4.8326993e-19,1.1920928e-07,False
5.0065236e-19,0.0,False
0.12233329,8.899615,True
2.0082214e-24,0.0,False
5.9748e-39,0.0,False
1.429667e-12,0.0015186456,False
0.7898002,2.380224,True
0.12777768,1.078145,True
2.9805494e-19,0.0,False
5.682681,1.5191722,True
1.258902e-34,0.0,False
1.7587716e-26,0.0,False
8.5135565e-11,0.0,True
3.244458e-33,0.0,False
10.610588,6.7087526,True
22.780409,0.2800765,True
8.571899e-14,1.1920928e-07,False
96.89177,0.40605214,True
8.6112836e-20,0.0,False
3.9011116e-12,2.3841855e-07,True
3.5987712e-24,0.0,False
33.21298,17.318245,True
5.9637153e-19,0.0,False
5.977481e-19,0.0,False
3.9815892e-23,0.0,False
1.5183976e-07,0.00049614516,True
3.2689974e-21,0.0,False
5.2122365e-22,0.0,False
3.892861e-27,0.0,False
5.244606e-06,4.4136815,True
2.1873383e-31,0.0,False
3.3394325e-11,3.933899e-06,False
1.3797669e-08,2.3126335e-05,True
8.626075,10.069696,True
8.181787e-15,1.1920928e-07,False
0.0123379,1.015267,True
2.169353e-19,0.0,False
31.398754,16.847105,True
2.0538885e-06,3.4932642,True
458.78757,14.744093,True
0.0012693201,5.320914,True
3.6757475e-21,0.0,False
4.6373972e-32,0.0,False
1.12352734e-29,0.0,False
0.006124837,20.651627,True
1.3520891e-18,0.0,False
3.279237e-10,1.6689287e-06,True
5.4420505e-14,1.1920928e-07,False
0.24068004,3.237091,True
1.5952514e-13,0.0003109687,False
1.0338737e-30,0.0,False
1117.5419,7.323701,False
2.1386025e-30,0.0,False
3.3089514e-15,8.034383e-05,False
0.21802682,24.972973,True
2.5707068e-32,0.0,False
6.216405e-39,0.0,False
4.0908505e-26,0.0,False
0.48580098,3.866963,True
6.1261e-31,0.0,False
2.2819556e-06,17.655998,True
150.29068,3.0821223,True
3.081887e-07,0.0024763653,True
6.194957e-23,0.0,False
5.0052497e-29,0.0,False
7.2565367e-28,0.0,False
1.9446113e-14,0.0,False
3.11877e-40,0.0,False
2.1570056e-06,0.007204624,True
8.5198745e-24,0.0,False
2.9235598e-13,0.0,False
8.7417e-41,0.0,False
1.8807134e-20,0.0,False
1.5931869e-11,5.0067774e-06,True
1.3122371e-10,4.2915253e-06,True
0.082533486,32.195152,True
4.791153e-31,0.0,False
8.309502e-23,0.0,False
0.00017413683,14.969934,True
2.9470469e-08,1.9907753e-05,True
2.104877e-24,0.0,False
2.4988371e-30,0.0,False
2.8825998e-19,0.0,False
9.003791e-09,0.0097639365,True
3008.1982,30.662611,False
3.2429138e-16,0.0,False
1.1251052e-15,0.0,False
1.0513368e-20,0.0,False
8.176707e-21,0.0,False
8.292934e-31,0.0,False
0.00053447735,0.027211182,True
0.013497243,3.1788871,True
7.952413e-25,0.0,False
0.047031872,0.0023215043,True
1.40009595e-08,5.6146e-05,True
1.230579e-31,0.04431716,False
0.0058641704,5.5422096,True
5.0765838e-17,0.0,False
0.27320462,5.0603557,True
3.2114217e-14,0.0,False
5.039815e-23,0.0,False
1.5508735,10.366744,True
3.883986e-16,0.0,False
1.760801e-08,7.3909487e-06,True
1.5828365e-19,0.0,False
5.4084904e-15,0.0,False
2.595088e-34,0.0,False
346.70102,7.7503076,False
4.106636,14.345789,True
1.4203456e-35,0.0,False
1.1205472e-14,8.344616e-06,False
5.0842514e-06,0.46917832,True
2.2070184e-20,0.0,False
0.35554639,2.2175546,True
1.1992964e-11,1.4543428e-05,True
1.989783e-06,5.611872,True
1.363148e-17,0.0,False
5.1438063e-22,0.0,False
0.54384625,13.304731,True
0.0,0.0,False
3.640327e-08,9.750845e-05,True
2.1549538e-06,7.247945,True
1.8159194e-10,1.4305105e-06,True
4.144471e-13,19.142181,False
2.6713456e-25,0.0,False
1.9205114e-38,0.0,False
3.7763716e-08,3.9229653,True
4.105279e-16,0.0,False
26.173775,0.53213835,True
0.0,0.0,False
1.7477246e-21,0.0,False
2.0070976e-08,5.6861216e-05,True
8.109212e-26,0.0,False
0.9362151,0.98578227,True
1.7590224e-34,0.0,False
0.5935786,2.3686554,True
4.3420094e-11,0.00011812943,True
12.015659,2.5396397,True
7.9649796e-20,0.0,False
1680.3845,6.479448,False
3.2844424e-22,0.0,False
8.628216e-38,0.0,False
8.565584e-09,11.970157,True
2.3968486e-25,0.0,False
5.9309526e-32,0.0,False
1.1353168e-07,0.00016902448,True
733.5358,12.389179,True
0.7864371,5.3269897,True
2.9980135e-10,10.058938,True
1.081248e-28,0.0,False
7.6016423e-13,0.005314034,False
7.168908e-26,0.0,False
7.229491e-09,0.00014053787,True
0.001547621,4.8847146,True
4.2502617e-23,0.0,False
512.70294,33.03926,True
3.7416732e-32,0.0,False
1.20659455e-23,0.0,False
5.6987847e-16,0.0,False
0.00013198238,3.2372053,True
3.1583e-28,0.0,False
6.851629e-10,2.669591,True
322.36984,10.677423,True
0.0023833676,1.6742134,True
3.2751394e-34,0.0,False
1.6351828e-08,3.3139633e-05,True
4.7331167e-29,0.0,False
5.1314974e-10,3.6260161,True
4.0513856e-05,1.2311786,True
7.880336e-16,0.0,False
1.5168423e-27,0.0,False
1.1427079e-08,0.00089486124,True
1509.3588,17.598799,False
1.430173e-14,5.960463e-07,False
6.9763475e-09,4.080797,True
1.4483343e-26,0.0,False
9.2928934e-36,0.0,False
1.9140208e-17,1.8477269e-05,False
0.009383352,21.96214,True
0.0091588,0.037927486,True
1.8396757e-21,0.0,False
5.2730556e-14,1.1920928e-07,False
5.8178358e-24,0.0,False
2.72367,21.221865,True
6.312614e-05,7.3805804,True
0.00046482356,12.383451,True
7.210472e-29,0.0,False
4.0445043e-13,0.0,False
1.0557911e-06,1.1917164,True
2.1953555e-33,0.0,False
96.581345,3.9282434,False
0.383678,1.0057044,True
1.22977e-33,0.0,False
7.363085e-17,0.0,False
2.0277314e-19,0.0,False
6.888856e-34,0.0,False
2.7230946e-13,3.503711,False
3.2846236e-18,0.0,False
0.00015019672,15.469814,True
7.486034e-23,0.0,False
0.0027651794,8.243617,True
0.02588833,12.348496,True
7.925006e-12,1.072883e-06,False
1.6925088e-13,1.072883e-06,False
9.427724e-21,0.0,False
3.1790555e-12,1.2171474,False
2.427835e-06,0.0018632923,True
3.3125173e-06,0.0010230076,True
2.6958308e-12,0.04137078,True
3.8206617e-28,0.0,False
4.3167634e-37,0.0,False
27.205233,13.893138,True
1.964523e-12,0.0017360867,True
6.347205e-12,1.5728084,True
1.823664e-18,0.0,False
1172.7847,11.382712,True
1.708542e-05,9.190614e-05,True
9.8798045e-09,1.267069,True
3.960128e-22,0.0,False
5.8153277e-10,0.00016866691,True
1.3566064e-35,0.0,False
5.0178894e-17,2.3841855e-07,False
3.4549856e-19,0.00010918975,False
0.0010821407,13.680451,True
6.316522e-12,2.2053475e-05,False
1.8138712e-21,0.0,False
2.825651e-36,0.0,False
0.002221514,13.36764,True
0.03971814,3.6196735,True
9.610155e-19,0.0,False
75.74177,22.31172,False
0.0,0.0,False
1.7150767e-32,0.0,False
8.406944e-29,0.0,False
0.012873434,3.1642437,True
5.712243e-17,8.344647e-07,False
2.7718407e-28,0.0,False
0.0001180427,0.0006834317,True
2.4757915e-23,0.0003736513,False
6.401821e-11,0.005416361,True
9.402547e-39,0.0,False
7.802517e-18,0.0,False
2.4382286e-21,0.0,False
0.3593218,7.836344,True
8.5646735e-13,1.4305105e-06,False
4.6757307e-12,0.0003996289,True
131.89098,15.908269,True
1.8533667e-08,5.148413,True
7.037689e-18,0.0,False
9.002804,1.2713397,True
8.6652213e-10,2.3841855e-07,True
1.4812496,0.577199,True
0.0032902963,0.011153368,True
0.030435355,11.06359,True
1.32528835e-30,0.0,False
0.056313634,0.08234478,True
22.011051,9.271471,True
0.3857761,0.100126274,True
1.612683e-37,0.0,False
3.1250896e-18,8.344647e-07,False
3.8158112e-21,0.0,False
4.924798e-05,0.007015595,True
2.3117049e-14,3.576278e-07,False
6.8504875e-20,0.0,False
1.4648699e-13,0.0,False
3.2447742e-31,0.0,False
2.5303997e-24,0.0,False
2.6488007e-24,0.0,False
1.9113696e-26,0.0,False
1.2987774e-09,0.0218235,True
5.921018e-19,8.284702e-05,False
1.751226e-34,0.0,False
1.5393925e-07,9.298281e-06,True
1.0371509e-05,7.7125434e-05,True
1.0004727e-22,0.0,False
1.1860732e-25,0.0,False
3.3717645e-27,0.0,False
0.014985098,2.5552878,True
8.412607e-12,0.0006916515,True
8.954342,4.4271464,True
1.532351e-26,0.0,False
1058.5239,33.85061,True
0.91481197,1.8338538,True
2.6509435e-08,3.0994368e-06,True
22.004587,1.8854587,True
1.8749345e-10,4.6013727e-05,True
4.4333293e-09,3.3378547e-06,True
4.6374535e-09,0.11343395,True
0.038198892,2.240676,True
2.7521155,8.20271,True
1027.2546,13.554179,False
0.035010416,19.4506,True
1.8492441e-06,4.5417706e-05,True
1.5447938e-05,12.179471,True
1.978842e-39,0.0,False
2.8983455,4.4027553,True
9.3861367e-20,0.0,False
1.2421913e-19,0.0,False
0.0,0.0,False
1.4822314e-08,3.81469e-06,True
3.8919227,2.3998396,True
35.63399,12.071219,True
116.56648,11.803823,True
4.734899e-11,0.0,True
4.401134,0.7461982,True
1.0676468e-26,0.0,False
5.708797e-12,0.0006555554,False
0.016170373,0.010197646,True
3.0024303e-14,1.7761121,False
0.0053190035,10.522479,True
5.8308084e-13,0.0005168771,True
3.2441852e-13,0.19194962,False
3.238509e-11,3.8014536,True
1.9876756e-09,17.6978,True
1.3419362e-15,2.3841855e-07,False
2.5730494e-28,0.0,False
5.941432e-16,0.0055853026,False
3.7685317e-24,0.0,False
2.0679288,10.027658,True
2.1839026e-26,0.0,False
0.0,0.0,False
3.0561915e-33,0.0,False
110.12893,28.422478,True
1.40249e-23,0.0,False
3.8361816e-20,0.0,False
1.2928796e-34,0.0,False
4.836173e-06,7.970328,True
2214.5674,10.220556,False
233.1007,12.218978,False
1.1820741e-21,0.0,False
2.8945244e-13,0.0,False
0.007974281,0.02000709,True
6.410864,0.14938076,True
2.2855595e-14,5.960463e-07,False
1.36746845e-08,0.45685238,True
4.946913e-16,0.0,False
1.0527306e-27,0.0,False
3.389353e-08,14.005841,True
3.33555e-05,4.6509094,True
0.19753939,0.83900684,True
6.9932937e-37,0.0,False
3.3357e-23,0.0,False
1.0197834e-13,1.1920928e-07,False
1.897876e-15,0.0,False
6.524592e-27,0.0,False
1.3506075e-10,7.8746023,True
2.0504009e-17,0.00010227634,False
3.4355177e-27,0.0,False
0.2564609,5.7838826,True
0.22417633,13.31835,True
0.005069509,0.0012902024,True
3.6427566e-18,0.0,False
0.0,0.0,False
1558.3665,26.913273,False
4.569048e-18,0.0,False
5.857753e-31,0.0,False
0.16038534,0.38082144,True
1.1785109e-21,0.0,False
3.8811863e-30,0.0,False
4.3992493e-38,0.0,False
8.7556644e-32,0.0,False
4.6373965e-22,0.0,False
0.0014017057,4.4029193,True
5.7558515e-13,7.533743e-05,False
20.424782,11.000696,True
3.1513947e-10,1.0906849,True
1.3071846e-13,4.9589835e-05,False
0.014242053,17.902086,True
60.40218,5.1426754,True
12.284083,0.17390798,True
0.9604762,0.7937406,True
0.0012868693,5.4600043,True
1.8373667e-32,0.0,False
2.909136e-21,0.0,False
3.0425983e-26,0.0,False
7.254933e-11,3.850386e-05,True
3.2350492e-08,2.6703544,True
37.114693,17.15968,True
4.591372e-28,0.0,False
4.6642533e-30,0.0,False
196.26004,18.168894,True
7.646491e-20,0.0,False
6.0762555e-11,0.008241691,True
4.7088466e-19,0.0,False
2.958356e-16,0.0,False
0.008842142,1.0264329,True
3.279448e-09,8.106199e-06,True
1.8365665e-21,0.0,False
2.3842636e-05,12.860045,True
2.2818005e-21,0.0,False
1.1730289e-24,0.0,False
2.813622e-07,0.010525547,True
3.2152694e-19,0.0,False
1.3966511e-21,0.0,False
7.753741e-09,8.82846,True
4.409861e-29,0.0,False
17.459139,5.2463617,True
9.554962e-22,0.0,False
0.00086029724,36.502342,True
0.2681659,0.119444996,True
1.1985478e-13,0.0,False
9.71467e-07,0.0007384672,True
0.0,0.0,False
1.1129728e-05,1.4272168,True
0.08271901,5.2255173,True
8.878619,8.608717,True
1.0228909e-09,3.6954812e-06,True
3.1986147e-09,0.00082292064,True
1.0772674e-11,0.01362618,False
46.7028,15.630437,True
2.7923655e-21,0.0,False
1.7804016e-16,9.5367386e-07,False
1.749531e-19,0.0,False
3.2837387e-16,0.0,False
2.0154715e-05,2.7629747,True
3.1913747e-09,9.6787815,True
8.701672e-30,0.0,False
1.0089042e-14,0.0,False
3.3581038e-26,0.0,False
2.228803e-19,0.0,False
1.392916e-05,0.2796679,True
0.005778166,0.29550526,True
0.14112629,12.872493,True
1.6831637e-26,0.0,False
5.6912537e-09,0.17195505,True
740.22034,19.216658,False
1.3388212e-35,0.0,False
6.444139e-10,0.026459629,True
8.583672e-16,0.0,False
3.9935067,11.919421,True
1504.3184,32.993706,True
2.4816987e-13,1.1086402e-05,False
36.248966,4.5271883,True
8.868593e-27,0.0,False
1.0996356e-30,0.0,False
1.0185794,0.0105124265,True
2.4423902e-26,0.0,False
4.2819843e-33,0.0,False
1.6462577e-13,1.883489e-05,False
5.98294e-18,0.0,False
0.0,0.0,False
1.9663067e-09,0.00037448545,True
6.487195e-21,0.0,False
3.2874837e-34,0.0,False
70.32674,6.980547,True
1.4601184e-17,0.0,False
1.6635175e-08,0.27625206,True
2.0798984e-16,0.0,False
0.51484644,0.31454623,True
0.0,0.0,False
1.1281855,17.389448,True
9.522501,17.835236,True
4.1878552e-19,0.0,False
8.096265e-16,1.5497195e-06,False
8.007043e-09,7.7968187,True
2.0708781e-29,0.0,False
20.546118,0.58352345,True
1.3848396e-13,0.0,False
3.213154e-29,0.0,False
3.1663352e-05,0.00018344627,True
0.0045199925,9.294481,True
2.3013476e-31,0.0,False
1.14619006e-07,6.65163,True
786.2144,0.57428956,True
2.3225887e-06,0.0023023784,True
5.522129e-25,0.0,False
89.731926,17.102304,True
4.055018e-34,0.0,False
4.7447193e-25,0.0,False
0.018174153,13.941327,True
1.5949142e-23,0.0,False
29.804703,14.783355,True
3.0240149e-22,0.0,False
8.905598e-36,0.0,False
1.7353142e-17,0.0,False
1.5717444e-17,0.0,False
1.1189247e-31,0.0,False
1.1260928e-18,2.3841855e-07,False
9.4851135e-29,0.0038336846,False
2.7062944e-10,0.0,True
1.3482928e-17,0.0,False
6.332232e-33,0.0,False
0.22980823,0.03107089,True
1.0807267e-09,2.3841855e-07,True
3.9647018e-28,0.0,False
0.13899073,31.119345,True
1.2605328e-17,0.0,False
0.00014515308,26.26084,True
0.00015502829,0.015148711,True
2.4961486,17.207787,True
1.456828e-34,0.0,False
5.6536073e-28,0.0,False
0.009587003,8.541188,True
5.2977212e-17,0.0,False
8.0576e-08,12.461544,True
3.1777084,16.44797,True
1.5687467,14.764295,True
7.212609e-21,0.0,False
0.38151994,16.719006,True
2.0119358e-19,0.0,False
1.0500122e-06,0.69473344,True
3.159197e-23,0.0,False
0.0,0.0,False
405.0855,19.775877,True
3.1949016e-18,0.0,False
4.4607074e-16,0.0,False
0.2177368,15.538026,True
1.1375699,18.67527,True
2.4499676,4.618617,True
2.3273838e-22,0.12875736,False
2.1042681e-11,0.0,True
6.212274e-34,0.0,False
815.2031,12.760618,False
2876.9106,36.793182,False
1.5453244e-16,0.0,False
1.21504024e-29,0.0,False
1.03313405e-05,7.8641863,True
3.144838e-25,0.0,False
2.1558887e-12,0.000102395534,False
8.2537934e-18,2.3841855e-07,False
1.1741973e-12,1.060957e-05,True
7.467709e-33,0.0,False
1.7930768e-06,0.062467776,True
1.7061276e-32,0.0,False
5.445111e-17,0.0,False
7.379113e-21,0.0,False
1.7968705e-14,0.0,False
0.005510834,2.7579825,True
1.0036928e-12,2.264974e-06,True
592.3182,17.728897,True
1.1616668e-30,0.0,False
636.8485,17.2127,True
3.0832572e-07,3.576278e-07,True
1.9612714e-09,0.028068358,True
8.351834e-27,0.0,False
7.716751e-33,0.0,False
2.4444444,7.690605,True
1.4389658e-29,0.0,False
3.924791e-13,0.0008057685,False
3.291853e-09,0.6586842,True
6.627314,17.08801,True
2.2871609,0.04424068,True
0.0,0.0,False
5.4946742e-08,0.024226924,True
0.00040178813,0.2519845,True
1.1157233e-21,0.0,False
1.0611443e-34,0.0,False
1.1509763e-16,0.0,False
3.106626e-11,0.00080684054,True
0.01631107,5.3117414,True
9.363336,0.07682637,True
0.15972032,6.8833165,True
0.20591502,0.3518368,True
1.6501447e-24,0.0,False
29.910795,9.680959,True
3.0833373e-23,0.0,False
3.9433518e-16,1.4305105e-06,False
1.7652485e-14,0.0,False
1.15745175e-23,0.0,False
0.003268764,0.008043394,True
4.1315588e-16,0.0,False
2.2497473e-11,15.445976,False
5.913032e-05,0.0007109498,True
1.4708634e-24,0.0,False
5.059102e-33,0.0,False
3.300507e-19,0.0,False
5.0402586e-13,0.02203587,False
9.370378e-09,4.7683704e-07,True
4.7533673e-17,1.7881378e-06,False
979.65247,6.2977896,False
3.0092893e-18,0.0,False
4.643413e-24,0.0,False
3.6995023e-29,0.0,False
9.735892e-36,0.0,False
2.25969e-20,0.0,False
23.118973,19.946373,True
2.4655847e-20,0.0,False
1090.1521,35.799347,True
22.228285,9.615998,True
4.8174833e-21,0.0,False
2.762005e-35,0.0,False
1.2695497e-10,0.0015866084,True
6.474207e-23,0.0,False
4.4050025e-34,0.0,False
1.1805589e-13,0.00028081765,True
0.006550785,24.05848,True
5464.9585,24.399654,False
5.6026867e-05,3.710216,True
1.5625094e-26,0.0,False
3.1360813e-17,0.0,False
6.949574e-20,0.0,False
103.43634,1.2880046,True
2.1766347e-24,0.0,False
1.9817059e-25,0.0,False
1.3320157e-32,0.0,False
0.002780643,2.144986,True
102.48176,7.059883,True
7.26396e-33,0.0,False
1101.1826,24.814188,False
1.5740012e-14,2.3841855e-07,False
3331.3853,22.648094,False
2.68726e-06,1.9550132e-05,True
0.4346044,0.6030093,True
4.18129e-40,0.0,False
5.205131e-08,0.22101928,True
6.2227403e-28,0.0,False
339.51495,9.262462,True
514.2304,14.705745,False
2.1555015e-05,9.960721,True
55.917118,4.608125,True
115.93716,15.479169,True
1.7621558e-23,0.0,False
1.4274666e-20,9.5367386e-07,False
5.9364625e-06,3.7471917,True
1.5131097e-21,0.0,False
2.0470563e-37,0.0,False
67.41163,10.903537,True
62.878616,11.7338705,True
0.0010827768,6.4390807,True
7.0189974e-17,0.0,False
5.126997e-24,0.0,False
1532.0079,9.845095,False
1.3989197e-12,0.0,False
1.1292187e-16,0.0,False
0.012428808,0.07220397,True
6.8449966e-09,2.193427e-05,True
2.9805393e-15,0.0,False
5.1467492e-09,0.0,True
7.56871e-07,9.151305,True
2.1055575e-31,0.0,False
3.3543552e-09,8.332928,True
4.476328e-11,6.4372807e-06,True
0.043864664,5.7278395,True
1.609764e-17,0.0,False
1.0663776e-10,8.106199e-06,True
0.0018230781,12.79766,True
1.5653856e-10,8.344647e-07,True
2.4856652e-06,0.0037215753,True
4.18775e-28,0.0,False
0.14649759,0.096556924,True
0.0019290333,0.0034640557,True
555.0905,8.26581,True
1.7223043,1.1663146,True
2.886672e-07,7.7127466,True
1.18169255e-05,0.0042487592,True
1568.1678,13.592841,True
0.02462372,1.8080848,True
1.4621434e-06,0.34204206,True
3.0632606e-08,0.016399007,True
35.288765,0.24131733,True
223.01164,0.38841525,True
0.34836358,0.6163456,True
6.182984e-11,2.1099822e-05,True
2.3609339e-26,0.0,False
4.515264e-13,0.0,False
4.991886e-09,0.008635558,True
1.052871e-39,0.0,False
3.5511464e-05,0.74348104,True
0.0,0.0,False
2.31101e-40,0.0,False
0.073011145,11.49131,True
2.269443e-11,4.7683704e-07,False
3.0067356e-05,4.1539044,True
9.307791e-23,0.0,False
0.00012487004,7.471196,True
3.6167466e-25,0.016691906,False
3.0684211e-18,4.613293e-05,False
1.1071668e-06,6.6844177,True
0.0005861775,1.773021,True
1175.9977,12.774671,False
0.00069333176,0.01613652,True
2.4984199e-25,0.0,False
1.9401804e-33,0.0,False
3.6209414e-07,7.219109,True
3.2280154e-06,16.439997,True
6.422414e-35,0.0,False
3.198213e-09,0.0043022935,True
1279.6963,14.350857,True
3.1191288e-08,2.3841855e-07,True
8.226924e-09,5.960463e-07,True
69.05008,13.486949,True
1.1583569e-22,0.0,False
22.910215,19.022133,True
1.00042435e-14,0.0,False
9.148787e-12,1.1920928e-07,True
6.623714e-19,0.0,False
0.06616933,4.30928,True
1.5726682e-35,0.0,False
12.519013,19.79224,True
1.3327078e-22,0.0,False
1.0697589e-11,1.1920928e-07,False
7.1368966e-05,3.4946845,True
1.7124614e-35,0.0,False
15.543335,7.078686,False
0.017243583,11.833976,True
2.351365e-12,2.3841855e-07,False
2.1784456e-11,0.00898615,True
1.6534994e-09,1.5973917e-05,True
0.28475744,12.350717,True
7.2972085e-05,5.874267,True
3.692845e-25,0.0,False
1.4512338e-15,0.0,False
5.999567e-26,0.0,False
6.339572e-30,0.0,False
6.452129e-14,1.1920928e-07,False
1.918422e-25,0.0,False
1.17852785e-07,0.0419856,True
0.4909318,5.9632773,True
0.22554407,16.775175,True
4.0163428e-33,0.0,False
0.0012466351,2.6736817,True
5.8025453e-24,0.0,False
1.7185183e-22,0.0,False
1.200063e-24,0.0,False
5.6376716e-06,0.0010971962,True
1.7295877e-06,3.906538,True
6.9813866e-09,0.00035089056,True
1.2274059e-15,0.0,False
8.2445746e-05,3.787981,True
4.5675633e-17,0.0010172913,False
3.8689733,13.840935,True
4.9334386e-19,0.0,False
7.4746237e-16,0.0,False
0.0014647454,0.27928972,True
2.81175e-21,0.0,False
1.1553112e-11,0.0,True
6.8896444e-11,0.0,True
3.0680388e-25,0.0,False
0.019876963,0.21721774,True
1.8289902e-22,0.0,False
9.510377e-07,11.906775,True
2.9614146e-21,0.0,False
8.306631e-29,0.0,False
2.1069431,3.8212621,True
1.09933534e-16,8.344647e-07,False
1.170354,15.94413,True
1.511517e-27,0.0,False
3.5220006e-12,5.4836123e-06,True
37.174095,4.705309,True
0.022437163,13.353343,True
116.29738,8.633253,True
6.3770544e-15,0.0,False
7.9257736e-33,0.0,False
16.305405,0.44058016,True
121.25737,1.3881973,True
8.887953e-16,0.0,False
0.00061951554,0.024362234,True
3.42138e-18,0.0,False
7.106906e-14,0.0,False
363.69913,5.4711285,True
9.846703e-14,0.00015662874,False
1.154236e-19,0.0,False
6.947137e-15,0.0,False
1.8555146e-23,0.0,False
0.00013798119,0.0023392476,True
1.5940245e-21,0.0,False
2.3891919,30.488491,True
2.1036637e-09,0.045073997,True
6.0074386e-20,1.1920928e-07,False
4114.3535,36.989483,False
6.141164e-33,0.0,False
1.312058e-28,0.0,False
3.0583835e-28,0.0,False
1.3869349e-15,2.8445106,False
0.00010173086,1.7963536,True
2.9045947e-34,0.0,False
1.5070624e-21,0.0,False
3.7528133e-30,0.0,False
1.7616132e-09,0.018735819,True
6.4478483e-12,7.6728134,True
1.1857982e-16,0.0002619877,False
1.2409518e-10,0.0,True
0.0,0.0,False
8.399598e-26,0.0,False
1.6174487e-23,0.0,False
1.1143313e-14,0.0,False
1.741098,4.444815,True
548.95276,6.6961875,False
1.5166236e-17,0.0,False
5.0038207e-37,0.0,False
0.009848812,17.660164,True
6.9275876e-22,0.0,False
0.0,0.0,False
8.092712e-29,0.0,False
2.9050004e-11,0.00084948214,True
0.0012273507,15.676155,True
5.791992e-07,1.883489e-05,True
673.10077,2.4041224,False
6.312275e-39,0.0,False
2.2070695e-23,0.0,False
8.423039e-08,0.3536553,True
1.61432e-40,0.0,False
0.38084522,18.412518,True
1.6628214,21.743301,True
0.027239725,0.015515898,True
4.237222e-35,0.0,False
1.4668858e-11,6.4372807e-06,True
4.0360684e-13,0.0001631842,True
0.0023829103,2.3660183,True
5.846137e-17,0.0006293462,False
1.9982422e-20,0.0,False
5.777155e-20,0.0,False
0.0,0.0,False
1.6461211e-15,0.0,False
9.468036e-18,0.0,False
8.888015e-16,0.0,False
0.045063328,7.8161025,True
0.0027106155,1.2510438,True
8.273548e-29,0.0,False
4.0026e-39,0.0,False
6.360687,2.0317616,True
2.1025286e-26,0.0,False
1.01986126e-25,0.0,False
2.5262045e-05,0.00076860446,True
0.001360338,0.015479534,True
3.2712717,19.881725,True
2.9982828e-24,2.3841855e-07,False
3.1322672e-28,0.0,False
6.769368e-05,0.0033179254,True
4.7941734e-11,6.198864e-06,True
2.6673379e-05,9.72861,True
1.1863252e-27,0.0,False
81.96818,19.351158,True
1.378941,26.17536,True
0.16836171,0.18444927,True
0.015834456,0.03281073,True
1.1304683e-22,0.0,False
1.04172885e-17,0.0,False
2.4259757e-06,6.198864e-06,True
3.156772e-09,11.348366,True
1.3558774,8.384821,True
5.4234656e-10,0.00025340685,True
5.623885e-34,0.0,False
54.861645,5.6700916,True
5.479581e-28,0.0,False
2.5392926e-33,0.0,False
3.527171e-07,0.0018878034,True
3.662221e-14,1.5497195e-06,False
2.4819381,3.267323,True
1.7913883e-19,6.7949063e-06,False
2.4710134e-10,5.1259863e-06,True
0.0,0.0,False
5.9275614e-18,0.0,False
5.8426204,25.01629,True
6.0450005e-22,0.0,False
3.187194e-25,4.7683704e-07,False
1.1493027,7.622564,True
1.1055617e-10,9.924792,True
0.03662577,18.141119,True
1.2377646e-15,0.0,False
0.007918354,0.6109493,True
1.331675e-12,1.1920928e-07,False
7.090562e-23,0.0,False
0.031613432,18.637808,True
7.293127e-14,0.010214199,False
1.1292554e-18,0.0,False
1.7208685e-25,0.0,False
1.6998645e-05,1.8280315,True
508.21985,12.991593,False
5.929519e-17,0.0,False
2.7011175e-30,0.0,False
7.801536e-06,0.0017541749,True
3.5019217,0.9827899,True
0.00014376974,6.150541,True
2.527001e-14,1.1920928e-07,False
6.514759e-08,2.314502,True
4.2122883e-06,3.7550383,True
7.978572e-37,0.0,False
1.4807113e-27,0.0,False
3.375034e-28,0.0,False
7.268612e-05,5.0067774e-06,True
0.057886116,17.475163,True
6.8596544e-25,0.00013374387,False
0.15766592,25.04394,True
1.7005412e-30,0.0,False
1.0831588e-17,0.029761758,False
215.0823,26.468885,True
0.059093952,0.3689578,True
2.5947197e-28,0.0,False
6.7067666e-16,0.0,False
1.323344e-37,0.0,False
3.9604653e-17,0.0,False
0.046818722,4.1477127,True
0.014975265,0.87723404,True
0.08143646,6.790322,True
4.9699015e-08,0.00025722056,True
2.1193571e-29,0.0,False
2.7378782e-24,0.0,False
3.843251e-30,0.0,False
10.174162,8.416678,True
0.02918652,2.7208586,True
0.0,0.0,False
1.1999695e-22,0.0,False
0.0031719406,16.048195,True
1.0507315,7.424152,True
3.0915123e-22,0.0,False
0.00013901618,9.9283495,True
8.977397e-28,0.0,False
1.1511228e-23,0.0,False
2.3426741e-34,0.0,False
63.08331,5.969975,True
8.41347e-17,2.5987287e-05,False
2.2856445e-19,0.0,False
0.020030115,3.4354198,True
0.0,0.0,False
938.31824,6.2237654,False
5.1251317e-12,0.00025829318,False
2.3726507e-16,0.0,False
0.00012112415,0.019960841,True
2.3467973e-22,0.0,False
1.589973e-21,0.0,False
8.427593e-16,0.0,False
0.0,0.0,False
2.025448e-39,0.0,False
7.3442226e-09,5.0067774e-06,True
9.990132e-08,1.2748067,True
7.4010884e-15,0.94496715,False
1.7445218e-27,0.0,False
4.1696773e-18,3.576278e-07,False
1.071936e-33,0.0,False
3.465209e-32,0.0,False
1.8715968e-36,0.0,False
4.8507275e-23,0.0,False
0.0056328606,30.501286,True
2.45081e-25,0.0,False
2.5844627e-36,0.0,False
6.5795074e-13,0.0,False
1.6070102e-11,3.576278e-07,True
2.62856e-40,0.0,False
6.488842e-28,0.0,False
2.0661718e-13,6.4372807e-06,False
6.6818745e-16,0.0,False
1.0676207e-15,0.0,False
2.3381777,0.15826137,True
1.8447931,0.3084381,True
1.068879e-17,0.0,False
3.7175983e-13,0.0,False
3.5710727e-15,0.0,False
1.8475832e-38,0.0,False
7.506123e-13,0.0019618091,False
6.191135e-31,0.0,False
8.78068,19.587574,True
1.3347269e-15,0.0,False
7.7291286e-36,0.0,False
2813.3245,18.900772,False
5.418145e-34,0.0,False
6.9840055e-22,0.0,False
0.0056147417,16.651379,True
6.651184e-19,0.0,False
2.1100715e-11,0.032758527,True
2.8052932e-33,0.0,False
8.598546e-12,2.3841855e-07,False
0.0050109895,10.740332,True
1.5108053e-07,4.7683704e-07,True
2.6217236e-19,0.0,False
1.9390125e-09,0.029910902,True
1.3858218e-05,4.3304563,True
47.135056,14.41178,True
1209.1085,13.374789,False
5.514263e-28,0.0,False
2.252898e-06,0.0038836785,True
1692.3682,25.706846,False
0.0044476762,0.7797659,True
3.9695868e-11,3.874227e-05,True
4.5342374e-21,0.0,False
8.198508e-26,0.0,False
7.6020354e-09,0.00026151098,True
0.12072537,0.16932699,True
5.70742,31.838991,True
1.6004606e-17,0.0,False
0.51278603,2.5142052,True
7.983126e-09,0.011618214,True
8.757568e-09,1.4329083,True
4.3767426e-14,0.0,False
5.2873795e-05,0.32353413,True
1.31222775e-08,27.729351,True
6.38828e-15,0.0,False
5.197953e-13,1.1920928e-07,True
6.636941e-21,0.0,False
7.293479e-25,0.0,False
2.186042e-35,0.0,False
4.3997643e-22,0.0,False
0.0060237898,0.07726561,True
320.4005,10.501142,True
1.0122128e-06,24.414146,True
1.1318747e-29,0.0,False
1.6398416e-15,2.3841855e-07,False
1537.4274,19.955309,False
0.91247874,0.2597182,True
3.2878957,5.1283574,True
4.6309283e-36,0.0,False
0.03779581,10.5265875,True
0.03659804,0.02624608,True
3.6939156e-17,0.0,False
1.4246339e-35,0.0,False
7.417781e-27,0.0,False
1.5289701,7.5136952,True
9.687085e-16,0.0,False
1.3445376e-33,0.0,False
3.213457e-05,0.00028022178,True
0.23090146,17.788134,True
5.958824e-24,0.0,False
8.455519e-14,0.49637538,False
2939.9224,23.581717,False
1.4675208e-25,0.0,False
1.8730346e-16,0.0,False
0.10491198,0.4872662,True
1726.8804,9.235409,False
1.0394562e-26,0.0,False
1.5493936e-20,0.0,False
15.419923,5.2804556,True
1.6831463e-21,0.0,False
2.8226375e-21,0.0,False
0.53786856,13.367275,True
228.24988,7.1226463,False
9.0291496e-32,0.0,False
5.489317,10.531452,True
0.031228352,6.266453,True
106.1729,3.7221143,False
9.531207e-22,0.0,False
1.9681396e-33,0.0,False
6.6975444e-12,8.344647e-07,False
0.012121235,2.2408588,True
6.52089,5.2092366,True
0.0012177151,2.3463387,True
425.39508,1.9027922,False
1.4068197e-06,0.0049030785,True
1283.245,19.675276,False
1.16645985e-07,5.2813625,True
0.00063089386,1.7597347,True
4.950414e-23,0.0,False
11.54359,16.17528,True
92.843864,6.554252,True
6.8448415e-19,0.0,False
0.0,0.0,False
6.777898e-28,0.0,False
5.643617e-27,0.0,False
4.1307195e-33,0.0,False
8.239967e-06,1.1920858e-05,True
4.4984005e-19,0.0,False
1796.0631,12.157756,True
5.269358e-07,0.017546074,True
3.8261442e-32,0.0,False
5.8081644e-27,0.0,False
1.7034565e-26,0.0,False
5.071986,0.08654167,True
0.00032560658,2.4093983,True
1.710773e-23,0.00015901255,False
3.0097675e-15,1.1920928e-07,False
4.775312e-13,1.4260188,True
4.6365337e-10,22.241734,True
7.4419825e-07,0.0012753218,True
1.0688049e-29,0.0,False
4.9745742e-24,0.0,False
30.42551,5.620619,True
262.40295,8.411925,True
2731.833,15.176975,True
8.202354,7.5242615,True
1.4286685e-38,0.0,False
3.5675036e-09,0.07108937,True
0.011543308,0.055865347,True
0.0,0.0,False
0.16358055,15.322184,True
0.00018003312,0.0024356956,True
0.82088345,3.4844074,True
1.5140536e-23,0.0,False
2.605403e-26,6.098231,False
0.0896774,1.0005447,True
1.6328213e-30,0.0,False
0.0,0.0,False
1.3066798e-05,0.007609666,True
2.3228104e-24,0.0,False
4.502236e-05,12.0199375,True
8.461588e-12,0.0,True
3.2608034e-34,0.0,False
0.0003976287,20.367012,True
2.899347e-07,1.3594576,True
2.4765382e-36,0.0,False
1.4995486e-11,0.0,True
1.6892554e-16,0.0,False
4.1545776e-21,0.0,False
5.5599683e-12,1.1920928e-07,True
7.889132e-06,3.6868684,True
7.2067634e-13,2.7536968e-05,False
110.47569,14.359405,True
80.958496,8.541207,True
8.559271e-06,12.005156,True
7.094547e-06,12.945047,True
6.778291e-09,7.152555e-07,True
1.3053899e-05,8.272783e-05,True
1.0355858e-15,4.911302e-05,False
1.5452443,3.2481394,True
8.780484e-34,0.0,False
0.0036482697,12.363108,True
4.5975615e-10,0.00023850934,True
9.721298e-05,1.6259887,True
2.5765294e-30,0.0,False
5.039886e-06,0.0011579244,True
1.6495616e-26,0.0,False
2.2023758e-09,8.425467,True
1.4093773e-29,0.0,False
9.663999e-09,3.81469e-06,True
9.383889e-22,0.0,False
1.05080414e-13,0.0,False
1.514574e-21,0.0,False
1.2522703e-09,8.149203,True
3.495415e-23,2.5748875e-05,False
0.6118406,19.821144,True
6.8835147e-20,0.0,False
0.3734961,28.5176,True
4.5824445e-24,0.0,False
2.4301035e-06,0.29050356,True
0.0001300097,3.7712739,True
1.416302e-29,0.0,False
333.22552,2.4824543,False
7.697109e-33,0.0,False
2.9845612e-24,0.0,False
7.4960415e-33,0.0,False
2934.8276,23.117321,False
1.2669777e-07,6.705117,True
0.0,0.0,False
2.9562185e-14,0.00012253964,False
9.354757e-08,1.1131033,True
6.3358534e-17,0.0,False
1.031506e-14,0.00049149833,False
0.0,0.0,False
7.707727e-27,0.0,False
2.712424e-35,0.0,False
0.009390722,0.012123693,True
5.2796288e-17,7.355578,False
8.747616e-13,2.8848232e-05,False
33.25264,39.20049,False
3.142622e-15,0.00013565097,False
2.4781759,1.3954157,True
2.8495e-41,0.0,False
6.414024e-19,0.0,False
705.23364,12.40303,True
0.11704096,23.961592,True
3.5803815e-37,0.0,False
0.008147093,6.115248,True
1076.2643,19.153614,True
0.15841305,2.844916,True
8.5099305e-13,0.0025586507,False
1.0553449e-11,0.0,True
12.407646,6.443316,True
6.206979e-07,15.356651,True
6.6910057,33.77449,True
1.0120443e-12,0.0,True
8.4291006e-23,0.0,False
2.1231182,0.003690091,True
5.5866576e-07,0.00011741426,True
494.17175,0.725922,False
1.2861325e-38,0.0,False
7.9829134e-24,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8126019e-13,1.072883e-06,False
2.7344741e-17,0.0,False
15.616858,22.652954,False
1.2080306e-12,8.243556,False
1.4095392e-31,0.0,False
1.4277936e-09,0.00019202773,True
2.9901454e-31,0.0,False
8.311708e-14,0.0,False
7.4716824e-14,3.5166122e-05,False
1068.4652,17.209597,False
1.4201639e-15,0.0,False
5.987739e-07,1.5084436,True
5.1401876e-32,0.0,False
4.405181e-22,0.0,False
1.248766e-24,0.0,False
409.6311,37.3872,False
2.3471643e-16,0.0,False
0.13657525,6.658987,True
8.7889926e-30,0.0,False
0.0011293181,1.1323599,True
3.983241e-10,0.04273141,True
6.384949e-12,0.0020166554,False
96.529625,3.7204342,True
0.0027320164,0.0035704907,True
2.4822612e-21,0.0,False
3.888244e-05,0.021577602,True
4.431887e-19,0.0,False
1.5492098e-05,9.657733,True
4.247749e-16,0.0,False
0.002526171,0.0010790958,True
0.0012225243,1.5726904,True
2.6377653e-10,0.0036942586,True
8.730169e-12,0.0,True
5.0810595e-25,0.0,False
8.556024e-21,0.0,False
0.0,0.0,False
2.8958586e-21,0.0,False
1.4800167e-09,5.960463e-07,True
0.0014249809,3.6520174,True
0.0,0.0,False
5.095818e-29,0.0,False
6.2925877e-22,0.0,False
62.004448,0.7339981,True
7.808213e-15,0.0,False
2.5175422e-09,0.00036411808,True
6.924946e-14,2.3841855e-07,False
3.5264858e-20,0.0,False
43.619427,5.2641163,True
1.0125929e-25,0.0,False
4.1315995e-10,7.152555e-07,True
1.3292926e-05,13.499019,True
1.267067e-39,0.0,False
207.78563,15.6497755,False
0.0,0.0,False
2.9441549e-07,1.768925,True
5.9927803e-05,0.3236026,True
6.4371847e-24,0.0,False
2.4078743e-24,0.0,False
3.5795317e-08,0.0014475831,True
2.9457758e-29,0.0,False
4.2232546e-25,0.0,False
9.558466e-16,0.22277823,False
4.8762686e-06,0.46862584,True
2.1317004e-19,0.0,False
1.5149719e-30,0.0,False
8.264546e-24,0.0,False
3.5639975e-26,0.0,False
1.3087472e-21,0.0,False
751.307,13.970145,False
1.3859366e-37,0.0,False
0.0023728576,0.025371319,True
1.3359093e-33,0.0,False
386.19254,7.600902,False
3.911749e-31,0.0,False
80.04338,1.45092,True
9.2842695e-12,8.082063e-05,True
1.3934492e-12,0.0004608761,False
0.0,0.0,False
8.0434183e-20,0.0,False
1448.0673,19.919207,True
6.4920506e-22,0.035230447,False
1.18507785e-26,0.0,False
3.3419101,0.96352786,True
6.844927e-13,0.0,False
5.3880263e-05,6.1800737,True
0.0004908712,1.8751733,True
9.55598e-07,8.877348,True
2.5830853e-23,0.0,False
1.9748472e-36,0.0,False
8.506467e-24,0.0,False
2488.2112,17.60823,True
191.36023,20.594524,True
2.535871e-22,0.0,False
1.3789091e-24,0.0,False
7.006654e-35,0.0,False
6.646416e-13,0.0,True
19.283768,13.951078,True
81.67525,15.169642,False
4.3134222e-11,0.012821029,True
537.9572,1.0820687,False
0.00084177736,0.4145674,True
2.273025e-05,7.8856587,True
3.3258686e-08,4.0531077e-06,True
1.292185e-21,0.0,False
1.3744411e-29,0.0,False
1.3812629e-06,0.07859688,True
709.56384,8.241705,True
107.00871,1.4111276,False
3.051292e-06,1.394739e-05,True
1.5827175e-09,3.6834994e-05,True
0.86866724,15.536976,True
3.5668134e-27,0.0,False
1.1732866e-16,0.0,False
3.5618432e-35,0.0,False
0.0032256139,11.105174,True
0.013198373,1.5051728,True
3.855512e-14,2.7418098e-06,False
9.861898e-09,0.00158399,True
1.1136463e-22,0.0,False
0.0015156233,38.64039,True
2.5967442e-13,0.0,False
1.1345329e-14,2.9682673e-05,False
6.3075767e-30,0.0,False
3.1220998e-28,0.0,False
0.0,0.0,False
9.7661835e-12,0.00016807097,True
1.7901152e-22,0.0,False
3.6707734e-17,0.013810201,False
1.0999547,1.2026402,True
9.729891e-14,0.0010496827,False
3.2039173e-34,0.0,False
1.10831575e-24,0.0,False
0.46944,0.019769307,True
9.362347e-33,0.0,False
4.8823216e-30,0.0,False
2.4994525e-23,0.0,False
3.538116e-05,3.9195478,True
7.646282e-36,0.0,False
9.7418065e-09,3.7907834e-05,True
28.408941,0.08004633,True
2.229855e-27,0.0,False
0.0062229643,15.800094,True
1.2792519e-18,0.0,False
3.5222857e-32,0.0,False
3.6896389e-19,0.0,False
6.831942e-10,12.234418,True
0.50530064,0.32011044,True
1.6949743e-06,0.00019584168,True
3.520776e-23,0.0,False
6.304821e-20,0.0,False
0.24844176,9.940905,True
3.8859652e-15,0.0,False
1.9256327e-28,0.0,False
8.93353e-34,0.0,False
5.6197285e-22,1.3113013e-06,False
0.59094375,3.683978,True
9.044885e-38,0.0,False
0.00028118255,23.4501,True
0.020343386,2.6791313,True
1.2214674e-08,12.582573,True
2.0032436e-13,5.6028207e-06,False
4.5019536e-16,0.0,False
3.6335e-31,0.0,False
12.11017,6.810425,True
3.0216746,12.037649,True
1.8980169,15.586364,True
5.2814238e-24,0.0,False
4.0082852e-23,0.0,False
5.8494685e-12,0.018328236,True
0.4648589,6.4161944,True
3.749762e-16,0.0,False
0.019857733,15.808535,True
22.677591,4.4040403,True
0.010246567,23.104769,True
2.741631e-13,3.576278e-07,False
0.06343594,0.0244999,True
1.273827e-06,0.3803217,True
1.167434e-35,0.0,False
9.206719e-15,0.0,False
8.445604,6.015989,True
0.0,0.0,False
1.0952385e-05,8.6070595,True
1.204694e-07,0.00032074074,True
6.3341035e-09,0.0071501797,True
2.0927644e-07,0.009934859,True
0.05047502,0.045978192,True
1.354638e-15,0.0,False
6.785848e-28,0.0,False
5.505928e-08,15.185695,True
9.485791e-11,3.5762723e-06,True
2.0638406e-24,0.0,False
5.339875e-25,0.0,False
0.21917608,0.14794688,True
4.7769743e-11,13.873926,True
1.662829e-09,8.996138,True
96.526855,6.0517893,True


==> new_results/losses/resnet-eps-8/take_off_resnet-eps-8_analysis_results.csv <==
sharpness_at_zeros,take_off
329.23453,19
3.631511,33
18.56465,44
53.558784,36
4.201595,36
5.1420655,45
240.5637,37
142.72844,25
122.951096,43
107.00119,48
386.07504,0
214.0383,15
209.17033,0
70.24071,43
398.93515,8
325.20316,40
83.12645,42
246.29237,20
81.456726,22
312.1392,5
265.64655,1
11.640577,28
258.7095,38
99.16379,24
194.37085,45
346.84653,0
291.51956,32
372.74576,0
43.351067,40
163.31256,43
2.8719592,37
13.534977,41
28.109043,39
512.5509,12
110.15259,21
141.65012,34
412.251,5
41.609646,29
107.083725,35
125.912544,38
95.33658,27
61.36897,34
37.7262,28
11.558426,48
137.87753,22
174.04604,23
69.85425,30
179.2397,9
223.3626,26
225.14687,32
213.33954,17
64.64782,47
245.89023,26
42.827602,23
11.390023,44
0.9204234,47
470.62592,9
275.95114,12
29.426567,45
197.84006,38
206.85533,0
493.2979,5
43.963543,26
425.3305,2
423.73517,3
17.090935,50
692.7969,6
95.76556,40
2.9737275,45
141.30927,35
339.64456,21
683.10345,13
4.786615,47
321.11386,13
395.48444,7
220.997,4
112.69319,21
9.717029,49
646.1507,0
127.63566,37
6.7272854,40
9.152267,34
292.132,6
313.72766,16
82.66787,39
146.91182,14
289.16983,0
8.254561,39
216.22554,9
179.3961,21
126.543434,47
255.58803,35
88.507965,44
2.8869963,32
279.7982,3
19.675611,48
98.88712,28
504.61328,12
528.5218,5
14.840983,36
30.785126,35
166.7668,35
37.266987,48
292.92065,27
6.1583333,48
44.61575,35
302.93475,7
202.6442,0
37.50017,41
149.90544,42
390.02844,7
190.79921,33
238.55049,0
112.125725,33
24.98921,42
16.008816,30
325.13858,0
512.1024,1
0.016381422,45
728.8877,17
28.115948,40
133.15164,20
43.675537,37
215.78296,20
248.3947,22
667.46545,2
266.50626,14
74.13881,43
261.5635,16
2.3671753,47
515.67926,0
210.58456,35
197.44997,32
20.381584,36
21.789541,38
164.71188,24
181.19055,45
51.702614,42
81.52891,36
143.08824,50
47.4967,33
425.34042,1
137.57947,45
264.4524,46
65.77978,29
397.32394,10
681.80963,13
287.07086,13
200.50514,21
186.71158,10
391.82672,17
309.4125,9
613.0397,0
24.585676,44
3.5378356,49
249.26726,10
195.70216,0
24.815552,45
180.3643,39
338.349,10
256.57828,35
7.0137963,49
22.706755,34
57.80653,38
197.59457,46
106.418396,20
111.63677,39
218.96252,16
61.89209,43
87.41401,49
169.65298,11
71.78829,49
198.69952,0
191.53137,40
200.93094,42
47.47465,26
375.54895,25
195.36932,0
9.945402,43
129.82098,22
239.18828,27
78.65221,23
36.411263,34
444.75858,23
109.485275,47
325.61737,13
169.947,35
136.87737,25
480.56317,13
235.25935,18
251.6498,36
50.299015,31
0.6608319,49
293.27618,31
80.08064,40
313.51688,15
19.487291,36
757.5148,1
27.253689,44
309.63812,13
142.47742,33
7.0330334,49
502.30695,11
13.676786,43
256.92487,26
42.44687,34
340.8553,5
36.091877,46
409.95224,1
164.3732,28
203.97713,39
104.764244,39
23.053095,46
112.65546,23
241.05461,34
237.18542,40
187.26239,41
194.02837,22
207.19098,45
324.26587,11
60.92855,40
577.12317,19
160.85634,46
429.973,10
48.253193,42
376.85455,5
92.09123,37
129.99161,15
313.61374,35
157.66525,13
188.02142,31
33.2911,24
209.08072,17
296.2364,13
88.10377,25
256.47308,38
60.4363,30
92.37907,26
335.24878,21
358.10132,10
195.70071,14
36.092194,50
196.95557,36
36.738026,39
238.2675,18
30.211872,34
1.1143905,32
15.468101,44
224.1203,45
258.78488,45
141.47488,32
140.41714,26
533.46765,1
18.99334,33
301.6283,3
148.04567,28
8.556285,35
181.50826,35
619.84875,4
75.80182,40
5.3544703,45
243.51396,7
95.45251,44
9.9944105,43
33.230762,46
13.961789,43
190.70505,17
356.6064,12
97.62004,35
137.30653,28
22.752342,46
255.44658,15
231.55336,42
1.0594018,45
82.26062,27
165.61714,32
162.45848,22
2.7451792,47
573.30255,9
5.126133,47
462.6574,3
8.583814,49
95.65698,25
63.10819,24
85.08649,34
744.44684,7
192.71199,40
154.00087,25
242.13014,6
7.8336406,37
242.25677,34
385.16916,46
226.29729,24
402.2837,18
104.29387,40
172.23846,24
597.81714,2
213.88033,37
350.68436,33
143.3757,41
246.03754,20
304.98447,0
153.6452,20
30.94455,27
203.99194,23
164.6747,32
683.2811,13
322.59473,10
189.56013,47
1.4539757,46
82.960625,28
2.2965386,44
5.282799,29
266.71036,20
656.8892,5
30.181665,34
481.18256,0
498.05225,9
14.695637,50
9.585754,27
42.231304,37
151.49297,44
4.347039,37
293.21243,31
309.7783,19
472.9239,0
129.7593,48
79.852615,36
272.98917,13
7.970757,49
75.40543,22
183.21358,17
102.11535,40
119.913605,36
7.394238,45
355.99463,10
426.84827,7
149.3631,45
27.52256,26
17.50519,37
180.89272,22
57.804153,12
30.387062,46
138.83524,30
421.77188,21
626.1222,10
26.3543,42
6.8219585,36
113.43369,20
543.4682,3
232.3773,15
452.6711,1
284.39798,22
348.5228,16
248.32344,14
428.81497,14
10.378261,40
254.90463,49
111.26768,29
14.524038,37


==> new_results/losses/scale_0.25_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
36.00729,1.1343122,False
37.982933,0.44098517,False
52.161892,1.6829283,False
72.85116,1.935672,True
32.225082,0.4427806,False
41.747837,2.3910518,False
34.80993,2.342886,False
21.733492,3.685723,False
43.811653,1.7050495,False
27.87862,1.1327511,False
37.037632,0.38400614,False
43.264645,2.050838,False
33.610783,0.20737846,False
23.915417,0.4751083,False
39.94145,2.1563644,False
44.75961,0.6320068,False
32.851707,0.298707,False
28.236557,0.25899458,False
47.052883,1.4020674,True
38.050213,0.61082464,False
83.566826,3.63886,True
39.79427,0.24192435,False
27.930593,2.888561,False
61.276806,1.4717013,False
41.728336,3.1563563,False
31.029806,1.1960615,False
28.836609,1.9031547,False
25.737362,0.30209902,False
42.38931,1.0707527,False
18.425222,0.1544161,False
52.413578,2.0258856,False
43.07573,2.048555,False
41.31354,0.33541995,False
73.23745,2.454559,True
57.135735,1.6029615,False
38.253166,0.22368857,False
35.90305,0.3156081,False
38.849934,0.542727,False
31.16933,0.8887068,False
26.375826,0.7158869,False
27.95016,0.38990933,False
24.16634,0.23699066,False
19.364069,0.103047356,False
26.402369,3.525339,False
35.473354,0.4393837,False
46.237476,3.3875315,False
39.509335,0.5079296,False
39.05788,0.7981866,False
50.845284,2.4662304,False
35.669342,0.46670198,False
14.593716,0.1842391,False
17.549347,0.3864755,False
34.742252,0.16230454,False
36.601574,1.2667648,False
40.040024,1.7168306,False
24.769714,1.3103822,False
19.235765,0.16046841,False
40.072155,1.0950905,False
34.975677,0.08278157,False
45.118195,1.7715974,False
39.877747,1.4543893,False
65.15775,4.0673366,False
27.693634,2.1574807,True
34.508884,0.42347774,False
33.317364,0.56725574,False
62.877823,2.4940999,False
42.809673,0.21728113,True
56.529263,1.6214849,False
29.063229,0.4843604,False
58.3488,4.322103,False
35.019104,0.9155587,True
21.520636,0.2101914,False
53.6941,0.838837,False
36.858692,0.20200057,False
28.190123,0.43340605,False
39.121193,3.2326007,False
62.941483,3.613769,False
97.62957,2.6453285,False
31.610996,0.28079632,True
41.140583,0.62193173,False
33.66315,1.0386044,False
57.59216,2.6964896,False
30.396212,0.24392755,True
21.520987,0.34643143,False
24.67577,2.4117923,False
76.39618,1.6472746,False
51.969254,2.0762997,True
51.62388,0.24968147,False
10.483994,0.18168563,False
33.897427,3.1506479,False
54.41874,2.9791849,False
28.26992,0.76668674,False
42.26415,1.1101811,False
32.36856,0.16042775,False
38.171593,0.13383892,False
26.709421,0.78205574,False
19.410671,0.20115033,False
41.337746,0.4153449,False
19.296928,1.0488667,False
28.891768,0.712667,False
25.088026,0.80860984,False
42.900238,0.9683224,False
35.169476,0.49143854,False
34.61665,0.34952495,False
21.86403,0.47479546,False
56.187275,2.1537855,False
82.61387,2.1399531,False
69.532234,3.4910905,True
23.837938,0.7405034,True
24.461182,2.3347087,False
45.15972,0.8913853,False
42.595066,0.3466378,False
27.287088,0.17925228,False
42.126163,2.392184,False
19.35118,0.23869248,False
27.682514,2.2033,False
35.602665,0.9953433,False
34.416687,1.1128211,False
42.884716,0.2034271,False
34.67974,0.18708588,False
36.168808,0.2677884,False
70.39232,2.3693795,False
16.22816,1.0328107,True
25.115992,0.24551722,False
62.06327,0.74212813,False
22.584953,2.8393803,True
58.037193,2.5122204,False
46.158348,2.2076833,True
13.719856,0.17793205,False
26.433609,0.8967235,False
26.348082,1.1024947,False
31.997896,0.45435447,False
54.21437,2.7364826,False
37.401222,0.63545465,True
59.8909,1.9341551,False
27.716095,0.22120336,False
50.431835,2.3529572,False
57.777157,3.247581,False
24.672813,1.3372251,True
42.503433,0.851423,False
25.795673,1.0829002,False
58.1055,2.9441648,False
25.151186,1.4812357,False
41.884842,0.46188876,False
36.434647,0.50208646,False
53.87738,2.535396,False
47.452347,0.39762673,True
44.88101,1.3304576,False
27.133236,0.27386203,False
48.160957,3.5366464,False
46.122135,1.6851642,False
24.500334,2.299768,False
39.648598,0.4801321,False
38.505432,0.22350264,False
77.63528,2.1836698,False
29.493925,0.393362,False
51.326183,1.4307631,False
35.51211,0.14395012,False
34.66005,0.32127583,False
36.86118,0.8089039,False
38.13966,1.0317287,False
24.223114,0.90720075,False
45.851555,0.9210124,False
21.23818,0.31635785,False
33.922726,0.24434608,False
65.76873,3.4420013,False
29.032883,1.747003,False
35.743443,0.555303,False
28.537596,2.8825557,False
26.19641,2.8741431,False
76.408966,1.4479065,False
59.36595,1.6976583,False
40.383583,0.6046504,False
47.961845,1.1548274,False
67.14772,2.037514,False
28.487804,0.4937531,True
17.577185,0.23020507,False
92.41938,2.9173448,False
40.93698,0.74371624,False
70.59662,1.2797723,False
20.89422,0.5936907,False
35.95953,0.6210012,False
25.773607,3.494117,False
37.48369,2.5096915,False
31.904474,0.2618422,False
50.153206,1.6649225,False
24.472372,0.3162895,False
16.637568,0.08242853,False
24.282139,0.6316449,False
19.087692,0.16669235,False
31.289076,0.13348387,False
43.296345,0.5697988,False
29.90068,3.715282,False
81.14247,1.3977723,False
19.311455,0.5206924,True
81.973526,2.0661545,False
93.880066,1.6460679,True
62.33745,1.5210922,True
24.766752,0.070647016,False
28.030764,0.9981783,False
35.863205,1.2407866,False
40.350666,0.18700951,False
45.281513,2.8312554,False
50.57956,2.6483173,False
31.239126,0.1667727,False
51.955444,5.020332,False
67.51958,3.7202063,False
28.682568,0.5514026,True
24.246832,0.19281496,False
67.98669,3.7555156,False
53.514053,2.2354321,False
20.945257,0.24679023,False
33.7709,0.077887505,False
50.036434,1.9573209,False
44.4085,1.7433399,False
28.428444,2.1153846,False
22.923334,0.0498297,False
19.729801,0.3108465,False
86.803505,2.5526767,False
37.45474,2.8577304,False
12.547785,0.115270704,False
22.845835,0.07506827,False
54.123707,0.8100846,False
55.599358,1.97841,False
32.55527,0.37557685,False
29.374586,0.5237625,False
45.57503,2.004317,False
40.4744,0.19213627,False
79.32352,2.827577,False
54.948948,0.87025595,True
39.628902,0.60641146,False
31.696497,1.0798368,False
41.58915,0.23959045,False
34.296997,1.2532367,False
27.007645,2.8214674,False
107.63388,3.7468514,False
25.861195,0.74059963,False
31.733337,0.29759318,False
67.941444,3.3508468,False
68.477295,1.4412324,False
41.611855,0.63026345,False
41.56372,1.018393,False
39.821266,1.2071776,False
86.63104,3.987708,False
57.715763,2.9814181,True
36.999813,3.666076,False
23.79023,0.36708748,False
29.386265,0.33635533,False
13.8286705,1.022449,False
63.7251,3.4698112,False
17.793324,0.38940257,True
31.68776,4.4542465,False
35.34985,2.8303592,False
46.00705,0.80386925,False
50.41315,2.7993817,False
40.68209,1.9644946,False
49.260643,0.29095915,False
30.493382,0.8434001,False
31.94276,0.10923396,False
57.48216,3.4594038,False
23.16717,0.11548192,True
42.449234,0.7058548,False
53.973045,1.6188418,False
39.016674,1.2513251,False
16.000744,0.04906527,False
28.648888,0.43266827,False
26.184792,0.6778617,False
68.576324,2.9479532,False
26.159374,0.5344502,True
55.560135,3.6562889,False
23.73253,0.09211099,True
25.496054,0.27179387,False
16.74581,0.18987106,False
36.331665,1.879217,False
23.033728,0.18617284,False
24.989794,0.3130111,False
78.90143,3.370459,False
40.57764,0.75874126,True
35.484512,0.86430645,False
54.367912,1.596555,False
70.02127,1.7965424,False
68.136826,5.0130925,False
67.632256,2.1481893,True
47.253635,1.5741217,True
20.610739,0.090680264,False
64.82799,2.57242,False
52.10184,2.6319144,True
44.020847,1.3505913,False
33.32669,2.8648863,False
39.69943,0.5528624,False
32.743973,0.51785237,False
16.356688,0.21411268,False
15.81918,0.22983187,False
31.031544,0.6908931,False
32.855885,2.231332,False
68.60503,3.2213805,False
71.12372,2.5740452,True
74.77879,1.8044441,True
33.118942,1.1286589,True
19.692701,1.7450209,False
27.556847,1.1146395,False
23.136368,0.24541372,False
41.464703,0.253637,False
29.870102,0.43372422,False
29.857939,2.8304672,False
27.937643,0.54058933,False
24.078098,0.25812638,False
30.572527,0.361856,False
21.998465,0.50178856,False
42.327053,1.4031558,False
49.262512,1.6474009,False
36.704525,0.4754659,False
67.09732,1.4490514,False
31.209743,0.4072134,False
52.831264,2.829086,False
34.9029,2.061845,False
30.919867,0.46083805,False
37.6836,2.2123961,False
49.687428,1.8845253,False
29.306738,0.27428544,False
34.73741,0.50025135,False
47.202637,0.35929322,False
41.780304,0.32515353,False
34.042896,0.43347257,False
86.011024,2.5897756,False
30.116188,0.15162599,False
25.951689,3.0553427,False
64.57517,3.737133,False
74.25128,3.0045948,True
38.15124,2.0053058,False
30.606958,0.39093763,False
31.932722,0.40671304,False
23.244404,1.1302767,False
27.337357,0.2430568,False
56.766064,2.06769,False
43.801014,0.18950291,False
57.626106,1.1400349,False
34.022873,0.32955974,True
47.79375,2.15179,False
98.09114,2.4079835,True
41.390255,0.6245228,False
71.339935,3.8991623,False
35.784122,0.21650867,True
38.697342,0.77681124,False
39.89796,2.92467,False
41.196922,0.4360772,False
48.356907,1.6925598,False
69.51705,2.642446,False
53.578693,2.182046,True
24.872581,0.50218785,False
26.886269,0.7201503,False
26.715591,0.39990237,False
24.950977,0.13937148,False
44.70558,0.5143634,False
24.507597,0.25191164,False
55.309597,2.4200144,False
77.74461,4.3876195,False
24.150906,0.44127175,False
43.98034,0.31816056,True
32.54626,0.15411213,False
31.681149,0.17144129,False
69.980545,3.5064974,False
90.83007,2.4029403,False
31.173925,1.2671648,False
76.4332,3.3090777,False
37.138084,1.6959378,False
31.672438,1.7665615,True
62.3592,0.6239238,False
39.127487,0.50607145,False
58.091152,1.8571132,False
33.831608,0.76864773,False
31.075823,0.33893514,True
25.535948,0.35942027,False
95.82099,3.3775196,False
23.216965,0.13837175,False
34.18202,1.3745317,True
36.31441,0.7457168,False
49.93445,2.61897,False
31.59357,0.19113077,False
37.808907,1.7338469,False
26.704489,0.3617025,False
37.061245,0.33333677,False
42.591778,0.3687445,False
65.00705,1.6114197,False
46.806522,1.2119926,False
71.02647,2.8360817,True
21.591906,0.91565734,False
30.685804,1.4625475,True
36.98183,2.1937823,False
36.55078,1.0676191,False
18.234299,0.24439496,False
29.11955,0.24518785,False
42.532013,1.995881,False
74.66908,1.8172176,False
55.81336,1.1115632,False
51.24904,4.529451,True
35.84012,1.475549,False
37.96837,3.5485134,False
31.713573,1.485029,False
21.482761,1.3426855,False
38.707726,3.0182078,False
45.536125,2.996547,False
27.478642,3.6429813,False
35.20544,0.16994047,False
30.206581,2.9515953,False
32.095882,0.26096985,False
34.56363,0.4827983,False
44.807167,0.3679269,False
47.780064,2.776658,False
34.24163,4.7657237,False
39.43305,1.0383848,False
14.086882,0.20031826,False
47.835735,2.343984,False
45.871326,1.0488288,False
20.28664,0.2659371,False
26.011723,0.5389347,False
27.673405,1.7899896,False
31.540651,0.19031733,False
81.43358,1.9277117,False
82.66166,2.8365724,False
30.738201,1.5500703,True
82.41707,3.1042495,False
65.24913,3.7953963,False
41.807823,0.4726489,True
21.890749,1.7788503,True
28.424694,0.33144632,False
57.391598,2.626492,False
53.133606,3.5828326,False
18.376455,0.20094618,False
30.741621,0.5332908,True
37.380653,0.23492119,False
100.25254,2.3525162,False
38.21379,0.44977248,False
79.78661,3.3600836,True
31.518333,0.55640376,False
30.032282,0.084047735,False
73.98616,2.638322,False
46.66461,2.366971,False
43.030205,1.556403,False
33.743122,2.8470035,False
41.72174,2.8084624,False
71.60931,3.7446184,False
35.232574,0.8981767,False
59.215614,3.4196908,True
28.457602,0.5360967,False
31.29683,0.51245785,False
25.83787,0.18620142,False
78.53313,3.3226125,False
38.462906,0.31812438,False
38.76944,0.26947922,False
73.954895,4.94621,False
40.29782,1.2265241,False
34.76028,0.14763522,False
41.928097,1.6792347,False
38.58667,0.45338684,False
31.907074,0.18149449,False
40.443165,0.20890382,False
28.603125,1.4615955,False
49.83961,1.5343721,False
45.851177,1.472625,False
39.498474,0.36320287,False
32.377125,1.4108889,False
31.058332,0.46570626,False
35.631325,2.322948,False
25.10449,3.0675278,False
23.368069,0.6629634,False
31.71408,1.025844,False
28.00201,0.38967004,False
40.19452,2.416669,False
34.70981,0.303281,False
66.542206,0.9262332,False
18.514397,0.6576683,False
32.674973,0.26143497,False
23.93114,0.82889026,False
28.936691,0.2072797,False
41.98679,0.8476733,False
25.001835,1.5852257,False
22.237225,0.36407465,False
26.177067,0.09718716,False
31.692883,0.37088668,False
33.62499,4.026076,False
38.928234,0.7698633,False
70.996925,2.2773702,False
47.692093,0.38066572,False
22.707281,0.8293166,False
26.054209,0.26947045,False
33.812057,0.40369964,False
37.59622,0.57729316,False
63.045597,3.8647242,False
38.00433,0.73491627,False
41.00004,0.24958083,False
32.324856,0.33329308,False
39.43115,0.56503904,False
70.307655,2.4088414,False
43.698067,0.64855695,False
32.14609,0.3007511,False
31.07727,1.2374306,False
27.669718,1.4793694,False
30.732866,0.3046666,False
70.22443,4.2282424,False
52.171047,3.781345,False
33.32613,0.32107687,True
33.027515,0.4458449,False
53.253876,2.3248057,False
44.606274,0.63906026,False
27.459097,0.13980745,True
30.991007,0.35759664,False
48.29607,0.44452107,False
49.792843,1.0334771,False
37.93423,0.89198303,False
42.406784,1.1493727,False
33.62549,2.0021741,False
56.55061,3.5208697,False
70.04118,3.8554318,False
25.927546,1.3337547,True
11.96028,1.5322348,True
17.598228,0.113679454,False
30.661495,1.3081125,False
57.62309,3.1568608,False
21.937508,0.09727421,False
36.960106,0.93850696,False
31.73049,0.2802483,False
32.15204,0.63301295,False
37.564457,0.17138231,False
63.024914,3.2630913,False
87.625916,3.4797637,False
22.577065,0.20215124,True
29.935648,0.2009902,False
24.490953,0.23157668,False
73.585396,3.6251256,False
44.491093,0.64672226,False
33.13843,0.59559697,True
27.256897,2.2208815,False
26.801641,0.27774578,False
75.14041,2.8004038,False
26.552013,0.51507413,False
36.862854,1.1764398,True
34.723824,2.367077,False
28.840776,0.24230468,False
93.31692,2.860828,False
28.410973,0.3413025,False
76.379395,2.0873854,False
26.45632,0.91271615,False
39.30292,1.3818733,True
38.2038,0.580758,False
40.005642,1.8804455,False
20.42604,0.15208231,False
37.610344,0.79364526,False
35.333942,2.373087,False
34.988323,2.568421,False
27.499874,0.25389424,False
45.76165,0.46410698,False
21.174425,0.23952553,False
39.344112,0.39957473,False
30.8808,0.22664453,False
39.53381,2.700889,False
33.958157,0.85275936,False
32.270203,0.54859746,False
34.27451,0.33333093,False
68.63895,2.42156,False
25.842232,2.4880931,False
55.400787,2.109066,True
30.282953,3.0017676,False
17.30532,0.38708496,True
28.7469,0.25526306,False
34.592575,0.124825194,False
30.743788,0.16966842,False
32.46862,1.0233638,False
56.945026,3.3723779,False
21.364826,0.9003578,False
43.78443,0.2936361,True
30.506191,1.3114136,False
39.1687,0.38010103,False
37.37483,0.36971173,False
23.426497,0.36566356,False
22.165165,0.22700769,False
57.352497,1.2758728,False
30.588247,0.42235953,False
69.46561,2.941525,False
81.55575,1.7638552,False
35.265392,0.24783097,True
23.717943,0.15162405,False
60.52692,1.7811531,False
35.990326,0.18781175,False
81.787834,1.8867785,False
42.10523,0.89815253,False
41.492615,0.21921101,True
28.618206,0.14010853,False
23.880276,0.94965965,False
22.29066,0.27135038,False
51.65861,2.4852054,False
41.761612,2.004664,False
52.95229,4.197727,False
64.61042,2.6516457,False
42.224957,1.3147187,False
30.60534,4.59739,True
39.42084,2.4562988,False
37.581936,0.8319845,False
56.33802,4.095046,False
34.03477,2.0327437,False
57.37823,3.0340881,True
39.959396,0.6995827,False
48.7205,1.474196,True
39.950825,0.20940447,False
38.947453,0.34458423,False
48.702194,2.2045128,False
38.961,1.1141515,False
21.947416,1.5158365,False
21.590332,0.27570528,False
32.575726,0.55771196,False
38.4628,0.5321877,False
42.71798,0.58299613,False
22.333433,0.6834695,False
31.783257,0.7668195,False
39.409325,0.9024871,False
58.79966,3.0799494,False
32.045498,0.1795852,False
89.27446,2.352371,False
21.631691,3.0780602,False
49.485683,0.7694839,True
26.199038,0.25203884,False
69.93977,2.6302435,False
28.53912,0.294503,False
52.827164,3.3046398,True
31.240322,0.41114438,False
25.273119,0.112539805,True
24.488615,1.2491591,False
30.928381,0.1699852,False
37.672245,0.3278743,False
18.05831,0.11579482,False
31.028965,0.8616318,False
73.00427,2.1261349,False
40.52422,0.59917235,False
27.422602,3.745412,False
78.32845,1.3210645,False
16.761814,0.3379783,False
60.131977,1.6943318,False
78.689575,0.96510303,False
32.773666,3.737409,False
22.644674,0.16469295,True
37.493607,2.4474897,False
30.117342,0.6701541,False
76.106865,3.1444936,False
37.736465,0.35086125,False
41.455555,2.7236767,True
58.3626,3.8124197,False
82.40385,3.449183,False
25.660017,4.7639394,True
36.511456,0.50230384,True
51.23159,1.1534338,False
23.64454,0.1237903,False
31.406227,0.22137338,False
24.53294,0.3101393,False
35.574577,0.9162453,False
44.636787,2.7066557,False
43.464603,0.22699791,False
77.096344,2.6703298,False
34.48466,0.17290214,False
40.13679,1.530703,True
25.180075,0.80452365,False
35.270966,1.8988534,False
41.71635,2.6576784,False
48.656544,0.62206095,False
43.144722,1.288227,False
20.217598,0.48101792,False
49.583004,2.65634,False
33.987812,0.75608945,False
59.43804,2.0874624,False
67.580246,2.470189,False
30.444828,0.24253714,True
36.97296,1.9397804,True
29.735884,3.0466595,False
80.80327,3.552391,False
21.75835,2.190669,False
51.076134,0.8029356,False
45.464222,1.7711229,False
40.30555,1.4057828,False
46.902515,2.2900093,False
36.987988,0.20729654,False
25.69423,0.36519983,False
27.018883,0.14394294,False
27.293829,0.3770849,False
44.450203,0.38768053,False
61.913216,2.8550718,False
22.539957,0.18466778,False
25.768635,0.97783124,True
72.8189,1.2105452,False
37.81268,0.20969763,False
62.908543,2.225065,True
89.84392,2.1099658,False
70.271996,3.3732018,True
75.60592,3.1690698,True
38.304726,0.2605886,True
34.904854,0.644367,False
64.45254,1.1596909,False
34.760574,0.23976475,False
20.930712,0.4137305,False
33.030674,0.42361772,False
69.30976,1.7340603,False
34.541035,1.9592853,False
45.689533,3.8719704,False
27.624205,0.44783515,False
41.153748,0.35054922,False
23.313957,3.4725962,False
35.10525,0.30131865,False
71.230965,2.6997662,False
33.46204,1.6380724,False
37.390766,0.16389588,True
35.80895,0.5754617,False
43.01285,4.3801107,False
47.80039,3.168635,False
33.019035,0.19715363,False
31.805918,0.17894055,False
32.64756,0.13592985,False
57.50034,3.571978,False
45.480804,3.0457003,False
27.709515,0.7588173,False
51.85698,0.98676264,False
31.229774,0.14671494,False
32.88769,0.5166978,False
27.34043,0.8618331,False
69.51101,2.332212,False
34.27958,3.4267087,False
30.24665,0.21774599,False
65.60564,2.3218205,False
20.452219,0.15488997,True
42.38855,2.3675735,False
20.369493,1.7118225,False
90.68719,4.599349,False
28.623508,0.24134539,True
39.446888,0.52738315,False
58.258007,2.0310123,False
32.132557,0.27426606,True
27.324734,0.2706181,False
16.410755,0.78249925,False
28.830599,0.829108,False
42.399597,0.66448134,False
49.67244,1.3139492,False
32.3184,0.30006233,False
31.029905,0.74310464,False
46.121346,3.02262,False
34.032887,0.19691746,False
54.601482,1.9275087,False
22.149202,0.49210018,False
60.957592,3.294565,False
89.47664,3.8969786,True
31.393686,1.5421864,True
42.11467,0.4565,False
48.728027,1.7925743,False
75.45158,3.3084767,False
37.16624,0.3297459,True
31.79735,0.15837343,False
56.30577,0.5919385,False
33.022816,0.31369567,False
36.266033,2.212217,False
46.635303,3.0024612,False
46.738464,1.9469863,False
46.778465,2.5682998,False
36.85359,0.23987862,False
23.532518,0.47598425,False
31.661991,1.6478882,False
35.122635,0.3155654,False
45.22602,2.008131,False
32.629868,1.446406,False
19.013802,0.18948582,False
46.855484,1.79623,False
53.989147,2.6557837,False
87.573265,3.8381143,False
18.655266,1.2407954,False
58.245136,1.1143368,False
90.527054,2.4472742,False
27.929731,0.6701758,True
28.56159,0.13408057,False
28.864935,0.22576457,False
33.881863,0.89505506,False
23.979954,0.19295132,False
36.179005,1.5575202,False
64.665016,2.0282924,False
42.388763,0.3553236,False
101.85271,1.7199197,False
19.912506,0.3427198,True
54.128082,2.9886217,False
24.834904,0.53614587,True
62.263187,3.035874,False
72.15871,2.1156058,False
30.584835,3.3643575,True
47.36234,1.16543,False
28.42595,0.23424728,False
25.276848,0.119627275,False
26.241182,1.8315353,False
26.706402,0.29876664,False
38.163033,0.40018204,False
30.679111,0.2838425,False
71.9322,3.189858,False
43.151634,0.27352297,True
33.371403,0.33057302,False
41.55093,2.5163126,False
26.4556,0.817795,False
69.88825,2.8230352,False
21.269407,0.092993945,True
41.562298,1.4589068,False
45.768124,1.1355677,False
29.357111,0.42706147,False
32.208527,0.84800166,False
67.71406,3.1258762,False
28.745693,0.19969451,True
38.40292,0.96737343,False
44.543274,2.603834,False
43.932865,1.2548089,False
58.969795,4.3822412,False
55.7919,2.8768492,False
18.937033,0.07762322,False
40.617237,0.2698667,False
59.703938,2.855602,False
42.894913,2.2937005,True
45.11531,0.6742927,False
54.490555,1.7144896,False
76.58851,2.2839437,False
53.414845,0.3131878,True
20.956678,1.0181412,False
26.723291,1.6175052,False
21.707268,0.6122271,False
27.879965,0.78599465,False
20.064034,0.38357586,False
70.357765,3.6743236,False
34.508514,0.9291513,True
32.924183,1.1836834,False
31.592543,0.23199673,False
108.54521,0.715951,False
27.499338,1.1460682,False
57.76365,1.5636711,True
37.767006,0.8432567,False
78.16158,3.0460885,False
43.853806,2.751336,False
29.448347,1.7097214,True
31.057442,1.0051147,False
55.517864,1.6865065,False
43.52059,0.6821326,False
73.50987,1.4083004,False
18.280792,0.13697574,False
41.491615,2.3599298,True
19.694517,0.9034991,False
22.169453,1.2963583,False
33.398052,0.28629404,False
39.295757,0.40955147,False
32.81832,0.78632706,False
42.50662,1.263211,False
30.86557,0.13588898,False
28.780954,2.50642,False
25.818398,1.2112035,False
41.588493,0.56601197,False
62.49349,2.9593859,False
26.461761,0.1855138,False
16.949448,1.4284614,False
36.691166,1.624908,True
38.7366,0.19594494,False
20.635254,0.2284936,False
26.697105,0.2205756,False
78.362175,2.6409357,False
65.9124,2.1513999,False
44.945446,0.25918373,False
33.041183,1.2118454,True
81.21389,3.4807982,False
86.31746,3.2748818,False
58.362354,1.356358,False
30.831999,2.7018843,True
35.74052,2.23068,True
33.656967,2.3569987,False
26.142246,0.16031648,False
29.516922,0.36765432,False
32.987488,1.2698824,False
72.49396,3.135107,False
28.621061,0.11788824,False
33.382042,0.4110731,False
38.622192,4.0820565,False
17.573233,0.23795508,False
28.264807,0.20245853,False
36.012,0.940058,False
31.44801,0.13076816,False
66.01536,2.214937,False
41.037735,0.3798325,False
35.962715,1.566667,False
16.429737,0.2854162,True
36.708805,2.407894,False
47.039677,0.58364296,False
43.769043,0.59172064,False
31.571077,0.33099085,False
17.09504,0.3117823,False
38.271553,0.20109859,False
37.344036,1.1959151,False
66.37826,2.918544,False
26.610859,0.7596361,False
31.459776,0.22009788,False
63.530293,4.1063886,True
35.394783,0.36128113,False
21.366026,0.3235346,False
41.016697,0.37162143,False
39.131836,1.119834,False
48.824005,1.4797826,False
24.680914,0.5125882,False
34.818314,0.87842035,False
71.3049,2.4292338,False
87.73789,2.696992,False
39.475063,1.844972,False
36.84232,0.15831007,True
28.48094,0.17414162,False
26.145868,0.21587887,False
27.177982,1.0908663,False
38.454174,1.5490403,False
65.080215,1.9346894,False
32.82979,0.2899052,False
27.09009,0.5160629,False
25.081001,0.6482062,False
93.570206,1.6952716,False
21.517511,0.16996342,False
17.192707,0.123362266,False
38.849182,0.68614364,False
28.549728,0.4247123,False
21.016495,0.17527121,False
27.019674,0.13086665,False
23.622765,1.8656347,False
46.017864,0.24491951,False
30.88132,0.7697744,False
45.273224,1.86324,False
33.262897,0.14630228,False
45.492786,5.058818,False
33.502354,0.17262198,False
68.75507,2.3082583,False
78.28655,1.756375,False
21.94616,2.5859823,False
51.069878,1.1348403,True
33.6443,0.15364116,True
29.005335,0.105057046,False
34.58745,2.550458,False
61.176613,2.4713643,False
71.9769,2.8379002,False
32.388103,0.66172236,False
27.268349,0.6165958,True
45.698833,1.638238,True
35.268105,0.43426448,False
64.06497,2.1322794,False
57.505898,2.5509477,False
42.324043,0.5530305,False
17.520103,0.045936864,True
35.58162,0.9513272,False
37.46387,1.7876405,False
39.26278,0.16687068,False
17.160889,2.7145126,False
30.399666,0.14638114,False
41.283684,1.6443228,False
25.62748,0.5266778,False
37.316578,0.8791676,False
54.374866,1.4721614,False
59.707104,2.318204,False
46.16141,2.1503956,False
43.001835,1.5781708,False
48.377003,2.2485054,False
22.8746,0.90614724,False
64.69246,2.30324,False
29.655518,1.3378965,False
43.293026,1.3915662,False
31.05442,0.7935442,True
24.591208,1.5198213,False
36.335575,0.59627575,False
69.11514,2.6243267,False
26.811495,3.512418,False
61.08806,2.440428,False
93.67931,2.8999288,True
59.605145,0.45661438,False
32.220524,0.26054123,True
48.478157,1.6059742,True
27.353832,0.46690297,True
60.370155,5.658858,False
68.36239,3.0226035,False
29.845888,0.21782738,False
18.44408,4.6647177,True
31.015417,0.37891835,True
31.58348,1.0336505,False
22.494184,0.2411044,False
72.994255,1.9807646,False
78.9522,1.723971,False
74.37391,2.2780344,False
23.009022,0.10788875,True
19.362827,1.8373657,False
34.988132,0.29189098,True
47.12772,1.3526093,False
58.600075,2.2168913,False
37.285126,3.3813703,False
53.257977,2.2290266,False
30.892784,0.30815482,True
38.95702,0.39335924,False
57.26656,3.936475,False
33.28645,1.372566,False
17.316893,0.94892305,False
72.56054,1.9204733,True
71.1852,2.021141,False
54.846355,2.4508283,False
27.648537,0.2904842,False
44.00828,0.7270029,True
30.635378,0.60478497,False
25.99228,2.2024202,False
24.891424,0.19420582,False
32.649754,0.19148032,False
83.34079,3.5909104,False
46.407562,1.4272097,False
27.760359,1.1435888,False
27.900288,0.20100956,False
23.93874,0.0972866,False
37.363155,0.32001308,False
57.24614,1.3830678,False
29.625887,0.3054783,False
96.86928,1.9265532,False
35.01488,0.82795423,False
24.670223,3.9357502,False
17.934221,0.919877,True
31.405476,0.313586,False
24.507168,0.56466025,False
58.607967,3.466674,False
31.089685,0.5318813,False
54.892834,3.687339,False
31.283415,1.4654018,True
27.86077,2.053269,False
30.592985,1.4436775,False
48.250233,2.606264,False
63.357235,3.449174,False
34.888157,0.88029855,False
58.726437,0.6427306,False
45.476616,0.5754712,True
31.89273,0.28283474,False
69.03501,1.7840748,False
34.307613,1.4218827,False
29.910429,0.66076976,False
22.364101,1.0530711,True
44.549377,0.9046823,False
61.36316,2.6348734,False
28.994663,0.19044161,False
36.458817,0.5245607,False
28.565378,0.39204305,True
41.407253,0.9599707,False
37.034798,0.18515646,False
32.65531,0.79622453,False
26.113258,0.27734324,False
38.78216,0.9314371,False
29.38135,0.55202156,False
38.025105,0.8853769,False
48.12598,0.91264063,False
17.048946,1.414735,False
31.400986,0.17944413,False
28.87884,1.6199498,False
41.38191,0.600917,False
13.039745,0.20399049,False
34.191006,3.5345707,False
28.10481,0.9914026,False
63.31543,2.1220202,False
23.97876,0.15568158,False
42.2969,1.3338598,False
54.566628,1.1827192,True
54.14448,2.6297798,False
25.392258,4.5111427,False
45.56526,1.3504968,True
19.009552,1.5842526,False
19.563517,0.8137908,False
68.053955,2.2889316,False
71.98064,3.9233682,False
35.491665,1.544064,False
27.172438,0.806622,True
24.353994,0.09357373,True
20.713408,0.24948578,False
31.45073,0.29697895,False
36.48266,0.29278487,False
38.414433,2.7685916,False
29.31184,0.7024955,False
37.8896,0.32933587,False
52.359623,2.5569317,False
39.06392,1.8917485,False
25.93244,0.42313838,False
46.76639,1.6886041,False
22.459072,1.3800877,False
65.30005,0.5076947,False
50.03271,0.6462569,False
58.764217,2.6286097,False
49.680634,2.9728608,True
36.71155,1.0429562,False
26.53662,0.15598716,False
44.341045,2.258675,False
33.811676,0.51152897,False
71.59199,3.635795,False
31.17727,0.67614883,False
50.189808,1.1088015,False
31.052408,2.5831013,False
24.923374,3.0998418,False
33.897728,0.35860074,False
45.638237,0.5959565,False
34.6815,0.44428805,False
49.05966,0.5563194,False
45.756287,0.42466846,False
45.22626,0.5062177,False
35.279507,0.13093852,False
72.21626,2.381041,False
44.39441,1.3194358,False
30.95306,1.6780024,True
47.120018,1.9183382,False
79.6807,2.6873243,False
31.71422,0.14217818,False
44.87855,1.3126904,False
23.790442,0.97051066,False
58.384636,2.8883884,False
35.53932,1.9540138,False
34.48876,0.21711554,True
25.313099,0.81783545,False
53.706352,2.168574,False
33.36326,0.15859407,False
47.401535,1.8781434,False
48.77391,2.170011,False
31.163877,0.3879612,False
59.008717,2.5158942,False
29.68203,0.41025767,False
26.574966,0.22759077,True
33.720036,0.79885334,False
63.819164,0.99081504,False
34.339577,0.698773,False
35.599113,0.9037352,False
17.903685,0.24382386,False
99.25184,2.096449,False
30.527435,1.0868773,False
65.88129,1.5970887,False
19.262125,0.12632105,False
58.809048,2.534547,False
22.127163,2.4213843,False
19.92404,0.17419705,False
53.229034,1.8410063,False
42.77391,2.3513062,False
47.100437,1.2303402,False
26.203264,0.12235418,False
31.121944,0.19528566,False
16.194246,0.108701654,False
38.906067,0.50599706,False
26.316734,0.50546414,False
24.951553,0.31030622,False
60.793205,1.8745904,False
30.79411,0.22440673,False
56.100266,2.192376,False
27.328188,0.07522331,False
58.562164,3.8387246,False
27.660913,2.4949784,False
48.965683,2.0574512,True
65.0405,4.53161,False
33.26111,0.26262873,False
31.3668,0.17546175,True
32.407875,0.09820199,False
24.694971,0.48819923,False
43.364418,0.2193088,False
31.58138,0.72860783,False
68.24391,3.0562549,False
28.604675,0.9677415,False
35.419796,0.39729655,False
24.013292,3.606911,True
31.516594,0.26140338,False
45.323547,1.3700932,False
54.843548,1.5594275,False
38.805664,0.4202776,False
37.64209,3.5249708,False
32.062256,0.23917694,False
73.824814,3.0972493,False
48.806583,1.5334523,False
40.549465,1.0241358,False
96.500305,1.4747565,True
34.93147,0.64819026,False
56.247997,1.4327974,False
40.527836,0.27102906,False
15.614569,0.2860645,False
24.157965,0.49485284,True
33.483135,0.30585486,False
47.03424,0.5524577,False
32.57206,0.10644011,False
37.211903,2.4488177,False
35.758545,0.7487821,False
41.25461,1.2203443,False
79.054665,3.3757997,False
29.34026,0.3815443,False
31.30858,1.089804,False
19.45828,2.3159518,True
33.022587,2.9849975,False
31.007738,1.7783252,False
59.018013,0.3165177,False
34.907307,0.29437575,False
65.425316,2.0385299,False
24.07792,1.227507,False
28.011457,0.20592958,False
35.433617,3.0188076,True
31.451187,1.2330028,False
80.15927,2.46084,False
22.929127,0.19583683,False
69.605064,1.3469278,False
24.376106,0.38538304,True
40.571598,1.194637,False
47.417744,0.5478114,True
80.990456,2.3495684,False
50.432983,1.5613463,False
38.118694,0.37545037,False
28.33176,0.23285191,True
25.904716,0.11201113,False
53.74801,1.2506578,False
64.71773,1.2675395,False
31.36655,0.22490259,False
62.720825,2.9922335,False
49.338158,2.3669312,True
40.593945,2.0050924,False
32.446808,0.68169206,True
49.85004,2.3216615,True
84.26003,2.3106747,False
37.201427,0.28430235,False
30.4587,5.548739,False
45.953197,0.22166407,False
44.286835,2.5041184,False
49.557774,2.9830775,False
62.957935,1.4341943,False
61.77555,1.3952014,False
31.262388,2.9961002,False
51.73414,1.0042999,True
17.176273,0.18721184,True
28.587814,1.6443485,False
31.161684,0.90176237,True
35.80136,0.15748164,False
11.388821,0.049322672,False
51.04078,0.82259196,False
29.84864,0.37169117,False
36.02496,0.2758431,False
17.23447,2.282983,False
43.7887,0.50392866,False
26.77012,0.37669963,False
70.926605,2.0259013,False
77.71062,2.158363,False
74.76832,1.1582413,False
17.284506,0.64719164,False
56.538147,3.8174586,False
33.05047,0.22625546,False
43.46556,4.1848783,False
35.82316,1.9229088,True
83.75479,1.449942,False
27.074968,0.21813041,False
26.673244,0.93475986,False
35.077568,3.2996824,False
40.375946,0.20032518,False
25.944977,0.21686241,False
15.8939295,3.4100518,False
17.046343,0.22459885,False
41.82464,0.6168785,False
21.330532,0.5068662,False
45.83539,1.3714424,False
20.343384,0.2739085,False
50.993904,1.6683611,False
21.894503,0.6179931,False
70.826935,2.1331024,False
29.613832,0.29184744,False
43.028584,4.1142344,False
46.85399,0.6147943,True
43.987488,2.5889282,False
34.85141,0.12562326,False
47.019676,1.5668516,False
46.962315,3.153418,False
29.15025,0.6684491,False
70.39602,3.7731566,False
37.03072,2.4201727,False
34.996563,0.29389536,False
33.891914,0.3405131,False
33.28896,0.14853099,False
33.166813,0.9841332,False
23.060534,0.1588664,False
28.64783,0.4182625,False
46.70183,0.18463561,False
92.50031,2.2790687,False
17.546288,0.28241092,False
31.58983,0.13858141,False
39.767143,0.431256,True
23.64656,1.6973605,False
42.636097,1.9228164,False
47.81614,1.1732817,False
31.958157,0.16909094,False
50.659428,2.5979903,False
45.01237,4.0013604,False
35.70872,0.4632274,False
25.319399,0.32107383,False
32.195065,1.0590751,False
30.2811,1.7882158,False
39.71926,0.17822811,False
42.936504,0.650821,False
31.469028,1.5621907,False
71.65439,1.7943687,False
38.703606,0.37170416,False
51.63161,1.8139123,False
49.410614,0.9742259,True
40.92822,2.517598,False
42.44156,0.63846755,False
31.822891,0.1940327,False
36.531334,1.938152,False
18.70618,2.1611447,False
30.433155,0.15091354,False
29.88366,0.4622044,False
96.1087,3.4656363,False
35.314686,1.5058193,False
35.580624,0.24659987,False
33.191833,1.0838466,True
26.706945,0.8612581,False
27.301424,0.50562274,False
29.878376,0.97746855,False
40.267895,0.47659475,False
75.87719,3.3029084,False
54.87225,0.43649974,False
35.304092,0.38097537,False
35.752193,0.17447047,True
28.847593,0.87150264,False
40.216335,0.5657861,False
20.043728,1.5780056,False
39.060066,0.23832995,False
31.254957,0.4045142,False
32.644905,0.11843814,False
38.573303,0.21296914,False
42.08994,0.7351428,False
36.12545,0.95598793,False
22.810024,1.7242721,False
32.028973,1.3576039,False
22.784927,0.8858601,False
27.1974,0.111830756,False
37.375454,0.7369996,False
20.750671,0.20147449,False
68.728745,1.8559067,False
29.689978,0.95326614,False
32.23909,0.17504552,False
33.129097,3.343866,True
27.109032,0.2337847,False
44.121124,0.8859815,False
20.860779,0.23788875,False
68.71309,1.7382947,False
42.63326,1.8115426,False
31.319986,2.0112936,False
34.88957,0.27885166,True
36.759342,2.0576816,False
18.425335,0.74804485,False
54.437477,1.461377,False
37.68665,0.46095452,False
37.95679,0.46027434,False
76.99695,2.915566,False
74.68609,2.9197166,False
15.382744,0.20164788,False
48.886143,2.8712146,True
39.433414,4.3875837,False
39.965244,2.0446901,True
31.102852,2.5939515,False
58.25469,2.9391112,False
28.78876,0.5961594,False
19.978062,1.393859,False
41.671978,0.38991505,False
68.722374,4.144282,False
61.52874,2.6354427,False
40.17311,0.5141339,False
56.357735,3.4638362,True
43.72164,1.285001,False
31.425558,0.39548326,False
92.59021,3.1927981,False
25.558699,0.157262,False
44.741043,0.2832318,True
55.590637,2.111238,False
19.05965,0.13104375,False
51.080505,1.68849,False
21.016045,2.0710819,False
23.906221,0.7142923,False
43.420166,0.6894324,False
40.13328,0.55497843,False
13.708653,0.31657,False
27.030523,0.56784904,False
29.152393,0.45553833,False
74.13365,2.1919482,False
50.036446,2.4170253,False
40.676636,0.76019,False
27.682966,0.11918031,False
34.672173,1.1932913,False
29.358088,0.1382877,False
29.73046,0.9050228,False
42.909294,2.0274975,False
43.620815,1.8259311,False
80.58086,3.0256383,False
105.406944,1.756016,False
45.726414,0.78231317,False
27.198986,0.5423187,True
26.769709,0.2301003,True
17.082926,1.094934,False
65.51285,1.1295445,False
33.735554,0.44230115,False
35.303707,0.28509003,False
26.966742,1.0803558,True
28.498014,1.7536905,False
25.949858,0.30833578,False
50.821236,3.1967463,False
28.54819,0.8267057,False
73.19468,2.0961275,False
26.955284,0.13003628,False
56.174946,3.6210601,False
39.206173,0.6431338,True
33.636765,0.33742285,False
76.29632,3.8310075,True
25.990984,0.32761085,False
59.9668,2.6353955,False
36.89105,1.5415404,True
60.481983,2.4029572,False
98.814064,2.163992,False
33.84177,0.51536006,False
33.27609,1.7476296,False
31.35424,0.5441065,False
44.572586,0.23247752,False
29.839445,0.40692285,False
33.456398,1.5920628,False
51.089638,2.2562542,False
41.972847,2.9955025,False
43.583878,2.25269,False
36.105923,0.14417641,False
63.049816,2.7684388,False
31.689215,0.72166526,False
21.491524,0.5751996,False
90.82731,3.3918076,True
16.979921,0.13759696,False
23.81773,0.15998957,False
24.51172,1.0852506,True
57.705402,2.8131068,False
20.112852,0.31339294,False
46.162308,1.1107174,False
35.59791,0.27555722,True
51.116436,2.6463296,False
30.443474,0.7152568,False
24.614557,1.4291464,False
44.531178,1.0981576,False
19.61779,0.25709248,False
23.705463,0.38552532,False
42.51568,0.8898841,False
77.17583,3.6124563,False
23.476692,0.30340254,False
57.07841,3.0847878,False
31.186245,0.55858713,False
23.137487,0.065174386,False
28.907269,0.3084286,False
37.153454,1.5043834,False
19.20355,0.33525223,False
16.503124,0.45386708,False
56.26772,2.2515287,False
37.40773,3.1567535,False
52.101517,1.9725776,False
62.864285,2.8675299,True
52.38779,1.7525704,False
37.27717,0.90512294,False
27.03962,0.45958573,True
76.57566,3.4468513,False
28.735388,0.61125284,False
28.451656,3.4471815,False
40.976257,0.78483295,True
48.745007,1.6756965,False
21.219383,0.52703446,False
36.31839,0.4054085,False
40.323544,3.4950957,False
48.71829,1.2351174,False
30.807375,0.7254816,False
35.16228,0.14595905,False
39.818565,0.34194863,False
48.612717,0.46059597,False
27.102646,0.48289803,False
35.558407,0.80569434,False
53.550606,1.6767347,False
46.54578,0.82728875,False
26.171698,0.22127363,False
65.11531,2.0048327,False
40.967735,1.0794909,False
73.017715,1.6328235,False
37.19809,1.3956949,False
63.590126,3.1321888,False
27.677021,0.34903395,True
70.13038,4.3638916,False
33.23385,0.63827914,True
60.924843,0.6875658,False
64.1982,3.0796669,True
42.048183,0.32693255,False
51.88695,1.628834,False
51.141422,0.8647499,False
6.8114285,0.09236612,False
34.71288,0.6119644,False
85.92827,3.2074547,False
16.128433,0.099853486,False
41.622147,0.94138086,False
40.538807,1.8927884,False
48.7019,0.24030504,False
39.191772,1.8979237,False
29.988073,0.42197466,False
21.658712,1.7730217,False
65.65723,2.4234018,False
22.006685,0.12766287,False
31.985567,0.32295027,False
35.334473,0.45073992,False
37.085373,0.19020827,False
61.678646,1.8858862,False
39.358654,0.6161256,False
17.29076,0.21454161,False
35.268604,0.98968965,True
46.409786,0.37652767,False
52.700413,3.1576998,False
97.3836,2.6577501,False
23.56173,0.83728033,False
22.552753,1.6318302,True
36.123768,0.63671255,True
34.09084,2.6865044,False
65.47711,1.171551,False
34.28821,0.18800057,False
30.822521,0.7021913,False
35.462605,0.36523372,False
31.110317,0.18021564,False
56.629917,2.790877,False
20.421734,0.13005108,False
33.804264,0.1331743,False
78.32572,4.057832,False
65.70412,3.0326774,False
15.671363,0.98644376,False
38.04082,2.7123108,True
39.393513,3.6780002,False
37.47277,0.32481563,False
34.717003,2.1694636,False
45.345554,0.3601784,False
31.595886,0.17076692,False
44.90027,1.0958982,False
24.06974,0.7230787,False
38.12719,1.3865343,False
26.30413,0.947655,False
34.445194,0.3862646,False
25.584173,1.4066899,False
22.004015,0.31236494,False
30.526651,4.1685653,False
62.33296,2.3507376,False
43.935112,1.4628831,False
36.246597,0.32399613,False
59.504986,2.574007,False
37.77444,0.32467037,False
66.61742,2.6288989,False
26.023392,4.3219995,True
25.619413,0.964488,False
29.093397,0.4387965,False
62.775265,0.939504,False
82.4064,3.6139348,False
35.290695,0.2468325,False
41.093124,2.6133182,True
23.05421,0.43157429,True
31.056358,0.7515755,False
82.92164,1.0638313,False
27.558283,0.28221413,False
75.62165,3.0570045,False
17.127693,0.25212982,False
44.414364,1.2435262,False
23.357143,0.54937506,False
25.72901,1.3831226,False
20.320967,0.60337025,False
40.53844,1.3431247,False
37.425648,0.4822908,False
34.71109,1.4022475,False
24.154102,0.17238963,False
35.226826,1.4672304,False
21.418543,1.3206683,False
33.184586,1.3993858,False
19.815071,1.4609537,False
73.650505,1.950268,False
20.919872,0.16867116,False
27.013355,0.7649906,False
43.26067,1.1021609,True
29.253307,0.6261699,False
33.7812,0.26235563,False
38.86993,0.18153448,False
19.592936,0.16279593,False
33.395504,0.21708578,False
21.842827,1.0663236,False
69.61953,4.247963,False
45.853577,1.4233896,False
33.471622,0.22221965,False
46.964268,2.0597413,True
79.39524,1.43206,False
33.51443,0.5889827,False
36.79802,0.4125183,False
34.281082,0.65890414,True
26.755676,0.16418518,False
37.896286,0.24801245,False
50.330917,1.6714498,False
23.170164,0.39117244,False
24.360394,0.13975705,False
55.072403,1.3211519,False
32.786484,0.22399558,False
34.124977,3.503441,False
32.71418,0.22178574,False
14.772257,1.7126919,False
35.871307,0.34502602,False
44.0961,0.8556338,False
32.1854,0.2585768,False
21.61315,0.34150937,False
17.439524,0.1612283,False
50.52481,0.5325004,False
43.26497,0.42105556,False
54.41641,2.2430003,False
27.05753,0.90881276,False
41.70644,2.45218,False
33.467487,0.38841933,False
17.340773,0.33556217,False
38.710545,2.626443,False
40.853485,0.18556781,False
23.917767,0.2703762,False
20.699102,0.34597534,False
27.007906,1.3212186,False
78.80204,2.3190339,False
50.37822,1.4976614,False
56.403122,3.0465846,False
31.880737,2.4462514,True
22.466963,0.48671737,False
16.848545,0.17689845,False
68.84839,2.328341,False
25.372215,1.0968163,False
20.792988,0.07543537,False
40.829144,2.315545,False
18.052229,0.758438,False
70.09056,1.4283785,False
21.679293,0.77743185,False
18.493675,0.96891534,False
29.973059,0.74034595,True
43.495895,2.6094885,False
42.949234,0.9455876,False
56.29317,3.3931017,False
29.114426,0.22660697,False
39.48733,0.16902423,False
17.595438,0.09118686,False
19.916845,0.35686672,False
49.18576,1.7648156,False
26.986517,0.19589198,False
57.46287,3.3564587,False
38.06441,2.8142564,False
32.654022,0.44048056,False
34.864178,0.22061846,False
32.837925,1.2773619,False
47.098057,0.61394036,False
40.992035,0.74512076,False
69.95321,3.888275,False
32.36814,2.9307277,False
27.579027,0.20086399,False
27.825123,0.8324863,True
19.310472,0.24514347,False
35.452915,0.23124088,False
40.050957,0.8172528,False
37.658653,0.6724968,False
32.821144,0.5995687,False
83.1701,3.368168,False
71.79965,2.2005224,False
71.49781,2.6925988,False
36.174694,0.554498,True
56.785378,0.6467334,True
37.99949,1.3091688,True
35.759235,1.1695431,False
13.199236,0.2133609,False
25.817478,0.24403796,False
36.579815,0.25246832,False
37.867443,0.38938946,False
32.44054,0.6001877,False
22.94308,2.2808077,False
66.37112,2.4028192,False
71.57794,1.5410793,False
32.00448,0.80535793,False
37.799736,2.978781,False
26.416489,1.2475137,True
35.8327,0.8805498,False
42.483524,2.0163436,False
26.27836,0.7288431,False
42.738064,1.5019953,False
72.92925,2.966488,False
43.93766,2.4345794,False
58.22849,2.9536211,False
41.8189,0.38346106,True
18.888344,1.6767154,False
59.89118,4.2224607,True
33.852184,1.0346363,False
51.01522,1.4074326,False
38.912262,0.31864995,True
24.47183,1.2117314,False
34.15451,0.23666175,False
57.420933,1.0795853,False
33.517464,0.18168274,False
25.910545,2.5777848,False
47.93608,3.9024332,False
83.25156,3.1897287,False
35.388916,2.0299892,False
44.704155,0.27568826,False
46.825836,0.74025536,False
37.944897,0.43275085,False
33.12101,1.1128712,False
43.571323,0.17770642,False
79.46348,2.0107431,False
66.29288,2.4575124,False
84.67238,3.013365,False
39.008347,0.745659,False
32.247303,0.2708617,False
35.320724,2.7590594,False
24.77907,1.959583,False
23.767921,0.4993947,False
40.484097,0.5754911,False
36.57928,0.7036625,False
37.081448,1.0098525,False
90.960335,2.0472558,False
100.156845,2.354363,False
44.725098,0.39031047,False
38.180233,0.33371365,True
35.380333,0.56959933,False
20.056746,1.4280661,False
36.6091,1.3278418,False
41.693752,1.949531,False
34.60515,1.9464941,False
58.828434,2.2085924,False
29.200033,0.26304972,False
18.909641,0.13754146,False
52.647427,2.831698,True
68.944626,3.7666454,False
39.728344,0.29049274,False
51.805664,1.642239,False
56.7889,2.218545,False
14.204453,0.20276344,False
21.006924,0.09872091,False
41.48755,0.3803736,False
34.850384,2.1683745,False
22.840256,0.50596803,False
20.26074,1.7616092,False
45.76055,1.2744364,False
67.031456,1.875612,False
27.547356,0.3046806,False
49.318237,1.1694163,False
27.070993,0.6013154,True
27.595734,1.199253,False
24.497541,0.40868077,False
18.679726,0.12387786,False
25.165041,0.45743036,False
32.281353,2.3585696,False
45.222176,1.9129573,False
32.758915,2.45037,False
61.51754,2.3306475,False
44.76281,0.7170644,False
29.831587,0.12833464,False
31.499039,0.24697621,False
48.949306,1.737959,False
95.44788,2.0056338,False
37.160385,1.2011232,False
36.379116,2.4655905,False
61.73646,2.546236,False
17.042158,2.321552,False
22.109243,1.0633625,False
40.37587,0.31583557,False
44.07521,0.8069031,False
34.29227,0.7515118,False
17.92772,0.24511322,False
45.802288,0.8108722,False
25.186958,0.48547205,False
51.45151,0.29032543,False
16.618494,0.07644722,False
45.12416,0.17925005,False
53.99068,3.9936116,False
69.22727,3.4689991,False
76.38624,1.7211099,False
60.93094,3.8343668,False
22.082102,0.5416827,True
44.468937,0.507652,True
73.30079,1.645857,False
41.28371,0.13608314,False
68.14214,2.1590078,False
29.961748,0.24860243,True
34.17679,0.28781658,False
47.447895,1.0035342,True
98.329865,2.297383,False
29.940395,0.6918846,False
38.05253,0.26573166,False
41.70673,0.59545183,True
44.768314,1.3773497,False
29.385153,1.2009311,False
36.46384,0.113404036,False
67.94835,2.8230495,False
99.47892,2.4303849,False
45.24662,0.37765774,False
41.60589,1.6953526,True
96.90971,2.9574602,True
56.58054,2.1638563,False
38.693592,1.849328,False
26.630424,1.4644798,False
59.72562,1.2771138,False
41.947796,0.74832594,False
28.466478,0.14558613,False
32.62867,0.4198853,False
30.621601,0.7646182,False
21.195057,0.1710611,False
24.065271,1.554779,False
35.594994,0.40132418,False
48.567383,2.54431,False
21.686926,0.2040896,False
29.16647,0.8558416,False
43.695225,0.5865914,False
34.36663,1.2238398,False
38.268578,0.27423674,False
22.350428,0.39369386,False
40.674652,3.913624,False
41.622864,0.13339183,False
16.231926,0.19960599,False
50.77768,1.0604136,False
27.98289,3.3147793,False
81.60661,2.4118376,False
23.696459,0.6383048,False
56.889263,2.2098231,False
76.971016,3.4311037,False
37.37573,1.7024812,False
43.880016,0.63286686,False
69.59654,2.1731236,True
32.493965,0.2560382,False
43.584927,2.6634586,False
74.843666,1.9891183,True
28.496298,0.2903255,False
32.90524,1.2782874,False
35.105698,0.725104,True
31.526463,1.140609,False
67.40514,3.7834682,False
38.385372,1.2145644,False
28.168457,0.3400585,False
40.31738,1.4394457,True
11.735426,1.6698571,False
58.221107,3.0383387,False
45.406536,1.4133717,False
33.328075,0.4842337,False
30.43114,1.2434419,False
47.667965,2.389514,False
44.91184,1.1001437,False
25.904228,0.57116014,False
22.324144,0.11364565,False
29.90041,0.29767525,False
66.28242,1.5404941,False
29.40354,0.16582909,False
25.460886,0.26147813,False
34.267017,0.32779342,False
39.045704,0.8351064,False
113.88011,2.6768777,False
43.270878,2.1762235,False
54.91975,1.075127,False
35.66027,0.4251358,True
53.51671,1.9403491,False
36.731205,3.5693138,False
19.909101,2.040077,False
38.654778,2.217096,False
41.291645,2.6452734,False
38.26934,0.19127412,False
28.431135,0.7975201,False
32.326912,0.6229396,False
52.773315,2.5461416,False
38.42433,1.2819296,False
44.787094,2.9988606,False
33.11117,0.28636357,True
26.769512,0.41755354,False
65.13846,2.0782309,False
24.019308,0.82511526,False
39.67547,0.19847223,False
28.776001,0.18995714,True
44.324654,2.2524333,False
46.489277,3.3352287,False
33.239258,1.196071,False
32.9802,2.2630339,False
27.304869,0.63806224,False
37.720562,0.38320673,False
35.235077,0.5896861,False
63.911884,3.0600405,False
39.41878,3.4696817,False
21.711407,2.7869182,False
42.664307,0.28108916,True
68.67625,3.3165877,False
35.152004,0.79458016,False
36.579903,1.0299369,False
35.21804,0.4213414,True
63.534184,1.4500161,False
31.941175,2.4717932,False
24.217735,0.30214992,False
41.591103,1.6312884,False
25.848936,0.65739614,False
42.088898,4.2975187,False
56.41597,3.5505471,False
73.41514,2.6952875,False
75.56618,4.5685134,False
44.96264,0.5202636,False
28.57426,0.22728834,True
28.300154,0.41273895,True
33.15892,1.7792125,False
65.53016,1.8295215,False
25.01681,2.0530894,False
31.028183,0.8696072,False
16.110405,3.633288,False
22.506893,0.8677673,False
33.924305,0.3083344,False
79.18867,3.8699327,False
27.851389,0.21872012,False
29.780903,0.25454813,False
39.56069,3.6573906,False
46.436478,1.2702837,False
54.381058,3.6647592,False
22.505074,3.4089086,False
24.501198,2.059248,False
24.05381,0.1825964,False
30.383865,0.7817886,False
48.78886,1.7305508,False
28.000332,0.22843629,False
31.7499,1.2066157,False
35.830227,1.179482,False
26.1497,0.14303519,False
70.62165,2.506213,False
23.129034,2.1188383,False
20.469692,0.08882354,False
43.52797,3.990571,False
29.836468,0.09984735,True
24.984035,2.6489167,False
20.855694,0.10947185,False
24.484297,0.43516302,False
26.1488,0.17944309,False
46.145645,0.41955107,False
26.166327,0.5464738,False
31.11696,0.39744833,False
73.467926,3.7190378,False
75.78754,1.3271986,False
24.426134,2.136784,False
70.48998,3.5887725,False
23.872711,0.51039433,True
44.284298,0.31845048,True
36.456215,0.48891237,False
56.184753,4.251726,True
53.261433,3.3453877,False
20.807104,0.8333727,False
33.12568,1.4741361,False
37.788963,0.62934715,False
27.63159,0.1609706,False
30.371708,0.38886434,False
36.105663,0.3817349,False
40.459652,0.16712286,False
40.40079,2.461249,False
36.690353,2.3872204,False
19.314028,1.1174711,False
62.82924,2.738451,False
23.095007,0.29306036,False
45.292175,2.2947516,False
20.777184,2.2224545,False
32.156002,0.67863786,False
66.29857,1.8833581,False
31.774368,0.13961524,False
67.16828,2.1293626,False
44.39941,1.4229299,False
95.74537,2.920569,True
59.236618,2.9000673,False
42.403385,0.22720324,True
43.90669,1.5024033,False
21.855562,0.15976174,False
32.107925,0.31343186,True
21.57285,0.36796984,False
37.518543,0.75675607,False
73.08519,1.9016047,False
26.333729,0.2520343,False
52.49392,2.4861546,False
25.222656,0.24188974,False
24.755331,1.249866,True
25.737844,1.5955315,False
26.531527,0.57401127,False
59.74794,1.3029456,False
21.486149,0.42712033,False
25.93022,0.598688,False
28.682724,2.568812,False
27.733652,1.5718544,False
79.99882,3.053727,False
31.752766,0.44026542,False
21.89797,0.8533153,False
88.60654,2.5957704,False
39.242603,2.9769416,True
28.177595,0.5089239,False
14.683725,0.14948696,False
45.46058,1.4760917,False
24.436228,0.19232044,False
40.11242,0.88066334,False
23.860035,0.49446434,False
51.407917,2.0778294,False
26.485579,1.1299115,False
29.485085,0.29715627,False
42.534588,0.30594298,False
16.037447,0.07739634,False
52.216175,1.4357033,False
33.598827,0.61794376,False
40.896893,3.33474,False
60.87883,1.3392906,False
44.253635,0.35985562,False
43.094475,1.257182,False
38.655342,0.8157991,False
19.437176,0.15060034,False
20.303902,0.23437259,False
26.115105,0.19571833,False
60.573353,1.4020848,False
55.762085,2.6993406,False
32.95525,1.2304158,False
27.76839,0.112398885,False
27.175009,0.23188159,False
31.967283,2.056261,False
68.217155,2.0598145,False


==> new_results/losses/scale_0.5_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
2.457589,1.4013327,False
2.942479,0.27027616,False
7.2650375,3.251105,False
43.525784,4.36047,True
1.6639886,0.20966843,False
8.201456,4.4624486,False
2.067817,3.5074878,False
0.75944614,7.8768516,False
6.2071786,3.1698034,False
0.75159276,1.0941062,False
2.5759602,0.057466403,False
4.7679796,3.6364121,False
1.5307066,0.020008205,False
0.6125224,0.2336518,False
7.0265803,4.452574,False
3.0493655,0.21647671,False
1.917412,0.05547116,False
1.2698013,0.027795086,False
19.380976,2.052659,True
3.0537133,0.6510702,False
35.027378,7.940181,True
3.5208147,0.033427756,False
1.1016538,5.1829414,False
10.676462,2.505593,False
3.734406,6.2823415,False
1.2046238,1.1090288,False
0.99294263,3.611883,False
0.8485498,0.10315584,False
3.4814756,1.533471,False
0.3929703,0.00782978,False
14.695486,4.064382,False
5.214706,2.7423344,False
2.6150248,0.23556659,False
35.65049,4.847138,True
68.97894,3.8739898,False
2.772345,0.025211446,False
2.6542287,0.060195453,False
2.4153452,0.17248894,False
1.5751579,0.4779581,False
1.1968147,0.33335236,False
1.3147731,0.06789806,False
0.65757936,0.034421187,False
0.2520699,0.0026548777,False
1.2937162,7.2382717,False
2.754202,0.10656458,False
12.082734,7.3761964,False
1.941644,0.5471493,False
2.1560862,0.7203722,False
16.864082,5.2237964,False
2.4602652,0.4064563,False
0.113449134,0.009061631,False
0.27231887,0.13126521,False
1.9501562,0.01580194,False
4.72047,1.6145809,False
4.2417817,3.6390848,False
0.93206084,1.1970936,False
0.35562763,0.007455754,False
2.3981762,1.2299459,False
1.4662532,0.0072173104,False
4.235507,2.3072693,False
5.0803847,2.3171537,False
36.669575,8.465163,False
1.1725273,4.628384,True
1.94486,0.082767345,False
1.5837562,0.22548808,False
66.71326,6.0033684,False
5.164337,0.03664396,True
7.447988,2.3050578,False
1.4811085,0.115539715,False
23.39013,9.161593,False
2.0271986,0.7911195,True
0.37309697,0.010989556,False
11.243482,0.72490096,False
1.8376324,0.0172201,False
1.0568405,0.19019958,False
6.557783,6.1177597,False
19.17345,7.777658,False
49.328205,5.8036604,False
1.1556735,0.029801454,True
3.6400921,0.48153305,False
1.6084161,1.223157,False
26.034683,6.0211186,False
1.0111606,0.027201585,True
0.49014485,0.053374927,False
0.75979733,4.704075,False
57.06535,3.4317193,False
5.908403,3.222876,True
6.03951,0.060859732,False
0.07256011,0.008057256,False
2.9586806,6.5321894,False
13.537626,6.5877576,False
1.0458373,0.34575146,False
7.4075413,1.9946829,False
1.25091,0.010705867,False
2.4545677,0.012752993,False
1.2579001,1.6816974,False
0.3577832,0.0131961135,False
2.8297367,0.082141414,False
0.2910498,1.1743519,False
1.6542984,0.28891775,False
0.9815673,0.7610746,False
4.517605,1.4422001,False
4.500369,0.15775736,False
1.843536,0.15543881,False
0.52430165,0.08190504,False
10.06131,4.0488505,False
56.48887,4.585429,False
72.725555,7.773761,True
0.5219108,0.42499045,True
0.64610416,3.9485216,False
3.5739787,0.5608589,False
3.7127414,0.26921487,False
0.7460689,0.009565972,False
3.7525814,5.3328214,False
0.26464403,0.014741357,False
1.8001351,3.9501047,False
2.999641,1.4265425,False
2.5352032,2.0379899,False
2.4733279,0.022323957,False
1.5446355,0.016401077,False
2.3015997,0.030316323,False
73.09833,5.3998656,False
0.2008177,0.9939788,True
0.51809275,0.026225196,False
26.598223,1.2389363,False
0.5505777,5.3250017,True
28.698046,4.776263,False
10.955357,5.1168294,True
0.21275379,0.02905917,False
0.8827479,0.8988938,False
1.1281053,1.3350961,False
1.1996678,0.13191022,False
35.991722,6.004488,False
2.8055608,0.2593655,True
88.765976,4.6433516,False
1.0131876,0.029183742,False
6.3044367,4.662679,False
64.07722,7.5413847,False
0.75405025,2.0167005,True
3.8449671,0.5098394,False
0.9396128,1.8344189,False
16.766106,5.838107,False
0.85724133,2.6343875,False
4.1730967,0.10280526,False
1.9199144,0.26672342,False
19.276136,5.4543357,False
9.178838,0.15227072,True
6.952539,1.1121461,False
0.9969465,0.030793075,False
10.009109,7.68235,False
3.3865418,2.479628,False
0.9281008,4.930959,False
3.3425848,0.12609714,False
1.9743116,0.026490191,False
20.72776,4.1872473,False
0.8231578,0.319014,False
6.3789864,2.628508,False
1.7146646,0.014299842,False
2.0476298,0.040357906,False
3.2291017,0.78189695,False
3.231393,0.8835921,False
0.7290355,1.0262733,False
4.4446073,0.74534297,False
0.6942978,0.13105564,False
1.9394192,0.029622026,False
23.05026,7.563618,False
1.3572445,3.514785,False
1.6838473,0.25496867,False
1.266607,6.0122476,False
1.1232833,5.6048713,False
114.17461,3.47,False
14.934582,2.5177495,False
5.1749806,0.793076,False
4.558207,0.73614,False
69.0479,3.7820468,False
0.8045612,0.16052364,True
0.26069924,0.026051044,False
136.9165,6.792284,False
3.133439,0.46368816,False
26.172312,1.8730114,False
0.3466912,0.19871886,False
1.3346314,0.2248382,False
1.3721071,6.9878964,False
2.5345895,5.519231,False
1.6523019,0.056445617,False
9.49226,2.7542229,False
0.4356895,0.041433588,False
0.33828267,0.008502707,False
0.6809294,0.1743869,False
0.4565193,0.010118857,False
1.2749716,0.008855477,False
4.549948,0.20046599,False
1.2105014,5.606132,False
32.51209,2.0236323,False
0.58943355,0.3215718,True
62.816242,4.7366147,False
114.80071,3.900586,True
15.859476,2.0541098,True
0.71979594,0.0029988023,False
0.9539131,1.5369194,False
2.199689,1.4195734,False
2.478237,0.018723125,False
10.6719265,5.78313,False
6.046039,4.449224,False
1.2146121,0.010525687,False
11.199775,10.388402,False
45.685806,8.371317,False
0.75073963,0.2178605,True
0.71976715,0.013787385,False
19.486908,7.665578,False
12.385238,4.4991198,False
0.5346787,0.023541698,False
1.4626102,0.005912494,False
13.619448,4.0834694,False
5.4834847,3.610308,False
1.0096,4.211569,False
0.58947426,0.0017495125,False
0.45014396,0.04811427,False
121.56499,6.127014,False
5.924102,5.813959,False
0.12988682,0.004431038,False
0.35232443,0.0018096125,False
12.71631,1.1781355,False
13.90756,3.9820344,False
1.0709069,0.06701813,False
1.4793006,0.50370044,False
8.0304,2.9769516,False
2.2094524,0.017934505,False
79.244415,6.6163626,False
4.008029,0.45263508,True
3.6786263,0.32235286,False
1.4518523,1.4484247,False
3.256935,0.029266179,False
1.4241141,1.593149,False
0.959735,4.340014,False
185.20323,7.9349318,False
1.0509757,0.78247064,False
1.618585,0.090496965,False
19.34086,7.054,False
14.448295,2.8734794,False
2.1241357,0.27150697,False
3.4874098,1.0082985,False
7.786565,1.1707823,False
48.4872,8.594341,False
13.21335,6.1064796,True
2.3630667,6.0560656,False
0.7784489,0.2661279,False
1.1146519,0.04640905,False
0.13807946,0.6134634,False
63.365273,7.6499076,False
0.28468728,0.058651228,True
4.9913507,9.16537,False
1.8422898,5.962952,False
6.462961,1.0119368,False
9.5329895,5.22595,False
5.803605,2.917941,False
6.5970063,0.082680576,False
1.4977475,0.68635076,False
1.487197,0.034209028,False
29.044529,7.5825686,False
0.48418847,0.010148317,True
3.9000702,0.55678004,False
17.121723,2.7483735,False
3.7478492,1.2407343,False
0.1442795,0.00092438224,False
1.3161256,0.0802903,False
1.087723,0.711189,False
33.175957,6.235476,False
1.4431901,0.16804448,True
23.847593,7.862761,False
0.7577384,0.0044201934,True
0.9132121,0.07493202,False
0.312216,0.036346257,False
3.8056726,3.368871,False
0.68998677,0.034892663,False
0.8312351,0.037204504,False
70.312775,8.13912,False
3.5795228,0.40589443,True
3.958981,0.44994235,False
9.426175,3.061914,False
17.610794,2.924076,False
41.16098,10.426068,False
50.17787,4.802834,True
8.499388,2.0502913,True
0.46303305,0.003808717,False
90.65536,6.3831716,False
10.273402,6.2139573,True
2.9823678,1.6825039,False
2.3092434,5.839139,False
3.5541542,0.2783693,False
2.3052223,0.42188764,False
0.25916675,0.015588175,False
0.26627424,0.017076723,False
2.2622902,0.82077837,False
2.2368605,4.4220476,False
47.17042,7.4693313,False
49.338978,5.411537,True
31.92788,3.6904345,True
2.2532117,2.1950169,True
0.45620236,3.0746791,False
0.94937915,0.8610932,False
0.651702,0.027766861,False
4.5281987,0.049524944,False
0.8554701,0.08786376,False
2.0907538,5.7003307,False
1.0901104,0.25196874,False
0.70273054,0.022898741,False
1.2199955,0.08704839,False
0.7632864,0.109409906,False
3.5172348,1.0734409,False
14.360763,2.573439,False
2.9624338,0.17037688,False
20.877169,2.3345516,False
1.1161107,0.08880215,False
15.668967,6.415685,False
2.3611972,2.5765903,False
0.90189487,0.09601028,False
5.6236043,4.3293447,False
7.894377,5.233792,False
1.2380052,0.03145424,False
1.6097023,0.08419559,False
8.879903,0.116990685,False
3.5437965,0.05176914,False
1.2827101,0.11761152,False
129.65512,5.872354,False
1.638363,0.013393736,False
0.8433238,6.619368,False
59.73585,8.049764,False
111.74764,7.163474,True
2.2168882,3.7791674,False
1.5601758,0.1621315,False
0.8592198,0.08692851,False
1.1848136,2.455418,False
0.8639112,0.033701643,False
8.518692,3.997196,False
3.8194628,0.024790913,False
30.237751,2.3172967,False
1.4120781,0.05219584,True
21.211697,4.4378185,False
157.94005,5.9039316,True
4.2897315,0.55691737,False
31.558874,8.540243,False
2.3946533,0.027826324,True
2.7711275,0.51172745,False
3.578023,5.768308,False
1.7003704,0.1791205,False
5.5387077,3.0758862,False
51.151035,5.046125,False
9.084097,4.33687,True
0.8609946,0.21166916,False
1.1207627,0.38816214,False
0.7933935,0.30029052,False
0.766058,0.008741237,False
6.1538014,0.38115335,False
0.6941276,0.099296585,False
10.7677145,4.017107,False
55.505253,9.285258,False
0.9694055,0.08645843,False
2.568925,0.052966814,True
2.6956224,0.017865075,False
1.3419129,0.020876205,False
18.39648,7.0043955,False
143.46098,5.3307886,False
1.5826964,2.0873132,False
80.02712,7.577366,False
2.7193563,2.273089,False
1.5435412,3.4132206,True
18.708183,0.6117091,False
1.6286861,0.09862792,False
18.689747,3.6522262,False
2.186722,0.61506623,False
1.4284477,0.06618745,True
0.6651674,0.054364353,False
124.806564,8.737365,False
0.6785228,0.01027847,False
1.5274547,1.4838471,True
2.1663496,0.30798137,False
9.441457,5.2150583,False
1.776073,0.017373279,False
2.5233686,2.4032183,False
1.0158412,0.056351617,False
2.4559324,0.4835927,False
10.924907,0.12582785,False
25.130552,2.8220532,False
9.695673,1.3606862,False
33.877728,6.3146315,True
0.4932036,0.7551496,False
1.5127783,2.635398,True
5.7065153,4.485876,False
1.6232678,0.7369743,False
0.3081359,0.015167076,False
0.9462276,0.023714704,False
3.2767596,2.8467426,False
57.81421,3.6951444,False
15.340896,1.9832989,False
3.6702526,8.570901,True
3.1135063,1.5188928,False
7.137777,7.4654803,False
1.9328017,2.1127787,False
0.5010952,2.5270867,False
2.3589213,6.00089,False
7.051448,6.066608,False
1.4996758,7.765862,False
1.9130648,0.014664106,False
1.5347512,6.0798125,False
1.0410428,0.019182643,False
1.2673569,0.18244629,False
7.965687,0.14558814,False
7.8437643,5.367515,False
3.7016256,9.673651,False
3.8649752,1.7286696,False
0.15635811,0.026691724,False
8.240297,4.968459,False
4.498403,0.69953316,False
0.3180157,0.022450631,False
0.8055281,0.141406,False
1.2611045,3.1194084,False
1.1398991,0.014742177,False
55.749462,4.089535,False
132.31479,6.6237316,False
2.195292,3.097387,True
47.081676,6.646047,False
46.246887,8.257223,False
5.8697567,0.19399805,True
0.5702538,2.9819741,True
0.9405304,0.09616144,False
11.965767,5.5104723,False
35.259155,8.23133,False
0.34009227,0.015041671,False
1.7706884,0.35267237,True
7.4659863,0.066578545,False
98.13544,5.18259,False
2.6713967,0.105380386,False
103.44344,7.975824,True
1.4596757,0.32109308,False
1.1806744,0.0046203067,False
24.255169,5.904827,False
9.530972,4.4174967,False
4.09743,2.924597,False
2.8557308,5.706992,False
3.6325052,5.7714486,False
31.669344,7.877219,False
3.1671236,0.95148915,False
8.441698,6.9327965,True
1.5669194,0.2347538,False
1.1217277,0.18300013,False
0.95027065,0.014091916,False
112.11768,7.699812,False
2.534872,0.04142133,False
2.6366036,0.035200413,False
114.03203,10.84564,False
3.3846502,1.3879617,False
1.8080016,0.010809721,False
4.463626,1.9812655,False
2.4415808,0.33971912,False
1.3689419,0.014932293,False
4.039116,0.029979594,False
0.9774267,2.3612623,False
8.834181,2.7340279,False
6.1276083,2.334766,False
4.246422,0.07467969,False
2.413322,2.4608614,False
1.6835028,0.34364992,False
2.2173452,4.173652,False
1.1315863,6.335551,False
0.75269043,0.57586443,False
1.2293397,0.8584248,False
1.0708041,0.099145316,False
2.5719867,3.6061,False
1.6855178,0.060667396,False
12.799323,0.6497283,False
0.34074235,0.2631239,False
2.2617722,0.040564485,False
0.76976717,1.0388409,False
1.2370449,0.02289023,False
6.962545,1.3762223,False
1.2612244,3.0722544,False
0.8559209,0.21507303,False
0.74021214,0.0055230744,False
1.0589576,0.049299646,False
2.5501704,8.035928,False
3.215924,0.6548143,False
24.767355,4.607974,False
5.2318234,0.12437096,False
0.60659754,0.4491304,False
0.75506717,0.025288925,False
2.3629797,0.1436889,False
6.37615,0.31126592,False
19.832634,8.640602,False
3.683668,0.7590324,False
3.3051567,0.045096643,False
2.2441146,0.05575601,False
2.3002183,0.121371076,False
126.69459,6.409791,False
4.174374,0.76558113,False
1.6831931,0.05904022,False
1.7773756,2.5028965,False
1.2137313,2.5105488,False
1.4672643,0.04417294,False
39.651947,9.175731,False
7.1049533,7.3705254,False
1.995938,0.15501273,True
1.9998611,0.40047422,False
31.973976,4.738038,False
5.8261733,0.6867888,False
0.8221742,0.0076772426,True
2.2328312,0.102331966,False
6.473944,0.11987371,False
5.053883,1.6017632,False
3.2750282,1.0105846,False
4.2116857,2.022051,False
2.8439856,3.674727,False
26.885693,7.6600795,False
44.268593,8.449978,False
0.6579438,1.182621,True
0.14845343,4.1383514,True
0.17640902,0.0027178675,False
2.015042,1.7004589,False
15.182076,6.4857936,False
0.5397563,0.004820227,False
4.3084283,1.3966094,False
1.5286719,0.031456754,False
2.0575802,0.25587305,False
3.2037418,0.020897973,False
39.326637,6.9355545,False
28.521725,6.642736,False
0.4239493,0.011858643,True
2.3872025,0.07373631,False
0.50203806,0.013891404,False
42.139908,7.5870333,False
3.617931,0.23868784,False
1.9030443,0.2093224,True
1.0339925,3.6247973,False
0.7080183,0.031714577,False
47.033855,5.3120627,False
1.0482497,0.15426865,False
3.195106,1.5680745,True
2.6434243,3.8290021,False
0.9046206,0.028552245,False
142.33665,6.439559,False
1.0433732,0.047341727,False
58.347126,4.717878,False
0.98336315,0.5292062,False
3.0145335,1.8561151,True
1.7930162,0.20240009,False
2.2614956,3.405505,False
0.43078086,0.011804168,False
1.8781778,0.303104,False
2.504841,4.9216456,False
2.2188919,5.113417,False
0.873522,0.035312954,False
4.551635,0.1305213,False
0.45124257,0.017089577,False
2.7529895,0.06359585,False
1.8032862,0.024045974,False
5.511411,5.5821905,False
1.5036131,0.5138397,False
1.4399436,0.1885278,False
1.8860902,0.095098,False
37.071568,5.170297,False
1.2695949,4.9657607,False
18.573679,4.6306562,True
2.645855,6.0115166,False
0.30609673,0.13097224,True
1.1223649,0.023705129,False
1.5976664,0.007876907,False
1.8775455,0.017945725,False
1.8549762,0.6924883,False
47.406994,7.7453485,False
0.6035877,0.6491767,False
10.117277,0.08588514,True
1.7435616,2.1695542,False
3.0695024,0.09139521,False
2.2676907,0.05441635,False
0.46676913,0.04027894,False
0.55339295,0.017442465,False
6.7447133,2.4735832,False
1.6732702,0.07974149,False
33.169575,6.1469936,False
144.11375,4.429529,False
1.8926737,0.03722755,True
0.49265787,0.009059164,False
7.34105,3.1873498,False
1.4719466,0.015361821,False
59.592464,3.4192488,False
5.9993925,1.1807328,False
3.370378,0.049985927,True
0.9811668,0.8854858,False
0.8325064,0.49112758,False
0.5425195,0.023690792,False
10.663102,5.1753993,False
3.9075134,3.4269934,False
10.783997,8.7667265,False
28.796385,5.3370957,False
2.5684457,1.6588346,False
2.071079,9.368409,True
4.375243,4.898903,False
2.3547103,0.9536199,False
22.471375,9.074924,False
3.3102095,2.9307392,False
41.805965,6.6428065,True
4.499957,0.50942516,False
6.1431475,2.0059867,True
3.3852134,0.027928546,False
2.3114476,0.05019102,False
10.301007,4.575873,False
5.769511,1.4258547,False
0.5436041,2.5434203,False
0.5903116,0.10243907,False
2.63284,0.37916607,False
4.5166965,0.23250589,False
3.538731,0.45956737,False
0.63012636,0.25158438,False
1.2518797,0.43058085,False
1.7288496,0.51083004,False
12.45994,6.3580422,False
1.0651218,0.010995903,False
52.269505,5.1218204,False
0.58227617,6.3040934,False
7.859234,0.6993651,True
0.65652883,0.017335266,False
50.46813,5.8273687,False
1.067906,0.03306661,False
42.12332,7.362943,True
2.8801475,0.13619027,False
0.5407857,0.005091679,True
0.9524728,2.1085002,False
1.0299392,0.009497311,False
4.6346335,0.11219005,False
0.2789109,0.004365827,False
1.7529725,0.8219641,False
111.404655,5.24772,False
6.803893,0.56902593,False
1.0805169,7.685065,False
22.585485,2.1684163,False
0.24380545,0.07226164,False
12.089476,3.5699773,False
76.8858,1.511019,False
2.7183483,7.4727597,False
0.6701514,0.05000635,True
3.0983543,3.88096,False
0.90108585,0.26608154,False
89.69347,8.552257,False
1.9415466,0.050371107,False
4.0257263,4.9501915,True
22.214823,8.342422,False
72.28812,7.677669,False
1.1964437,10.09534,True
4.028868,0.1460225,True
9.1487465,1.8591805,False
0.65259945,0.0069758752,False
1.3648025,0.020528123,False
1.016996,0.039340224,False
2.5717804,1.1859304,False
4.6837435,4.7404537,False
5.052907,0.051209413,False
87.97523,5.586321,False
1.9199814,0.01658342,False
3.2760425,2.4855607,True
0.74183375,0.62495494,False
1.7827662,2.8590317,False
4.1808796,4.1849446,False
5.374257,0.32957786,False
7.6133327,2.4058383,False
0.24916515,0.069581725,False
10.763959,5.477831,False
1.1536999,0.37609395,False
44.072937,4.6482725,False
27.803272,5.272573,False
0.9379386,0.02759505,True
1.7074941,3.5099854,True
1.4923203,5.8346567,False
122.31766,8.256098,False
0.6998746,5.7195544,False
6.844601,0.8198477,False
7.388899,3.5243652,False
2.690328,2.9470515,False
7.616075,4.711393,False
2.5359669,0.03865588,False
0.61636925,0.0621579,False
0.717373,0.012608506,False
0.8841255,0.13880484,False
4.3714404,0.22730826,False
24.6624,5.9470315,False
0.6412862,0.01313026,False
1.0245619,1.1258852,True
40.343975,2.2641146,False
3.0128253,0.02653055,False
32.20822,4.4395695,True
47.782307,4.2433815,False
34.575054,6.1951313,True
23.492723,6.287963,True
3.6731405,0.05046835,True
1.6172812,0.20419282,False
17.93146,2.1264868,False
2.1240375,0.03047844,False
0.45132166,0.08219692,False
1.5086987,0.068028644,False
22.724257,2.6889567,False
2.6975145,3.718291,False
8.959486,7.87723,False
1.1827738,0.1291606,False
6.2152085,0.21248713,False
0.920568,6.8099155,False
2.294662,0.037234582,False
38.42972,5.7440124,False
1.3325362,2.0854056,False
2.3330908,0.015258867,True
8.513536,0.43446115,False
5.5112553,8.898267,False
9.12309,7.001868,False
1.7724746,0.018155191,False
1.8036902,0.016439924,False
1.2935365,0.008958925,False
86.56276,8.401707,False
5.829815,5.999952,False
1.158092,0.5115075,False
10.084935,1.5763131,False
1.1175684,0.01081925,False
1.6994586,0.2133354,False
0.9655087,0.76066875,False
20.209589,5.3243103,False
3.2147496,7.0821376,False
1.412578,0.023993894,False
30.365194,4.6931944,False
0.38747308,0.0076868003,True
4.636221,4.5616117,False
0.41166887,3.3798027,False
54.902172,9.973621,False
1.3865098,0.039003387,True
4.190089,0.4649548,False
29.497507,4.221007,False
1.5285492,0.025883611,True
0.623026,0.05264538,False
0.2170839,0.77209973,False
1.2034711,0.29665828,False
4.9639297,0.4060051,False
6.032693,1.4977318,False
3.8208578,0.07069201,False
1.1741906,0.5273536,False
6.783679,6.1462173,False
1.6555797,0.01666433,False
8.970805,3.1334147,False
0.506483,0.10561089,False
24.573181,6.6890416,False
100.84111,8.740569,True
1.4672067,2.8409984,True
5.8821583,0.21636555,False
8.727734,2.8476644,False
63.06379,6.4125123,False
3.1197536,0.054174393,True
1.0903728,0.0110233985,False
14.345175,0.49749592,False
1.860421,0.052447524,False
3.5879762,4.3974147,False
12.364409,6.3976436,False
6.07107,3.7659504,False
7.6016254,5.185411,False
2.3306704,0.033095792,False
0.44888225,0.12926593,False
1.9784619,2.37997,False
3.6525586,0.0728328,False
6.021836,2.9057448,False
1.666555,2.1570687,False
0.18806714,0.007290802,False
9.39797,2.528286,False
10.833743,5.650766,False
111.458244,9.157575,False
0.32313544,1.0474129,False
11.215447,2.2006314,False
57.919632,5.4670424,False
0.85606533,0.3133175,True
0.99378085,0.0077313413,False
1.9969522,0.028662175,False
1.3479799,0.36444598,False
0.68705845,0.015008584,False
3.4713469,2.7290745,False
18.582499,4.570081,False
2.408103,0.14760955,False
88.5147,3.672172,False
0.40796602,0.03480463,True
23.78233,6.249396,False
0.7332573,0.13156748,True
16.457811,5.802931,False
53.551075,4.904783,False
1.4040844,6.001488,True
2.752196,1.3835713,False
1.1809772,0.02064436,False
0.7801073,0.0062425225,False
1.0217117,3.5878758,False
0.9838032,0.038310207,False
3.5438018,0.1278789,False
0.85896736,0.025881,False
46.017883,6.998045,False
5.339902,0.06195458,True
1.532255,0.07081322,False
5.8263764,5.1478715,False
1.0737886,0.6288479,False
24.249752,5.1787615,False
0.31983092,0.0031474493,True
4.415177,1.769396,False
8.845596,1.8587848,False
0.91012937,0.07997635,False
1.3753537,0.3325281,False
52.26753,6.9633713,False
1.1416692,0.01661984,True
1.838378,1.0044227,False
8.280459,5.393526,False
7.5891943,2.1840312,False
17.459957,9.367063,False
13.119469,5.9929185,False
0.3659018,0.004428086,False
4.5743613,0.05837762,False
52.664135,6.406469,False
4.1254077,4.333443,True
6.1528864,0.66759086,False
14.594917,3.403595,False
41.3177,4.8375926,False
6.1364484,0.08264868,True
0.47844276,0.63272166,False
0.84748083,1.7348197,False
0.5746816,0.196106,False
0.75541705,0.30368438,False
0.43642962,0.17788483,False
63.239372,8.05955,False
2.4116302,0.77323186,True
2.3921897,1.7817943,False
1.4471992,0.025911136,False
153.8485,6.288801,False
89.226715,1.0166236,False
0.70272577,0.96721464,True
9.50047,2.2677283,False
2.9372838,0.3974808,False
39.858616,6.5839577,False
7.452463,5.484887,True
1.5196885,2.494032,False
1.6809292,1.2848661,False
14.610789,2.4281795,False
3.8728924,0.59220994,False
41.160767,2.8744228,False
0.32343465,0.008681129,True
4.2511244,4.733081,False
0.65018505,1.2152594,False
143.67137,10.134378,False
0.5528588,1.3281916,False
1.814076,0.04075402,False
4.0259724,0.10956132,False
1.2883329,0.7248789,False
4.508448,2.2905874,False
1.1309874,0.0068092374,False
1.3700982,4.7881837,False
0.63106966,1.6047678,False
2.8618572,0.21820143,False
72.28907,7.1664104,False
1.3817016,0.0739608,True
0.25071195,1.8670315,False
2.8791943,1.8905149,False
3.07702,0.021760546,False
0.27547994,0.014401864,False
0.81233746,0.044997033,False
82.96488,6.1057544,False
21.61142,4.69207,True
4.8270965,0.04093116,False
1.2019764,1.2224087,False
84.8632,8.346262,False
93.969894,7.3122573,True
7.8586044,1.982954,True
1.8457023,5.416138,False
2.2564049,4.3637695,False
2.3612688,4.8301177,False
0.9900935,0.014131712,False
1.1540564,0.05469331,False
1.5667521,1.9113572,False
120.98558,6.965609,False
1.0374665,0.006386466,False
2.5189233,0.15670936,False
2.576505,8.229876,False
0.29285136,0.025716253,False
0.75813675,0.059687216,False
2.485894,0.6384603,False
1.0173603,0.0065590385,False
36.573498,5.0289283,False
4.497654,0.0977139,True
2.0563986,2.2752209,False
0.22548108,0.080427274,False
3.572887,4.525027,False
6.4593363,0.4506665,False
16.563074,0.56765956,False
1.3846477,0.04460489,False
0.34811905,0.030247046,False
2.4625497,0.022193588,False
3.3412156,1.1289407,False
36.80511,5.9361234,False
1.1311581,0.44941333,True
1.8314906,0.02336124,False
96.021576,9.243639,False
2.1995716,0.060731865,False
0.4209763,0.02940666,False
3.467574,0.07929878,False
3.787613,1.0321894,False
5.221082,1.3531929,False
0.870678,0.12970425,False
3.1218512,0.4576251,False
57.063156,5.19649,False
143.98466,7.019165,True
2.555737,3.3291273,False
1.8145463,0.012846372,False
0.91628855,0.010956065,False
0.5389513,0.011372432,False
1.1388211,1.6328539,False
2.7923813,2.614013,False
13.933084,3.361846,False
1.6700721,0.08049922,False
1.1537288,0.24238113,False
0.5008581,0.37450844,False
130.48679,4.307198,False
0.40230107,0.05292247,False
0.2482578,0.009814707,False
2.1232257,0.48032454,False
1.3022376,0.18965264,False
0.40420115,0.0171043,False
0.7143703,0.0064316415,False
0.8731316,3.039364,False
2.7786777,0.038431894,False
1.2416657,0.77317023,False
11.192466,3.736829,False
1.3390204,0.009364016,False
12.938166,10.450099,False
1.7710892,0.015529117,False
65.12674,4.556497,False
99.12169,3.6978414,True
0.603846,4.906475,True
8.644601,0.9935739,False
2.4768705,0.017898578,False
1.0495664,0.005535959,False
3.231393,4.6378274,False
67.69252,5.6847787,False
98.14901,6.5093627,True
2.8164158,0.31966004,True
0.75344676,0.13706757,False
6.802577,3.0887914,False
1.772524,0.14165574,False
33.41346,4.547016,False
11.454558,5.2064605,True
3.9462945,0.2711159,False
0.2926009,0.0017272485,False
2.354621,0.9852556,False
2.7959647,2.7335792,False
3.4027672,0.020405296,False
0.33833435,5.48975,False
1.6589755,0.014227231,False
5.6482644,3.0513108,False
0.8802728,0.14507392,False
4.8473144,1.130946,False
11.654918,2.742312,False
7.2700467,3.881889,False
7.7777443,4.4783897,False
4.248664,2.9614809,False
7.653516,5.070821,False
0.73363113,1.0833204,False
30.27394,5.176087,False
1.296125,2.2023032,True
4.692954,2.034664,False
2.25668,0.64363515,False
1.2308325,4.168303,False
2.31495,0.592157,False
88.17465,6.3668327,False
1.2240205,6.6712303,True
22.43398,4.5368066,False
60.384995,5.607177,True
28.776825,0.55873734,True
2.981663,0.04010638,True
7.003858,3.4068563,False
1.7773696,0.13899915,False
33.799263,12.243351,False
40.6093,5.8432713,True
1.2177552,0.10668378,True
0.42834455,9.303682,False
1.8483909,0.057160288,False
1.188168,1.4464847,False
0.406018,0.0983807,False
75.044815,4.3581014,False
116.152534,4.2646847,True
59.716724,3.9200041,False
0.6517274,0.0053456887,True
0.555926,4.2756944,False
2.0204759,0.31886086,False
4.952421,2.4080205,False
28.392193,4.3975306,False
3.1500115,6.900312,True
14.198399,3.3959885,False
1.1822307,0.038159367,False
2.2812495,0.059405703,False
19.27414,8.376397,False
2.2641177,1.6344018,True
0.2882133,0.4457122,False
26.17706,4.149281,False
69.657524,4.932173,False
16.746069,5.260434,True
0.8651657,0.09435129,False
3.1128592,0.56622,False
1.3136001,0.32809737,False
1.4976428,4.479944,False
0.7151035,0.013419555,False
1.5243602,0.017598456,False
118.98039,8.213163,False
4.5156817,2.0277908,False
1.1006345,1.5847399,False
1.0528688,0.01901092,False
0.6951612,0.0104962075,False
3.0998151,0.05259674,False
83.460594,3.6310153,False
1.406625,0.06583148,False
95.81941,4.210331,False
2.5833678,1.1155732,True
1.2232028,7.83678,False
0.31853664,1.2374275,False
2.1789262,0.06631307,False
0.91373277,0.21506973,False
21.861992,7.4670777,False
1.5108783,0.25547457,True
13.409095,7.891238,False
1.4309845,1.7965925,False
1.1957158,3.9068208,False
1.409364,1.8281957,False
7.813564,5.0899663,False
23.056463,7.150489,False
2.1678407,0.5375816,True
8.671561,0.4783121,False
3.649774,0.17406887,False
1.9777666,0.03544029,False
100.52523,4.1023216,False
2.0667272,3.4732826,True
1.0211446,0.2270808,False
0.5907761,1.2046474,False
4.0054455,0.5157267,False
28.940207,6.1247234,False
0.8461558,0.01136718,True
1.9809604,0.265066,False
1.2581521,0.07316384,False
4.3432126,1.2797159,False
8.056867,0.04640778,False
1.8733327,1.1776792,False
1.1876906,0.045489743,False
3.6705358,1.5769151,False
0.81458163,0.15033998,False
2.9861143,1.336477,False
6.8387923,0.89606035,False
0.37083268,4.3350315,False
1.5030715,0.01580953,False
1.8371072,3.0536833,False
3.5524223,0.3438622,False
0.15583432,0.01502463,False
2.895064,7.0791106,False
0.9136584,1.0352403,False
23.495817,4.364813,False
0.5123472,0.007496074,True
6.7152557,2.6677911,False
25.8298,2.0121605,False
11.248768,4.3923063,True
0.8202212,8.979679,False
6.350491,2.2241123,False
0.3321269,2.0434878,False
0.3048005,1.4534589,False
87.90718,5.5601277,False
81.237526,8.746877,True
1.254814,2.4070628,True
1.1608348,0.5431029,False
0.4104729,0.0027849732,False
0.30181935,0.02328187,False
1.2975621,0.05844603,False
1.5861821,0.029875811,False
3.7267818,5.623091,False
1.034061,0.48948243,False
7.9307756,0.11012004,False
7.213502,4.843187,False
4.04609,2.8199713,False
0.9255574,0.13918538,False
6.023995,2.526514,False
0.59552616,2.6834002,False
43.046997,0.7256524,False
5.8326845,0.66461784,True
19.558886,5.2907887,False
9.380857,6.162738,False
1.9273635,1.5590334,False
0.7384599,0.015416697,False
4.85601,4.270436,False
2.3265498,0.21240525,False
1.4255978,0.6205755,False
5.2115726,1.3957235,False
2.200808,5.4650016,False
1.4849391,6.3269005,False
2.3209527,0.0668545,False
5.6973124,0.29358348,False
1.2052583,0.07718676,False
6.0217323,0.19479698,False
6.398175,0.11422049,False
4.7926393,0.12791823,False
1.1881448,0.006695052,False
29.431326,5.012472,False
6.3493648,2.2169108,True
1.4245024,2.421619,False
8.075345,3.7904978,False
115.928246,6.1471543,False
1.2858484,0.010123967,False
5.0721946,2.2561293,False
0.7250268,0.3036264,False
18.233274,6.0956707,False
2.7091794,3.717304,True
1.6948912,0.018902415,False
0.96498597,0.49071276,False
9.333593,4.2766943,False
1.5720475,0.0142282685,False
5.865456,2.7031755,False
6.2121453,3.5631208,False
2.2521248,0.079721674,False
23.722816,5.256339,False
1.0932434,0.07349595,True
0.9729977,0.026962573,False
1.9656209,0.44399184,False
16.869898,0.9299419,False
1.8325895,0.33584055,False
2.7032926,1.2655123,False
0.26910922,0.031451892,False
162.57944,5.184323,False
1.182406,0.7108562,False
16.738974,2.0696929,False
0.22259903,0.004418924,False
19.156584,5.3997226,False
0.6133025,3.7502477,False
0.3486074,0.009111262,False
11.327508,3.0634527,False
4.763017,4.4340014,False
4.368222,1.0994308,False
0.68588245,0.006856929,False
1.2783382,0.022651993,False
0.17599443,0.0027638134,False
3.1524475,0.24395718,False
0.6466245,0.12069577,False
1.16949,0.041740086,False
12.038174,2.1328642,False
1.0200049,0.030701563,False
16.237106,4.4834723,False
0.7382453,0.0027313512,False
69.869225,8.528468,False
1.3094712,5.1109514,True
8.175378,4.0022163,False
32.523342,9.560583,False
1.3263577,0.026608357,True
140.00998,8.334915,False
1.136441,0.012614192,False
1.1900011,0.0048887236,False
0.77178895,0.072628535,False
3.6945899,0.027082253,False
2.6668363,0.29258642,False
65.78279,6.8161726,False
1.1036559,0.66789955,True
2.081634,0.12588723,False
0.86094904,7.261582,False
1.8938047,2.139943,False
7.966451,2.7583704,False
10.875475,2.0617096,False
1.7096615,0.07275398,False
2.9134521,7.177364,False
1.7140328,0.027093962,False
51.880676,6.6483455,False
6.7579613,2.2201083,True
3.2847626,0.82598174,False
118.7904,3.4497263,False
2.9481413,0.25985318,False
23.775854,2.898119,False
3.8474314,0.049293797,True
0.20112194,0.05156515,False
0.57380533,0.30589172,False
2.135601,0.05264185,False
5.0568404,0.20803119,False
1.568,0.007755011,False
3.4791174,5.5988007,False
2.0260758,0.58195865,False
2.9693286,1.3936191,False
59.25894,7.430346,False
0.99788743,0.048268173,True
1.928733,1.6624103,False
0.37135383,4.2943234,False
2.2357223,6.1798368,False
2.6161745,3.520121,False
18.279345,0.16356842,False
1.5507908,0.04590727,False
73.51143,4.6733522,False
0.6507026,1.5926813,True
1.3617078,0.018162701,False
4.891874,6.4565244,False
2.2302613,1.5269759,False
34.640705,4.889852,False
0.71192646,0.056140013,True
23.819569,2.6414227,False
0.526422,0.065363824,True
2.2589266,0.6976675,False
8.251097,0.32741138,False
37.789406,4.7852573,False
5.1647577,1.5790905,True
2.9673095,0.30405283,False
0.81181115,0.06703546,False
0.5979294,0.0071745864,False
7.006547,2.054256,False
42.953655,2.0829508,False
1.3995173,0.02287931,True
32.44842,6.4479456,False
15.149015,5.0692782,True
2.3857055,3.380461,True
1.8165548,0.63484955,False
15.618491,5.5271816,False
112.343636,5.251683,False
2.8353555,0.038462922,False
1.5497117,11.138713,False
3.9392183,0.042782716,False
4.5410333,4.929604,False
7.8672533,6.1973004,False
22.255247,2.7922761,False
35.409325,2.2227352,True
1.4343861,6.492165,True
33.092686,1.5366219,False
0.29889175,0.029504193,True
1.0595614,3.1441286,False
1.9021935,1.079492,False
1.7787727,0.011431361,False
0.071072675,0.0011129591,False
13.635186,1.217806,False
1.9918393,0.08299041,False
1.575271,0.024180524,False
0.30071023,4.3425074,False
3.2344515,0.24307574,False
0.89686096,0.1592486,False
105.20824,4.5590925,False
114.679344,5.312974,False
27.089878,1.9734876,False
0.26539496,0.27239826,False
39.513813,8.453701,False
2.6039367,0.03715851,True
11.198765,8.658371,False
3.267721,3.4310129,False
23.273916,2.4421601,False
0.5573821,0.016355878,False
0.7839418,0.7672138,False
1.6269495,5.9123154,False
2.3502,0.018097183,False
0.98601997,0.020278592,False
0.40602434,6.671585,False
0.24481024,0.031705208,False
4.635224,0.41870713,False
0.45896134,0.12122989,False
10.868461,2.0699744,False
0.41087773,0.029442878,False
7.7820907,3.4669478,False
0.5141191,0.29275155,False
60.8301,5.069655,False
0.7803109,0.011458129,True
3.2299144,8.305547,False
4.5504413,0.24203263,False
4.9994426,4.9121947,False
2.220182,0.010386936,False
4.360419,3.3596048,False
5.3184414,5.634989,False
1.01223,1.4343961,False
113.01287,9.4079,False
2.7482913,4.7803693,False
1.6755224,0.030488918,False
1.585756,0.061082464,False
1.18833,0.009394174,False
1.8492122,0.92550045,False
0.3804534,0.006319242,False
1.2747676,0.08275889,False
5.3573313,0.027927829,False
116.972145,5.1481323,False
0.29251075,0.095026314,True
1.3177212,0.009714549,False
15.993032,0.23009685,False
1.0045016,3.2493248,False
3.717066,3.4102721,False
4.405353,1.5413332,False
1.0926696,0.012764489,False
8.577122,5.198419,False
11.089096,8.350248,False
3.6062706,0.6055639,False
0.94828796,0.12785617,False
1.7741127,1.5405371,False
2.875567,3.7565842,False
3.4868333,0.021393908,False
7.337706,0.3433767,False
1.974659,2.7238076,False
52.47004,3.9501963,False
6.323119,0.22235903,True
5.610611,2.7612884,False
4.324703,0.5701588,False
7.8981066,4.962417,False
5.6416507,0.310657,False
1.2360044,0.0130445035,False
3.256064,4.2251005,False
0.42384866,3.945763,False
1.5178645,0.0149828,False
1.0582232,0.14413726,False
120.689384,8.191103,False
2.5425868,2.5936692,True
1.9243008,0.064014725,False
2.9167287,1.6837894,False
0.7223539,0.88969225,False
1.4483397,0.116771504,False
1.2224743,0.56769013,False
2.7770622,0.18448071,False
79.65416,7.283282,False
5.933982,0.17677104,True
1.4339539,0.082160145,False
1.7104794,0.017443672,False
1.0478097,0.8783545,False
3.318068,0.2749591,False
0.3718121,1.7116477,False
1.9418693,0.022634355,False
1.7737312,0.12588409,False
1.217087,0.00630084,False
2.291851,0.021898586,False
3.063839,0.31253803,False
4.079065,0.6856446,False
0.92888254,3.2130883,False
0.95353705,1.7110531,False
0.61266184,1.0955869,False
0.5727122,0.00446902,False
3.8838081,0.9179666,False
0.4259583,0.021358063,False
38.353024,3.8910747,False
1.3908787,1.6967049,True
1.1163554,0.010690378,False
2.3033972,6.4787955,False
0.94456446,0.019966884,False
4.1013527,0.699153,False
0.44585934,0.019285748,False
85.07104,3.4941676,False
2.5292518,3.482542,True
1.7775989,3.4647799,False
1.481213,0.026227288,False
5.512294,3.8865263,False
0.28836223,0.28210592,False
15.144118,1.8983582,False
3.5103438,0.14776161,False
2.3352668,0.18628903,False
41.688896,5.831441,False
111.618355,6.7927976,True
0.23746128,0.06427574,False
17.990484,6.0903754,True
5.4962935,9.28643,False
2.3607845,2.9295712,False
2.4138794,4.9528875,False
14.631882,6.4585047,False
1.0575371,0.45746866,False
0.46203813,2.206551,False
4.2155623,0.14722985,False
19.79848,8.974822,False
39.925575,5.4575233,True
5.202876,0.19925046,False
19.827799,6.3663864,False
5.371354,1.9554914,False
1.0512676,0.11585293,False
87.415375,7.5583324,True
0.6011525,0.00705694,False
4.619663,0.053927302,False
10.573976,4.583187,False
0.29538965,0.0053530284,False
6.6951723,2.1260407,False
0.65667015,4.0879292,False
0.8482294,0.6107682,False
4.256679,0.79445094,False
3.50069,0.22153947,False
0.1282152,0.030087907,False
0.64919084,0.29027268,False
1.1896209,0.12381186,False
106.863625,5.3943768,False
144.58745,7.7267504,False
8.715219,5.075854,False
3.7881577,0.82650757,False
0.87002724,0.0061636786,False
3.1230228,1.5749902,False
0.93048024,0.008316712,False
1.4499885,0.50616133,False
10.25935,3.3931344,False
5.2064505,3.4483206,False
90.08228,6.724718,True
108.90281,3.0520334,True
11.405031,1.1176659,False
0.713372,0.17101923,False
0.9246006,0.022059858,False
0.2913002,0.87275654,False
44.794823,2.109879,True
2.3531098,0.081291825,False
2.2952528,0.109789774,False
0.84129286,0.6746636,False
1.4115545,2.946547,False
0.69382143,0.055846095,False
5.8209295,5.725222,False
0.85776436,0.6017769,False
72.56247,4.560715,True
0.63741654,0.010013305,False
26.83054,7.498078,True
2.500905,0.5749009,False
1.9185785,0.085499324,False
49.696926,8.737192,True
0.8428604,0.09920131,False
20.975533,5.4659243,False
2.3781874,2.4832535,False
8.626705,4.5897784,False
144.75084,5.4345074,False
2.1163168,0.15130329,False
1.4095848,3.1941197,False
1.4984282,0.1890441,False
4.932805,0.041816093,False
0.95640934,0.059896555,False
1.8293421,2.5572293,False
7.424231,4.279694,False
3.26769,6.0356703,False
4.3216376,4.303624,False
1.3233887,0.008545844,False
49.99728,6.0604486,True
1.5631782,0.53916794,False
0.39440763,0.14256886,False
114.08994,7.347779,True
0.2768333,0.00613877,False
0.72184634,0.02080607,False
0.82808214,1.5459875,False
25.588205,6.0197544,True
0.47450164,0.10739755,False
13.296682,1.5743448,False
2.6445887,0.04376081,False
15.294198,4.1880226,False
1.9947908,0.35910144,False
0.900403,2.5144145,False
4.101359,0.9447491,False
0.360268,0.023925224,False
0.57102287,0.052053224,False
7.8600497,0.7709976,False
120.65487,8.530228,False
0.7182847,0.0386933,False
19.440039,6.362106,False
1.6660012,0.45995015,False
0.44651034,0.0027779774,False
1.5039251,0.170344,False
3.3514225,2.5822601,False
0.44834659,0.032309815,False
0.25674978,0.053211924,False
23.074322,3.6489663,True
2.6346166,6.318911,False
15.469394,4.0443697,False
27.97164,5.612815,True
13.161942,3.6108027,False
2.32851,0.91863525,False
1.1088829,0.1512745,False
65.4442,7.710456,True
1.3037653,0.8419779,False
1.3226641,7.084283,False
4.5535316,0.69279134,False
7.675296,2.128122,False
0.33632562,0.079522125,False
2.9289353,0.16801976,False
6.2501316,7.137236,False
7.162373,1.837584,False
1.9069752,0.44696614,False
2.032885,0.01407938,False
4.369575,0.06213204,False
6.089641,0.3064913,False
1.1019197,0.11026778,False
3.2021768,0.42335445,False
6.5765543,2.6662343,False
4.3666162,0.6902646,False
0.6508454,0.01972784,False
18.792166,3.8368595,False
2.7307198,0.93789047,False
46.265236,2.7380688,True
3.0878341,2.203906,False
36.805027,6.902007,True
1.1981729,0.044029016,False
36.281807,9.336936,True
2.3192716,0.45670328,False
12.7342205,0.5689546,False
17.714813,5.946323,False
3.0510957,0.045230154,False
7.5287976,3.0708983,False
9.065041,1.1404362,False
0.02209809,0.0021386764,False
2.6111288,0.6818703,False
130.32104,7.2198887,False
0.3015282,0.006202264,False
3.8410969,0.71579486,False
6.6274495,3.4850023,False
7.684739,0.05240406,False
3.761252,3.013918,False
2.066004,0.18138982,False
0.6932155,3.4101465,False
87.32933,6.1397557,False
0.41053298,0.0062313033,False
2.4024556,0.057588466,False
3.6483946,0.14407021,False
2.3576927,0.020297207,False
27.383574,2.7922788,True
4.932944,0.25912106,False
0.19656153,0.010814247,False
5.133376,1.1477615,False
6.940372,0.17172377,False
19.080164,5.60671,True
112.63864,5.797962,True
0.6441308,0.642592,False
0.83456475,2.9228191,False
3.7188902,0.27908042,False
5.1279373,5.5944195,False
20.182127,1.7711718,False
1.5098398,0.015006082,False
1.3527949,0.37142402,False
2.171231,0.058894016,False
1.5898187,0.020057974,False
13.513579,5.753052,False
0.49714807,0.012461537,False
1.4038398,0.008727696,False
44.732887,8.865522,True
24.075254,6.5999775,False
0.21082063,1.3663528,False
2.9011571,5.5971932,False
2.289012,7.2274604,False
2.6025913,0.043258794,False
3.2149673,4.6267643,False
10.057532,0.11798397,False
1.2029027,0.010597523,False
5.774866,1.6764635,False
0.4896018,0.48868006,False
2.9036593,2.318028,False
1.0364411,0.55596566,False
2.938769,0.08218142,False
0.95661235,1.3746091,False
0.71014684,0.04118279,False
2.0408201,8.646121,False
18.351715,4.486038,False
12.786448,2.7333815,False
2.7885227,0.07927128,False
38.235264,5.398345,True
2.2918112,0.047191024,False
103.97762,6.5136433,False
1.0765421,9.117812,False
0.6924658,0.9357216,False
1.5881871,0.104765885,False
24.593206,1.5982819,True
58.84525,7.7989955,True
2.0855045,0.03289833,False
4.5224214,5.294744,False
0.5763293,0.14074992,False
1.217058,0.3346751,False
20.552786,1.1273959,False
1.0859135,0.087504625,False
104.36357,7.1971846,False
0.338666,0.15870671,False
5.3907676,1.2777871,False
0.48079377,0.42153016,False
0.8042286,1.703492,False
0.44607326,0.46646404,False
4.6863456,1.5547076,False
2.4696856,0.12065555,False
2.2634318,2.2550795,False
0.73520553,0.010876932,False
2.7512817,2.9101467,False
0.6597713,2.228989,False
1.6534929,2.152817,False
0.45079258,3.2730012,False
79.10544,4.51846,True
0.33084527,0.009124445,False
1.1166952,0.6237564,False
6.2473845,1.6314824,False
1.3127136,0.63454044,False
2.0611076,0.7381482,False
2.6569588,0.018559726,False
0.44530722,0.011259784,False
1.7230496,0.02590737,False
0.5444816,1.0620918,False
50.398746,9.060858,True
9.250475,2.6887343,False
1.593353,0.098160595,False
4.995058,3.3776288,False
98.97668,3.083871,True
2.233834,0.31444633,False
1.9342288,0.082994096,False
1.3007437,0.40876275,False
0.7878761,0.058374304,False
3.4185138,0.11242299,False
6.246752,3.0786374,False
0.69889766,0.07725584,False
0.52714527,0.011651217,False
7.6858406,1.9199353,False
1.2780155,0.016519548,False
3.2635872,7.1861696,False
1.7375302,0.0348085,False
0.23267345,3.8151486,False
3.5349994,0.08378172,False
3.870428,1.1218516,False
1.7261112,0.05010799,False
0.6615324,0.25209916,False
0.18351297,0.0069014425,False
4.998834,0.17939043,False
4.10657,0.09153371,False
7.530301,4.0439754,False
1.0237113,0.42225227,False
5.818345,5.1845217,False
1.6633254,0.09286347,False
0.29238167,0.04339353,False
5.255479,5.719131,False
2.0287826,0.014864629,False
0.6364206,0.032690726,False
0.5307596,0.09290294,False
1.073688,2.001808,False
99.86056,5.0918856,True
18.158339,2.8752801,False
10.959997,6.809613,False
2.0418344,4.2859597,False
0.56096977,0.15789247,False
0.2769727,0.030694323,False
115.65366,5.6864843,False
0.7654796,1.6747409,False
0.2949314,0.0017959538,False
4.5308094,4.2829657,False
0.41684622,1.0445566,False
25.738281,2.1728213,True
0.6711666,0.77700496,False
0.38382548,0.65004843,False
1.2763853,0.37106442,False
7.3550196,5.295616,False
4.7121253,0.9917783,False
8.506392,6.9745355,False
0.8244717,0.01693866,False
1.9540327,0.014795485,False
0.2690594,0.0024913666,False
0.5669412,0.13063803,False
6.379914,3.542259,False
1.1473981,0.027156448,False
5.470793,5.776993,False
3.3844357,5.8602114,False
1.7467024,0.22267807,False
2.0479324,0.033090223,False
2.363583,2.2048934,False
6.3153315,0.37842768,False
4.7997327,0.58548903,False
31.74696,8.324223,True
1.7965293,5.8518004,False
0.8056599,0.014359241,False
1.1787189,0.71372205,False
0.363411,0.019181438,False
1.5234994,0.02209901,False
4.757313,0.8534971,False
2.3059857,0.27017447,False
2.904877,0.21354197,False
92.00669,7.7244983,True
40.488625,4.7973433,True
36.531544,5.8782673,True
2.7891073,0.20122862,False
10.91911,0.48094267,False
3.298857,2.2283943,False
4.5920277,2.2721884,False
0.13636081,0.019539941,False
0.9772094,0.20751248,False
4.371554,0.049358074,False
3.4305966,0.08824918,False
1.8362459,0.4073635,False
0.50623536,4.6489215,False
95.1151,5.7289257,False
28.313145,3.0371575,True
1.9316169,0.6373765,False
3.828395,5.2738066,False
0.82966596,2.1498196,False
2.324501,1.182703,False
6.3000503,4.0627303,False
0.87521046,0.8912686,False
5.2615743,2.565656,False
41.48001,5.049539,True
4.014313,4.9692683,False
23.553492,6.310274,True
3.668171,0.07083479,False
0.4577185,2.9111404,False
29.91923,9.2440605,True
1.7204188,0.95853895,False
7.646908,2.166633,False
3.0652103,0.2206953,False
0.8705354,1.0292431,False
2.270506,0.03391382,False
11.101644,1.0368549,False
2.001144,0.022965102,False
0.96768516,4.886996,False
6.61783,7.639403,False
136.83641,8.104687,False
2.4059107,3.9734795,False
4.0127397,0.042163394,False
5.49726,0.575528,False
4.5493455,0.10761685,False
1.6870756,1.445511,False
2.940615,0.016620684,False
26.897095,3.556647,False
17.403694,4.42923,False
123.14816,6.1315575,False
2.2434707,0.7223593,False
1.1354887,0.023230148,False
2.110299,5.409394,False
0.80565387,3.4590597,False
1.3589768,0.59513414,False
4.536166,0.6330056,False
2.2737274,0.33000413,False
2.3405054,0.77011347,False
94.147385,4.1822815,True
170.83282,5.185958,False
4.1356635,0.07169299,False
3.8277578,0.06614746,False
1.379717,0.1667671,False
0.43542504,2.0093825,False
2.4265232,1.6704483,False
4.2792497,4.3997154,False
1.8104059,3.9648638,False
50.94537,4.872803,True
1.1635784,0.03167972,False
0.22663105,0.0045321966,False
15.4907255,5.868721,False
104.48456,8.604325,False
3.9414623,0.07292482,False
7.943804,1.8436121,False
16.82758,4.56467,False
0.14390102,0.024113009,False
0.37717727,0.008289225,False
2.5791533,0.052743264,False
2.3998723,4.176876,False
0.73050314,0.022200044,False
0.5536626,2.5986514,False
7.442786,1.8966867,False
23.964115,3.2381265,True
1.0837321,0.036021996,False
7.4683814,1.5518633,False
0.73162895,0.23668523,False
1.8467838,2.2487156,False
1.0038134,0.10492495,False
0.267878,0.009643101,False
1.0438545,0.126489,False
1.5032642,4.424166,False
4.839037,2.9236584,False
2.8013504,4.9719076,False
22.086687,4.520594,False
8.034184,0.39266855,False
1.246721,0.007881073,False
1.1252987,0.04511017,False
6.4370623,2.75706,False
139.84422,5.419156,False
2.8121495,1.7176286,False
2.911271,4.901597,False
87.93809,5.9571085,False
0.33575547,4.8350806,False
0.55537695,1.4850258,False
2.6431456,0.07021929,False
8.403791,0.99566424,False
3.0251791,1.0207605,False
0.32122764,0.01867015,False
5.998763,0.54102856,False
0.70835876,0.1470391,False
8.777545,0.08399524,False
0.16663118,0.0017953808,False
3.4848995,0.019075941,False
12.787441,8.586905,False
61.828373,7.8672566,True
81.26803,3.5133905,True
18.359125,8.175214,False
0.30839658,0.13596053,False
4.410499,0.33489615,False
75.911194,3.945248,True
3.7000823,0.016381688,False
28.421686,3.9936857,True
1.0560541,0.019045958,False
3.377727,0.05741459,False
11.208542,2.916764,False
82.990074,5.1092677,True
1.4943796,0.5278206,False
2.640336,0.039276525,False
9.2129755,0.62532926,False
3.5538802,1.7166942,False
1.6030433,0.9002508,False
1.7618278,0.0071712257,False
61.876045,6.5140715,True
35.173046,5.243462,True
3.5534077,0.086831726,False
5.2402177,3.3509402,False
148.21233,6.5978284,False
18.086842,4.5160832,False
5.150285,3.5659494,False
0.6352274,2.5238252,False
8.82715,1.5812969,False
2.770412,0.25212938,False
0.71735865,0.0066396873,False
1.1541473,0.06732605,False
1.1617881,0.31659994,False
0.43738678,0.009993926,False
0.8875658,3.0722098,False
1.6517955,0.18546714,False
7.497988,5.424134,False
0.7021805,0.017087225,False
0.9491333,0.6369597,False
3.3012426,0.17224321,False
2.243733,1.4873763,False
2.1207988,0.049648974,False
0.5763437,0.06929224,False
3.118298,7.582706,False
4.144885,0.016139925,False
0.21415398,0.014290026,False
5.9176893,1.1852815,False
1.7123489,6.83386,False
126.584366,5.932722,False
0.64852756,0.23555365,False
94.50456,5.0545425,False
62.83477,7.5071907,True
2.6087182,3.1597688,False
3.972177,0.42136353,False
31.852987,4.6547837,True
1.3985804,0.038792633,False
4.544991,5.3611517,False
64.12032,4.393177,True
0.9466699,0.21553263,False
1.9260795,2.1603367,False
2.8564615,0.8324849,False
1.3116611,1.7224323,False
48.641922,7.648626,True
4.044675,1.6696484,False
1.3429692,0.03978263,False
3.1934714,1.699788,False
0.08031997,2.2067928,False
7.661261,5.841782,False
7.38147,1.958987,False
2.2773118,0.11980307,False
1.4489348,2.2865756,False
6.7519197,4.740866,False
11.775743,1.39473,False
0.93942994,0.2568019,False
0.43488416,0.004666294,False
2.6796749,0.05189238,False
18.192019,2.519333,False
1.2963077,0.012907937,False
0.8062574,0.028635744,False
2.352861,0.11740132,False
3.2639165,1.1967775,False
76.637215,4.78005,True
5.806599,4.2013235,False
9.946724,2.354657,False
3.2818081,0.13929915,False
14.639047,3.4493132,False
5.1970677,7.2016087,False
0.5322541,3.7217572,False
2.5820122,2.9110796,False
6.813662,5.7089024,False
2.342625,0.025749477,False
1.1888368,0.62292486,False
2.2196705,0.23783028,False
18.711248,5.270921,True
3.437745,2.0723488,False
5.588219,5.8717866,False
1.2788159,0.025415625,False
1.4579363,0.16692738,False
35.92902,4.5681844,True
0.74925524,1.0222344,False
3.8047452,0.026086617,False
1.1942209,0.027901523,False
5.927683,4.558997,False
8.700302,7.1274657,False
1.5777245,1.0026658,False
2.9228792,4.6359515,False
0.7411072,0.28513312,False
3.4097283,0.08679144,False
1.7828723,0.33669198,False
38.007267,6.4027915,True
3.967178,7.1835747,False
0.7509862,5.513452,False
7.3389177,0.09655298,False
60.469902,7.3128357,True
2.35667,0.41336322,False
2.120149,1.5227084,False
1.4589326,0.07088809,False
15.19551,2.3113096,False
1.5032878,5.2146783,False
0.9026803,0.10393183,False
3.5781121,2.9727552,False
0.712931,1.3493465,False
5.7880673,8.879389,False
18.450972,7.3822374,False
38.47986,4.7536263,True
58.67985,9.931345,True
2.770721,0.13464229,False
0.81928796,0.018877579,False
0.9329338,0.2050091,False
2.4114182,2.8682566,False
16.726706,4.177691,False
0.9987499,4.205783,False
1.8512433,1.1535665,False
0.35523683,7.3624015,False
0.33658266,0.40294343,False
2.494397,0.060835574,False
124.62607,8.682414,False
1.2529781,0.02097616,False
0.9213464,0.028804721,False
3.08814,7.5389395,False
167.73332,8.155413,False
6.2789283,2.024936,False
15.602239,7.4542246,False
0.8814944,6.4222136,False
0.56116354,3.1129973,False
0.45055923,0.016999716,False
1.5859275,0.94124204,False
7.180425,2.9243124,False
0.7376648,0.017775698,False
1.2420313,1.1427139,False
6.124039,1.9582367,False
0.53721833,0.005906401,False
55.150578,5.375438,True
0.83699745,3.9907744,False
0.26335955,0.0022044869,False
8.031652,8.023434,False
1.1671991,0.0057704924,False
1.3894775,5.632064,False
0.31272218,0.0032986528,False
0.7573334,0.15445986,False
1.2563838,0.016097821,False
7.373016,0.24428894,False
1.4508618,0.61528426,False
2.4333777,0.08426638,False
36.412254,7.8539567,True
28.965336,1.807848,True
1.3174253,4.644613,False
30.258654,7.6004596,True
0.68474734,0.25580582,False
4.929088,0.06525907,False
1.8342892,0.110363245,False
6.513472,8.643516,False
8.614339,6.8589115,False
0.62731373,0.7232418,False
1.5922711,2.6279926,False
4.680367,0.5534759,False
0.73894227,0.0074025905,False
1.3465285,0.2196322,False
2.8450146,0.145999,False
3.6913528,0.022216193,False
4.4058065,5.256732,False
6.572526,5.1526995,False
0.37968254,2.6372097,False
96.2184,5.150363,False
0.5216852,0.036640864,False
5.8342714,4.1444798,False
0.62340176,4.668826,False
1.8831246,0.23527955,False
65.54744,4.3856645,True
1.5377933,0.018519346,False
28.782234,4.5977497,True
6.578052,3.752145,False
127.70648,7.2985744,False
25.195908,5.593798,True
4.375071,0.048969105,False
3.7825527,2.2530763,False
0.32502037,0.00694844,False
1.6583368,0.046848804,False
0.59412813,0.17315325,False
3.2476208,0.7909512,False
87.81743,4.67567,True
0.92796755,0.023742162,False
12.834509,5.158332,False
0.5709815,0.030505888,False
0.9309586,2.8056762,False
1.0736064,1.7245411,False
1.0086256,0.29139534,False
16.986881,2.3386319,False
0.4864271,0.0686347,False
0.68494785,0.2708585,False
1.5602736,4.902974,False
1.6672083,3.4476984,False
74.761345,6.627744,True
1.788576,0.092767425,False
0.44566652,0.42551613,False
122.54741,5.855634,False
3.7244644,6.0135884,False
1.1177206,0.17207214,False
152.34009,6.7380133,False
0.26256388,0.024734255,False
4.2352295,2.208162,False
0.58325267,0.011077795,False
2.604908,0.5014287,False
0.6185556,0.3276315,False
10.8728895,4.1338987,False
1.0503918,0.9439894,False
1.2937161,0.043890107,False
6.990748,0.08293452,False
0.20855263,0.0025023057,False
19.630098,1.8981445,False
1.7416832,0.42880288,False
2.9770443,6.6575294,False
8.494914,1.3367953,False
6.0834336,0.1534002,False
5.12972,1.2621689,False
2.224648,0.8806662,False
0.4513104,0.008410795,False
0.394224,0.018998299,False
0.60822517,0.012703181,False
12.082382,1.8936423,False
10.030167,4.8767076,False


==> new_results/losses/scale_10_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
3.66668e-39,0.0,False
6.757354e-22,0.0,True
0.0,0.0,False
3.9874206e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4876277e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.967659e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0603151e-26,0.0,True
0.0,0.0,False
1.6843042e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
3.9573196e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.13947e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
5.153121e-22,0.0,True
5.104628e-06,85.36752,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.466031e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2202309e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
291.0535,184.32796,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.549e-42,0.0,False
1.970565e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.358723e-11,1.4491999,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7289698e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1050196e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
4.411e-42,0.0,False
3.0851087e-29,0.0,False
9.058948e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8115451e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.83818e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8214272e-32,0.0,False
0.0,0.0,False
2.173326e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.42444e-40,0.0,False
5.379262e-18,0.0,True
6.455332e-10,157.0235,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0631987e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
2.3159637e-21,0.0,True
0.0,0.0,False
7.576297e-28,0.0,True
7.725269e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0681013e-26,0.0,True
0.0,0.0,False
1280.9418,107.94212,False
0.0,0.0,False
5.52898e-40,0.0,False
4.759964e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.603807e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2563196e-27,0.0,True
0.0,0.0,False
4.94563e-40,0.0,False
0.0,0.0,False
2.688396e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4571759e-33,0.0,False
0.0,0.0,False
1.02015e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.087968e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00018872436,75.793015,False
1.2305415e-34,0.0,False
9.193378e-39,0.0,False
0.0,0.0,False
7.477091e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0020679813,148.81276,False
0.0,0.0,False
1.8596288e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6504e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9079003e-25,0.0,True
0.0,0.0,False
3.3091921e-15,0.0,True
7.602011e-12,0.0,True
1.3664003e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4922375e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
5.847366e-34,0.0,False
1.392133e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5752082e-31,0.0,False
1.943276e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0901403e-28,0.0,False
2.4481006e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.072386816,133.10507,False
1.9934343e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4069966e-31,0.0,False
3.8505336e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
2.245253e-38,0.0,False
0.0,0.0,False
2.177187e-10,120.6562,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2864.4363,181.40488,False
0.0,0.0,False
0.0,0.0,False
4.423039e-29,0.0,False
4.911993e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
8.05728e-40,0.0,False
7.2834106e-22,0.0,True
1.07498736e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6915312e-11,97.48212,True
0.0,0.0,False
7.172541e-36,0.0,False
0.0,0.0,False
8.6965244e-38,0.0,False
2.360699e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1182951e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
4.4152967e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.513172e-23,0.0,True
0.0,0.0,False
2.010448e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.5310814e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0172186e-35,0.0,False
1.8115659e-34,0.0,False
8.316633e-20,0.0,True
7.05955e-15,0.0,True
9.055509e-39,0.0,False
0.0,0.0,False
7.15337e-11,111.76664,True
7.1496115e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.939759e-15,0.0,True
2.2137425e-21,0.0,True
2.4399018e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0994879e-28,0.0,False
0.0,0.0,False
3.3021019e-31,0.0,False
0.0,0.0,False
2.9736853e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8786092e-38,0.0,False
1.809838e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
4.837e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0021243063,103.707184,False
0.0,0.0,False
0.0,0.0,False
5.5604338e-15,0.0,True
0.15720409,153.6904,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2607655e-38,0.0,False
0.0,0.0,False
8.216084e-24,0.0,True
0.0,0.0,False
2.5856348e-25,0.0,True
3.0766237,129.88866,False
0.0,0.0,False
2.4803592e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.5835e-41,0.0,False
2.2604605e-20,0.0,True
4.052014e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
221.12161,159.0757,False
1.597512e-39,0.0,False
0.0,0.0,False
6.048671e-36,0.0,False
6.2685745e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.714955e-33,0.0,False
2.984065e-06,117.62253,False
0.0,0.0,False
2.7043645e-10,133.36287,True
0.0,0.0,False
0.0,0.0,False
6.172027e-31,0.0,False
0.0,0.0,False
2.0355295e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.8417385e-10,197.40358,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.146329e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9142038e-36,0.0,False
1.6182519e-27,0.0,True
3.2721368e-36,0.0,False
6.291394e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
9.776809e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.510045e-18,0.0,True
4.3884666e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
7.241457e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5454095e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6691625e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2915076e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2929244e-18,0.0,True
0.0,0.0,False
2.1113336e-24,0.0,False
1.4027122e-15,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.742449e-37,0.0,False
2.0717264e-23,0.0,False
0.0,0.0,True
0.0,0.0,False
5.49626e-40,0.0,False
3.3776173e-11,0.0,False
0.0,0.0,True
1.4892618e-06,172.04167,False
0.0,0.0,False
0.0,0.0,False
6.1867803e-27,0.0,False
1.7462112e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.7377436e-26,0.0,False
0.0,0.0,True
3.8415e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0047364132,161.14197,False
0.0,0.0,False
0.0,0.0,False
6.814395,228.05495,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4987831e-37,0.0,False
2.03886e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4133267e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.226103e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6421893e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7318e-41,0.0,False
1.8720238e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.16280633,146.60744,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6785693e-19,0.0,False
1.28621e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3605883e-19,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.69e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.472867e-21,0.0,False
4.7239084e-17,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.655182e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3889212e-19,0.0,False
4.1923192e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2286313e-21,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.950865e-19,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.09533159,136.79796,False
0.0,0.0,False
2.3061023e-14,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.33121e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1775216e-20,0.0,False
0.0,0.0,True
5.5184318e-27,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.0997225e-13,0.0,False
0.0,0.0,True
5.8548e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.8498e-41,0.0,False
0.0,0.0,False
3.601287e-23,0.0,False
0.00943057,105.22547,True
0.0,0.0,False
0.0,0.0,False
1.21222e-40,0.0,False
0.0,0.0,False
3.7228582e-19,0.0,False
4.652818e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0365733e-31,0.0,False
0.0,0.0,False
8.413968e-33,0.0,False
3.7910194e-27,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5127548e-26,0.0,False
0.0,0.0,True
1.0460684e-16,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9417272e-32,0.0,False
5.265e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.884824e-37,0.0,False
0.0,0.0,False
7.029696e-19,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0320915e-15,0.0,False
0.0,0.0,True
3.252669e-15,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0688023e-38,0.0,False
0.0,0.0,False
3.1522177e-32,0.0,False
0.0,0.0,False
7.2656397e-37,0.0,False
2.063963e-14,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.837897e-10,177.27946,False
0.0,0.0,False
0.0,0.0,True
1.1182971e-28,0.0,False
3.266814e-17,0.0,False
0.0,0.0,True
0.0,0.0,True
8.0054184e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.4071796e-11,62.098873,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1553688e-34,0.0,False
0.0,0.0,False
1.1157485e-33,0.0,False
0.0,0.0,False
6.92658e-16,0.0,False
2.2187855e-24,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.83e-42,0.0,False
1.6443542e-35,0.0,False
0.0,0.0,False
2.2106666e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.292915e-24,0.0,False
0.0,0.0,False
0.0,0.0,False
3.991258e-20,0.0,True
0.0,0.0,False
7.2176734e-23,0.0,False
3.6731787e-21,0.0,True
4.8713364e-24,0.0,False
3.1133145e-29,0.0,True
0.0,0.0,True
0.0,0.0,True
5.9337762e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.987998e-33,0.0,False
0.0,0.0,False
1.3692385e-33,0.0,False
0.0,0.0,False
1.551698e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
1.088608e-20,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1495417e-38,0.0,True
9.31503e-40,0.0,False
1.4174819e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5508e-41,0.0,False
0.0,0.0,False
6.992134e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0403629e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
2.786837e-22,0.0,False
0.0,0.0,False
8.395e-42,0.0,False
0.0,0.0,True
1.7192703e-21,0.0,False
0.0,0.0,False
0.0,0.0,False
1.673537e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.44007e-39,0.0,False
0.0,0.0,False
3.305575e-39,0.0,False
0.0,0.0,False
1.4892101e-30,0.0,False
1.5372667e-12,0.0,False
0.0,0.0,False
0.0,0.0,True
1.678782e-38,0.0,True
5.0027186e-20,0.0,False
0.0,0.0,False
0.0,0.0,False
1.044268e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1973673e-29,0.0,False
1.98337e-40,0.0,False
1.03309875e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8131e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1.28763e-40,0.0,False
1.8445602e-36,0.0,False
6.9329935e-06,194.39917,False
0.0,0.0,False
2.096441e-33,0.0,False
4.041286e-18,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.033143e-29,0.0,False
0.0,0.0,False
7.137445e-17,0.0,False
0.0,0.0,False
1.3617691e-26,0.0,False
0.0,0.0,True
5.606409e-33,0.0,False
1.2056737e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.209464e-24,0.0,False
0.0,0.0,False
0.0,0.0,False
5.59926e-38,0.0,True
0.0,0.0,False
2.894196e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
7.2196892e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
3.5716323e-14,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7197129e-34,0.0,True
4.3698477e-35,0.0,False
1.301692e-28,0.0,False
5.061829e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9472774e-12,0.0,False
0.0,0.0,False
1.8817436e-38,0.0,False
4.0953796e-29,0.0,True
3.9320887e-20,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.259149e-13,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
353.2329,141.139,False
1.803674e-20,0.0,False
0.0,0.0,False
7.481055e-37,0.0,False
0.0,0.0,True
5.488621e-24,0.0,False
5.7460087e-35,0.0,False
0.0,0.0,False
0.0,0.0,True
7.930486e-35,0.0,False
0.0,0.0,False
7.080799e-19,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
83.70095,212.61697,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.567296e-07,152.16747,False
0.0,0.0,False
1597.0526,200.56126,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3672611e-09,120.64052,False
6.030814e-28,0.0,False
0.0,0.0,True
0.0,0.0,False
1.1765134e-14,0.0,False
7.796878e-12,0.0,False
1.22218e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.6356566e-05,164.88876,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.822289e-23,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.169576e-39,0.0,False
1.8752013e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3458825e-25,0.0,False
0.0,0.0,False
0.0,0.0,True
43.80744,198.94357,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.373852e-16,0.0,False
1.0355537,154.39172,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.746326e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.4501546e-05,98.366615,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5761028e-29,0.0,False
0.0,0.0,False
8.47441e-30,0.0,False
0.0,0.0,False
1.5760711e-12,0.0,False
7.632642e-13,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.7929506e-08,121.99447,False
1.4197769e-09,134.76721,False
0.0,0.0,True
0.0,0.0,True
4.1690356e-37,0.0,False
0.0,0.0,False
8.114696e-21,0.0,False
6.673966e-33,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.813818e-39,0.0,False
0.0,0.0,False
2.5689385e-38,0.0,False
6.4526406e-32,0.0,False
0.0,0.0,False
1.2789166e-34,0.0,False
0.0,0.0,False
3.72833e-38,0.0,False
0.0,0.0,False
2.7388286e-22,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5943139e-13,0.0,False
0.0,0.0,False
4.061692e-30,0.0,True
3.2425457e-25,0.0,False
3.9351147e-20,0.0,True
0.0,0.0,True
5.4816806e-38,0.0,True
0.0,0.0,False
7.8369506e-19,0.0,False
6.117793e-22,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4302926e-09,92.62288,False
26.415976,99.51836,False
3.0166967e-14,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.959e-42,0.0,False
1.2400317e-23,0.0,False
0.0,0.0,False
1.8115728e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7692812e-25,0.0,False
0.0,0.0,False
0.0,0.0,True
8.467002e-30,0.0,False
9.1673735e-12,0.0,False
5.825569e-28,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.05307693,176.38434,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0019348423,85.40657,False
0.0,0.0,False
5.2313192e-14,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1546485e-24,0.0,False
0.0,0.0,False
6.2984718e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.71286e-39,0.0,False
5.8688275e-26,0.0,False
0.0,0.0,False
4.22996e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
7.766471e-12,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.3111585e-24,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.56222e-40,0.0,False
1.23784e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.55534e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.081898e-25,0.0,False
0.0,0.0,False
3.2041293e-36,0.0,True
3.2709736e-23,0.0,False
5.574518e-38,0.0,False
0.0,0.0,True
8.58613e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9567041e-12,0.0,False
3.382627e-11,138.40251,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.871432e-35,0.0,False
3.701538e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7177192e-21,0.0,False
0.0,0.0,False
1.5104717e-33,0.0,True
3.3970975e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.321347e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1429162e-24,0.0,False
3.0892964e-38,0.0,False
0.0,0.0,True
1.2236015e-33,0.0,False
0.46828142,135.77092,False
0.0,0.0,False
4.5814e-41,0.0,False
0.0,0.0,False
7.655227e-27,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.431473e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5919902e-25,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.1524e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.06343139,121.849945,False
0.0,0.0,False
4.3839393e-33,0.0,False
0.0,0.0,False
1.51317e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
7.9618385e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.604478e-35,0.0,False
0.0,0.0,False
1.29041495e-27,0.0,False
0.0,0.0,False
1.1333489e-07,174.69463,False
0.0,0.0,False
2.997826e-39,0.0,True
8.677813e-21,0.0,False
0.0,0.0,False
73.57001,176.83846,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.5573253e-13,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.731807e-34,0.0,False
3.3061586e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.970448e-18,0.0,False
0.0,0.0,False
0.0,0.0,True
5.163327e-05,78.79768,False
0.0,0.0,False
1.6875074e-22,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7583813e-16,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7954523e-31,0.0,False
0.0,0.0,False
1.08414675e-07,100.09717,False
0.0,0.0,False
0.0,0.0,True
3.586762e-38,0.0,False
0.0,0.0,False
9.429341e-25,0.0,False
0.0,0.0,False
3.918978e-27,0.0,True
0.0,0.0,False
0.0,0.0,True
4.20151e-40,0.0,False
1.1178294e-23,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.65618e-38,0.0,False
2.312666e-21,0.0,False
0.0,0.0,False
3.4021426e-21,0.0,True
1.6590614e-26,0.0,False
0.0,0.0,True
0.0,0.0,True
1.5740715e-31,0.0,False
9.669134e-05,111.64557,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1788695e-38,0.0,False
6.650952e-26,0.0,False
5.6846757e-19,0.0,False
0.0,0.0,True
1.104387e-22,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.0962616e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.446967e-10,96.97237,False
1.2094875e-28,0.0,False
0.0,0.0,False
1.2844611e-15,0.0,False
0.0,0.0,False
9.588569e-31,0.0,False
0.0,0.0,True
3.489602e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0043503e-34,0.0,False
0.0,0.0,False
2.3721464e-36,0.0,False
0.0,0.0,False
8.661509e-12,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.683e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1543461e-07,186.45128,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1853724e-07,109.455025,False
0.0,0.0,False
0.0,0.0,False
1.8215641e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2399e-41,0.0,False
2.6114207e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4472e-41,0.0,False
0.0,0.0,False
1.4926817e-19,0.0,False
1.8515076e-36,0.0,False
0.0,0.0,False
0.0,0.0,True
6.544247e-37,0.0,False
1.935e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0836986e-07,173.9114,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0083636e-10,145.20541,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6381606e-24,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.378929e-17,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.947093e-39,0.0,False
0.0,0.0,False
1.1429132e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
9.8332e-19,0.0,False
0.0,0.0,False
1.3776661e-25,0.0,False
2.471535e-39,0.0,True
0.0,0.0,False
0.0,0.0,True
1.3088274e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.14804964e-32,0.0,False
1.7784573e-17,0.0,False
3.8131e-41,0.0,False
1.3887522e-32,0.0,False
1.24352e-39,0.0,True
0.0,0.0,False
1.0387458e-14,0.0,False
0.0,0.0,False
0.0,0.0,False
5.5611337e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6454669e-08,114.059326,False
1823.4469,177.59004,False
4.0013913e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7159106e-36,0.0,False
0.0,0.0,False
8.4758765e-14,0.0,False
2.4157748e-15,0.0,False
1.5622383e-31,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
8.439251e-17,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.744941e-12,0.0,False
0.0,0.0,False
1.2923714e-23,0.0,False
0.0,0.0,True
0.0,0.0,False
1.871894e-23,0.0,True
0.0,0.0,False
4.191531e-28,0.0,False
0.0,0.0,True
1.675467e-38,0.0,False
81.68494,122.97593,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6821477e-15,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3583097e-08,149.9595,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.9663152e-22,0.0,False
0.0,0.0,False
6.7411593e-34,0.0,False
0.0,0.0,True
2.9286422e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.647915e-37,0.0,False
0.007161304,183.59721,False
0.0,0.0,False
1.5524434e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.370307e-30,0.0,False
0.0,0.0,False
3.868367e-28,0.0,False
6.336029e-26,0.0,True
2.1919033e-29,0.0,False
0.0,0.0,False
0.0,0.0,True
2.9809623e-18,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.8172e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
9.869205e-38,0.0,False
5.8077e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1261139e-29,0.0,False
0.0,0.0,False
6.932874e-23,0.0,False
0.0,0.0,False
2.8392764e-18,0.0,False
0.0,0.0,True
2.0480414e-21,0.0,False
0.0,0.0,True
1.1790407e-36,0.0,False
3.4338567e-30,0.0,True
0.0,0.0,False
3.998e-41,0.0,False
3.1707063e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.42273578,153.68625,False
0.0,0.0,False
0.0,0.0,False
2.5041e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.445798e-05,135.54707,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9807387e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5167e-40,0.0,True
0.0,0.0,False
1.395573e-25,0.0,False
1.7300554e-08,123.05854,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
9.440977e-37,0.0,False
1.6245504e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3156133e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
5.186143e-19,0.0,False
2.638405e-32,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.007053e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1603818e-29,0.0,False
1.1425391e-31,0.0,False
0.0,0.0,False
3.633679e-19,0.0,False
0.0,0.0,False
299.9692,145.30829,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.456646e-23,0.0,False
7.964953e-21,0.0,False
0.0,0.0,False
6.061e-41,0.0,True
0.0,0.0,True
0.0,0.0,False
1.0289748e-34,0.0,False
0.0,0.0,False
0.00020550833,150.52972,False
0.0,0.0,False
4.2399e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5202414e-11,0.0,False
0.0,0.0,False
0.0,0.0,False
5.5204e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2629053e-17,0.0,False
3.3545222e-33,0.0,False
0.0,0.0,False
0.0,0.0,True
7.605173e-09,66.96848,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.604768e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0718572e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
1.070652e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.396004e-10,114.72246,False
2.189782e-28,0.0,False
2.5275053e-33,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.012770027,132.33902,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.384098e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.1573571e-36,0.0,False
0.0,0.0,False
1.1477445e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.73725e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.67529e-40,0.0,False
6.26e-42,0.0,False
1.5922902e-24,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.21102e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2351123e-08,161.1925,False
4.5295166e-22,0.0,False
1.2551071e-21,0.0,False
0.0,0.0,True
1.7207403e-38,0.0,True
0.0,0.0,True
8.16256e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0018264216,126.23777,False
2.0436903e-24,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.6954341e-36,0.0,False
0.0,0.0,False
8.7217e-41,0.0,False
1.3424122e-24,0.0,False
0.0,0.0,False
2.0396935e-24,0.0,False
0.0,0.0,True
0.0,0.0,False
1.2951542e-21,0.0,True
0.0,0.0,False
2.9404825e-37,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.5865582e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
261.5116,180.47978,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.5792498e-30,0.0,False
3.8203543e-34,0.0,False
3.9354345e-05,142.7018,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7175e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
5.490294e-10,77.36354,False
0.0009367572,93.9373,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.661443e-15,0.0,False
0.0,0.0,False
0.0,0.0,False
7.8683223e-28,0.0,True
1.3418691,181.10962,False
0.0,0.0,False
0.0,0.0,False
7.7827893e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.99205e-40,0.0,False
3.5370317e-28,0.0,False
0.0,0.0,False
2.5528323e-38,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3140203e-30,0.0,False
3.4431e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.08135181,121.47339,False
0.0,0.0,False
0.0,0.0,False
1.1673039e-06,169.43672,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8633062e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2399e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1231033e-32,0.0,False
3.1961738e-13,0.0,False
3.2322712e-15,0.0,False
4.3092865e-32,0.0,False
0.0,0.0,True
0.0,0.0,True
1.2855871e-11,0.0,False
0.0,0.0,False
2.3705553e-27,0.0,False
0.0,0.0,True
0.0,0.0,False
7.273704e-32,0.0,True
1.1287282e-14,0.0,False
0.0,0.0,False
0.0,0.0,False
7.4598826e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.66888e-12,0.0,False
3.1854436e-28,0.0,False
0.0,0.0,False
1.4427e-40,0.0,True
7.773678e-06,146.9483,True
9.686558e-28,0.0,False
1.771904e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.798919e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.020246373,129.69641,False
0.0,0.0,False
0.0012671391,117.42264,False
7.83707e-15,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6372591e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3016469e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
6.205571e-21,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.7501e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.61423e-38,0.0,False
2.8074704e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.599588e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2385672e-19,0.0,False
0.0,0.0,False
7.338793e-37,0.0,False
0.0,0.0,True
6.3789976e-37,0.0,False
5.67097e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
2.17694e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.6218935e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.900558e-20,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.69522e-40,0.0,False
9.416401e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.318806e-23,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.655671e-14,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.861195e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5679039e-38,0.0,False
1.0315039e-31,0.0,False
6.4939883e-28,0.0,False
2.677541e-13,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
9.799247e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1264074,185.50279,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
39.566093,164.81767,False
8.756154e-39,0.0,False
2.2570773e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3232e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
9.369979e-36,0.0,False
0.0,0.0,False
1.0053894e-18,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7895347e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2497831e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2021084e-22,0.0,False
4.8322227e-28,0.0,False
0.0,0.0,False
2.5115584e-26,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.8332e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
2.46997e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2111322e-34,0.0,False
0.0,0.0,False
1.3307387,116.87483,False
0.0,0.0,False
1.62056e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4738935e-17,0.0,False
0.0,0.0,False
6.298577e-27,0.0,False
9.959e-42,0.0,True
0.00027211514,155.25792,False
5.2244803e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.6811043e-13,0.0,False
0.0,0.0,False
4.264819e-29,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4472823e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1519937e-14,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0010916993,124.76051,True
0.0,0.0,False
0.0,0.0,False
19.79052,143.4402,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4695472e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.622654e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2329458e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.790411e-37,0.0,False
1.517978e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/scale_1_resnet-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0062298356,2.585803,False
0.014933971,0.096319705,False
0.0731597,6.676178,False
4.760869,9.327558,True
0.0033308282,0.05059636,False
0.10256137,8.82859,False
0.0025505119,7.5765033,False
0.0006556865,16.101568,False
0.07416829,6.4093995,False
0.00037929058,1.3283286,False
0.0044660876,0.00051461055,False
0.021450361,7.9969697,False
0.0014484406,0.000101561025,False
0.00045874738,0.06283558,False
0.17612141,9.065019,False
0.005566057,0.016008465,False
0.0025182154,0.0024375916,False
0.0011958828,0.00047398242,False
0.7711687,3.8312032,True
0.017668884,0.7082692,False
2.9247725,16.04114,True
0.008348691,0.00033837432,False
0.0011038432,10.358024,False
0.23999412,4.97193,False
0.02180353,12.46354,False
0.0012914736,1.7768705,False
0.001103434,7.2314663,False
0.00039800708,0.048488628,False
0.011985924,3.2139616,False
4.841133e-05,0.0017736908,False
0.6024689,8.361049,False
0.02621618,5.368632,False
0.006972371,0.16672866,False
3.4836185,9.960182,True
66.301796,8.3216,False
0.0042001824,0.00011991676,False
0.0060250717,0.0020567344,False
0.006325064,0.025236728,False
0.0016548141,0.09685175,False
0.0011421256,0.61034673,False
0.001125678,0.003437085,False
0.0002259226,0.0010977915,False
1.1750022e-05,1.1920928e-07,False
0.0015626265,14.640647,False
0.006120982,0.0024920437,False
0.21931179,14.866333,False
0.003034761,0.66564214,False
0.0049139676,0.69442225,False
1.0888861,10.632559,False
0.009798213,0.21263078,False
2.7459937e-06,4.6491514e-06,False
2.241698e-05,0.105436735,False
212.39545,17.984312,False
0.0025054005,7.712524e-05,False
0.03021974,2.6775558,False
0.022628887,7.801705,False
0.0005422341,2.5573823,False
4.9858252e-05,4.6490542e-05,False
0.005293162,2.03521,False
0.0014871832,4.7920934e-05,False
0.016799955,4.0195203,False
0.035816994,4.6951942,False
2.9363215,17.327312,True
0.0014635255,9.541973,False
0.002206713,0.0017508387,False
0.0019464383,0.16828705,False
23.007122,12.838491,True
0.02383197,0.00037781135,False
0.043201074,4.1576514,False
0.0019647614,0.0055363327,False
1.9825943,18.548737,True
0.0024950367,0.75756085,False
2.679447e-05,0.00028284363,False
0.14602405,0.2016479,False
0.0017394838,8.248928e-05,False
0.00071073533,0.057559606,False
0.047253948,12.137537,False
0.7266464,15.913767,False
2.463901,11.681774,True
0.0007062141,0.00028010242,False
0.016734285,0.28572103,False
0.0025262344,1.8612785,False
2.1978848,12.492793,True
0.0006223366,0.00083280646,False
6.134908e-05,0.0009781106,False
0.00044906506,9.773095,False
14.457879,6.926329,True
0.033751052,7.372388,False
0.0375447,0.002480688,False
1.6204868e-06,6.198864e-06,False
0.020836122,13.181698,False
0.31693166,13.592399,False
0.00068083656,0.05728576,False
0.1716782,3.9579647,False
0.0007878932,3.874224e-05,False
0.0030317574,5.8172234e-05,False
0.0020404204,3.4476683,False
3.2257445e-05,7.056941e-05,False
0.004249806,0.0016906195,False
1.8628221e-05,2.192513,False
0.0042115524,0.08859342,False
0.0016535972,0.8967196,False
0.035246458,2.527897,False
0.01803585,0.0074048825,False
0.003489718,0.036111716,False
0.00015503832,0.016016982,False
0.10371073,8.15086,False
8.805784,9.543898,True
42.538292,15.914263,True
0.00016988195,0.2596306,False
0.00027693738,9.001244,False
0.012462921,0.16369039,False
0.011465071,1.4555726,False
0.00027312574,2.5510457e-05,False
0.010780779,12.084299,False
1.3715034e-05,0.026975427,False
0.0037304386,4.630585,False
0.019564318,2.4323678,False
0.010384033,4.095873,False
0.0029550577,0.00014816575,False
0.0018335468,0.000108832,False
0.00283732,0.00013314745,False
24.666435,11.172929,True
9.900407e-06,1.5204024,False
0.00016568968,0.00058764825,False
3.0776439,2.1876023,True
0.00019004653,10.567484,False
1.2780813,9.184797,True
0.35517263,10.243408,False
2.7857435e-05,0.00093035324,False
0.00053168245,1.3102236,False
0.0011786114,2.2969778,False
0.00070958957,0.018344494,False
2.3506148,12.254981,True
0.006798232,0.049414705,False
161.53418,10.112125,False
0.0006464642,0.0006395913,False
0.06552873,9.2625475,False
25.48897,15.475963,True
0.00029672968,4.4208517,False
0.0140518565,0.33989263,False
0.0010919884,3.685659,False
0.6100831,11.691411,False
0.0008884004,5.227284,False
0.011986869,0.001976651,False
0.0023411594,0.09746204,False
0.8783128,10.9288845,True
0.059415586,0.008889661,False
0.051458538,0.756392,False
0.0006397228,0.0061147003,False
0.13429174,15.623508,False
0.007882516,4.6355863,False
0.00063300726,10.975812,False
0.00795251,0.008162406,False
0.0023755077,0.00038366028,False
0.42209122,8.350671,False
0.00059255876,0.18393503,False
0.053290844,5.1049094,False
0.00225139,0.00014315984,False
0.002462319,0.0003193098,False
0.015614364,0.951487,False
0.0119813485,1.1595569,False
0.0005464472,1.577181,False
0.015465915,0.6436556,False
0.00034651943,0.10135958,False
0.0028030898,0.00029678628,False
0.82771295,15.328004,False
0.0015756303,7.691697,False
0.0020321743,0.07249312,False
0.002177185,12.245304,False
0.0015312356,8.72392,False
131.29286,7.5490456,False
0.25032824,4.507132,False
0.06618884,1.0169286,False
0.013916273,0.48292416,False
12.33727,7.792957,True
0.00041987922,0.058455054,False
2.727274e-05,0.00046766788,False
156.608,14.625519,False
0.008078835,0.25504428,False
0.64658237,3.6510742,False
2.50737e-05,0.054534916,False
0.00093518937,0.097739376,False
0.0030882247,13.916416,False
0.0066455454,12.791569,False
0.0023744833,0.003074913,False
0.0824245,5.7050033,False
4.2737418e-05,0.0015537583,False
0.00016832001,0.00015841657,False
0.00030184188,0.057542525,False
0.00012723713,2.145744e-05,False
0.0008226044,2.4437588e-05,False
0.013998811,0.027268833,False
0.0013137094,10.913768,False
1.8490918,3.4552,True
0.00057666335,0.121699356,False
16.645704,9.687619,True
49.745434,8.372039,True
0.454218,3.827394,False
0.00026736892,3.4570626e-06,False
0.0010373512,2.7760894,False
0.0028192804,2.293151,False
0.0047825803,0.000113361166,False
0.22439946,8.549249,False
0.037487596,8.655424,False
0.0008280938,2.2530283e-05,False
0.24847552,20.70059,False
11.173282,17.130526,True
0.00019885792,0.20851701,False
0.0002975925,6.937738e-05,False
0.56283647,14.958037,False
0.35987243,9.129627,False
0.00017245728,0.0002824861,False
0.001274819,4.660969e-05,False
0.6945515,8.329424,False
0.069577545,7.314138,False
0.0011560132,8.593739,False
0.00016930542,1.3113012e-06,False
0.00014711152,0.00026472876,False
173.11818,12.991218,False
0.08671212,11.570043,False
5.19596e-06,1.5497195e-06,False
2.3885863e-05,5.960463e-07,False
0.37850487,1.890413,False
0.44576824,8.251322,False
0.0005815579,0.0023252126,False
0.003469769,0.42074212,False
0.08033306,7.062698,False
0.0023238952,8.66612e-05,False
41.557575,13.617409,True
0.008629986,0.08729852,False
0.014127824,0.07639098,False
0.0016804006,3.0503962,False
0.006344981,0.00017391001,False
0.0016686483,3.2965944,False
0.00054199423,6.054603,False
325.7163,17.373116,False
0.0012626983,1.1135075,False
0.0035429706,0.008848248,False
0.935278,14.293768,False
0.29619658,6.2303357,False
0.003212414,0.10251251,False
0.011589683,1.4177784,False
0.0736655,1.1716466,False
4.9823203,17.163555,True
0.18677254,12.053907,False
0.004314421,12.695485,False
0.0008353584,0.127401,False
0.00080599246,0.00094893173,False
4.7553995e-06,0.43299502,False
30.98041,15.725129,True
1.7912502e-05,0.0033937262,False
0.09834222,18.482668,False
0.0040944084,12.191063,False
0.09395397,1.5185255,False
0.10721009,10.71895,False
0.03867985,5.761881,False
0.041903455,0.007873432,False
0.0016605724,0.40767792,False
0.0016187332,0.0036472187,False
4.5663834,15.509342,True
0.0001852624,0.00011205044,False
0.018580038,0.3903359,False
0.40790033,5.341777,False
0.021469165,1.9127588,False
4.0881405e-06,1.1920928e-07,False
0.0013002212,0.0037462735,False
0.00080381834,2.1872265,False
3.5368028,12.573933,True
0.0035368311,0.04587134,False
2.6192577,15.917495,True
0.00036220803,7.748571e-06,False
0.0011557861,0.006991085,False
0.00015285314,0.0014182994,False
0.030342193,6.465793,False
0.00046983585,0.001838423,False
0.00039883755,0.00036936122,False
15.587701,17.04057,True
0.012299325,0.022000615,False
0.013707697,0.06268294,False
0.17649055,5.901206,False
0.35706165,5.0380516,False
6.3882875,20.785694,True
15.072687,9.8268,True
0.102269866,3.7630084,False
0.00014107111,1.0251945e-05,False
50.333275,13.877942,True
0.16851221,12.798857,False
0.0062285746,1.6694361,False
0.009403876,11.662538,False
0.011278759,0.048497025,False
0.0047966577,0.7306431,False
1.7172451e-05,0.000169978,False
2.6246762e-05,0.035782576,False
0.008062323,1.0447813,False
0.00837269,8.831835,False
12.046267,15.38721,True
5.0407467,11.832713,True
2.1217272,7.262201,True
0.0067860633,4.3557568,False
0.00015547563,6.119396,False
0.0007670459,0.34939024,False
0.00036725498,0.00034135702,False
0.016222574,0.00080968166,False
0.00045135475,0.009391885,False
0.009684623,11.582979,False
0.0008376451,0.100004286,False
0.00026171526,0.00012933368,False
0.002024135,0.007821634,False
0.00047006703,0.0018838763,False
0.011185018,0.46154672,False
0.5409244,5.147306,False
0.007918853,0.033423327,False
0.6322706,4.9970927,False
0.00079672225,0.0079832,False
0.49916422,13.24584,False
0.0050891787,4.799589,False
0.0003286331,0.0036494806,False
0.077032804,8.530136,False
0.11855147,10.981649,False
0.0008586246,0.0004154769,False
0.0012415907,0.000844955,False
0.06289385,0.0062937285,False
0.0066813016,0.00044347582,False
0.001038282,0.02297553,False
148.71509,9.720608,False
0.002148101,5.5311448e-05,False
0.000498735,13.646044,False
13.666726,16.30427,True
159.16937,15.144231,False
0.0060160365,7.435143,False
0.002700336,0.033684075,False
0.0003584427,0.00648205,False
0.0024641166,4.99618,False
0.00043694506,0.0011070793,False
0.10331313,7.759381,False
0.011417463,0.00025137782,False
2.4097233,4.6962056,True
0.0013930488,0.0015539945,False
1.0906659,5.5595117,True
241.52925,12.711931,False
0.014607097,0.92978096,False
1.2688771,17.385931,True
0.003735869,0.00021800913,False
0.007016372,0.37122798,False
0.013395948,11.855285,False
0.0028569587,0.039717633,False
0.053807925,6.0125856,False
5.406037,9.272845,True
0.19967966,8.826468,False
0.00044048033,0.052955434,False
0.0010846774,0.15832183,False
0.000638284,0.21576288,False
0.00034688148,1.8834886e-05,False
267.39645,15.507699,False
0.06602226,0.16501382,False
0.0003671516,0.033994954,False
0.1580628,5.823841,False
12.788393,18.670378,True
0.00081800413,0.0022140038,False
0.0035709671,0.0007876606,False
0.005532539,8.6303146e-05,False
0.0017920707,0.00047815277,False
0.44439825,13.583403,False
146.49597,11.578476,False
0.0024056148,3.9947033,False
42.514816,15.639869,True
0.007147424,5.053847,False
0.0024532448,7.0284123,False
0.48831815,0.6198281,False
0.0010978975,0.0023411482,False
1.2618209,7.3154345,True
0.0045418185,0.63812566,False
0.0013696525,0.0018707861,False
0.0001623857,0.0041972403,False
69.95248,19.718271,True
0.00033294674,4.2437598e-05,False
0.0016250892,1.8352953,False
0.0039170757,0.06538064,False
0.2079091,10.2197485,False
0.0018445697,4.7920883e-05,False
0.0070174695,4.4385734,False
0.00064430834,0.0014466299,False
0.004956553,0.9135628,False
0.13995609,0.003661397,False
0.9898753,6.0748496,True
0.1414615,2.7468574,False
4.7267857,13.002599,True
0.00019065,0.7751814,False
0.00264402,5.1324286,False
0.07388975,8.902862,False
0.0018760143,0.97860533,False
2.202455e-05,7.140382e-05,False
0.000477415,0.00034898377,False
0.009488759,5.348533,False
8.528694,7.7396383,True
0.3698834,3.902931,False
0.010594674,17.501368,False
0.009886267,2.110228,False
0.12653491,15.14502,False
0.0036312265,4.388934,False
0.00018167555,6.240967,False
0.00837243,11.985334,False
0.082739085,12.257976,False
0.0026040296,15.954903,False
0.0030248892,0.00042357884,False
0.0021213007,12.594241,False
0.00047245892,5.1735475e-05,False
0.0015346219,0.045292154,False
0.09972331,0.020320881,False
0.058588214,10.487223,False
0.01693181,19.274462,False
0.030675193,3.3192933,False
6.855704e-06,0.0028143818,False
0.13002208,10.036062,False
0.018321654,0.286627,False
2.697638e-05,0.00042953802,False
0.00031073182,0.020352801,False
0.0012943214,7.5868545,False
0.000685529,6.162927e-05,False
10.405667,8.280054,True
257.26035,14.075342,False
0.005124505,7.177612,False
3.4657097,13.60529,True
12.281651,16.781073,True
0.036262482,0.028781263,False
0.00021907392,2.6115346,False
0.0009072928,0.009933672,False
0.2237212,11.585195,False
2.9959402,17.168083,True
4.4708995e-05,0.00018392302,False
0.004219502,0.21696405,False
0.074666224,0.0022302738,False
42.032,10.700216,True
0.005469669,0.006242622,False
82.46281,16.894808,False
0.0020447383,0.107754976,False
0.0010198929,0.00015448316,False
0.98351294,12.17308,False
0.1209553,8.876483,False
0.025813643,5.658029,False
0.009156459,11.499426,False
0.01271964,11.903073,False
1.8535012,15.5550375,True
0.009754702,1.3346757,False
0.066631906,13.532574,False
0.0019260955,0.33448732,False
0.00056025945,0.07022161,False
0.0005412227,4.3510423e-05,False
144.51453,16.051828,False
0.0037939774,0.00028319994,False
0.004613168,0.00030047997,False
201.2844,22.397215,False
0.010571767,2.221329,False
0.0019878843,0.00013970323,False
0.015534194,2.4436452,False
0.005212741,0.22183323,False
0.0011672627,6.830451e-05,False
0.010402556,0.00021490823,False
0.00073056406,4.3935046,False
0.137789,5.61455,False
0.05496015,4.245064,False
0.014316958,0.00110182,False
0.012472751,4.8118815,False
0.0021851724,0.39908025,False
0.0040379437,7.870317,False
0.0013580454,12.836356,False
0.00064942276,0.56758195,False
0.00092618016,1.1484238,False
0.000771561,0.0078176195,False
0.004564607,6.8485246,False
0.0019749922,0.019328892,False
0.166034,0.26200053,False
3.8065533e-05,1.6859287,False
0.005775532,0.0007402495,False
0.00051925535,1.6218939,False
0.0013338558,0.00034397843,False
0.0603483,2.7133174,False
0.0022504563,6.263364,False
0.0006955483,0.33737123,False
0.00034009345,1.9550127e-05,False
0.0004869907,0.00054904626,False
0.007966553,13.159471,False
0.012907142,0.6442988,False
0.81784254,9.557198,False
0.032875538,0.012801805,False
0.00026260535,0.4697261,False
0.00038803893,0.00022265808,False
0.007811923,0.01410095,False
0.049141232,0.06233933,False
0.5170905,17.567135,False
0.018650504,0.8046421,False
0.007730191,0.0010731344,False
0.0037063998,0.0014160314,False
0.0027771795,0.002862398,False
192.05998,14.304051,False
0.022436319,1.3483757,False
0.002357103,0.0028816564,False
0.003908589,5.087843,False
0.0013635238,4.95151,False
0.0014973172,0.0007292938,False
6.185688,18.508097,True
0.052937962,11.330551,False
0.008295828,0.03612232,False
0.007988174,0.25846717,False
4.174906,9.548419,True
0.029085271,1.4335254,False
0.00030937645,1.4185802e-05,False
0.00603144,0.010056357,False
0.039386373,0.004150269,False
0.03242094,2.6230214,False
0.015723012,1.311745,False
0.017820321,5.143953,False
0.015834752,7.156456,False
3.427009,15.584661,True
9.514084,17.173641,True
0.00019032806,1.4363486,False
9.699281e-06,8.7333145,False
5.420997e-06,2.3841855e-07,False
0.0032618195,3.4523966,False
0.5758455,12.831879,False
0.00021569798,1.6331538e-05,False
0.02607659,3.2629404,False
0.001330488,0.00020060885,False
0.0035463294,0.05978459,False
0.0076397867,0.00012873656,False
6.492156,13.835633,True
1.1387854,12.863168,False
3.6694164e-05,3.5285328e-05,False
0.01034933,0.008173854,False
5.4141175e-05,0.00013755806,False
5.6986995,15.064041,True
0.007052258,0.012081567,False
0.0030850947,0.020240255,False
0.00073371077,8.091321,False
0.00018951023,0.00078456604,False
6.1120815,11.32943,True
0.00073895283,0.017297119,False
0.01726913,2.5390666,False
0.010514017,8.185711,False
0.000538487,0.00033897365,False
223.57881,13.463756,False
0.0006009582,0.0006671106,False
17.465904,9.745065,True
0.00069956895,0.5424876,False
0.012737934,3.3466413,False
0.0019316134,0.047081966,False
0.0029165798,7.045086,False
0.00017077736,0.00012683062,False
0.002475782,0.07063568,False
0.006733642,10.381184,False
0.0053612664,10.325268,False
0.00040249628,0.0007875437,False
0.016833302,0.00895184,False
0.00013442506,0.00013374386,False
0.004445823,0.00062290975,False
0.0021280907,0.00013624658,False
0.053497,11.147472,False
0.0010885623,0.2392755,False
0.001582732,0.09403103,False
0.0030300717,0.013947596,False
4.2019095,10.864129,True
0.002280824,10.182402,False
0.8266344,9.406396,True
0.0154381925,11.898807,False
3.7517653e-05,0.02383275,False
0.0006896744,0.000108593704,False
0.0012371294,1.2993712e-05,False
0.0026189238,0.00013207475,False
0.0037848742,0.5684266,False
15.965319,15.992046,True
0.00019771885,0.98718566,False
0.0862433,0.001603628,False
0.0033873713,4.3452916,False
0.008724138,0.007562153,False
0.0026679703,0.00045765762,False
4.31509e-05,0.0018555581,False
0.00016713086,6.580135e-05,False
0.05942767,5.1106453,False
0.0021374316,0.0019170688,False
3.2564647,12.210556,True
214.38011,10.20081,False
0.0023724784,0.0018272342,False
6.356644e-05,6.4490145e-05,False
0.06311493,6.4016485,False
0.00083086826,7.974778e-05,False
6.50382,7.3042274,True
0.069289245,1.7321533,False
0.010136023,0.0034738777,False
0.0006290144,2.3121977,False
0.0006103253,0.41896453,False
0.00023923714,8.39198e-05,False
0.35326037,10.378035,False
0.033622842,6.9743834,False
0.29518113,17.707876,False
1.7263099,10.695363,True
0.0031850962,2.8163118,False
0.006838798,18.74727,False
0.022123236,9.7693205,False
0.008999418,1.3362767,False
0.91938347,18.764954,True
0.013782003,5.628228,False
9.24092,13.41324,True
0.030089043,0.4018212,False
0.054017797,4.203709,False
0.008429388,0.00022658908,False
0.003636239,0.0008512658,False
0.2586137,9.191316,False
0.038770266,2.7316215,False
0.00017903243,7.1551228,False
0.00018524463,0.4340096,False
0.017074062,0.21372287,False
0.028116114,0.071352765,False
0.010335786,0.739665,False
0.00036648082,0.03740865,False
0.0013983223,0.23281096,False
0.0014677788,0.19705574,False
0.23203988,12.916444,False
0.0006627497,3.3497232e-05,False
8.087785,10.507716,True
0.00027751963,13.079205,False
0.046794057,0.51800644,False
0.00020007523,0.00010728259,False
13.708126,11.96476,True
0.0007488938,0.00035804036,False
10.772206,14.995578,True
0.0084004095,0.008067435,False
6.708462e-05,1.0132739e-05,False
0.0014544876,4.137998,False
0.0004304278,1.8358056e-05,False
0.025416467,0.012394056,False
1.8569861e-05,2.1457441e-05,False
0.0028154054,1.4965192,False
182.83266,11.491043,False
0.08802459,0.63359666,False
0.0011612022,15.409093,False
0.6277152,3.9601839,False
1.5646428e-05,0.0088131735,False
0.18639459,7.736758,False
18.057545,2.7958872,True
0.012194757,14.791875,False
0.00043576484,0.008425166,False
0.013878114,8.156341,False
0.00046930835,0.06377976,False
42.993435,17.894054,True
0.0017400868,0.00061778905,False
0.015589248,10.622633,False
1.0505843,17.044447,True
14.965017,15.56038,True
0.00126644,20.72393,False
0.01326327,0.0027342062,False
0.21022321,3.4009154,False
0.00026418432,3.397406e-05,False
0.0008937521,0.00010358741,False
0.0009017402,0.00031251766,False
0.008263649,2.0991852,False
0.01429339,9.459644,False
0.027060995,0.0033472893,False
42.093895,11.782279,True
0.0022371283,7.092685e-05,False
0.010327745,4.772444,False
0.00037117625,0.028684106,False
0.0018902763,5.7125525,False
0.015090124,9.152706,False
0.03153038,0.01095434,False
0.16956149,4.64799,False
1.406817e-05,0.00032884435,False
0.22858985,10.889872,False
0.00056543096,0.20931886,False
9.690225,9.643619,True
2.2952874,10.518644,True
0.00034851383,0.0009316631,False
0.002261615,6.81933,False
0.0015891754,11.543785,False
219.65678,17.415329,False
0.0005624304,12.845182,False
0.050688434,1.207662,False
0.14037181,7.169069,False
0.011428808,6.0043373,False
0.11988231,9.595049,False
0.007053372,0.0012872183,False
0.00022166804,0.009973453,False
0.00030323988,0.00019393465,False
0.0006623548,0.027893538,False
0.028056456,0.08560704,False
2.1720488,11.995089,True
0.00019384988,4.8755406e-05,False
0.00097326917,1.6465138,False
5.290366,4.477543,True
0.005905175,0.00016997683,False
2.3447278,9.09113,True
5.195053,8.902629,True
2.247975,13.424486,True
0.9228732,12.426179,False
0.012974322,0.0009929825,False
0.0016210385,0.07463767,False
0.57721275,4.258659,False
0.00402233,0.0005128239,False
6.1248575e-05,0.005956873,False
0.0013506926,0.0008735406,False
0.48629275,4.775196,False
0.012784725,7.364297,False
0.23186274,15.692525,False
0.00096202485,0.016262012,False
0.056971513,0.10858278,False
0.0009472381,13.502226,False
0.0030451545,0.00022241897,False
4.9939036,11.568267,True
0.00093472115,1.5848458,False
0.0031039163,8.2369945e-05,False
0.099595964,0.273134,False
0.060398716,17.726665,False
0.10579199,14.259824,False
0.0019836545,9.822342e-05,False
0.0026043912,0.00010680553,False
0.0009367378,0.00013207505,False
0.05058706,10.405408,False
0.0015156638,0.38152713,False
0.25701898,2.8885624,False
0.0006663154,8.248938e-05,False
0.003914286,0.0855711,False
0.0006366231,0.9420662,False
1.1514828,10.966816,False
0.018300166,14.307398,False
0.0016678191,0.00023636375,False
3.009607,9.442742,True
3.5364515e-05,1.6450747e-05,False
0.039688166,9.186972,False
5.4646127e-05,7.3881745,False
5.489431,19.998814,True
0.0016591946,0.0018477016,False
0.027829532,0.3968969,False
2.57135,8.553025,True
0.0013203698,9.5362746e-05,False
0.0003496374,0.0023945482,False
1.3538808e-05,0.94379646,False
0.0011749241,0.018433785,False
0.023097564,0.21511355,False
0.042616755,2.6159124,False
0.018093212,0.004407934,False
0.0010165741,0.36701253,False
0.07076618,12.2825365,False
0.0013851649,5.10202e-05,False
0.08837438,6.429308,False
7.450553e-05,0.017289279,False
0.86202604,13.5569935,True
41.21319,17.485262,True
0.0020044246,6.1212397,False
0.03371607,0.035685994,False
0.09054705,3.8975925,False
8.447882,13.073831,True
0.0072131604,0.00057656324,False
0.0006166116,4.9589806e-05,False
0.3796837,0.33526638,False
0.0022259501,0.0014138917,False
0.024165789,8.908674,False
0.46581492,12.836419,False
0.06036737,7.3970566,False
0.14579222,10.434374,False
0.0047841924,0.00060980517,False
5.915226e-05,0.012981546,False
0.003635972,4.8905005,False
0.017847508,0.0042388057,False
0.045630436,5.947891,False
0.0022478567,4.182316,False
4.3262817e-06,1.668916e-05,False
0.09520623,4.0188923,False
0.13377053,11.6305685,False
91.017365,19.184582,False
2.8489978e-05,1.1742148,False
0.28171903,4.5400743,False
9.05772,11.274979,True
0.00042561907,0.14107573,False
0.00053569983,1.4305006e-05,False
0.0035047578,0.0002168173,False
0.000976875,0.029905789,False
0.0002606903,6.806617e-05,False
0.027727071,5.3542805,False
0.75612557,9.494092,False
0.0031022246,0.053825617,False
18.286087,8.115331,True
4.10247e-05,0.000169978,False
1.2320126,12.428792,True
0.00043047033,0.14931431,False
0.3839247,9.667013,False
8.629971,10.241496,True
0.0011864438,11.879577,False
0.0061657154,2.6523502,False
0.00083281694,7.581417e-05,False
0.00034776342,9.775111e-06,False
0.0008695371,7.7927494,False
0.00069674157,0.00081887026,False
0.019302525,0.017975045,False
0.00023603653,0.00014518636,False
3.7345412,14.566039,True
0.030798152,0.0017235312,False
0.0018121875,0.007328996,False
0.09233402,10.322177,False
0.00079738256,0.27667156,False
1.0616447,10.239226,True
2.1060185e-05,1.490105e-05,False
0.034367543,2.922103,False
0.10300428,3.7918828,False
0.00042037579,0.0038061321,False
0.0010910061,0.2040617,False
16.009628,14.296233,True
0.0008643644,0.00014387514,False
0.001844233,1.1384783,False
0.20988484,10.902709,False
0.16401142,4.1289387,False
0.760353,19.058537,False
0.43137622,12.195577,False
4.279072e-05,8.940297e-05,False
0.019840812,0.0014425458,False
21.96645,13.228515,True
0.024292195,8.636346,False
0.08066436,0.66153806,False
0.5445937,6.812448,False
5.1070976,10.473313,True
0.022339258,0.0040664366,False
0.0001423885,0.36091977,False
0.0004518574,2.6215503,False
0.00018415785,0.024767132,False
0.00027240248,0.07883531,False
0.00015319612,0.091384195,False
23.652832,16.324533,True
0.0050661443,0.399012,False
0.005935744,3.6918595,False
0.0013372047,0.00025412158,False
268.26733,13.595789,False
13.090525,1.2819887,True
0.00018993558,1.6902305,False
0.13775966,4.237162,False
0.012166294,0.17166151,False
3.1050863,13.294448,True
0.16510919,11.013936,False
0.0018351306,4.7132993,False
0.0037693838,2.0429695,False
0.2564301,4.773301,False
0.013245786,0.6043776,False
6.9687386,5.882741,True
3.4181903e-05,4.7205765e-05,False
0.033632454,9.454663,False
0.00067478284,1.813028,False
262.18646,20.908339,False
0.0002763239,2.7889566,False
0.0022517063,0.00055381097,False
0.0145872375,0.0040637343,False
0.0010419124,0.8900299,False
0.021848971,5.066603,False
0.00082119874,1.28745105e-05,False
0.0013927066,9.536584,False
0.0002522735,2.8409634,False
0.008295359,0.050084434,False
54.105072,15.037548,True
0.003178653,0.009191673,False
1.5173377e-05,0.06696838,False
0.010632736,4.2670245,False
0.005291092,9.8461365e-05,False
1.2417136e-05,6.9141147e-06,False
0.00064827834,0.0026535308,False
50.219925,12.602655,True
0.90173334,9.495437,False
0.017809682,0.00040665074,False
0.0011419028,1.9632334,False
22.24918,17.390549,True
38.00857,15.023548,True
0.06690136,3.727179,False
0.0034021162,11.596427,False
0.0048669633,9.557341,False
0.0101713,9.979224,False
0.000770811,0.000113719114,False
0.0008086703,0.0013453242,False
0.0015963336,4.357917,False
130.8693,15.889251,False
0.0005358256,9.298276e-06,False
0.0045313,0.029325603,False
0.0054716025,16.562794,False
3.1847972e-05,0.0004994814,False
0.00019254572,0.1694625,False
0.003508504,0.3269757,False
0.00044820894,6.794903e-06,False
2.6170616,10.930804,True
0.016004903,0.0026852228,False
0.0046948306,5.034159,False
1.8276363e-05,0.010793637,False
0.016355958,9.294999,False
0.07156657,0.3155994,False
0.419947,0.47388506,False
0.0012488946,0.0016976461,False
3.67428e-05,0.5616221,False
0.0030028154,0.0001372,False
0.008187458,1.7474698,False
2.5868897,11.898265,True
0.0010416482,0.13073373,False
0.002466104,0.00015233742,False
165.9233,19.343988,False
0.0029696033,0.0009940657,False
5.7675326e-05,0.00019643761,False
0.0070503247,0.0022804744,False
0.014195755,0.95381874,False
0.021176547,2.307497,False
0.00045993208,0.014902802,False
0.007963434,0.06648709,False
15.546145,10.436847,True
221.96413,15.171649,False
0.0067566773,6.577115,False
0.0018722626,5.8410733e-05,False
0.0004975355,3.1947566e-05,False
4.879346e-05,8.821448e-06,False
0.0016707291,3.0534513,False
0.0138807725,5.1352835,False
0.18620583,3.5504193,False
0.0030329914,0.0061028404,False
0.0008583963,0.26236987,False
4.61472e-05,0.69843006,False
132.41264,9.618632,False
0.00015290201,0.010622034,False
1.5449057e-05,0.00019178935,False
0.0035162577,0.55387795,False
0.001040387,0.12204638,False
4.5018845e-05,0.00045777808,False
0.00017906682,1.0013529e-05,False
0.00095888344,5.9007583,False
0.005105921,0.0006850968,False
0.0012198637,1.8969125,False
0.46061942,7.6223836,False
0.0009897462,2.217266e-05,False
0.5581431,20.810577,False
0.0020020416,9.95346e-05,False
21.612568,6.411137,True
38.397297,8.131793,True
0.00021089971,10.439528,False
0.058105104,0.94371784,False
0.00651693,0.00025435866,False
0.0005875058,8.821443e-06,False
0.015790971,10.075909,False
51.61154,11.926007,True
55.258232,13.796343,True
0.0075440784,0.016093668,False
0.00026689662,3.3357503,False
0.10307885,6.119295,False
0.0029241026,0.019603277,False
4.3832655,9.111186,True
0.30523956,10.392931,False
0.016600916,0.09992027,False
2.4341432e-05,2.3126335e-05,False
0.0032368624,2.4884791,False
0.0064653223,5.606785,False
0.007840468,0.00016222907,False
4.9133894e-05,11.257098,False
0.0038614867,0.00018797474,False
0.08547502,6.0167046,False
0.0005095462,0.019743461,False
0.06725688,1.7771288,False
0.3437148,5.373756,False
0.034889672,7.4788814,False
0.16037339,9.217241,False
0.033553317,5.9099426,False
0.099023305,10.647481,False
0.00054368086,1.5498747,False
2.7567585,10.543729,True
0.0016960696,4.473464,False
0.023518713,4.1967683,False
0.005142079,0.69144833,False
0.0024768326,8.914976,False
0.004289441,0.811379,False
34.594337,13.241498,True
0.0013482374,9.16253,False
0.94511783,9.203083,True
4.734694,11.058687,True
3.4523013,0.6050854,True
0.006730421,0.00031811578,False
0.09099634,7.380325,False
0.004494364,0.0062868115,False
4.912193,24.75708,True
3.7870123,12.883311,True
0.0009948749,0.063624136,False
0.00013370012,18.565794,False
0.0030835704,0.018365629,False
0.0012623508,2.6013105,False
0.00013830833,0.019206382,False
34.03973,9.36125,True
193.74478,9.390622,False
17.120117,7.8366594,True
0.0002722717,1.6689157e-05,False
0.00031652272,9.254876,False
0.004649762,0.24189845,False
0.04307576,4.758302,False
2.2669756,8.7740345,True
0.012722887,13.746084,False
0.19279373,6.995684,False
0.00074569474,0.0003666203,False
0.0025749954,0.0008018357,False
1.3173811,16.839365,True
0.0042239083,2.1958737,False
2.7192269e-05,0.0021727306,False
0.84848976,8.267543,False
23.533363,10.748741,True
0.641167,10.689927,False
0.0007858217,0.009362007,False
0.008147982,0.7040283,False
0.0013522339,0.1229111,False
0.004124132,9.1650915,False
0.00029701117,4.613292e-05,False
0.0014146569,0.000194292,False
163.71317,17.223146,False
0.018872948,3.3914125,False
0.001376684,3.1286416,False
0.0009289756,0.00015412562,False
0.00046286665,0.00021038219,False
0.006793131,0.0006582902,False
90.10484,8.272874,False
0.0015799857,0.004951588,False
29.544403,8.789648,True
0.0062190443,3.3606443,False
0.002385912,15.557601,False
3.8581442e-05,2.7023375,False
0.0039790394,0.0040217526,False
0.00057354476,0.04799459,False
1.8054074,15.147001,True
0.0016538432,0.10267449,False
0.5117797,15.972162,False
0.001424428,4.104753,False
0.0011997371,8.270554,False
0.0021532218,3.339478,False
0.08059645,10.071555,False
1.6488225,14.340352,True
0.0030324887,0.56622845,False
0.07226289,0.32109383,False
0.009342185,0.015177925,False
0.0027932466,0.0002137187,False
52.332855,9.133333,True
0.0055349167,7.769153,False
0.00051126437,0.045105085,False
0.00042127585,1.968118,False
0.012345387,0.16771826,False
2.2022042,12.595731,True
0.00030754527,2.4676012e-05,False
0.0032598074,0.087642685,False
0.00090879423,0.0020248622,False
0.041466195,2.2864258,False
0.07437298,0.0007800504,False
0.003573884,2.6051164,False
0.0010600319,0.0027324716,False
0.0116060795,3.9875143,False
0.00033342442,0.0488429,False
0.01030024,2.8401766,False
0.061957013,1.4671292,False
0.00013865983,9.046752,False
0.0015602177,8.0701306e-05,False
0.003338233,6.8050847,False
0.010440947,0.04519656,False
6.177564e-06,0.00038032452,False
0.019416803,14.508589,False
0.0006552274,2.1376677,False
1.7856112,8.745623,True
4.9985898e-05,2.920585e-05,False
0.11832871,5.3565717,False
1.7561063,3.9886606,True
0.12268773,8.954857,False
0.0004803423,17.849384,False
0.068872124,4.1531696,False
2.7368951e-05,0.6596977,False
2.9401283e-05,4.067832,False
31.191761,12.470405,True
36.93044,18.018732,True
0.00071046315,4.3829703,False
0.00089938607,0.4314956,False
3.0350715e-05,1.3113013e-06,False
1.8342142e-05,0.00072381523,False
0.0010825816,0.0049460153,False
0.001093538,0.0001588932,False
0.025334083,11.305279,False
0.000760105,0.55566216,False
0.11699609,0.008253423,False
0.08974585,10.036018,False
0.023669314,5.7221804,False
0.0007069289,0.023678258,False
0.029905628,5.2194414,False
0.00032453414,6.157069,False
4.6962004,0.7354154,True
0.040190335,0.6713601,False
0.45422953,10.701256,False
0.26328462,12.3558235,False
0.0042894864,2.9421015,False
0.00033995384,0.00021169324,False
0.043666244,8.383933,False
0.004830808,0.0039820927,False
0.003385463,0.6097761,False
0.034583725,2.360009,False
0.0076706894,11.166729,False
0.005180858,12.7920265,False
0.003105964,0.0018693536,False
0.028740527,0.03508578,False
0.000713296,0.0034462346,False
0.058482166,0.04678871,False
0.026916634,0.0027084784,False
0.012498877,0.0025360193,False
0.0004790177,8.583029e-06,False
2.4974117,10.103973,True
0.09719685,4.266234,False
0.0018088156,2.8550103,False
0.15904574,8.018747,False
153.61035,13.126136,False
0.00082102645,3.5881323e-05,False
0.051919576,4.298319,False
0.00028920316,1.5161872,False
0.9667461,12.264434,True
0.008233891,7.5532246,False
0.0017859347,8.010528e-05,False
0.000590239,0.040001627,False
0.10341279,8.653932,False
0.0015740675,0.0008849742,False
0.03149107,5.256422,False
0.037697207,8.088497,False
0.004105869,0.005296339,False
1.6632445,10.444112,True
0.00085663603,0.0034500358,False
0.0006522654,0.0005179491,False
0.0027407866,0.26982066,False
0.1726318,0.5829219,False
0.0027391596,0.20729607,False
0.00782519,1.991141,False
1.6385544e-05,0.00804801,False
219.46298,11.642415,False
0.00073534343,0.46647158,False
0.35262537,4.9148135,False
1.0371558e-05,7.748574e-06,False
0.84067255,10.990727,False
0.00023161752,8.850337,False
2.5828063e-05,2.0980615e-05,False
0.21295203,5.90491,False
0.03137814,8.807311,False
0.012753039,1.5124228,False
0.00023676478,5.471556e-05,False
0.001046086,0.00024291882,False
5.033813e-06,2.3841855e-07,False
0.018089138,0.07305237,False
0.00016678091,0.007363796,False
0.0010265245,0.0003588744,False
0.18057315,4.6780477,False
0.0011371922,0.0012855598,False
0.7904507,9.037871,False
0.00018452872,1.7881375e-06,False
57.54631,17.469463,True
0.0020105273,10.238701,False
0.08779117,8.7714405,False
4.354561,19.280788,True
0.0009933653,0.00014959632,False
267.7417,17.274881,False
0.0006841426,0.0001050178,False
0.00073322345,2.3245524e-05,False
0.00048585967,0.00086258363,False
0.0065408954,0.00011979723,False
0.0055275033,0.02677377,False
22.347958,14.153493,True
0.0011602367,1.5317148,False
0.005626634,0.018847104,False
0.0007413408,14.770434,False
0.0035875025,5.8544664,False
0.1868692,5.663058,False
0.102070644,4.9167795,False
0.0012705533,0.0013157993,False
0.010115297,14.537474,False
0.0017739298,0.00024840084,False
10.340419,13.370422,True
0.04612078,3.902761,False
0.011828484,0.96141547,False
112.479,7.6137333,False
0.007315018,0.4185826,False
2.232455,5.8986683,True
0.014538066,0.0036670037,False
1.1158412e-05,0.024709104,False
0.0003643112,0.121558465,False
0.0046244534,0.0013744853,False
0.017834079,0.020350061,False
0.0016877056,0.0001252809,False
0.02380481,11.42445,False
0.00312452,0.37894246,False
0.0046906755,3.6405132,False
14.070902,14.991722,True
0.00046913815,0.00052164274,False
0.007505129,3.103524,False
4.2081094e-05,8.6198845,False
0.0050904937,12.60322,False
0.011591821,7.2318788,False
0.41852185,0.03148468,False
0.0014748909,0.0012341256,False
57.47505,9.85853,True
0.0003235354,2.8788943,False
0.0017756901,0.0008924778,False
0.0657799,13.169111,False
0.0053724353,3.0857022,False
2.382602,9.779257,True
0.00044651792,0.010461135,False
1.2289753,5.3781157,True
0.00014391117,0.002524643,False
0.0026373907,0.23345453,False
0.083161555,0.234103,False
3.2546074,9.519773,True
0.021389501,2.5088181,False
0.013646568,0.212009,False
0.00038186533,0.0150680365,False
0.00017688276,6.9735e-05,False
0.08830065,4.0574183,False
4.037708,3.5131137,True
0.0013158633,0.00026627776,False
3.2451866,13.083503,True
0.87834513,10.333463,True
0.003109889,6.3948584,False
0.00465458,0.6130434,False
0.45176035,12.031211,False
124.21404,11.064446,False
0.004749624,0.00026067518,False
0.0021735872,22.138216,False
0.008958945,0.0010203777,False
0.026887916,9.920564,False
0.09337164,12.4703455,False
1.6001151,5.472401,True
5.6753225,4.223201,True
0.0019386089,13.239109,False
2.4378896,2.3050957,True
4.4996406e-05,0.0011462554,False
0.000830847,6.415905,False
0.003749572,1.5756158,False
0.0015784772,2.4675977e-05,False
1.6167301e-06,5.960463e-07,False
0.56100106,2.051704,False
0.0049617672,0.009041273,False
0.0013300687,8.8330075e-05,False
2.7192234e-05,10.363944,False
0.010905486,0.041505788,False
0.0005455414,0.08882282,False
69.83838,10.309926,False
215.47792,11.495841,False
1.1808863,3.972583,False
2.4141491e-05,0.08622946,False
10.163472,17.192343,True
0.005833623,0.0004913755,False
0.38906577,17.242086,False
0.016829798,6.444549,False
0.62367827,4.7306404,False
0.00017775671,0.00023207352,False
0.0004409505,0.53689015,False
0.0016140449,11.999326,False
0.0031357612,0.00028653722,False
0.00083533215,5.5430744e-05,False
0.00022012775,13.203227,False
1.2957269e-05,0.10322787,False
0.029471364,0.16140987,False
6.739574e-05,0.015264595,False
0.2058997,3.7161417,False
4.9999173e-05,0.00043144455,False
0.119036935,7.0032268,False
0.00016486301,0.14003222,False
20.075417,10.828381,True
0.00022343699,0.00010144195,False
0.013686439,16.646173,False
0.013879273,0.040183876,False
0.038764644,6.5213,False
0.0029626384,2.8967343e-05,False
0.033445336,6.860895,False
0.032112718,12.162243,False
0.0010027731,2.7140896,False
97.67541,16.198387,False
0.012470519,9.345454,False
0.0015685236,0.0001782017,False
0.0012797713,0.0015384022,False
0.00067229295,2.4079973e-05,False
0.00227306,1.3144796,False
2.8942282e-05,3.0994368e-06,False
0.0012262175,0.0026021658,False
0.01870394,0.0020282678,False
93.14914,10.778812,True
3.699687e-05,0.0060225204,False
0.00080234074,2.9086623e-05,False
0.4760882,0.019357014,False
0.0014734562,6.724102,False
0.012586374,7.0305495,False
0.011322998,2.9028342,False
0.00053272594,6.663574e-05,False
0.07905886,11.304489,False
0.45371553,16.883036,False
0.031913824,0.6529372,False
0.0009783991,0.039147284,False
0.005826855,2.733899,False
0.013007924,8.138508,False
0.0075254245,0.000115744406,False
0.05912036,0.072512835,False
0.0035508594,5.7353153,False
7.1419735,8.338989,True
0.09309754,0.08001054,False
0.025366269,6.4653125,False
0.013500065,0.25831473,False
0.15665542,9.806338,False
0.039590996,0.042005543,False
0.00073846173,2.4795207e-05,False
0.016001267,8.937642,False
0.00014447441,7.891767,False
0.0016141677,0.0001538871,False
0.0006306094,0.01142247,False
88.9601,17.206984,True
0.009006752,5.4971795,False
0.00486817,0.0043533132,False
0.021024313,3.1376927,False
0.0003346989,1.9275094,False
0.0015271462,0.0037119486,False
0.0008879137,0.51938134,False
0.009262555,0.031006414,False
44.25021,14.927425,True
0.022979667,0.02632646,False
0.0012626229,0.008086552,False
0.0022338193,0.00018702152,False
0.0012987605,1.048828,False
0.009199503,0.18713349,False
4.0565395e-05,3.2529423,False
0.0016730913,9.7627475e-05,False
0.0033472837,0.013411506,False
0.0007910886,1.2755305e-05,False
0.0034803746,0.00013719998,False
0.0052624573,0.045384564,False
0.014138125,0.2785454,False
0.0013878031,6.420436,False
0.0005083493,3.4020653,False
0.00030870052,1.8979752,False
5.6147437e-05,3.933899e-06,False
0.017310916,1.659859,False
0.00012284427,0.00085615204,False
3.2451842,8.309043,True
0.0018195421,3.4799218,False
0.0006914278,2.5152829e-05,False
0.0054741553,13.386126,False
0.00053661567,0.0007281033,False
0.012104217,0.9056541,False
5.39871e-05,0.0008310202,False
21.80858,8.387587,True
0.004604185,7.822268,False
0.00362604,7.601512,False
0.0014381522,0.00023100062,False
0.058641743,7.68678,False
1.7467295e-05,0.039445657,False
0.26455727,3.1220362,False
0.009815825,0.04313974,False
0.0052476623,0.03383854,False
5.7875037,12.086865,True
2.7413465e-05,0.0110682575,False
1.3720244,12.378461,True
0.052352875,18.798397,False
0.005263533,5.723709,False
0.00962898,10.239429,False
0.44406733,13.10145,False
0.0006554642,0.8923023,False
0.00017792736,6.617941,False
0.022075852,0.01966181,False
0.48601213,17.981812,False
7.458278,11.094751,True
0.03547694,0.030786112,False
0.56832254,12.582075,False
0.04999879,3.8712316,False
0.00068506604,0.018068237,False
22.449322,16.00547,True
0.00017162002,3.1232343e-05,False
0.017870171,0.00073547434,False
0.2542422,9.341664,False
2.0804791e-05,3.6954812e-06,False
0.042465687,3.1285408,False
0.0006851361,8.372208,False
0.0011627912,0.5743877,False
0.028233174,1.0156918,False
0.00796219,0.025389094,False
3.1648794e-06,0.000879616,False
0.00020210612,0.3591215,False
0.0010934164,0.0069446797,False
72.18022,11.491301,False
239.91908,16.99202,False
0.12813625,10.272298,False
0.014735098,0.96311426,False
0.00033093092,9.179071e-06,False
0.014397273,2.6167495,False
0.0004356143,3.4450877e-05,False
0.0013198005,0.14639746,False
0.1837,5.864887,False
0.03401673,6.8289022,False
25.291023,13.069551,True
29.027237,6.608895,True
0.30701762,1.6455817,False
0.00033001893,0.015961256,False
0.00044884224,0.0001861875,False
2.9920879e-05,0.059164323,False
8.681226,4.2415605,True
0.003602713,0.001776896,False
0.006461185,0.024026146,False
0.0003033173,2.4815443,False
0.00153249,5.8224134,False
0.00029809962,0.0024785053,False
0.03508188,12.7791605,False
0.0005230049,0.63835746,False
33.75456,9.368831,True
0.0001898089,8.880697e-05,False
2.6601336,14.956104,True
0.008238047,0.4400747,False
0.0035945454,0.0042271395,False
4.426346,17.700703,True
0.0004363103,7.74699,False
0.847515,10.9971695,False
0.008662505,4.8106856,False
0.102947436,9.277247,False
255.12723,11.720286,False
0.0036944929,0.009763424,False
0.0015941693,6.59891,False
0.0012221622,0.019308679,False
0.016815176,0.000728922,False
0.00043334754,0.0012498428,False
0.0033162897,4.9230056,False
0.055383794,8.949427,False
0.0085377395,12.331112,False
0.029896978,8.623847,False
0.0005818581,1.4305006e-05,False
13.99558,12.436215,True
0.0019932298,0.4391902,False
3.5776044e-05,0.064722285,False
84.1388,15.023791,True
2.667424e-05,2.5868081e-05,False
0.0004464468,0.00048017874,False
0.000544352,3.4020097,False
2.696111,12.280028,True
0.00018556691,0.0142205665,False
0.30557513,2.8850412,False
0.0049139303,0.00064995256,False
0.3421993,9.121466,False
0.0034443145,0.08449943,False
0.0012779785,4.869093,False
0.010279364,1.5881153,False
2.8895023e-05,0.00015472168,False
0.00018960437,0.0008400724,False
0.095557645,1.3391298,False
144.85898,18.17251,False
0.00025762492,0.00038878503,False
0.788338,13.535505,False
0.0026069582,0.4231624,False
4.2936055e-05,6.3180723e-06,False
0.0022790253,0.08437521,False
0.013128648,5.4680448,False
0.0001387881,8.9641355e-05,False
1.7490482e-05,0.005695188,False
0.8234624,6.5425525,True
0.007770552,12.562482,False
0.82736665,8.171122,False
1.5684899,11.569833,True
0.5268245,7.301137,False
0.0051776743,1.0449024,False
0.0015935866,0.021890426,False
11.504042,16.04182,True
0.0014928385,1.2262791,False
0.0025300009,14.347084,False
0.026802726,0.6983611,False
0.054431234,3.6404536,False
2.0308855e-05,0.014600576,False
0.01608307,0.030175308,False
0.095550895,14.168672,False
0.084858984,3.0904446,False
0.0028795677,0.4940614,False
0.0031589954,9.8461736e-05,False
0.014762854,0.0006293332,False
0.03286018,0.2306109,False
0.0007580786,0.003938179,False
0.00756212,0.093356475,False
0.041815676,5.36237,False
0.016607583,1.1152958,False
0.0002116956,0.00018285032,False
0.60106665,8.267677,False
0.006033156,1.2343453,False
3.314468,4.0599723,True
0.015439347,0.56625056,False
5.637582,14.144402,True
0.00095200253,0.00041619182,False
3.8992133,18.726233,True
0.0059321537,0.2743265,False
0.21989875,0.43677065,False
0.5610126,12.504828,False
0.005771939,0.0009644089,False
0.061834957,6.6896563,False
0.17929974,1.690034,False
9.717059e-08,2.3841855e-07,False
0.009953841,0.9598894,False
209.16939,15.097089,False
3.7119284e-05,5.972207e-05,False
0.012087925,0.62618756,False
0.05481988,7.439959,False
0.040175896,0.0007946478,False
0.023012895,6.623828,False
0.006545479,0.04355917,False
0.00047282423,7.016842,False
78.605385,13.228524,False
3.6041587e-05,4.5060096e-05,False
0.0047624134,0.0008294673,False
0.012610341,0.009149026,False
0.0035866129,0.00010096485,False
1.2506068,5.058137,True
0.019460991,0.050796296,False
8.539276e-06,2.7894584e-05,False
0.041693643,1.915851,False
0.035149835,0.068173215,False
1.1865474,12.171552,True
70.17148,12.20135,True
0.00034467818,0.31712893,False
0.0012409146,5.892201,False
0.017118169,0.041015375,False
0.093365885,11.333292,False
0.87599766,3.397579,False
0.0013303173,5.4119482e-05,False
0.002424557,0.15776554,False
0.0028748685,0.0010168118,False
0.0025338558,0.00035541816,False
0.30917138,11.377037,False
0.00015247094,0.0002308817,False
0.0010392648,3.2066753e-05,False
7.1780825,18.017126,True
0.67408395,13.408019,False
1.2222243e-05,2.5895784,False
0.007798625,11.627744,False
0.0049475376,14.301449,False
0.005815398,0.0010050187,False
0.0125262365,9.780482,False
0.077903405,0.0030373342,False
0.0006428252,3.1828356e-05,False
0.08527199,3.007065,False
5.5370503e-05,0.13032383,False
0.016282309,4.363702,False
0.0006480815,0.07506768,False
0.006431797,0.0019462064,False
0.0006512985,2.8667228,False
0.00033761354,0.00067425857,False
0.008948982,17.386532,False
0.7077937,9.006336,False
0.310564,5.2561584,False
0.0073612095,0.00813817,False
5.923207,10.858613,True
0.003395818,0.0009142714,False
170.52547,13.987944,False
0.0011364816,18.612553,False
0.0003137695,1.1869574,False
0.0016181301,0.008572902,False
2.4208338,2.985972,True
7.661947,16.004309,True
0.002984455,0.00028546475,False
0.047181204,10.632878,False
0.00036729334,0.027258161,False
0.0012662103,0.11645421,False
0.34870702,1.5801455,False
0.0011766229,0.0103181405,False
113.3015,15.049295,False
0.00012718345,0.07435871,False
0.04529378,1.9829353,False
0.00014587614,0.34677684,False
0.00042209483,3.1561239,False
0.00018537164,0.30782261,False
0.02283215,3.674781,False
0.004272215,0.0034613104,False
0.006537049,4.3796234,False
0.00035629832,2.9325045e-05,False
0.007718899,6.429727,False
0.0006144077,4.365137,False
0.004373187,4.193815,False
0.00014612362,7.311362,False
31.308601,9.595455,True
2.5142781e-05,9.142935e-05,False
0.000838404,0.5625849,False
0.04670323,3.0332756,False
0.001447259,0.8136363,False
0.0037949202,4.195513,False
0.0036794553,9.798481e-05,False
0.00015784046,0.00014530554,False
0.0017767372,0.00028713344,False
0.00023212832,0.89640677,False
11.093273,18.205713,True
0.22993952,5.262125,False
0.0017522083,0.04012768,False
0.027454302,6.542443,False
55.073578,6.7388043,True
0.004525292,0.32172602,False
0.0025861368,0.004127308,False
0.00080543244,0.35683075,False
0.0003880846,0.04064294,False
0.01348037,0.022963157,False
0.06276087,6.3881183,False
0.00029422357,0.009908418,False
6.626897e-05,0.00029047084,False
0.060039744,3.4644809,False
0.0009225616,4.6252095e-05,False
0.018959073,14.349557,False
0.0025366703,0.0017233491,False
2.6665537e-05,7.987264,False
0.011024309,0.0028797209,False
0.021795113,1.7780758,False
0.0031829884,0.0024892013,False
0.00040144357,0.18390666,False
5.2126557e-06,1.6450747e-05,False
0.016922593,0.011054276,False
0.009459126,0.0017652214,False
0.049131896,7.906753,False
0.00061009976,0.064132325,False
0.06551085,10.544043,False
0.0031756526,0.0020655447,False
3.0318988e-05,0.25423524,False
0.048828863,11.82331,False
0.001677366,3.731175e-05,False
0.00027445445,0.0006766412,False
0.00026577033,0.015303804,False
0.00080940267,3.8480241,False
45.477875,12.126817,True
0.6036512,6.3257694,False
0.26485974,14.041546,False
0.005046004,9.003883,False
0.00020397682,0.01984842,False
3.1904783e-05,0.0021981858,False
161.98041,12.843626,False
0.00058710837,3.1663282,False
1.4108192e-05,2.9802277e-06,False
0.022649352,8.810032,False
6.644454e-05,2.2698774,False
1.0643698,3.8570294,True
0.00071870966,0.87504506,False
0.0001383096,0.44859442,False
0.0011230733,0.09725479,False
0.14025036,10.504471,False
0.032095112,1.1685466,False
0.13276958,13.974343,False
0.00021287109,5.3046722e-05,False
0.0022133207,0.00046266255,False
1.6283635e-05,3.576278e-07,False
0.00049371104,0.02100566,False
0.06429129,7.1499486,False
0.0013598101,0.00076276675,False
0.02201636,12.413131,False
0.021985099,11.628053,False
0.0036832113,0.06287388,False
0.0027173536,0.0012543644,False
0.011571129,4.2444777,False
0.05268542,0.19186178,False
0.037038356,0.36837107,False
2.3171606,16.577818,True
0.0034755145,11.6150675,False
0.00031376467,5.7576417e-05,False
0.0012828846,0.8372712,False
3.7750884e-05,0.00012861856,False
0.0011294562,0.00014184884,False
0.04828378,1.128659,False
0.003715836,0.06427825,False
0.0071412455,0.014584459,False
65.005684,15.993735,True
4.2177787,9.727281,True
3.6080997,11.9612665,True
0.008569517,0.066960774,False
0.13185807,0.20591514,False
0.013538744,4.230021,False
0.048396003,4.4613147,False
4.9815844e-06,0.00016962043,False
0.001214868,0.114295006,False
0.021080188,0.00075607694,False
0.0101895705,0.003222476,False
0.0037695295,0.11578867,False
0.00014802258,9.519597,False
107.43166,12.306446,False
2.3761725,5.9829116,True
0.0026165966,0.62663025,False
0.015939936,11.903724,False
0.000605514,4.1940427,False
0.0101798065,1.8214917,False
0.11577839,8.1646,False
0.0009071428,1.1018987,False
0.044105355,5.191419,False
2.3582911,11.175038,True
0.029627277,9.942934,False
1.8100048,12.649762,True
0.015372948,0.0028132652,False
0.00019802942,5.845875,False
3.0398798,18.836401,True
0.0021756075,1.9575412,False
0.10074499,4.3572865,False
0.009162889,0.2642418,False
0.0005378064,3.3100886,False
0.0065618223,0.0008317297,False
0.13550235,1.3796287,False
0.0062876893,0.00045324813,False
0.0006972639,9.358819,False
0.047179185,15.760128,False
212.80646,17.454279,False
0.007112568,7.8706446,False
0.011864964,0.0059397323,False
0.02986492,0.47867584,False
0.014915864,0.0033672727,False
0.002102072,3.6482422,False
0.0046151155,6.842348e-05,False
1.0903541,6.8836985,False
0.38599566,8.964842,False
102.079575,13.8876295,False
0.004663298,0.8846932,False
0.00065045664,0.00013326702,False
0.0061978786,10.678173,False
0.0004393376,6.9927936,False
0.003943135,0.5285741,False
0.03708174,0.64409274,False
0.0030506377,0.4812261,False
0.0044172807,0.90560234,False
48.70745,8.834065,True
188.3588,11.148186,False
0.010620884,0.0009437998,False
0.012238715,0.0010066769,False
0.0010382978,0.02759589,False
0.0001379193,4.3589473,False
0.0064653717,2.9270794,False
0.021643868,9.504214,False
0.0025962938,8.058984,False
14.421355,9.86008,True
0.00071081915,0.00029356917,False
9.210439e-06,0.00046731043,False
0.800875,11.774283,False
170.6259,17.878748,False
0.012770247,0.0041875597,False
0.04626844,1.6595389,False
0.8775065,9.20239,False
3.7921022e-06,0.0004270357,False
4.3623877e-05,0.0002740246,False
0.0049961084,0.00088068395,False
0.009099051,8.333312,False
0.0003919479,0.00026794648,False
0.00028134955,3.7278788,False
0.06598694,3.5722976,False
0.95379156,6.2206516,True
0.0007247658,0.0003281291,False
0.094786644,2.6870544,False
0.0003417749,0.041831605,False
0.004995925,4.458488,False
0.00061241176,0.010973221,False
1.7366816e-05,7.9271034e-05,False
0.001040753,0.018610839,False
0.0021527796,8.659524,False
0.035179816,5.647269,False
0.010740045,10.363144,False
0.6644034,9.744036,False
0.06139859,0.098899834,False
0.0008076418,1.2516886e-05,False
0.0009822183,0.0016351664,False
0.035281457,6.194757,False
190.38298,11.830853,False
0.009266569,3.0513363,False
0.010783166,9.796594,False
68.888405,15.961358,False
0.00013988836,9.652182,False
0.0001708394,3.011575,False
0.005707083,0.0037345015,False
0.21363735,1.408402,False
0.011268833,0.6400732,False
2.4540172e-05,4.2437605e-05,False
0.040724628,0.4030052,False
0.00032978936,0.021676874,False
0.0542119,0.0032374961,False
6.887407e-06,8.344647e-07,False
0.00589928,7.617137e-05,False
0.3229333,17.399073,False
22.714373,15.961462,True
21.093252,7.4679146,True
0.5077263,16.879648,False
1.7780572e-05,0.00644794,False
0.02591603,0.15833087,False
31.388872,8.314557,True
0.0090127755,9.6434655e-05,False
1.4374111,8.510409,True
0.00068976195,9.405165e-05,False
0.01754522,0.040153805,False
0.27450716,6.1921864,False
23.763992,10.388247,True
0.0013996357,0.54027694,False
0.0042862394,0.00063863554,False
0.26065028,0.55014646,False
0.009028932,2.5706406,False
0.0031449024,1.3184885,False
0.0015531024,1.2040046e-05,False
24.974798,13.525473,True
1.4542094,10.42562,True
0.006836935,0.0039293678,False
0.057460427,6.625903,False
136.62733,14.140594,False
0.8591616,9.095424,False
0.07797163,7.1538277,False
0.00022764613,5.1894417,False
0.055981055,2.3203256,False
0.004071765,0.021723332,False
0.0002658387,7.986989e-06,False
0.0007805152,0.0051995968,False
0.0007025024,0.035449404,False
4.9284332e-05,8.9879766e-05,False
0.00054138113,6.670266,False
0.0033131104,0.040563777,False
0.087585874,10.9417095,False
0.0006783061,0.00022444577,False
0.0006610489,0.6113227,False
0.006613003,0.024396967,False
0.006598255,2.7413085,False
0.0038029575,0.0013885343,False
0.00018666702,0.003333252,False
0.008921567,14.482872,False
0.010144779,7.593243e-05,False
9.424041e-06,9.1790735e-06,False
0.02934218,1.7385461,False
0.0056064636,13.818936,False
164.16087,12.742503,False
0.000270829,0.05758316,False
103.97306,11.237049,False
18.77471,15.14722,True
0.0058250413,6.581176,False
0.019234823,0.22700992,False
3.247581,9.336584,True
0.0012210757,0.0028583615,False
0.024895886,10.746497,False
22.849104,9.101242,True
0.0005531087,0.41815948,False
0.0035893226,4.5073647,False
0.007833082,1.6299411,False
0.0013479117,3.472696,False
6.0752864,16.505945,True
0.015404992,3.2509093,False
0.0021297096,0.00033015455,False
0.00958618,4.189438,False
1.427019e-06,3.8010383,False
0.061061323,11.591499,False
0.054999802,3.2426205,False
0.004345709,0.008913327,False
0.0021545794,4.714961,False
0.099482015,9.414118,False
0.2034643,3.333938,False
0.0008226224,0.12597464,False
5.012396e-05,8.821448e-06,False
0.0072316853,0.00061242306,False
0.51420593,5.1575284,False
0.0011031512,5.1258627e-05,False
0.00030437735,0.0002686616,False
0.007858215,0.015020479,False
0.021291997,1.9969891,False
10.835714,10.5750885,True
0.0340111,9.394027,False
0.1479122,4.747238,False
0.012461193,0.023016792,False
0.20014828,7.079299,False
0.07108634,14.295669,False
0.00016120751,6.367018,False
0.004319826,7.06303,False
0.1064872,11.732617,False
0.0051961374,0.0008248223,False
0.001186223,1.0493554,False
0.00401246,0.043111276,False
1.3133518,10.505861,True
0.023133038,4.0478616,False
0.04015898,11.859844,False
0.000851295,0.00011038163,False
0.0018534922,0.04565183,False
4.6486406,9.478785,True
0.00035454653,2.0830467,False
0.008854372,0.00015662685,False
0.001217475,0.000823158,False
0.053082146,9.599065,False
0.1860499,14.433246,False
0.0016551097,0.9058818,False
0.019203281,9.449604,False
0.00020902323,0.04979902,False
0.010393779,0.0024596893,False
0.0040714494,0.11278115,False
2.8676147,13.090411,True
0.011340822,14.627821,False
0.00067628553,11.007705,False
0.050298344,0.0064809793,False
19.548468,14.792585,True
0.0038674793,0.16043326,False
0.004657775,3.1373396,False
0.0013760373,0.0014067511,False
0.4507355,4.146149,False
0.0023661791,10.940642,False
0.0005932392,0.09475936,False
0.025671648,6.1363564,False
0.0003268699,2.982065,False
0.07511619,17.784508,False
0.64296585,14.708508,False
1.8551942,9.133741,True
19.673515,20.362219,True
0.0037238698,0.007895426,False
0.0003261328,8.9164554e-05,False
0.0008398377,0.054247215,False
0.0056401785,0.5675796,False
0.43461537,9.02421,False
0.0017445496,8.523064,False
0.0033134883,1.9541217,False
0.0001508429,14.726453,False
1.9041028e-05,0.11890541,False
0.0041744,0.0024649366,False
210.34326,18.099482,False
0.0013971812,0.00025435994,False
0.0004688729,0.0003026265,False
0.008832833,15.328537,False
273.80325,15.96532,False
0.07052789,3.8738632,False
0.59730875,14.81122,False
0.0006949197,10.956983,False
0.00018728843,7.3902955,False
0.00014394474,0.00022861725,False
0.0029885755,1.5069546,False
0.057937283,5.5981193,False
0.00025418564,0.00014947724,False
0.0007364706,1.6372128,False
0.13393559,3.7551951,False
5.8054895e-05,8.225407e-06,False
9.699362,11.576874,True
0.0009983425,7.8123755,False
1.0239528e-05,3.576278e-07,False
0.1614591,15.632324,False
0.00072362676,1.4781832e-05,False
0.0028173933,8.173526,False
1.6558526e-05,1.6689287e-06,False
0.0005760146,0.030443758,False
0.0015839437,0.00016568693,False
0.10304156,0.11440688,False
0.003388904,1.044088,False
0.0058360724,0.002298674,False
4.1505055,15.92752,True
1.1191578,3.5374134,True
0.0028605594,9.376272,False
1.7019403,15.325112,True
0.00027294963,0.13425744,False
0.013607633,0.0009523693,False
0.002147977,0.0076848897,False
0.04902035,17.235945,False
0.15375678,13.667988,False
0.00033029573,2.2481241,False
0.0015821095,5.621267,False
0.044378784,0.41999665,False
0.0003009501,1.51394615e-05,False
0.0014802011,0.09667008,False
0.011596567,0.036210857,False
0.012286403,0.00020775749,False
0.030573223,10.729421,False
0.15531956,10.4836645,False
5.0195154e-05,6.4662533,False
137.44698,11.336484,False
7.847833e-05,0.0019493165,False
0.0576053,8.646096,False
0.00040670828,9.9919,False
0.0032001215,0.033717006,False
13.2674675,9.255841,True
0.0023653097,0.00038556685,False
1.3004481,9.417177,True
0.039849237,8.378699,False
143.88588,15.336129,False
1.5586761,11.344888,True
0.019915136,0.001724981,False
0.014302868,4.090607,False
2.1273821e-05,1.3232144e-05,False
0.0020137518,0.00081481953,False
0.00040559116,0.057684995,False
0.018254122,0.9275686,False
32.704723,10.240837,True
0.0005927643,0.0002544793,False
0.5309707,10.499044,False
0.00018904982,0.0009051039,False
0.0011377883,6.092773,False
0.0018209885,2.3451166,False
0.0007803391,0.105055,False
0.8068015,4.567741,False
6.345328e-05,0.0016533766,False
0.00040488006,0.17068776,False
0.0037987768,9.643829,False
0.004803204,7.356183,False
20.814337,13.353104,True
0.0023788065,0.0034832926,False
5.0151317e-05,0.12777786,False
150.25668,12.295905,False
0.032005478,12.057792,False
0.0010666267,0.039462354,False
283.19113,14.060973,False
3.411554e-05,0.0009332116,False
0.022555638,4.1090636,False
0.00024113152,0.0007215517,False
0.004299615,0.114886746,False
0.00022864681,0.25403446,False
0.31599167,8.44955,False
0.0006885176,1.35424,False
0.0014791358,0.0014800776,False
0.045276184,0.0021096661,False
9.137266e-06,3.2186456e-06,False
0.386069,3.0111415,False
0.0019478255,0.4389982,False
0.0070107323,13.337703,False
0.049932923,1.5870988,False
0.07827181,0.033377413,False
0.0260157,1.4170203,False
0.0051663145,1.3815666,False
7.022741e-05,7.188062e-05,False
5.152786e-05,0.00014685506,False
0.00014730752,3.1709165e-05,False
0.1574087,3.5543396,False
0.09753065,7.42472,False


==> new_results/losses/scatter_k-vs-l.csv <==
sharpness_at_zero,loss_increase
0.0062298356,1.7046696e-05
0.014933971,2.0384363e-05
0.0731597,0.00055210694
4.760869,0.022124598
0.0033308282,6.914096e-06
0.10256137,0.0016615873
0.0025505119,1.4901012e-05
0.0006556865,5.722027e-06
0.07416829,0.00041174644
0.00037929058,1.5497192e-06
0.0044660876,5.245168e-06
0.021450361,0.00020894778
0.0014484406,9.536727e-07
0.00045874738,1.1920919e-06
0.17612141,0.0012682951
0.005566057,9.179031e-06
0.0025182154,2.1457586e-06
0.0011958828,1.3112997e-06
0.7711687,0.0025845862
0.017668884,1.7284983e-05
2.9247725,0.06488762
0.008348691,5.9603844e-06
0.0011038432,4.5299394e-06
0.23999412,0.00094565796
0.02180353,0.0008406544
0.0012914736,4.0531045e-06
0.001103434,5.006773e-06
0.00039800708,3.576277e-07
0.011985924,3.1112846e-05
4.841133e-05,1.1920928e-07
0.6024689,0.0057721203
0.02621618,8.713569e-05
0.006972371,1.0132677e-05
3.4836185,0.015904512
66.301796,0.3689167
0.0042001824,2.622588e-06
0.0060250717,7.629318e-06
0.006325064,7.748536e-06
0.0016548141,3.6954748e-06
0.0011421256,2.1457624e-06
0.001125678,1.6689266e-06
0.0002259226,2.3841852e-07
1.1750022e-05,0.0
0.0015626265,1.6569931e-05
0.006120982,7.867725e-06
0.21931179,0.00908159
0.003034761,4.5299316e-06
0.0049139676,9.77508e-06
1.0888861,0.011968532
0.009798213,1.2278375e-05
2.7459937e-06,0.0
2.241698e-05,0.0
212.39545,3.3366513
0.0025054005,1.5497158e-06
0.03021974,0.00010465582
0.022628887,0.00010656519
0.0005422341,1.1920915e-06
4.9858252e-05,0.0
0.005293162,1.1086355e-05
0.0014871832,4.7683648e-07
0.016799955,3.409283e-05
0.035816994,0.00015399953
2.9363215,0.16767536
0.0014635255,5.6028134e-06
0.002206713,2.503386e-06
0.0019464383,2.8610139e-06
23.007122,0.34001696
0.02383197,1.4543015e-05
0.043201074,0.00010417916
0.0019647614,3.3378487e-06
1.9825943,0.1980714
0.0024950367,3.6954714e-06
2.679447e-05,0.0
0.14602405,0.0001840092
0.0017394838,8.344632e-07
0.00071073533,9.536732e-07
0.047253948,0.00068254734
0.7266464,0.015193859
2.463901,0.015828298
0.0007062141,4.7683676e-07
0.016734285,3.9576007e-05
0.0025262344,5.8412306e-06
2.1978848,0.034150153
0.0006223366,4.7683682e-07
6.134908e-05,2.3841855e-07
0.00044906506,6.079653e-06
14.457879,0.034056336
0.033751052,0.000522582
0.0375447,2.2410397e-05
1.6204868e-06,0.0
0.020836122,0.0009227132
0.31693166,0.0058156275
0.00068083656,8.344642e-07
0.1716782,0.0005063335
0.0007878932,4.768367e-07
0.0030317574,9.536702e-07
0.0020404204,4.172309e-06
3.2257445e-05,0.0
0.004249806,4.7683397e-06
1.8628221e-05,1.1920928e-07
0.0042115524,7.152503e-06
0.0016535972,4.172312e-06
0.035246458,7.950692e-05
0.01803585,3.993317e-05
0.003489718,2.980219e-06
0.00015503832,2.3841852e-07
0.10371073,0.00069336774
8.805784,0.07365526
42.538292,1.4521025
0.00016988195,3.5762775e-07
0.00027693738,1.0728827e-06
0.012462921,2.4914221e-05
0.011465071,1.2874351e-05
0.00027312574,0.0
0.010780779,3.862261e-05
1.3715034e-05,0.0
0.0037304386,1.966926e-05
0.019564318,3.802641e-05
0.010384033,3.54042e-05
0.0029550577,1.9073416e-06
0.0018335468,1.3112993e-06
0.00283732,1.7881316e-06
24.666435,0.2299141
9.900407e-06,0.0
0.00016568968,1.1920927e-07
3.0776439,0.0048380694
0.00019004653,1.192092e-06
1.2780813,0.0072695888
0.35517263,0.0014630557
2.7857435e-05,1.1920928e-07
0.00053168245,7.1525517e-07
0.0011786114,5.6028157e-06
0.00070958957,1.0728825e-06
2.3506148,0.049111538
0.006798232,1.2397606e-05
161.53418,1.1292531
0.0006464642,7.15255e-07
0.06552873,0.00046728284
25.48897,1.2119356
0.00029672968,8.3446446e-07
0.0140518565,3.1947155e-05
0.0010919884,3.3378521e-06
0.6100831,0.011222028
0.0008884004,3.6954787e-06
0.011986869,1.7284938e-05
0.0023411594,2.5033876e-06
0.8783128,0.009022989
0.059415586,7.2470175e-05
0.051458538,0.00013230479
0.0006397228,5.9604594e-07
0.13429174,0.0047781817
0.007882516,5.0900744e-05
0.00063300726,3.933896e-06
0.00795251,8.463753e-06
0.0023755077,1.7881339e-06
0.42209122,0.0015772086
0.00059255876,9.5367346e-07
0.053290844,0.00024755436
0.00225139,1.4305078e-06
0.002462319,2.8610107e-06
0.015614364,3.8503298e-05
0.0119813485,3.2662385e-05
0.0005464472,1.668928e-06
0.015465915,3.7311267e-05
0.00034651943,3.576277e-07
0.0028030898,2.2649676e-06
0.82771295,0.041792143
0.0015756303,3.6954762e-06
0.0020321743,2.8610139e-06
0.002177185,1.9192477e-05
0.0015312356,5.7220223e-06
131.29286,0.40743023
0.25032824,0.0014859708
0.06618884,0.00010024361
0.013916273,3.1947136e-05
12.33727,0.060402118
0.00041987922,3.576277e-07
2.727274e-05,1.1920928e-07
156.608,1.0813386
0.008078835,1.7404262e-05
0.64658237,0.0018707578
2.50737e-05,0.0
0.00093518937,9.536732e-07
0.0030882247,0.000105255975
0.0066455454,3.206658e-05
0.0023744833,2.503386e-06
0.0824245,0.00026279438
4.2737418e-05,1.1920928e-07
0.00016832001,1.1920927e-07
0.00030184188,3.5762773e-07
0.00012723713,0.0
0.0008226044,4.768367e-07
0.013998811,2.264911e-05
0.0013137094,1.4424206e-05
1.8490918,0.0037091821
0.00057666335,1.1920916e-06
16.645704,0.12393103
49.745434,0.2085823
0.454218,0.0013061978
0.00026736892,2.384185e-07
0.0010373512,2.8610166e-06
0.0028192804,4.649137e-06
0.0047825803,2.503382e-06
0.22439946,0.0020474598
0.037487596,0.00019690761
0.0008280938,4.768366e-07
0.24847552,0.03860285
11.173282,0.33781245
0.00019885792,3.5762775e-07
0.0002975925,3.5762773e-07
0.56283647,0.013699909
0.35987243,0.0033133659
0.00017245728,2.3841852e-07
0.001274819,5.9604554e-07
0.6945515,0.00473894
0.069577545,0.0003318005
0.0011560132,6.3180664e-06
0.00016930542,0.0
0.00014711152,1.1920927e-07
173.11818,1.1818535
0.08671212,0.0008779717
5.19596e-06,0.0
2.3885863e-05,0.0
0.37850487,0.001086724
0.44576824,0.0031381352
0.0005815579,7.1525517e-07
0.003469769,5.841225e-06
0.08033306,0.00071528903
0.0023238952,1.0728807e-06
41.557575,0.4869476
0.008629986,1.0609512e-05
0.014127824,2.9205436e-05
0.0016804006,5.006772e-06
0.006344981,4.0530786e-06
0.0016686483,4.6491464e-06
0.00054199423,2.0265547e-06
325.7163,2.5452929
0.0012626983,4.0531045e-06
0.0035429706,5.2451833e-06
0.935278,0.029515477
0.29619658,0.0009494215
0.003212414,5.0067665e-06
0.011589683,3.611932e-05
0.0736655,0.00034513095
4.9823203,0.15634362
0.18677254,0.0064803986
0.004314421,7.700592e-05
0.0008353584,1.4305097e-06
0.00080599246,8.34464e-07
4.7553995e-06,0.0
30.98041,0.727206
1.7912502e-05,1.1920928e-07
0.09834222,0.007849346
0.0040944084,2.741767e-05
0.09395397,0.0003847044
0.10721009,0.0028852276
0.03867985,0.00039710864
0.041903455,3.7548423e-05
0.0016605724,2.2649706e-06
0.0016187332,1.1920902e-06
4.5663834,0.17470925
0.0001852624,1.1920927e-07
0.018580038,2.372195e-05
0.40790033,0.0017550879
0.021469165,8.689767e-05
4.0881405e-06,0.0
0.0013002212,3.33785e-06
0.00080381834,1.3113003e-06
3.5368028,0.031227238
0.0035368311,6.556469e-06
2.6192577,0.21113147
0.00036220803,1.1920923e-07
0.0011557861,1.0728821e-06
0.00015285314,1.1920927e-07
0.030342193,0.00020656211
0.00046983585,7.152552e-07
0.00039883755,4.7683687e-07
15.587701,0.38083997
0.012299325,1.7761804e-05
0.013707697,3.5523048e-05
0.17649055,0.0004456681
0.35706165,0.0012909719
6.3882875,1.0313319
15.072687,0.08848174
0.102269866,0.000533612
0.00014107111,0.0
50.333275,0.62086546
0.16851221,0.004238383
0.0062285746,1.1920803e-05
0.009403876,8.0462385e-05
0.011278759,1.1801501e-05
0.0047966577,6.0796247e-06
1.7172451e-05,0.0
2.6246762e-05,1.1920928e-07
0.008062323,1.7165843e-05
0.00837269,5.030468e-05
12.046267,0.48900756
5.0407467,0.048849113
2.1217272,0.008056685
0.0067860633,1.573539e-05
0.00015547563,3.5762775e-07
0.0007670459,1.7881368e-06
0.00036725498,2.3841847e-07
0.016222574,1.1801394e-05
0.00045135475,4.7683687e-07
0.009684623,0.00015710437
0.0008376451,1.3113004e-06
0.00026171526,2.384185e-07
0.002024135,2.9802231e-06
0.00047006703,9.5367346e-07
0.011185018,4.3033127e-05
0.5409244,0.0033017597
0.007918853,1.2278368e-05
0.6322706,0.0019566773
0.00079672225,9.5367324e-07
0.49916422,0.007598353
0.0050891787,1.6093041e-05
0.0003286331,2.384185e-07
0.077032804,0.0013453244
0.11855147,0.0006469055
0.0008586246,8.34464e-07
0.0012415907,1.0728818e-06
0.06289385,7.747589e-05
0.0066813016,5.125945e-06
0.001038282,9.5367307e-07
148.71509,0.7942367
0.002148101,1.1920893e-06
0.000498735,9.5367346e-07
13.666726,0.6343326
159.16937,2.135277
0.0060160365,1.1801598e-05
0.002700336,3.695472e-06
0.0003584427,5.960461e-07
0.0024641166,1.0609545e-05
0.00043694506,4.7683687e-07
0.10331313,0.00046047635
0.011417463,6.198791e-06
2.4097233,0.008601755
0.0013930488,9.536727e-07
1.0906659,0.00535543
241.52925,2.1281743
0.014607097,2.2291466e-05
1.2688771,0.091605626
0.003735869,2.0265475e-06
0.007016372,1.0967117e-05
0.013395948,0.00045908242
0.0028569587,3.933894e-06
0.053807925,0.00049826753
5.406037,0.041183446
0.19967966,0.001410795
0.00044048033,2.3841847e-07
0.0010846774,2.0265538e-06
0.000638284,1.1920916e-06
0.00034688148,3.5762773e-07
267.39645,2.2861805
0.06602226,0.00012467623
0.0003671516,4.7683696e-07
0.1580628,0.0006767702
12.788393,1.0680137
0.00081800413,1.3113003e-06
0.0035709671,3.695469e-06
0.005532539,3.4570367e-06
0.0017920707,2.2649713e-06
0.44439825,0.0057416162
146.49597,0.9198666
0.0024056148,1.8119606e-05
42.514816,0.40699124
0.007147424,5.6503257e-05
0.0024532448,1.9192476e-05
0.48831815,0.00048291666
0.0010978975,1.072882e-06
1.2618209,0.00494587
0.0045418185,9.059822e-06
0.0013696525,1.4305085e-06
0.0001623857,2.3841852e-07
69.95248,1.444491
0.00033294674,3.5762773e-07
0.0016250892,1.7881351e-06
0.0039170757,9.417454e-06
0.2079091,0.0017894185
0.0018445697,9.536718e-07
0.0070174695,3.278181e-05
0.00064430834,7.15255e-07
0.004956553,7.033285e-06
0.13995609,0.00013919201
0.9898753,0.005285535
0.1414615,0.000549181
4.7267857,0.055511914
0.00019065,5.960462e-07
0.00264402,1.3232115e-05
0.07388975,0.00051230076
0.0018760143,4.8875627e-06
2.202455e-05,1.1920928e-07
0.000477415,7.152552e-07
0.009488759,3.9695595e-05
8.528694,0.03937808
0.3698834,0.0011117063
0.010594674,0.00022897345
0.009886267,4.172192e-05
0.12653491,0.0030564629
0.0036312265,1.10863675e-05
0.00018167555,4.76837e-07
0.00837243,0.00010954675
0.082739085,0.0017725894
0.0026040296,2.4795168e-05
0.0030248892,1.6689237e-06
0.0021213007,6.3774816e-05
0.00047245892,4.7683687e-07
0.0015346219,1.7881359e-06
0.09972331,0.00013515746
0.058588214,0.0011702243
0.01693181,0.0069042817
0.030675193,8.40369e-05
6.855704e-06,0.0
0.13002208,0.0004512837
0.018321654,3.135098e-05
2.697638e-05,0.0
0.00031073182,7.152553e-07
0.0012943214,4.5299375e-06
0.000685529,4.7683676e-07
10.405667,0.051833168
257.26035,2.1087608
0.005124505,1.5973828e-05
3.4657097,0.09427204
12.281651,0.43244508
0.036262482,5.9004135e-05
0.00021907392,9.5367375e-07
0.0009072928,9.536732e-07
0.2237212,0.0035121054
2.9959402,0.14842482
4.4708995e-05,1.1920928e-07
0.004219502,8.46379e-06
0.074666224,5.363636e-05
42.032,0.26169667
0.005469669,6.794869e-06
82.46281,0.9678506
0.0020447383,3.5762657e-06
0.0010198929,3.576274e-07
0.98351294,0.009277439
0.1209553,0.001953897
0.025813643,0.00011049849
0.009156459,4.8993305e-05
0.01271964,0.00017033372
1.8535012,0.03578758
0.009754702,2.8132668e-05
0.066631906,0.0015056991
0.0019260955,3.93389e-06
0.00056025945,9.536734e-07
0.0005412227,3.5762764e-07
144.51453,1.7889057
0.0037939774,3.6954652e-06
0.004613168,3.3378383e-06
201.2844,3.5005789
0.010571767,3.8503465e-05
0.0019878843,9.536718e-07
0.015534194,6.699218e-05
0.005212741,6.6756634e-06
0.0011672627,5.9604554e-07
0.010402556,5.125915e-06
0.00073056406,2.5033905e-06
0.137789,0.00055040023
0.05496015,0.00022753133
0.014316958,1.9311365e-05
0.012472751,2.7775115e-05
0.0021851724,2.7418043e-06
0.0040379437,1.7404342e-05
0.0013580454,5.006772e-06
0.00064942276,3.218644e-06
0.00092618016,1.7881363e-06
0.000771561,7.1525494e-07
0.004564607,2.1099733e-05
0.0019749922,1.5497164e-06
0.166034,0.00029245252
3.8065533e-05,1.1920928e-07
0.005775532,7.867735e-06
0.00051925535,8.3446423e-07
0.0013338558,1.1920908e-06
0.0603483,0.00013444654
0.0022504563,1.2874492e-05
0.0006955483,1.6689276e-06
0.00034009345,2.384185e-07
0.0004869907,5.9604605e-07
0.007966553,0.00015078727
0.012907142,2.8609455e-05
0.81784254,0.008494138
0.032875538,3.8502665e-05
0.00026260535,5.960462e-07
0.00038803893,3.576277e-07
0.007811923,9.655846e-06
0.049141232,0.00011835884
0.5170905,0.03400616
0.018650504,1.835771e-05
0.007730191,5.602781e-06
0.0037063998,5.245171e-06
0.0027771795,5.006764e-06
192.05998,1.1006529
0.022436319,6.174706e-05
0.002357103,3.4570558e-06
0.003908589,1.525862e-05
0.0013635238,2.503389e-06
0.0014973172,1.6689263e-06
6.185688,0.43050548
0.052937962,0.0018373658
0.008295828,9.059815e-06
0.007988174,8.702179e-06
4.174906,0.03899348
0.029085271,3.5045705e-05
0.00030937645,2.384185e-07
0.00603144,8.821389e-06
0.039386373,4.2077976e-05
0.03242094,4.4462886e-05
0.015723012,4.696667e-05
0.017820321,4.9112117e-05
0.015834752,9.03554e-05
3.427009,0.11869638
9.514084,0.51050425
0.00019032806,2.3841852e-07
9.699281e-06,1.1920928e-07
5.420997e-06,0.0
0.0032618195,1.06095285e-05
0.5758455,0.012354937
0.00021569798,1.1920927e-07
0.02607659,5.8528294e-05
0.001330488,1.7881355e-06
0.0035463294,7.271712e-06
0.0076397867,5.1259394e-06
6.492156,0.14391467
1.1387854,0.021568129
3.6694164e-05,0.0
0.01034933,1.3470412e-05
5.4141175e-05,1.1920928e-07
5.6986995,0.14996004
0.007052258,5.960401e-06
0.0030850947,4.5299294e-06
0.00073371077,3.5762703e-06
0.00018951023,2.3841852e-07
6.1120815,0.08226099
0.00073895283,1.5497187e-06
0.01726913,5.82907e-05
0.010514017,0.00010513603
0.000538487,5.9604605e-07
223.57881,1.8312308
0.0006009582,7.15255e-07
17.465904,0.11925524
0.00069956895,1.1920915e-06
0.012737934,3.4808152e-05
0.0019316134,3.099432e-06
0.0029165798,6.079642e-06
0.00017077736,1.1920927e-07
0.002475782,6.1988503e-06
0.006733642,7.807861e-05
0.0053612664,6.401305e-05
0.00040249628,2.3841847e-07
0.016833302,1.8238517e-05
0.00013442506,0.0
0.004445823,5.4835855e-06
0.0021280907,2.1457595e-06
0.053497,0.0007294855
0.0010885623,9.5367284e-07
0.001582732,2.1457624e-06
0.0030300717,3.6954707e-06
4.2019095,0.06803287
0.002280824,1.45434005e-05
0.8266344,0.010664836
0.0154381925,0.00018094039
3.7517653e-05,1.1920928e-07
0.0006896744,1.1920915e-06
0.0012371294,4.7683648e-07
0.0026189238,2.0265495e-06
0.0037848742,9.29825e-06
15.965319,0.54282737
0.00019771885,8.344646e-07
0.0862433,7.186993e-05
0.0033873713,9.059836e-06
0.008724138,1.0490264e-05
0.0026679703,1.9073414e-06
4.31509e-05,0.0
0.00016713086,1.1920927e-07
0.05942767,0.0001463721
0.0021374316,2.7418034e-06
3.2564647,0.04313602
214.38011,0.75340164
0.0023724784,1.7881334e-06
6.356644e-05,1.1920928e-07
0.06311493,0.000449775
0.00083086826,5.9604577e-07
6.50382,0.031825107
0.069289245,0.00020726731
0.010136023,9.417384e-06
0.0006290144,8.344642e-07
0.0006103253,1.788137e-06
0.00023923714,0.0
0.35326037,0.0015891566
0.033622842,0.00014947372
0.29518113,0.018427286
1.7263099,0.010929613
0.0031850962,7.748551e-06
0.006838798,8.439605e-05
0.022123236,0.00026341103
0.008999418,3.0040075e-05
0.91938347,0.056002572
0.013782003,4.923134e-05
9.24092,0.15996742
0.030089043,5.9124366e-05
0.054017797,0.00026924576
0.008429388,5.483562e-06
0.003636239,2.9802172e-06
0.2586137,0.0017707364
0.038770266,0.00015435622
0.00017903243,8.344646e-07
0.00018524463,4.76837e-07
0.017074062,2.705983e-05
0.028116114,4.7919482e-05
0.010335786,1.835786e-05
0.00036648082,4.7683696e-07
0.0013983223,3.2186422e-06
0.0014677788,4.053103e-06
0.23203988,0.0037532463
0.0006627497,3.5762764e-07
8.087785,0.053648606
0.00027751963,4.5299416e-06
0.046794057,0.000117883836
0.00020007523,3.5762775e-07
13.708126,0.32699406
0.0007488938,8.34464e-07
10.772206,0.9920311
0.0084004095,1.4066444e-05
6.708462e-05,2.3841855e-07
0.0014544876,4.2915203e-06
0.0004304278,2.3841847e-07
0.025416467,2.7774542e-05
1.8569861e-05,0.0
0.0028154054,7.867763e-06
182.83266,1.5121181
0.08802459,0.00010107398
0.0011612022,6.6756907e-06
0.6277152,0.001563209
1.5646428e-05,0.0
0.18639459,0.00071141333
18.057545,0.031129563
0.012194757,0.00025840913
0.00043576484,5.9604605e-07
0.013878114,7.187969e-05
0.00046930835,8.344644e-07
42.993435,0.86648446
0.0017400868,1.7881348e-06
0.015589248,0.00010001
1.0505843,0.05652789
14.965017,0.3150239
0.00126644,2.2053448e-05
0.01326327,1.7642487e-05
0.21022321,0.00043411093
0.00026418432,2.384185e-07
0.0008937521,5.9604565e-07
0.0009017402,1.0728821e-06
0.008263649,1.8238705e-05
0.01429339,0.000120988145
0.027060995,1.9549538e-05
42.093895,0.31987563
0.0022371283,1.1920895e-06
0.010327745,5.4595803e-05
0.00037117625,4.7683696e-07
0.0018902763,1.2159252e-05
0.015090124,0.0003214505
0.03153038,2.920516e-05
0.16956149,0.00054715894
1.406817e-05,0.0
0.22858985,0.0030058748
0.00056543096,7.1525517e-07
9.690225,0.06750452
2.2952874,0.016634777
0.00034851383,5.960461e-07
0.002261615,9.775098e-06
0.0015891754,3.194753e-05
219.65678,3.8466413
0.0005624304,2.6225998e-06
0.050688434,8.3438696e-05
0.14037181,0.00086532906
0.011428808,3.8861137e-05
0.11988231,0.0014236106
0.007053372,7.748518e-06
0.00022166804,3.5762775e-07
0.00030323988,1.1920926e-07
0.0006623548,1.1920916e-06
0.028056456,3.8502745e-05
2.1720488,0.03737301
0.00019384988,3.5762775e-07
0.00097326917,3.4570603e-06
5.290366,0.010492653
0.005905175,3.218624e-06
2.3447278,0.03949196
5.195053,0.025007764
2.247975,0.03947276
0.9228732,0.0047714734
0.012974322,8.4636995e-06
0.0016210385,2.3841794e-06
0.57721275,0.0017360505
0.00402233,3.6954657e-06
6.1248575e-05,2.3841855e-07
0.0013506926,1.7881355e-06
0.48629275,0.0014997333
0.012784725,6.484694e-05
0.23186274,0.011362502
0.00096202485,1.4305092e-06
0.056971513,9.857372e-05
0.0009472381,6.437276e-06
0.0030451545,2.9802168e-06
4.9939036,0.04845622
0.00093472115,2.0265543e-06
0.0031039163,1.5497139e-06
0.099595964,0.00023858172
0.060398716,0.005956274
0.10579199,0.0055091693
0.0019836545,1.668925e-06
0.0026043912,2.1457593e-06
0.0009367378,4.768366e-07
0.05058706,0.00036648457
0.0015156638,3.2186413e-06
0.25701898,0.0006981502
0.0006663154,3.5762758e-07
0.003914286,5.6028057e-06
0.0006366231,1.3113006e-06
1.1514828,0.0056972536
0.018300166,0.0005442711
0.0016678191,1.5497172e-06
3.009607,0.026197445
3.5364515e-05,0.0
0.039688166,0.0004584779
5.4646127e-05,1.1920928e-07
5.489431,0.31914207
0.0016591946,2.145761e-06
0.027829532,5.2806765e-05
2.57135,0.012932105
0.0013203698,1.3112993e-06
0.0003496374,2.384185e-07
1.3538808e-05,1.1920928e-07
0.0011749241,1.5497179e-06
0.023097564,3.0516272e-05
0.042616755,0.00011264258
0.018093212,2.3602552e-05
0.0010165741,1.6689272e-06
0.07076618,0.0013231981
0.0013851649,8.3446355e-07
0.08837438,0.00026828275
7.450553e-05,2.3841855e-07
0.86202604,0.012388793
41.21319,0.5400398
0.0020044246,6.1988535e-06
0.03371607,3.7429338e-05
0.09054705,0.0006310661
8.447882,0.09671976
0.0072131604,6.079602e-06
0.0006166116,1.1920923e-07
0.3796837,0.00039339325
0.0022259501,2.503386e-06
0.024165789,0.0004892218
0.46581492,0.019800743
0.06036737,0.00036576536
0.14579222,0.0013885202
0.0047841924,4.410714e-06
5.915226e-05,2.3841855e-07
0.003635972,9.775074e-06
0.017847508,3.206602e-05
0.045630436,0.00026960147
0.0022478567,6.6756834e-06
4.3262817e-06,0.0
0.09520623,0.0002693432
0.13377053,0.0013597538
91.017365,1.4322333
2.8489978e-05,1.1920928e-07
0.28171903,0.00065874384
9.05772,0.15403157
0.00042561907,4.7683687e-07
0.00053569983,2.3841847e-07
0.0035047578,3.3378406e-06
0.000976875,1.5497185e-06
0.0002606903,1.1920926e-07
0.027727071,0.00012182178
0.75612557,0.0035798277
0.0031022246,3.099428e-06
18.286087,0.049019746
4.10247e-05,0.0
1.2320126,0.032961864
0.00043047033,5.9604605e-07
0.3839247,0.00572011
8.629971,0.055105105
0.0011864438,6.1988567e-06
0.0061657154,1.3708917e-05
0.00083281694,8.34464e-07
0.00034776342,1.1920923e-07
0.0008695371,1.9073451e-06
0.00069674157,4.768367e-07
0.019302525,3.075491e-05
0.00023603653,3.5762775e-07
3.7345412,0.043762803
0.030798152,3.3376877e-05
0.0018121875,1.7881355e-06
0.09233402,0.0013734263
0.00079738256,1.5497184e-06
1.0616447,0.014791885
2.1060185e-05,0.0
0.034367543,0.00018641987
0.10300428,0.00056922185
0.00042037579,5.9604605e-07
0.0010910061,2.0265538e-06
16.009628,0.35044444
0.0008643644,5.9604577e-07
0.001844233,4.5299357e-06
0.20988484,0.0050766426
0.16401142,0.00041957884
0.760353,0.022216184
0.43137622,0.005252744
4.279072e-05,1.1920928e-07
0.019840812,1.4185434e-05
21.96645,0.66947937
0.024292195,0.0003220444
0.08066436,0.00016603284
0.5445937,0.0037815366
5.1070976,0.06983447
0.022339258,2.1576137e-05
0.0001423885,2.3841852e-07
0.0004518574,1.0728827e-06
0.00018415785,4.76837e-07
0.00027240248,3.5762773e-07
0.00015319612,1.1920927e-07
23.652832,0.6371566
0.0050661443,8.821409e-06
0.005935744,1.2278393e-05
0.0013372047,1.0728818e-06
268.26733,1.3940367
13.090525,0.012795216
0.00018993558,4.76837e-07
0.13775966,0.00073981145
0.012166294,2.1457237e-05
3.1050863,0.037549254
0.16510919,0.0012708404
0.0018351306,4.8875595e-06
0.0037693838,9.417458e-06
0.2564301,0.0008963613
0.013245786,2.2410768e-05
6.9687386,0.01848912
3.4181903e-05,1.1920928e-07
0.033632454,0.000147804
0.00067478284,2.7418087e-06
262.18646,5.428845
0.0002763239,9.5367363e-07
0.0022517063,2.2649692e-06
0.0145872375,2.3721974e-05
0.0010419124,2.741808e-06
0.021848971,0.000115504474
0.00082119874,3.5762753e-07
0.0013927066,1.9550105e-05
0.0002522735,1.5497194e-06
0.008295359,1.6093003e-05
54.105072,0.72642124
0.003178653,3.8146798e-06
1.5173377e-05,0.0
0.010632736,2.5629404e-05
0.005291092,3.0994156e-06
1.2417136e-05,0.0
0.00064827834,5.96046e-07
50.219925,0.36345345
0.90173334,0.005213501
0.017809682,1.1086167e-05
0.0011419028,4.5299385e-06
22.24918,0.49231705
38.00857,0.6053698
0.06690136,0.00023134516
0.0034021162,2.0622923e-05
0.0048669633,3.9695733e-05
0.0101713,3.96956e-05
0.000770811,4.768367e-07
0.0008086703,1.4305094e-06
0.0015963336,3.3378503e-06
130.8693,1.4579482
0.0005358256,3.5762764e-07
0.0045313,5.8412043e-06
0.0054716025,0.0002961897
3.1847972e-05,1.1920928e-07
0.00019254572,2.3841852e-07
0.003508504,6.3180464e-06
0.00044820894,0.0
2.6170616,0.009434676
0.016004903,1.5258369e-05
0.0046948306,1.4304967e-05
1.8276363e-05,0.0
0.016355958,0.00018296632
0.07156657,0.00014767954
0.419947,0.00096363144
0.0012488946,9.536727e-07
3.67428e-05,1.1920928e-07
0.0030028154,1.6689228e-06
0.008187458,1.895391e-05
2.5868897,0.04103691
0.0010416482,1.549718e-06
0.002466104,2.1457586e-06
165.9233,2.5949974
0.0029696033,2.503384e-06
5.7675326e-05,1.1920928e-07
0.0070503247,7.390885e-06
0.014195755,2.479479e-05
0.021176547,4.446308e-05
0.00045993208,2.0265547e-06
0.007963434,1.9907548e-05
15.546145,0.11071109
221.96413,1.689966
0.0067566773,1.5973827e-05
0.0018722626,1.0728809e-06
0.0004975355,3.5762764e-07
4.879346e-05,0.0
0.0016707291,7.748566e-06
0.0138807725,4.5059664e-05
0.18620583,0.0007057022
0.0030329914,2.7418032e-06
0.0008583963,1.3113001e-06
4.61472e-05,0.0
132.41264,0.49638867
0.00015290201,1.1920927e-07
1.5449057e-05,0.0
0.0035162577,7.152509e-06
0.001040387,1.7881358e-06
4.5018845e-05,1.1920928e-07
0.00017906682,1.1920927e-07
0.00095888344,3.457061e-06
0.005105921,4.410717e-06
0.0012198637,2.8610161e-06
0.46061942,0.0035472626
0.0009897462,4.768366e-07
0.5581431,0.33931315
0.0020020416,1.3112988e-06
21.612568,0.093598604
38.397297,0.1954583
0.00021089971,2.3841826e-06
0.058105104,0.0001473212
0.00651693,3.8146663e-06
0.0005875058,2.3841841e-07
0.015790971,0.00010048678
51.61154,0.5649124
55.258232,0.45808432
0.0075440784,1.1205501e-05
0.00026689662,1.1920926e-07
0.10307885,0.00051968184
0.0029241026,3.4570548e-06
4.3832655,0.03999053
0.30523956,0.0041984464
0.016600916,2.5986858e-05
2.4341432e-05,0.0
0.0032368624,3.814676e-06
0.0064653223,2.5867917e-05
0.007840468,3.93386e-06
4.9133894e-05,1.9073468e-06
0.0038614867,2.8610093e-06
0.08547502,0.0003814922
0.0005095462,7.1525517e-07
0.06725688,0.00021024788
0.3437148,0.0011922918
0.034889672,0.00017104532
0.16037339,0.0016484762
0.033553317,0.00022241418
0.099023305,0.0015818378
0.00054368086,8.344644e-07
2.7567585,0.02449358
0.0016960696,5.3643967e-06
0.023518713,9.83404e-05
0.005142079,1.7642707e-05
0.0024768326,1.3708944e-05
0.004289441,4.172302e-06
34.594337,0.1986223
0.0013482374,2.5272018e-05
0.94511783,0.015852982
4.734694,0.041843057
3.4523013,0.0049576596
0.006730421,7.152459e-06
0.09099634,0.00033167558
0.004494364,6.9140788e-06
4.912193,1.8933784
3.7870123,0.05056093
0.0009948749,5.9604565e-07
0.00013370012,2.1457647e-06
0.0030835704,6.0796347e-06
0.0012623508,1.6689271e-06
0.00013830833,0.0
34.03973,0.19818029
193.74478,0.9028603
17.120117,0.098419696
0.0002722717,1.1920926e-07
0.00031652272,1.3113009e-06
0.004649762,7.152498e-06
0.04307576,0.00017056879
2.2669756,0.019517306
0.012722887,0.00036459015
0.19279373,0.0008127041
0.00074569474,5.9604577e-07
0.0025749954,3.3378458e-06
1.3173811,0.033462454
0.0042239083,9.17903e-06
2.7192269e-05,1.1920928e-07
0.84848976,0.005595778
23.533363,0.17018358
0.641167,0.0059624747
0.0007858217,7.152552e-07


==> new_results/losses/takeoff.csv <==
first_index,sharpness_at_zero
2,212.39545
17,42.538292
0,161.53418
21,25.48897
15,156.608
11,173.11818
0,325.7163
23,30.98041
23,6.3882875
17,148.71509
25,13.666726
7,159.16937
6,241.52925
3,267.39645
22,12.788393
20,146.49597
17,69.95248
18,82.46281
11,144.51453
4,201.2844
12,192.05998
9,223.57881
20,214.38011
22,10.772206
0,182.83266
22,42.993435
0,219.65678
14,91.017365
24,21.96645
3,268.26733
2,262.18646
21,54.105072
14,130.8693
3,165.9233
8,221.96413
24,51.61154
18,4.912193
7,193.74478


==> new_results/losses/takeoff_samples.csv <==
loss_340,loss_541,loss_495,loss_581,loss_896
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0006786666
0.0,0.0,0.0,0.0,7.1074476
0.0,0.0,0.0,0.0,20.819092
0.002827458,0.0,0.0,0.0,35.071594
7.4020386,0.0,0.0,0.0,48.881653
20.00653,0.0,0.0,0.0,62.852234
33.6557,0.0005019835,0.0,0.0,77.36017
46.21704,4.827376,0.0,0.0,91.45416
58.43744,17.306152,2.3841855e-07,0.0,105.295044
70.91986,29.400635,0.0010790961,0.0,119.55731
83.531555,42.4541,2.036117,0.0,133.96179
96.805115,55.274048,9.91045,0.0,149.0924
109.24817,67.63037,18.855347,0.0,163.41235
122.43054,80.41235,27.126099,0.0,178.61267
135.11847,93.0553,35.625732,0.0,193.16034
147.51068,105.87158,43.818085,0.0,207.80292
159.53625,118.059326,52.16623,8.463824e-06,223.00415
171.39374,130.8888,60.494385,0.0062257163,237.51788
183.6181,142.97626,69.5972,1.8419511,252.29553
195.22504,154.90881,77.910675,8.46304,267.09113
206.64514,166.91211,86.655396,15.243622,281.44678
218.43396,178.85321,95.15567,21.645111,295.95538
230.10706,191.14551,103.557556,28.304504,310.7495


==> new_results/losses/vgg-eps-0-c100/basins_vgg-eps-0-c100_analysis_results.csv <==
loss_0,loss_1,loss_2,loss_3,loss_4
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
1.1920928e-07,0.0,0.0,0.0,0.0
7.152532e-06,1.1920928e-07,0.0,0.0,0.0
0.00046671464,0.0011732845,0.0,0.0,0.0
0.022332486,2.089714,0.0,0.0,0.0
1.3540761,10.773703,0.0,0.0,0.0
4.936163,19.817505,0.0,0.0,0.0
9.315031,28.871094,0.0,0.0,0.0
12.862308,36.930542,1.1920928e-07,0.0,0.0
16.992188,45.762085,3.5762723e-06,0.0,0.0
21.45581,54.944702,9.9058016e-05,0.0,0.0
25.523682,62.91101,0.003171892,0.0,0.0
28.854004,71.74902,0.15685964,0.0,0.0
33.54077,80.446655,2.4010277,0.0,0.0
37.211426,88.62927,6.0487504,0.0,0.0
41.73999,97.28003,10.105144,0.0,0.0
45.786133,106.443726,13.484864,3.576278e-07,0.0
49.582275,115.41931,17.4104,1.5497195e-06,0.0
54.222168,123.599365,21.226562,7.6293654e-06,1.1920928e-07
58.63672,131.90125,24.51648,4.6967358e-05,3.6834994e-05
62.39673,140.4331,28.363403,0.00028093683,0.011384054


==> new_results/losses/vgg-eps-0-c100/scale_0.25_vgg-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
2626.7542,0.3397653,True
1824.6216,0.32854676,False
972.2992,0.027234614,False
1993.7306,0.05992353,True
1698.6884,0.26755166,True
1510.9523,0.1216234,True
456.73898,0.0077549703,False
102.502525,-7.27633e-05,False
182.85844,0.00018409826,False
703.5996,0.032230288,False
895.2543,0.057608977,False
325.15036,0.004639279,False
985.1418,0.02777344,False
890.50397,0.027621984,False
1346.8804,0.052598357,False
2106.1887,0.095784664,True
784.5567,0.024141207,False
50.006172,-2.905773e-05,False
140.86032,-0.0003416473,False
613.0595,-0.010215685,False
1698.7677,0.110719204,False
540.3736,0.013270043,False
1009.1725,0.0369879,True
385.46045,-0.001799237,False
1389.3085,0.05916755,False
1085.8267,0.036898702,False
705.6462,0.02924253,False
1145.7242,0.089735836,False
1181.949,0.35898972,True
1501.5939,0.10622698,False
1777.9124,0.27976918,True
4.165196,0.0,False
1196.8892,0.0319753,False
1576.7783,0.110318184,True
206.83006,-0.0027699266,False
2191.7646,0.18895125,True
2047.8364,0.23997223,True
159.875,0.00066287443,False
670.5609,0.036490664,False
1199.152,0.22684932,True
854.9479,0.035918757,False
814.6069,0.043585345,False
719.754,0.07292372,True
582.69324,0.054596372,False
995.2153,0.048988193,False
1582.8506,0.14722013,True
1778.5098,0.17618543,False
1050.2465,0.17176133,False
3004.1455,0.09425348,True
67.45799,-6.1018858e-05,False
1956.5232,0.09014559,True
2192.396,0.17810398,True
1289.8192,0.04975234,False
300.80206,-0.00033411197,False
2386.5977,0.17609882,True
1886.3533,0.13002539,True
1035.3708,0.12406552,False
2058.69,0.2586093,True
427.90958,0.0072238296,False
1427.9816,0.057107896,False
1864.5804,0.11843681,True
1412.2805,0.15170681,True
2129.5718,0.15978205,True
2363.5803,0.27615452,True
1234.0205,0.094994575,False
1042.8041,0.07114971,False
1747.5168,0.2585138,False
1823.0583,0.22384036,True
2022.7727,0.19478941,False
2109.3948,0.18068266,True
1000.6349,0.07851829,False
83.49571,0.00033982098,False
236.92918,-0.001467444,False
576.9215,0.018274784,False
1445.1775,0.098369956,True
1815.9733,0.17934835,True
576.1862,0.042192973,False
1736.4905,0.17778009,False
1467.3264,0.048175454,True
2191.5654,0.29919118,False
2513.4116,0.24291253,True
1803.7251,0.06144917,True
597.4055,0.06303624,False
1849.9124,0.12921596,True
33.90791,-5.0009694e-06,False
552.34595,-0.010376558,False
1200.1858,0.18691897,True
1825.2241,0.21675134,True
1356.4518,0.11057669,True
1891.7659,0.15328825,True
1279.9075,0.13107497,True
475.10413,0.0136218965,False
1952.121,0.11890721,False
2121.9802,0.12907797,True
509.61395,-0.010041416,False
294.40204,0.012490019,False
209.11543,-0.005061643,False
1689.3892,0.22804147,True
1093.1615,0.06732872,True
792.47345,0.09690398,True
1113.7197,0.13053933,False
395.61462,0.0060177073,False
98.134445,-4.5903027e-05,False
1196.257,0.14053959,False
1052.9304,0.13177687,False
1426.1392,0.16896653,True
1715.3541,0.068761945,False
2099.9724,0.34940493,True
1804.7128,0.10716945,True
745.74677,0.011304319,False
641.32117,-0.021181658,False
1467.3387,0.2502288,False
2087.848,0.23552108,True
1543.0204,0.14733076,True
468.8898,-0.0027049184,False
1632.9778,0.15630901,True
1749.7604,0.10645902,True
1171.1216,0.09086418,True
2267.6414,0.19628847,True
1458.1001,0.056542516,False
1087.4669,0.07195264,True
2036.0292,0.09297782,False
349.87225,-0.0022426397,False
3124.951,0.4093728,True
1080.6608,0.03342852,False
2885.2058,0.12390411,True
2331.8328,0.22489393,False
1089.9336,0.058407158,False
1968.445,0.2333591,True
868.011,0.02188471,False
653.6484,-0.009250924,False
650.22626,0.013958722,False
236.64894,-0.0038007908,False
921.1619,0.03912449,False
1844.3433,0.18692708,True
1796.4164,0.092089534,False
1882.3367,0.0917722,False
1731.6233,0.11476284,True
819.11597,0.047547415,False
202.45374,-0.0049098916,False
857.15216,0.017751276,False
1241.5529,0.05712931,False
173.63954,0.0005231742,False
1771.1277,0.14503449,False
882.428,0.052158147,False
1661.7826,0.20809913,True
1277.6478,0.1453054,False
2036.754,0.1336298,False
2068.7253,0.14968145,True
123.10139,-0.0037640715,False
1269.1577,0.14518762,True
2516.0837,0.15633988,True
1009.00653,0.06704143,False
1334.3408,0.068537116,False
1257.4177,0.18323368,False
1986.4294,0.2275815,True
1977.5703,0.34850717,False
1277.767,0.048188597,False
1366.4807,0.07997814,False
1288.9331,0.03483638,False
1433.4172,0.0444344,False
1908.7394,0.10871351,True
1485.8138,0.119864106,False
60.887283,-1.7458806e-05,False
1231.6024,0.112826765,False
336.97134,0.012132719,False
84.43888,-0.0006876355,False
1317.2885,0.07839498,False
2054.0505,0.23760319,True
896.7708,0.059617937,False
1320.1823,0.021428376,False
956.78046,0.10188702,False
1672.6537,0.058112025,False
418.02444,-0.0047283024,False
552.0604,0.021192342,False
597.6815,-0.010672022,False
2045.3604,0.33007753,True
1794.9501,0.12284684,True
2412.5852,0.13863415,False
1896.9216,0.13434339,True
1717.5747,0.12200314,False
1813.7312,0.14915931,True
2547.9973,0.12030566,True
1437.3777,0.1853261,True
483.1643,0.012002334,False
524.3688,-0.013032772,False
1549.9231,0.19929266,True
546.6545,0.040334508,False
2077.408,0.19828868,True
990.03595,0.06364253,False
2925.6536,0.060200393,True
677.1818,0.020670384,False
166.37038,5.86994e-05,False
2583.0935,0.10652459,True
2108.2402,0.07984048,True
1756.8351,0.31922197,True
1329.3452,0.18610305,True
1847.5502,0.26146823,True
1839.1302,0.11689317,False
1904.3076,0.192981,True
2115.6677,0.19273508,True
1389.9963,0.08690286,False
220.23375,-0.0018153433,False
1388.23,0.08990252,True
2221.9539,0.37330008,True
551.248,-0.008607704,False
2236.6558,0.1324569,True
260.07562,-0.0023132395,False
1196.9935,0.2642436,True
1462.5674,0.106749535,True
1109.9594,0.061861277,False
120.27286,-3.0938536e-05,False
2053.9001,0.178828,True
1507.9736,0.15798491,False
375.44287,0.002734527,False
2043.8737,0.12594616,True
2366.4197,0.23741686,True
819.96655,0.029538676,False
2456.7898,0.16523683,True
955.4647,0.03905292,False
1834.5061,0.0997569,False
1475.1942,0.25158572,False
1639.5984,0.09833634,True
1274.1355,0.24999177,True
2046.1682,0.07115507,True
891.35187,0.06545013,True
2085.2146,0.17481875,False
616.1266,0.024865657,False
1697.3,0.26272428,True
1672.7955,0.104985476,True
2381.1526,0.35707593,True
1608.3992,0.17475545,True
455.6166,-0.003473498,False
1247.3748,0.047537506,False
2064.8716,0.055182397,False
406.65237,-0.006382201,False
1577.8877,0.11953825,True
2167.4907,0.20334768,True
2303.4924,0.23688483,True
1841.0823,0.08644244,False
2334.9683,0.11459875,True
1611.4023,0.12656319,True
1431.1111,0.14312088,False
964.48285,0.061667904,False
612.47784,0.062390998,False
1106.3088,0.052783757,False
1091.953,0.11490321,True
1865.073,0.27756023,False
315.64816,-0.013895605,False
423.18875,-0.009002715,False
880.97687,0.043252602,False
143.8824,-0.0028847726,False
1747.0078,0.15764451,True
1790.8666,0.22365236,False
1602.1993,0.15939176,True
318.2155,0.018713817,False
1016.78125,0.033205733,False
2453.5764,0.13049507,True
2372.6436,0.18359995,True
2551.8638,0.20985746,True
562.9384,0.02133637,False
757.22626,0.026360318,False
295.2734,-0.00040330552,False
1512.8195,0.16975951,True
1812.0477,0.0741103,True
26.703682,-5.949987e-07,False
2480.8157,0.17582089,False
1314.3275,0.09252703,False
546.9924,0.03850884,False
2652.225,0.07348335,True
2343.623,0.21393144,True
1451.2201,0.083981395,False
798.4027,0.046738803,False
1669.9025,0.17252052,False
1993.9713,0.11235821,False
849.2185,0.08540791,True
923.0381,0.016178913,False
2918.3684,0.29525626,True
777.4609,0.028742269,False
1861.3402,0.08679792,True
1346.1217,0.035437092,False
316.87988,-0.0016218163,False
1100.0964,0.14875782,True
188.56902,-0.0030043162,False
287.03076,0.0022906736,False
1702.913,0.13560984,False
1333.6174,0.12058264,False
2505.9517,0.26434577,True
1607.1727,0.06911254,True
1445.2092,0.053966403,True
2377.6052,0.17954314,True
1173.626,0.20662594,True
1443.6189,0.15705138,False
1268.0402,0.16919741,False
746.1602,0.05694619,False
2526.0208,0.24456924,True
1356.2223,0.04275942,False
820.99866,0.054917783,False
1510.3625,0.18414688,True
1392.6621,0.24381077,True
1513.0237,0.06535801,False
1871.4968,0.2427293,True
1078.7019,0.045607895,False
2434.646,0.18556345,True
711.0545,0.046441987,False
261.4953,-0.004462125,False
1642.8096,0.12642717,False
245.6904,0.0003135763,False
209.92375,-0.0016658586,False
1433.9974,0.10606927,True
1830.4042,0.10433757,True
1489.6049,0.10345447,True
2157.5715,0.08510417,False
1675.489,0.19505215,False
1267.5938,0.33066547,True
1347.9708,0.114201486,False
1673.3267,0.16449475,True
335.1905,0.0070921592,False
1426.3762,0.0829159,False
1596.3363,0.13165522,False
506.14227,0.014535129,False
1881.644,0.10764155,True
1864.2622,0.1915214,False
350.3312,0.006279528,False
1898.5627,0.17375803,False
2467.6392,0.096936524,True
1792.262,0.20388472,False
1870.6517,0.2646662,True
1758.0566,0.12826335,True
1926.2885,0.252329,True
193.69643,0.003069317,False
1955.1476,0.12716731,False
893.5832,0.05791065,False
458.1471,0.013028018,False
2521.2334,0.21173799,True
1621.2837,0.107993126,False
342.8552,-0.0014557242,False
2054.1135,0.2638706,True
301.77792,-0.0016319249,False
79.92774,8.32784e-05,False
75.13411,-1.3018027e-05,False
281.45807,-0.0045399927,False
152.85152,-0.00090176053,False
1615.6394,0.08892435,False
1062.4313,0.030821532,False
343.89722,0.009119958,False
1813.9108,0.13955498,True
396.01654,-0.0013303794,False
1682.8198,0.2404874,True
1408.0931,0.045428872,False
1117.0963,0.11092186,True
1123.7084,0.2290979,False
2020.511,0.2540245,False
970.792,0.028790087,False
581.7787,0.014359638,False
1946.6426,0.2429086,True
55.407234,-3.2909447e-05,False
1615.0682,0.19269797,False
1746.3905,0.14838022,False
227.30426,-0.007014733,False
1993.9629,0.309088,True
1104.985,0.11520994,False
1619.819,0.07281205,False
1950.7542,0.054896742,False
2223.7827,0.20321679,True
1648.8799,0.07936096,True
1938.4282,0.34836793,False
651.4453,0.057385534,False
485.76663,-0.021613732,False
1774.2609,0.08317149,True
1894.3248,0.10190493,False
743.64404,0.041523173,False
2261.7212,0.12897837,False
2235.76,0.14835441,True
1995.4482,0.12769127,True
1078.2686,0.17198849,True
292.97733,-0.0060620997,False
556.78253,0.035114065,False
1662.0349,0.1959579,True
849.16705,0.061457455,False
806.554,0.014222056,False
1912.4032,0.10691041,False
56.24588,-2.4917535e-06,False
1483.2721,0.17378879,True
1261.5657,0.10391092,True
684.14453,0.020341992,False
125.86967,-0.000603796,False
1916.3617,0.13438416,True
1595.7611,0.09255999,True
1594.0027,0.09554064,False
1975.2384,0.08770168,True
706.7927,0.016737536,False
1863.0333,0.21372843,True
1763.0591,0.1305201,True
1569.6748,0.28486204,True
1640.3574,0.16469288,True
1631.23,0.096394,False
439.65845,-0.005912382,False
2103.002,0.10933143,True
1540.8833,0.20366502,True
599.55255,0.016039439,False
2041.6809,0.03521672,False
1349.9089,0.0340921,False
1445.5386,0.06412861,False
1480.3932,0.07200366,False
853.7732,0.04107836,False
1420.0082,0.044113934,False
1350.9285,0.14479494,True
1012.44385,0.038544744,False
101.22901,-3.0731782e-05,False
342.97473,-0.01325598,False
1859.3992,0.08496189,False
1134.7323,0.12130296,True
2131.4329,0.14370692,False
1093.8595,0.117014885,True
1713.0426,0.09111273,False
2295.2153,0.09220278,True
1849.1643,0.21146321,True
1019.7604,0.10318361,False
763.3284,-0.026047833,False
2719.597,0.07065326,True
626.3452,0.016726956,False
1555.1348,0.03917575,True
1128.299,0.07031351,False
1015.7894,0.06475997,False
175.81535,0.001372885,False
1574.9022,0.11911589,False
1490.5754,0.23965251,True
1413.9937,0.10423511,False
154.8106,-0.0029341504,False
2472.7014,0.27190185,True
1291.4211,0.05035025,False
1821.3358,0.08614352,False
1481.291,0.17585552,False
19.945974,0.0,False
2042.6362,0.23549056,True
633.0272,0.06670873,False
2081.0542,0.33310246,False
1376.1095,0.073018074,False
859.3253,0.020406872,False
48.02553,-1.23367645e-05,False
2219.0122,0.3150457,True
73.03083,-0.00043989206,False
1577.5321,0.10905492,False
1200.6097,0.042105556,False
85.388596,6.667152e-05,False
2586.4294,0.053476512,True
186.76305,-0.0042522512,False
251.56277,-0.0027070958,False
130.41243,-0.0005466016,False
1525.445,0.09028435,False
413.49265,-0.0042615905,False
511.7104,0.013338514,False
1201.2264,0.10128343,True
1765.4077,0.1449039,True
1713.1012,0.29830003,True
178.87709,0.0010864325,False
1214.6262,0.114708066,False
597.6859,0.02376163,False
2692.4753,0.15872717,False
2903.6624,0.20467997,True
1375.7712,0.18602169,True
1437.5747,0.15702897,False
1200.6636,0.21686643,False
1595.7632,0.2490139,True
1935.3909,0.10689664,True
1507.8491,0.24583995,True
1170.1305,0.057183504,False
77.92738,-3.0350406e-05,False
2115.0337,0.12940216,True
1679.8082,0.14971423,True
1362.7167,0.10966724,False
1160.4861,0.044150665,False
248.49757,-0.0020025,False
2394.0854,0.17205447,True
562.9334,0.015412614,False
1284.7484,0.050498843,False
600.9314,0.0276182,False
2057.7625,0.10864091,True
988.6228,0.039291292,False
2515.7427,0.06628722,False
1210.4159,0.14877886,False
1945.7915,0.23678577,True
578.3384,0.017144717,False
294.47382,-0.0010899268,False
1773.7803,0.2540636,False
848.1398,0.028438896,False
2159.6272,0.17439425,True
1823.3387,0.12022501,False
1483.3904,0.35156393,True
994.3009,0.09663701,True
564.9375,-0.007967047,False
1059.3746,0.060200453,False
1266.7803,0.045799315,False
1128.6158,0.09252709,True
41.328297,-3.5669655e-07,False
1509.8638,0.20439422,True
1085.4343,0.02793008,False
1355.935,0.08284062,False
1781.5143,0.08684039,False
1842.7534,0.24868667,False
244.14062,-0.0015174095,False
1266.3052,0.2200408,True
2279.313,0.28671718,False
1550.2777,0.07363129,False
2066.73,0.109868884,True
2245.6333,0.13942134,True
1405.0726,0.173917,False
1704.6929,0.07701814,True
183.99188,0.0029940717,False
1270.2207,0.14086652,True
1544.3816,0.08343232,False
817.97217,0.024575591,False
456.8218,-0.0026857331,False
1864.6289,0.1411218,False
737.3683,0.04103844,False
710.0434,0.02563785,False
809.28705,0.07096647,False
971.8017,0.07581937,True
2291.7966,0.3397135,False
989.2768,0.037063867,False
1375.7238,0.04214132,False
253.49702,0.0021347664,False
440.29736,0.020328276,False
568.9802,-0.03143809,False
1877.3934,0.104442716,True
1107.6329,0.0909515,False
1767.526,0.021820843,True
38.636147,-5.829963e-06,False
2008.7473,0.13236523,False
338.2776,-0.0022190735,False
2249.1934,0.12361145,False
1155.0621,0.088609755,True
1612.8573,0.25595355,False
2189.8345,0.0929513,True
1315.1685,0.14534521,True
1819.2722,0.13062042,True
1341.4513,0.29915154,True
785.4361,0.05572462,False
2456.4045,0.12048626,True
933.64795,0.046597227,False
738.6632,0.014935434,False
1981.9441,0.15664703,True
2057.396,0.23653781,True
2178.9568,0.25079715,True
1871.3661,0.19395578,True
877.6349,0.03867954,False
1144.1854,0.28612542,True
2362.432,0.17210734,True
1487.4537,0.055807114,False
1202.898,0.12034762,False
1416.2151,0.054106295,False
1886.3798,0.2627623,True
1610.6233,0.26728737,True
825.56885,0.04410912,False
2399.3154,0.1260823,True
1530.5267,0.07895124,True
247.9749,-0.0041615814,False
1822.2982,0.109221935,False
1709.2471,0.17932951,True
1126.4774,0.055230677,False
2688.6257,0.23232472,True
506.7588,0.011228189,False
1648.7394,0.13227665,True
1987.5903,0.19922677,False
442.953,-0.007970884,False
1012.0864,0.09243065,True
1296.399,0.0611901,False
1424.5958,0.080325454,False
1795.7888,0.06059754,False
2177.23,0.076200426,False
1658.2393,0.059200943,True
1689.4453,0.08014333,True
2091.17,0.08125985,False
547.34094,0.011095911,False
2018.2814,0.13969266,True
1380.1522,0.039576054,False
886.0434,0.037380427,False
1600.3545,0.111038685,False
560.2107,0.011027642,False
1863.5576,0.11504245,False
1321.0587,0.105588794,False
2120.925,0.09789759,False
1562.2877,0.059451163,True
688.7234,0.017188154,False
1786.9778,0.26034474,True
2574.0298,0.1342988,True
329.25214,-0.0028058589,False
195.70215,0.006776672,False
1277.2437,0.25874186,True
499.1442,-0.01250083,False
1687.2344,0.13406378,False
1660.7942,0.08316553,False
1805.5894,0.16094369,True
2788.352,0.3872292,True
1509.3491,0.22851801,True
514.0681,0.00089005753,False
839.2209,0.0881685,False
2244.189,0.2593249,True
1941.6421,0.12684202,True
2222.6052,0.12553024,True
1850.5344,0.26258016,False
2036.1359,0.049485803,True
2210.1355,0.15387201,True
1151.1185,0.041791856,False
652.2827,0.058426566,False
1727.743,0.20755363,True
420.0489,-0.007302452,False
1212.0823,0.07096532,False
778.05096,0.051445022,False
1663.6533,0.075999856,True
1663.2822,0.20983136,True
545.12177,-0.0057753846,False
1654.7938,0.15059042,True
2011.1287,0.12381852,True
1670.9357,0.21893573,True
2133.8892,0.17671561,False
1170.4172,0.22815657,False
1076.9794,0.14240098,True
1871.3666,0.1718055,True
590.64703,0.02876746,False
1136.6693,0.11776179,False
305.15356,-0.0061929673,False
2442.1277,0.1321364,True
535.5635,0.02561628,False
357.56116,-0.0037327781,False
1294.5856,0.096022725,True
715.87427,-0.010370161,False
1346.3048,0.43251812,True
369.53967,-0.002582591,False
1880.3131,0.24857342,True
1194.6371,0.059267163,False
709.1175,0.050116062,False
191.41496,-0.002903521,False
2133.3586,0.18605214,True
1925.8114,0.37339222,True
1343.7295,0.05727938,True
1084.4236,0.062240407,False
2617.8508,0.28110445,True
1415.0164,0.32350445,True
1745.9713,0.11207682,False
1555.4846,0.10365707,False
1616.0381,0.07429105,False
151.06194,0.0003597103,False
442.65857,-0.007457275,False
1778.668,0.24213755,True
987.743,0.07399234,False
1701.655,0.10333431,True
95.84076,-3.9838254e-05,False
28.416834,-2.3790635e-06,False
1185.0208,0.08541268,True
1243.9323,0.101668805,False
968.1654,0.08537027,False
537.4772,0.031946093,False
2370.9321,0.2510146,False
1635.1141,0.27418482,True
905.35516,0.1158728,False
2177.1978,0.1383743,False
2216.0635,0.17115879,True
1428.5288,0.14681149,False
2198.7944,0.13513267,True
2201.3167,0.22072756,True
1506.1748,0.19708478,True
2489.7405,0.18853211,True
747.4432,0.01788336,False
2073.1736,0.13942754,False
247.33397,-0.0039112233,False
1557.9291,0.13439351,True
1355.2463,0.07563859,False
1697.1769,0.06985438,False
1076.082,0.074398875,False
1319.6038,0.11521387,True
1290.818,0.090210974,True
1194.9607,0.05102922,False
2011.5769,0.17568922,True
1908.6927,0.2948748,True
911.2326,0.028409392,False
1317.5602,0.22682858,True
1408.4354,0.055049717,False
1547.1726,0.23487812,True
2479.883,0.23957443,False
367.47067,0.020160094,False
279.81317,-0.0012470409,False
1918.1147,0.14941335,True
195.61314,-0.0010602921,False
1626.2175,0.10590875,True
2132.709,0.16902864,True
1181.7378,0.07533455,False
1646.0876,0.066592455,False
920.2224,0.0928669,False
1854.6884,0.060994685,False
640.589,0.032802224,False
2261.3425,0.18115711,True
1828.5789,0.16544938,True
2532.783,0.10091889,True
265.76254,0.006468743,False
399.36392,0.022720613,False
1211.1854,0.068870366,False
1717.8721,0.14331102,True
1984.8931,0.18018055,True
461.1925,-0.010187432,False
1724.6296,0.24344105,False
1819.3682,0.19460347,True
1867.6549,0.074422,False
995.0338,0.20447779,True
778.95557,0.05543375,False
425.9145,0.028071105,False
440.05115,0.0056570843,False
2072.7717,0.29774117,False
1704.4753,0.06806874,True
1738.6097,0.091811895,False
831.87836,0.046265453,False
1149.9534,0.046728343,False
1530.006,0.09745097,False
607.12646,0.043630198,False
1165.4414,0.15797246,False
1732.0044,0.13956082,False
1381.1829,0.15212,True
1854.7297,0.2778046,True
1708.9064,0.07232797,False
1646.9116,0.16526186,True
2117.3286,0.108952194,False
520.06396,0.012831278,False
1022.39636,0.031955123,False
376.54227,-0.00067548454,False
1742.4242,0.0958693,True
1245.1182,0.26325023,True
571.8749,-0.013718892,False
113.845085,-0.0012151152,False
1181.2266,0.12180367,False
360.2456,0.0067339353,False
1558.2301,0.099360585,True
937.7975,0.05367124,False
415.84775,-1.1686236e-05,False
1140.7637,0.050157458,False
1595.6198,0.10883218,False
1840.0813,0.22976255,False
2231.3281,0.1345855,True
2120.804,0.16868019,True
1376.417,0.051966667,False
2277.359,0.082121134,True
577.0854,0.0062608793,False
1219.4854,0.08682373,False
1756.8455,0.08525169,True
1708.5367,0.24715579,True
2905.038,0.120269656,True
870.75006,0.030825198,False
3100.973,0.08836925,True
1411.6884,0.26655412,False
673.54175,0.019651294,False
1533.5992,0.091404736,True
687.60785,0.053049028,False
287.98895,-0.0023471974,False
1004.2151,0.08961022,False
1764.383,0.3828513,True
1278.2886,0.054671332,False
817.87744,0.030106992,False
2488.4717,0.26946187,True
199.5733,0.008445365,False
1448.9944,0.034330845,True
1081.4365,0.11918408,True
1333.4738,0.042085946,False
1944.5469,0.0651958,True
683.1529,0.030333012,False
1050.8254,0.05525863,False
320.0775,-0.0056156106,False
1325.0522,0.09425074,True
1444.0039,0.10394925,True
1258.9056,0.12210882,True
324.4723,-0.006426964,False
1495.1201,0.25274396,True
1308.2177,0.16638076,True
230.07137,-0.0012458488,False
1616.1125,0.18113002,False
1917.5353,0.34147823,True
1882.7214,0.19352889,False
1552.7153,0.17629683,True
1178.1117,0.09282154,False
2549.31,0.24492526,True
1183.648,0.1889587,False
1222.2429,0.057956755,True
2450.018,0.34067702,True
1102.1863,0.07167289,False
1126.0962,0.14534101,False
2264.4438,0.28123283,True
1723.4694,0.081661195,False
798.3877,0.061857432,True
2311.5264,0.17687726,True
1550.6377,0.17653799,True
1437.808,0.29853058,True
645.4368,0.028618723,False
1734.3441,0.105682135,True
2697.3694,0.08176464,False
1374.3165,0.0536184,False
1829.3032,0.11101389,False
1731.7074,0.2403853,True
553.69434,0.01849249,False
655.81354,0.02879221,False
2240.0417,0.20089221,True
1887.0322,0.30467594,True
1044.4692,0.051862925,False
2260.141,0.6546471,True
1782.2825,0.13198811,False
1586.7911,0.06715566,False
1365.166,0.06885767,True
888.44196,0.034107864,False
803.4565,0.0349672,False
507.11264,0.05692236,False
927.7398,0.05030939,False
118.11602,-1.6552396e-05,False
1076.2832,0.07226317,False
1534.9161,0.17015004,True
1897.6333,0.16425538,True
2483.7493,0.14682591,True
3219.9753,0.18568492,True
1628.5719,0.14779365,True
1771.0984,0.076232255,False
1337.8665,0.042111963,True
1139.0623,0.038031697,False
519.9378,-0.006781619,False
2105.1917,0.21066451,True
358.05655,-0.0012978464,False
1413.2102,0.11263585,True
1068.6837,0.17628336,True
1355.8475,0.13044417,False
1741.8483,0.2651919,True
549.9438,-0.011351228,False
1392.7251,0.08451724,False
1199.0153,0.09639686,True
1267.6301,0.10618442,False
2335.0945,0.24591655,True
351.3359,-0.01352052,False
1334.1136,0.104147375,False
609.1288,0.008371219,False
1636.9169,0.2292816,True
1274.5767,0.099904105,False
428.34903,-0.0014692247,False
811.10266,0.06124538,True
1691.595,0.22397065,True
1725.118,0.111837566,False
1650.9816,0.14847457,True
1981.4264,0.19115275,True
1757.615,0.21937156,False
999.69977,0.06318423,False
292.96725,-2.0224601e-05,False
1211.4386,0.17868507,True
303.61035,-0.0035074968,False
2042.9464,0.103815794,False
87.39909,-1.135841e-05,False
2087.6763,0.20043874,True
172.55705,-0.0018134713,False
2337.6174,0.09731567,True
1976.2185,0.22577262,True
323.66214,-0.004234422,False
1517.8843,0.084742546,False
1135.1157,0.08657029,False
1203.4032,0.114598036,True
1958.9352,0.168648,True
950.8872,0.05094458,False
1555.3314,0.13197803,False
1492.1141,0.08023846,True
1455.4149,0.22069311,True
1105.3141,0.028990775,False
2279.3325,0.16372478,True
62.863625,0.0006216285,False
935.26794,0.06002271,False
2213.3628,0.05330473,False
1212.4125,0.039730668,False
1909.687,0.15908504,True
1029.986,0.061407045,False
827.6847,0.025590196,False
958.842,0.06496975,False
1665.9723,0.16553974,True
782.81415,0.045050263,False
1307.8164,0.16762376,False
1406.6678,0.118299246,False
1566.7479,0.2514022,True
1591.0862,0.15048265,True
195.85863,-0.0028725099,False
2075.2676,0.16244358,False
1979.9647,0.20578694,False
264.0902,0.0069930404,False
606.56335,0.0253435,False
1600.295,0.12371874,True
1417.5303,0.24106741,False
1329.1736,0.07373381,False
940.0815,0.053110346,False
1520.6898,0.32487607,True
1368.1064,0.17608738,True
1496.9022,0.15301055,False
162.9763,-0.0011322992,False
2253.2559,0.21129489,True
1802.5273,0.16077858,False
364.15482,0.0129742585,False
2108.4202,0.13372505,True
237.66457,-0.0012843758,False
931.0954,0.03038472,False
453.1868,-0.0013384484,False
1944.9888,0.19459605,True
2038.8534,0.08600515,True
616.6283,0.017240316,False
1562.0785,0.20486164,False
2736.9695,0.13444233,True
1282.8745,0.0824438,True
620.8177,0.03495618,False
1424.0084,0.13140357,False
1368.8616,0.1516782,False
2136.7266,0.21426058,True
1472.0149,0.06738174,False
2373.8435,0.25250566,True
1756.696,0.11187339,True
2509.9155,0.19088888,True
2370.1953,0.19435465,True
1698.2855,0.08777666,True
77.577896,-4.022382e-06,False
2126.1616,0.120016456,False
1506.275,0.24899662,True
2262.8816,0.10588771,True
1736.6306,0.07005882,True
1414.9583,0.05267036,True
146.43814,-0.0027402882,False
1107.338,0.04148221,False
1253.1805,0.25528014,True
660.7889,-0.003022261,False
2169.6604,0.19260311,True
1819.1704,0.1929298,False
1196.1416,0.10315332,False
2698.287,0.14737713,True
1947.573,0.12997633,True
1826.7766,0.18137741,True
1686.7711,0.21535838,True
885.7416,0.059472695,False
555.8065,-0.010275699,False
701.48303,0.11895323,True
2374.6853,0.17895508,True
1238.996,0.06975308,False
2354.9124,0.08485088,False
1249.9565,0.102294415,False
1518.3439,0.22276902,False
1229.984,0.30521727,False
827.9754,0.040101364,False
176.06627,0.00483365,False
1230.6312,0.047258496,False
1921.3839,0.076544374,True
731.55054,0.017100349,False
418.94443,0.013199076,False
1682.1836,0.027893037,False
1596.3033,0.1999011,True
2229.4968,0.19735754,True
127.12064,-0.0005367575,False
1568.5596,0.19106913,True
791.38,0.11400342,False
583.5681,0.03357348,False
1546.8545,0.19854254,False
1678.8486,0.045912087,False
3939.6875,0.24223816,True
75.63679,-0.00031202147,False
2095.035,0.11359435,True
1856.0676,0.22733223,True
1608.9362,0.1101546,True
1346.3921,0.086123586,True
746.66504,0.012952566,False
1069.7715,0.09249221,False
466.53006,-0.0054088235,False
2504.4998,0.19209266,True
1186.7505,0.05232203,True
2083.7302,0.16453636,True
897.945,0.056624487,False
1304.7622,0.09276354,True
226.78831,-0.004226811,False
2028.7168,0.31007016,True
1470.1506,0.063577354,False
1551.3167,0.12864545,False
2654.164,0.11756897,True
1327.9126,0.102099776,False
1444.7999,0.061383545,False
1413.879,0.21109009,False
297.08694,-0.0060251392,False
891.1348,0.032417,False
112.92212,-0.0006633438,False
1660.6724,0.054064214,False
681.6434,0.051432066,False
931.6075,0.046969354,False
1507.9197,0.3638165,True
606.7282,0.027225189,False
1582.9943,0.34814143,False
635.6409,0.0043096393,False
1234.8563,0.19515419,True
2379.9788,0.19300663,True
1688.6776,0.12680072,False
1235.0797,0.047242552,False
1843.358,0.17029321,True
1063.782,0.042968422,False
495.73297,-0.008745603,False
923.55853,0.035369754,False
1760.8192,0.22101533,True
542.4017,0.009905294,False
1503.6888,0.4386629,True
1152.3406,0.041197956,False
94.99131,-0.0007618945,False
2095.1274,0.17915297,False
1760.3301,0.13469934,True
1590.8677,0.15148664,True
1430.7839,0.15786004,True
1218.4585,0.09212914,False
81.38578,-0.00061211735,False
1159.3547,0.03419532,False
573.14966,-0.012282282,False
1417.7654,0.06267154,True
2803.5396,0.13477093,True
1337.297,0.05000761,True
2075.6013,0.07605076,True
1632.7439,0.2269423,True
1710.1206,0.07889795,False
1232.2933,0.02849935,False
1222.6477,0.12545562,True
2167.6555,0.23043752,True
1561.9619,0.09580727,False
1062.4723,0.03855878,False
1407.6223,0.14059877,False
1391.3911,0.09047669,False
653.5192,-0.0148729235,False
1810.674,0.12844652,False
1388.723,0.15722549,True
1272.4254,0.02580896,False
1780.1882,0.14395869,True
880.9263,0.04700665,False
1211.9543,0.085853726,True
854.492,0.089724064,True
1409.2317,0.0920223,True
159.19313,-0.0021844637,False
1820.6678,0.2805047,True
1506.7117,0.20340323,False
1849.2673,0.21098113,True
1364.2999,0.15343833,False
1092.2224,0.049172178,False
2473.8093,0.21229136,True
1988.2925,0.11189777,True
724.1018,0.04137534,False
2106.4744,0.16091502,False
1632.029,0.07471682,False
1158.5116,0.03523016,False
1616.6451,0.12783283,False
458.25943,0.009450994,False
921.80994,0.040689766,False
1659.8607,0.1589346,True
1923.77,0.1806128,True
1576.5536,0.106010795,False
920.0284,0.022053763,False
1351.0938,0.16206908,True
1849.1962,0.10670769,True
22.552065,0.0,False
768.1754,0.059996545,False
1690.6182,0.10070908,False
771.66156,0.06042944,False
964.8587,0.07176778,False
2760.8376,0.18506348,False
1113.9329,0.21036983,False
1606.3037,0.071144134,False
2545.7085,0.1798892,True
2502.4329,0.2562821,True
1911.9264,0.1130867,True
1844.0686,0.1627425,True
893.7454,0.040167585,False
865.72565,0.06450249,False
76.26721,-0.0012204,False
2841.975,0.31159854,False
1789.2128,0.16750622,True
836.16876,0.049933314,False
1193.7058,0.26234484,True
110.947784,-1.3347715e-05,False
1878.5316,0.091234386,True
2161.532,0.120384455,True
1486.1063,0.07861918,True
1609.6868,0.068740964,True
798.2693,0.057550192,False
361.84778,-0.001419805,False
461.1536,0.033941943,False
2400.477,0.15182042,True
2266.037,0.07937145,True
2531.5876,0.097002745,True
1719.3861,0.43351647,False
1234.6677,0.15602016,True
1176.9083,0.10874763,False
1765.3821,0.1765706,False
1955.5577,0.15449476,False
914.62695,0.01532273,False
236.94482,-0.0051687174,False
1299.1649,0.15220362,True
2319.5913,0.16911626,False
62.83959,5.458854e-05,False
443.61078,-0.0053165928,False
87.17184,-0.0007076785,False
1821.0144,0.17740583,False
1136.2603,0.11872584,True
729.1441,0.026917323,False
2700.1802,0.2073611,True
808.6447,0.052139297,False
830.2283,0.047527693,False
1428.2471,0.14546108,False
1346.1053,0.058237165,True
706.09344,0.013575934,False
1495.0133,0.20260704,False
1565.5403,0.10493398,True
75.13033,-3.4979545e-05,False
1446.446,0.114807785,True
835.6958,0.035044827,False
1698.6805,0.14276981,True
1785.6694,0.08086884,True
1672.6597,0.14938724,True
209.99657,-0.0014727712,False
1759.0099,0.16278708,False
2568.2957,0.24731517,True
1480.6799,0.25716686,True
1576.0964,0.08549583,True
1383.5038,0.12114602,False
1994.79,0.16243494,True
1137.8939,0.08279754,False
1338.9088,0.07416898,False
1520.6106,0.12233877,True
2015.0397,0.2024821,True
3098.3472,0.18635428,True
3110.2998,0.13607204,True
586.91095,0.006700553,False
751.8343,0.048421904,False
1084.3406,0.35098767,True
2267.8516,0.13045561,True
1668.7764,0.043043196,True
1285.6835,0.048856527,False
776.88995,0.026703224,False
1020.5727,0.21102226,True
1880.9857,0.093862295,False
1933.2194,0.06382406,True
1079.1324,0.19360363,True
2621.7668,0.07734561,True
1361.0222,0.07281697,False
2156.188,0.22054672,True
1629.2213,0.16215396,True
1674.499,0.10858399,False
2028.344,0.085905194,True
729.19476,0.019795284,False
1664.6815,0.19979918,True
786.3127,0.027825981,False
474.97128,0.022471182,False
1073.6179,0.10493022,False
1804.46,0.055134058,True
1609.8386,0.06325862,False
2736.2656,0.24416506,True
1349.846,0.23763871,True
1489.9838,0.1400221,False
1262.4174,0.21900922,True
1515.3632,0.08224243,False
2281.3003,0.20717955,True
1615.6542,0.13800538,False
2633.2686,0.11383462,True
1776.2225,0.06609309,False
1692.0648,0.1581968,True
992.7612,-0.019034863,False
118.18965,-0.0031773886,False
2320.997,0.081027985,True
331.48383,-0.00069275126,False
2018.1132,0.11786258,True
1569.1259,0.2449348,True
1106.2433,0.08020586,False
1006.30005,0.10482019,False
399.86478,0.0016374849,False
1233.9851,0.09555435,False
1998.2784,0.21877956,True
1344.4537,0.050382465,False
1725.9795,0.16334224,True
1314.2537,0.07886034,False
1217.5464,0.040732592,False
1354.6771,0.12208372,False
227.52727,-0.0005239714,False
1196.67,0.093599975,False
1407.6321,0.026235998,False
2195.1145,0.24117422,False
1212.9479,0.15167975,False
1449.4452,0.07380515,False
1407.531,0.12093967,False
1259.0654,0.09354463,False
705.1755,0.08266802,False
3143.0032,0.10655904,False
2082.6604,0.23200715,True
1511.4259,0.07440549,False
2028.4749,0.112977445,True
2078.2012,0.0627625,False
1956.879,0.07462096,True
431.12973,0.014503308,False
1305.987,0.023729682,False
217.8729,-0.0018157754,False
1177.7441,0.023312137,False
2190.7844,0.24678934,False
759.3511,0.05169238,False
1401.6709,0.11721438,True
119.0767,-8.313451e-05,False
903.01953,0.026582122,False
1769.1559,0.059827387,False
2232.118,0.22291899,True
1228.2389,0.064917564,True
2098.7222,0.21776617,True
1077.7524,0.039618865,False
1614.4725,0.088413,True
992.8523,0.03228362,False
1105.3204,0.06043014,False
2668.1729,0.14629894,True
787.1639,0.020228833,False
1249.0383,0.09804177,True
1166.291,0.07579467,True
1343.5686,0.055030137,False
1426.7566,0.085272074,False
356.88565,0.014610488,False
2.8318071,0.0,False
533.2699,0.028455697,False
1344.1552,0.06334299,False
910.27606,0.009519562,False
1595.0248,0.22562957,True
1226.2054,0.038262457,False
726.65607,0.013755545,False
1713.5657,0.16447419,False
1673.8296,0.027378038,False
2171.8984,0.2353909,True
2040.4019,0.16054082,True
1029.9758,0.03286597,False
1678.5212,0.12212539,True
1481.764,0.1535744,False
2758.97,0.23621047,True
448.96637,0.01770461,False
562.92377,0.008588761,False
456.9702,-0.0043106154,False
769.35223,0.025794327,False
1936.1691,0.11798227,True
251.38493,-0.0014750492,False
1302.5068,0.14589572,True
2602.702,0.09556258,True
2026.0206,0.21667767,True
1828.0576,0.14446414,True
2584.0552,0.13889909,False
1585.7423,0.098046064,False
354.11267,-0.009239752,False
498.47882,0.033731475,False
340.69702,-0.0061302,False
1823.6106,0.10707295,True
2463.3298,0.17207062,False
151.62112,-0.0028476128,False
1636.6906,0.06341869,True
1667.1672,0.13988602,True
1937.3522,0.12628746,True
1696.0544,0.44652784,True
2217.564,0.16859198,True
1518.7897,0.068579316,True
1515.6888,0.19328809,False
1375.6863,0.053525925,False
1207.6439,0.054401517,False
817.3025,0.03538409,False
1776.7456,0.10359466,False
816.9094,0.020659938,False
519.33344,0.0032853633,False
1100.3094,0.15703344,False
2467.425,0.18024278,False
1490.8666,0.08398947,False
864.0824,0.07532838,False
1769.2996,0.21021628,False
82.3435,-0.00024890061,False
1244.4313,0.14764917,False
213.1533,-0.0045037195,False
802.2998,0.039143175,False
407.6814,0.017556734,False
2629.9285,0.08977175,True
1966.5958,0.15207708,True
1750.7081,0.12620139,False
2162.46,0.14459103,False
858.1978,0.05305198,False
1423.7753,0.0613797,False
1871.709,0.102896154,True
447.79117,0.018849876,False
2340.6128,0.1577239,True
793.5,0.054742925,False
1634.6049,0.121870995,True
2041.1063,0.13331246,False
305.58713,-0.008603636,False
1983.0967,0.06619674,True
1335.7043,0.07870975,True
1845.8391,0.20850134,True
740.58014,0.042294033,False
1996.7935,0.19814146,True
1547.4276,0.19689333,False
479.05435,-0.0028121509,False
1267.3872,0.14546996,False
1582.6865,0.13497984,True
1278.639,0.051327944,False
2123.897,0.14636242,True
618.6219,0.048993126,False
1512.018,0.105507255,False
500.8771,-0.012163267,False
1725.9095,0.25437152,True
41.803696,4.038913e-06,False
219.3442,-0.0009031333,False
679.3199,0.030558914,False
205.05794,-0.0031953566,False
1117.55,0.10981332,False
1748.886,0.05580789,True
30.624937,-1.7724e-05,False
1662.7041,0.09588808,False
2298.283,0.16762984,True
1097.1624,0.03688243,False
43.634026,-2.3772009e-07,False
1549.8014,0.10672122,True
343.7926,0.015952166,False
1925.2854,0.14907515,True
1655.3251,0.1800996,True
1199.6112,0.10498929,False
145.06195,-0.000311926,False
1670.965,0.07047808,True
1348.7198,0.14733398,False
1779.8193,0.12968147,True
1795.3235,0.100250185,False
1562.7772,0.15907013,True
812.41077,0.02366203,False
1301.1412,0.17558885,False
2160.5415,0.2988553,True
1348.3745,0.1230346,False
543.25543,-0.012606554,False
645.26526,0.04409606,False
1776.4873,0.1391977,True
33.169937,-4.75673e-07,False
1430.1992,0.1764772,True
1186.6982,0.079147816,False
663.8321,0.03071867,False
1635.6195,0.1807208,True
1175.4629,0.05555466,False
1608.5793,0.112265885,True
2431.6716,0.1714232,True
1551.2751,0.22328937,False
1904.156,0.08374655,True
1878.4288,0.08941609,True
900.80444,0.07120919,False
2094.2036,0.33442473,True
1905.1501,0.17596889,True
854.23047,0.03189917,False
1001.5221,0.057742298,True
1467.6622,0.11426234,False
220.49759,-0.003957752,False
2107.6506,0.17454612,True
905.7033,0.054729313,False
1895.3408,0.10313785,True
685.4721,0.032791175,False
61.69877,-4.9521215e-05,False
1529.423,0.06623849,False
1429.0607,0.14539933,False
2016.413,0.05429113,False
594.52814,0.038204722,False
62.471252,-2.1212734e-05,False
1208.3246,0.0866856,False
1891.5101,0.17695582,True
1284.412,0.10877356,False
219.63591,-0.004784176,False
803.79266,0.048207223,False
1606.6414,0.2228539,False
1119.397,0.018955097,False
1489.028,0.093245685,True
972.3946,0.014408745,False
530.0374,-0.006165147,False
62.29149,-4.391186e-06,False
1117.8282,0.053535596,False
130.52771,-0.0013311468,False
2216.4373,0.2635591,True
371.95847,-0.0063399933,False
2830.2283,0.21215165,True
1175.4718,0.033380777,False
1553.001,0.31543088,False
35.279556,-9.077485e-05,False
1937.584,0.20479995,True
1474.7515,0.08740747,False
1365.9567,0.096482396,True
515.92957,0.0074083135,False
1109.5374,0.073542625,False
1759.7887,0.14621067,True
2484.1372,0.1934703,True
803.10706,0.03705977,False
563.1973,-0.00444673,False
1929.1003,0.06642687,True
1287.9266,0.079886556,False
1908.8688,0.062785745,True
2246.9717,0.10999805,True
392.0206,-0.012066498,False
2141.921,0.13719988,False
167.01366,0.0012838375,False
713.18085,0.04578525,False
1477.0325,0.43255115,True
1728.1897,0.12842894,True
2216.9001,0.10286796,True
764.9676,0.0137204975,False
1269.8524,0.15792441,True
753.4152,-0.019265376,False
1462.7832,0.090256274,False
133.95952,-0.001535546,False
784.74115,0.030041799,False
1471.485,0.13174504,False
451.70187,-0.009790096,False
1554.6342,0.04663442,False
1016.2028,0.05339527,False
1697.5188,0.2977667,True
572.2163,0.013623521,False
1092.0914,0.035814285,False
1584.2423,0.2484113,False
1421.5321,0.08461386,True
1490.9547,0.15539694,True
38.899178,-1.4981022e-05,False
630.823,-0.022441566,False
1298.6567,0.038691252,False
264.35464,8.266419e-05,False
868.3848,0.045084774,False
312.24847,-0.00041343644,False
1340.4261,0.110306084,False
1830.8818,0.18730658,True
1565.3492,0.06630081,False
2080.2314,0.25177836,False
1106.4473,0.01957304,False
1579.4102,0.19215345,True
1776.6636,0.13818574,False
1671.3187,0.06637156,True
2278.8154,0.15809274,True
1644.7037,0.055571288,False
916.8648,0.045858502,True
994.53015,0.07917029,True
964.18555,0.08581178,False
552.3997,0.0033635646,False
1802.117,0.06724459,False
677.4243,0.03644316,False
224.67828,-0.003417965,False
252.74817,-0.0030036382,False
1938.9777,0.136379,True
2004.7697,0.085173845,False
2566.5615,0.10668635,True
1994.224,0.09620738,True
431.8389,-0.0065348893,False
955.3552,0.028619364,False
1526.0514,0.056646675,False
2402.8503,0.14846683,False
2497.399,0.13924623,True
1521.7466,0.13406724,False
921.5192,0.03591816,False
993.4367,0.016407281,False
2236.2712,0.19952977,True
130.53352,-0.00081488304,False
481.68265,-0.013093986,False
2313.4111,0.12952197,True
430.48547,0.012806356,False
1565.9869,0.17126203,True
1690.1597,0.13647318,False
237.9817,-0.0054673813,False
2025.0874,0.35903358,True
206.88914,-0.00065927766,False
1383.3286,0.035658896,False
867.5734,0.05178669,False
424.59763,-0.00055760145,False
2971.775,0.13117242,True
1066.9255,0.04399705,False
1715.6283,0.248685,True
676.71155,0.036483124,False
2056.582,0.096270084,True
1862.9974,0.1466986,True
33.338562,-3.56487e-06,False
1176.4204,0.18823564,False
33.381134,-2.8542709e-06,False
1192.0234,0.03901854,False
1043.9597,0.024248928,False
2146.5686,0.27127743,True
1322.7972,0.15052015,False
546.8167,0.0337723,False
2430.5933,0.05018246,True
895.78204,0.027386472,False
944.1857,0.04160118,False
1561.0143,0.26885915,False
485.6871,0.012289822,False
1844.4152,0.05256313,False
219.42838,-0.0018166071,False
642.8553,0.024022862,False
2354.985,0.10125935,True
1501.3098,0.1366278,False
877.48254,0.03756042,False
560.3262,0.040239997,False
1831.6971,0.12763011,True
275.1301,-0.0074058436,False
2394.3123,0.13156414,False
2872.9707,0.08924705,True
1821.4932,0.060187697,True
1688.1984,0.13430136,False
1386.1049,0.09944296,False
1543.1244,0.056534007,False
1812.1458,0.26161385,True
1010.1701,0.04832548,False
2779.03,0.08835858,True
1375.4557,0.05218312,False
2023.7953,0.14421636,False
1684.4746,0.14573729,True
1258.2968,0.061974734,False
1310.1477,0.09571278,True
2128.9436,0.13979316,True
3086.4312,0.13683319,True
914.2784,0.029608458,False
717.1167,0.056647822,False
1874.4332,0.21216315,True
518.28467,-0.009639055,False
1150.0508,0.07082927,False
1776.5775,0.38413644,True
954.50476,0.27394152,False
1803.754,0.17903554,True
1848.1741,0.05776912,True
154.83311,-0.0008567991,False
1942.8617,0.1255708,False
1646.7013,0.16684628,True
2628.1584,0.17800373,True
2260.1482,0.13922,True
1392.9652,0.07242215,True
2043.1072,0.11001432,False
3491.049,0.13543493,True
982.90424,0.072662055,False
2827.843,0.12817824,False
3810.2983,0.19160247,True
2845.8708,0.23321557,True
905.5722,0.05467689,False
534.7405,0.042948753,False
3482.8918,0.1927743,True
1340.097,0.20722824,False
1994.6619,0.15891111,True
298.33676,-0.00044958666,False
490.58325,-0.009032875,False
134.1159,-0.000102903694,False
289.31866,-0.011293288,False
1334.9764,0.06254518,True
886.35205,0.068709776,False
1633.066,0.05774221,False
1063.1356,0.026033923,False
1256.6515,0.08208424,False
1825.1705,0.13815188,True
1893.4594,0.17722893,True
1552.6589,0.07397908,False
1592.9829,0.23858559,True
1641.0912,0.09702933,True
528.41864,-0.010837771,False
739.68774,0.040706143,False
1638.9679,0.19556737,False
2699.317,0.15853,True
1684.655,0.23301315,True
2834.656,0.15116024,True
1831.389,0.23825765,True
1857.9369,0.08644229,True
392.37244,0.014309268,False
1428.8531,0.068568766,True
984.09,0.07162458,False
800.08685,0.026646063,False
1266.6744,0.123903334,False
2016.0314,0.25221753,True
28.4324,2.0230655e-06,False
1206.6993,0.03172189,False
1175.6906,0.10772741,True
540.7205,0.015275359,False
1846.48,0.10458088,False
765.9533,0.045319095,False
1079.574,0.044728458,False
233.75664,-0.0041709337,False
1218.5444,0.053145647,True
49.581074,-0.00017763115,False
218.51923,0.00017007813,False
1679.4844,0.057817757,True
1347.4542,0.11859918,False
1838.7598,0.31942534,True
1748.1414,0.05126369,True
1399.6385,0.1000272,True
1669.7979,0.069897294,True
1435.0259,0.089822054,False
1462.598,0.09715846,True
87.12762,-0.0020001093,False
750.1659,0.050355196,False
90.84366,4.530698e-05,False
1644.5508,0.07407099,True
1666.4772,0.035997987,True
272.19925,-0.002431374,False
1349.9689,0.06593011,False
374.12585,-0.0013561659,False
1140.776,0.051090747,False
991.91644,0.06887573,False
1836.2786,0.1341472,False
1039.5016,0.087091744,True
2069.4756,0.19683027,True
1271.0276,0.09307712,True
225.54349,-0.0049775913,False
1209.8738,0.052698135,False
1465.9539,0.063789785,False
1650.442,0.048602283,False
1568.7378,0.08318341,False
111.103874,-0.0006720545,False
1417.57,0.07895374,True
1652.9794,0.10600573,True
1535.1862,0.14269674,True
2121.1846,0.23530734,True
795.5244,0.015790127,False
701.857,0.018783942,False
2227.2234,0.04961586,True
1535.2483,0.100943565,True
2320.632,0.10232335,False
1732.8658,0.17284864,False
1971.197,0.12140149,False
1706.6499,0.17764807,True
1786.3708,0.179577,False
140.37875,-0.00097257085,False
2465.6633,0.13363385,False
210.15823,0.0010758154,False
2214.7314,0.056595206,False
661.46387,0.051962927,False
270.8296,-0.0037818886,False
1606.5403,0.076981425,True
2015.6451,0.094686806,True
1059.7244,0.030924395,False
1006.35693,0.0753538,True
1068.8048,0.07918909,False
45.612247,2.3765024e-06,False
1473.5446,0.12892294,True
1391.3461,0.17145085,True
1215.4077,0.09281719,True
1561.7607,0.0752902,False
2316.752,0.09432161,True
1068.8344,0.019851863,False
1649.1997,0.094745666,False
316.4128,-0.0034154989,False
318.6696,-0.003459612,False
1830.928,0.11890364,False
1795.2544,0.24515224,False
1186.1401,0.24339414,True
1490.7057,0.20164537,False
2097.8752,0.21447468,False
2243.7717,0.11477399,True
2225.2297,0.15912092,True
594.89166,0.010767907,False
1968.4614,0.11417079,True
1853.9957,0.12771463,True
1250.7458,0.08852166,False
277.72833,-0.0049057193,False
659.00916,0.0068118945,False
1449.075,0.12954271,True
1134.0793,0.024656639,False
311.61166,4.100427e-05,False
2260.7502,0.3594451,True
880.9008,0.08065219,False
170.383,-0.0014603762,False
2434.8928,0.3125906,True
260.9241,-0.0038757976,False
91.01885,-0.0002070996,False
1883.0854,0.07706344,False
1100.6395,0.07004985,False
2712.3513,0.15510422,True
2164.9956,0.12960994,False
867.8823,0.043856114,False
670.4425,0.033547238,False
2039.7834,0.15353727,True
1577.2671,0.29408717,False
1901.149,0.22275013,True
764.3711,0.015848786,False
2416.9895,0.2495116,True
821.8975,0.031497568,False
1689.7413,0.09642041,True
425.21738,-0.005302768,False
598.0733,0.011143848,False
897.26,0.14777228,True
1023.5487,0.211591,True
1781.8912,0.23443246,True
2236.0757,0.2775693,True
1458.8871,0.15829241,True
685.5903,0.028008379,False
971.308,0.0392645,False
1799.8119,0.16312122,True
1321.6517,0.23938328,False
190.56207,-0.0036008898,False
1505.187,0.12699658,False
1894.1412,0.101674676,True
1669.856,0.057056725,False
572.2634,0.02449733,False
1273.1945,0.066762894,False
1140.1232,0.18416822,True
1782.341,0.05180785,False
1274.5321,0.106084466,True
1845.0685,0.10075548,False
1645.9065,0.1343453,True
1669.2482,0.07902807,True
997.8871,0.08149487,True
387.7551,0.015330978,False
762.92773,0.031376943,False
2149.345,0.1278013,True
1791.921,0.08510041,True
894.3121,0.057559878,False
1122.4789,0.16788268,False
1710.3124,0.06982255,False
772.5184,0.1193881,False
1628.6315,0.065736145,False
2508.9668,0.21314621,True
2148.122,0.10251725,True
627.64026,0.03239265,False
1323.3469,0.25290942,False
635.6728,-0.008274615,False
351.76593,-0.0071030073,False
1566.4808,0.10641348,True
701.242,-0.0007695928,False
1763.4594,0.2207923,False
1658.5375,0.133865,True
692.3185,0.00014662743,False
3431.377,0.15726876,True
1508.0884,0.17840803,False
1467.8684,0.15029031,True
1021.025,0.04809493,False
850.35767,0.07787341,True
1763.9097,0.21411371,True
2359.8489,0.19924903,True
1288.0441,0.077263415,False
2147.8442,0.11888003,True
472.35672,0.007400885,False
343.73096,0.009049226,False
1030.4451,0.02595067,False
1831.6973,0.045000732,True
1723.8142,0.17307353,True
2358.1104,0.11378378,False
322.09323,-0.0038886778,False
680.9854,0.035885006,False
1479.9629,0.21641064,False
1964.6953,0.12965333,True
2552.3042,0.2889787,True
1510.2039,0.14010489,False
2458.171,0.1307643,True
333.98282,-0.0029895343,False
843.123,0.10534185,True
1384.7557,0.092411876,True
2072.5527,0.19225419,True
1103.1097,0.10121626,False
1951.4823,0.10490906,True
679.14813,0.061158493,False
1659.8566,0.15069318,False
1787.6223,0.08320022,True
1185.6998,0.035768002,False
852.0582,0.03896016,False
1007.4289,0.030215114,False
892.4516,0.09319341,True
1431.1503,0.12552285,True
1676.4658,0.14184475,False
586.21564,0.016390353,False
46.483067,5.226815e-06,False
1669.6888,0.19479549,True
1240.8304,0.1887567,True
1343.5471,0.052741647,False
1495.7825,0.12071943,False
577.0068,0.025325015,False
121.745224,-0.00023446046,False
1425.2853,0.1081996,True
236.35112,-4.287809e-06,False
1097.7716,0.081685826,False
1588.7386,0.32016206,True
588.7936,0.021860823,False
1921.7258,0.0959456,True
887.1711,0.01612904,False
377.86707,-0.009968799,False
1619.491,0.17105782,True
820.4394,0.1282652,False
1927.8456,0.15783942,True
2190.4038,0.06563431,True
1115.0188,0.063274354,False
1634.0139,0.16466808,True
1651.6212,0.13194776,True
2005.5085,0.122133255,False
372.39505,-0.0057516843,False
96.30991,-0.00081119686,False
45.06008,-0.0004009907,False
2034.101,0.13016486,False
1174.9822,0.13202205,False
1181.3909,0.08865306,False
1494.195,0.21717632,False
877.44257,0.04558322,False
1502.7145,0.0870415,False
2349.928,0.29822564,False
1075.663,0.032569423,False
2188.1616,0.2528978,True
1958.296,0.35993594,True
2413.2324,0.19409573,True
2088.737,0.15601158,True
2373.287,0.17012823,True
1677.9343,0.26357734,True
1924.2877,0.108373135,False
1220.2861,0.09862906,False
1875.878,0.050594896,False
2376.0698,0.06513864,True
2322.5696,0.17198908,True
1462.5563,0.08515063,False
537.5417,0.011356898,False
150.69261,-0.0013831807,False
1953.7694,0.21197486,False
1811.5088,0.21667266,True
2658.3542,0.30400002,True
1629.7307,0.16626573,True
1253.2631,0.048599333,False
512.87384,0.018858753,False
1343.4253,0.09493166,False
1621.9138,0.04921192,False
1570.271,0.15405405,False
1829.4138,0.2356506,True
1587.4739,0.1516118,False
877.4352,0.049417794,False
1689.7463,0.21558869,True
1884.4983,0.19003701,True
1457.2681,0.1337409,True
749.9118,-0.018383551,False
933.13983,0.060909092,False
1337.6787,0.18789661,True
839.15515,0.058943167,False
1644.8679,0.111071706,False
1526.6074,0.2368927,False
1145.9131,0.18144369,True
1132.6039,0.039129697,False
1311.8657,0.19272232,True
1843.1854,0.038876295,True
1098.3911,0.055990428,False
1971.3314,0.39315748,True
110.35438,-0.0009262059,False
1845.8246,0.15421343,True
981.3725,0.08799514,False
1368.8322,0.0797877,False
1284.7766,0.1352216,False
363.7119,-0.00038756058,False
64.65592,-0.0006292518,False
1524.2601,0.08657181,True
1332.6989,0.11143732,True
1460.6434,0.19792798,False
475.44815,-0.0072975755,False
1458.2611,0.12253678,True
1090.3667,0.06900507,True
1686.2468,0.05930388,False
53.055824,-8.543022e-06,False
388.65454,0.013733275,False
1973.3602,0.067291856,True
944.61316,0.034164295,False
976.9595,0.06549618,False
978.69586,0.0439796,False
2670.5774,0.1836623,True
928.5183,0.043007225,False
1741.9292,0.16355431,False
494.93323,0.020957164,False
706.61847,0.04279016,False
1884.6642,0.22457469,True
139.40497,-0.0031822696,False
1119.6848,0.037972808,False
2077.44,0.05726984,False
1889.8646,0.120850086,False
183.38266,-0.0018403037,False
1196.815,0.068552375,False
1886.8229,0.09702098,True
542.0376,0.025254846,False
1216.3853,0.11617249,False
555.364,-0.009689093,False
53.74734,-0.0001664171,False
1420.5527,0.14198685,True
1627.0203,0.26784253,True
567.3131,0.039536588,False
1438.7078,0.12068272,False
3113.9812,0.07070321,True
53.41917,-0.00011988124,False
1978.6359,0.09720445,True
1076.9415,0.052169323,False
658.4789,0.050265163,False
2394.1174,0.10324621,True
1384.0302,0.30338854,False
1204.8297,0.10433057,False
1677.3345,0.12390089,False
1650.3828,0.08551812,True
252.78482,-0.0060369577,False
1266.8035,0.101872444,False
2098.1123,0.25849664,True
686.2121,0.01736813,False
820.154,0.05134283,False
4.022472,0.0,False
1831.1989,0.08195382,False
1714.1604,0.09652853,True
1101.9999,0.38562942,True
1492.4681,0.13647407,False
729.20215,0.008376658,False
41.531586,-2.140412e-06,False
902.7779,0.06965855,False
881.07605,0.023807794,False
228.39403,-0.0031123888,False
1805.9395,0.13414055,True
264.82602,-0.0016702684,False
842.34924,0.021093413,False
878.2983,0.041862935,False
1092.9265,0.04486102,True
1290.0372,0.12391174,False
520.9645,0.0075004697,False
2381.2312,0.26429427,False
2229.9802,0.19971883,True
1173.9314,0.18304211,True
1864.8431,0.20284128,False
1452.6719,0.17054284,True
207.81842,-0.0020776512,False
1402.3656,0.098719835,True
1855.6184,0.026460826,False
1736.7777,0.14239573,False
1644.5352,0.1670574,False
1566.5363,0.16296244,True
2245.375,0.12663281,True
1032.1696,0.020092338,False
1761.891,0.16799241,False
139.32469,-0.0017393203,False
1360.777,0.094239384,True
933.95416,0.07661265,False
1806.102,0.1402713,True
1901.173,0.15437078,True
1918.0524,0.21119976,True
2260.553,0.20255536,True
1774.318,0.039373875,False
1583.1654,0.10526192,True
1481.0839,0.13725245,True
1096.7922,0.075978994,False
628.8446,0.015857287,False
1634.6556,0.21072555,True
1341.3911,0.07867709,False
1690.0382,0.08443466,False
525.9813,0.027769364,False
272.637,0.023053285,False
197.83418,-0.005517883,False
1877.6682,0.09725952,True
2489.1956,0.21151859,True
1550.2444,0.13238335,True
2190.6711,0.12667966,True
597.171,0.015240066,False
922.46045,0.058754355,False
1994.8749,0.09295666,True
467.31805,-0.0103382915,False
2562.1392,0.11076802,True
589.7756,-0.0045634136,False
1885.3212,0.17245364,True
1635.5222,0.088101536,False
1899.3163,0.22657955,True
2025.8143,0.2080667,True
749.60474,0.04501225,False
392.3801,-0.0050922334,False
1118.9415,0.15956593,True
80.0682,-0.00064668804,False
1052.6287,0.059351653,False
1220.4082,0.06342232,False
1083.1093,0.022366658,False
1251.2557,0.07477701,True
2131.6238,0.11831212,True
1404.5352,0.03782755,False
432.25058,0.009117216,False
43.3835,-2.3772009e-07,False
1077.31,0.098891795,False
934.9092,0.039055914,False
2262.398,0.2085545,True
519.8884,-0.0018133521,False
2055.0972,0.117249966,True
1795.4255,0.16470021,True
1964.9614,0.10465753,True
1503.7007,0.18744528,True
664.80255,0.04544527,False
3080.1692,0.18095052,False
158.9801,-0.002441232,False
125.55677,5.2484684e-05,False
862.9558,0.045345604,True
581.28174,0.019384548,False
2719.6243,0.19701552,True
953.2811,0.018390551,False
1342.8102,0.17665339,False
1172.2035,0.15710449,True
1281.1556,0.09400079,False
1255.5717,0.20514846,False
1479.8,0.21518195,True
1999.2202,0.17518282,True
229.29489,0.00024988875,False
1440.1521,0.054639816,True
1725.1658,0.4083836,True
830.16455,-0.01285506,False
1177.5902,0.03194195,False
198.27945,-0.0036922973,False
964.7856,0.039677113,False
165.95105,-0.00052078255,False
2093.9966,0.2193011,False
675.8508,0.03638789,False
1817.7365,0.23920035,True
1064.2815,0.047382623,False
2232.4727,0.11455679,True
1860.5267,0.090618014,True
1010.4317,0.07593492,False
1938.5177,0.17654526,True
1882.4095,0.33223665,True
1087.497,0.16462755,True
1749.0376,0.11076951,False
572.28326,-0.0027083457,False
1591.6212,0.04116279,False
2182.6128,0.09318721,True
1895.782,0.36661804,True
1849.3945,0.27168941,True
1710.966,0.32627904,True
291.46368,0.0012632869,False
1599.5815,0.23715007,True
1450.7831,0.11838192,True


==> new_results/losses/vgg-eps-0-c100/scale_0.5_vgg-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
3422.2483,0.43601477,True
447.03076,0.08192621,False
160.4295,0.0050363746,False
2948.5178,0.103968054,True
2068.624,0.3112347,True
2346.0142,0.26762277,True
5.3388195,0.00013513002,False
0.10872439,1.19208835e-07,False
2.5497487,3.7903097e-05,False
16.115355,0.0007664239,False
20.996292,0.0014824714,False
9.553965,0.00014912762,False
21.059818,0.0005915995,False
25.421186,0.0008840766,False
42.68926,0.0014666878,False
1204.819,0.041854903,True
24.111858,0.00092507154,False
0.036876455,-1.1920906e-07,False
0.17368548,-5.9604236e-07,False
6.285831,-6.6605106e-05,False
139.34106,0.008271224,False
9.606351,0.00027352897,False
832.2925,0.039173484,True
1.5011669,-2.1456071e-06,False
50.06519,0.0029159822,False
110.87864,0.0034791306,False
12.94675,0.0005575222,False
71.83614,0.006079755,False
1955.1719,0.70773375,True
510.30084,0.029233597,False
1560.0199,0.22657913,True
0.000197442,0.0,False
77.40072,0.0022716224,False
1429.7947,0.070291996,True
1.3296806,-1.2635217e-05,False
1145.5062,0.109511405,True
1790.8824,0.25485304,True
0.67723113,8.344337e-06,False
12.235435,0.0006690284,False
1773.4071,0.36783332,True
13.1104355,0.0006638181,False
21.533964,0.0015352574,False
304.90292,0.035896957,True
8.430769,0.0010471402,False
90.95916,0.0074211163,False
619.3019,0.0735987,True
317.3384,0.03848821,False
100.04153,0.016075298,False
3161.6643,0.10157929,True
0.06288913,0.0,False
1559.1908,0.08190709,True
773.8005,0.07045163,True
108.335464,0.004878042,False
1.7716583,7.2712137e-06,False
3204.3987,0.33693957,True
1770.4296,0.12216213,True
152.92223,0.019500054,False
1068.5995,0.12948252,True
7.4268875,0.00016345968,False
241.13364,0.011228841,False
2063.3071,0.14257431,True
1367.8816,0.18578914,True
1837.358,0.11123082,True
2947.927,0.3152933,True
90.602905,0.009164212,False
278.72186,0.023191031,False
290.40555,0.054129116,False
1184.533,0.14173783,True
3461.0212,0.43363178,False
1312.4008,0.109209046,True
44.270565,0.0042370916,False
0.16286829,1.3112935e-06,False
1.0224199,-2.0264524e-06,False
17.139145,0.00068044604,False
829.22565,0.052898094,True
2174.8818,0.28422996,True
17.760153,0.0016051783,False
302.48096,0.03522663,False
459.36273,0.013741106,True
764.0125,0.10954511,False
1178.6812,0.11311999,True
1232.8093,0.056360245,True
17.49113,0.003253508,False
1866.1326,0.13398513,True
0.04080495,0.0,False
4.598489,-4.182785e-05,False
1204.4698,0.21649832,True
1129.6289,0.12665746,True
425.20474,0.035352223,True
1295.6877,0.1371701,True
539.2197,0.053768873,True
6.3437243,0.00023875709,False
3531.4893,0.24067092,False
1897.0244,0.16851698,True
3.400239,-4.6480694e-05,False
6.0986533,0.0002710981,False
1.0519347,-1.2635341e-05,False
1474.9207,0.2788368,True
371.85104,0.02735078,True
229.21164,0.034653608,True
249.29161,0.03481447,False
3.831913,0.00013905653,False
0.057166856,0.0,False
68.733,0.012660356,False
101.613655,0.0118355695,False
1735.3405,0.17043597,True
451.9495,0.016187761,False
1656.5975,0.32597187,True
1958.1602,0.13620922,True
38.72701,0.00072793243,False
7.8236146,-0.00018754526,False
66.12313,0.015148558,False
1614.549,0.18397346,True
1126.2668,0.08984259,True
4.0742693,1.0963937e-05,False
1380.3271,0.116168976,True
554.78253,0.05057809,True
1613.7716,0.13179952,True
893.61,0.07183632,True
346.1872,0.015445983,False
526.88153,0.04389333,True
526.02356,0.021509092,False
2.5749795,1.2634453e-05,False
4748.832,0.7045873,True
41.617455,0.0012123282,False
3057.007,0.19685116,True
513.0202,0.046806704,False
102.36167,0.009202781,False
1667.1632,0.18118593,True
40.755432,0.0013175951,False
7.3638,-5.611492e-05,False
58.11241,0.0014400897,False
0.5459251,-7.1523555e-06,False
26.73078,0.0012162654,False
2677.342,0.28259414,True
114.526115,0.0062327487,False
502.04578,0.03640325,False
711.4962,0.06061039,True
20.685537,0.001325785,False
1.3883586,-1.633013e-05,False
10.952308,0.00024086348,False
25.858871,0.0013711345,False
1.2218677,2.7534836e-05,False
368.7243,0.0283782,False
48.948612,0.00448689,False
2093.5037,0.29056084,True
2352.3293,0.25842226,False
3317.892,0.35980082,False
712.1876,0.057493523,True
0.25344655,-5.721977e-06,False
2116.652,0.28088832,True
3315.8809,0.31632084,True
50.933228,0.0036104582,False
278.0352,0.011298496,False
63.114315,0.010286638,False
3229.6333,0.31568873,True
3649.3633,0.6823741,False
74.73147,0.0032915995,False
91.43071,0.009364439,False
242.30838,0.009332215,False
51.582542,0.0015978455,False
2328.735,0.13302696,True
319.69202,0.02460314,False
0.07015981,0.0,False
140.29796,0.01308077,False
15.399778,0.00076539844,False
0.3149493,-1.1920747e-07,False
81.6869,0.0049707177,False
3753.7253,0.4423082,True
45.40087,0.0029142713,False
124.87533,0.0024223663,False
125.98111,0.026728537,False
235.97322,0.010154221,False
5.125065,-8.104253e-06,False
7.8111706,0.00034234213,False
6.3700976,-6.6856825e-05,False
1984.8212,0.28174424,True
1386.4006,0.11426857,True
732.69824,0.04466989,False
2219.369,0.17415357,True
355.1088,0.021053407,False
1260.1748,0.12672135,True
1231.5511,0.05165173,True
2615.413,0.31183457,True
12.209042,0.00039145374,False
2.700718,-5.089397e-05,False
1197.836,0.17978056,True
5.486202,0.0005481189,False
3548.4211,0.29649854,True
84.11646,0.0053154547,False
1226.5675,0.04092762,True
63.464455,0.00283992,False
1.4034678,2.8608847e-06,False
1398.1383,0.06544407,True
1172.4219,0.038765363,True
2495.017,0.452556,True
621.2542,0.10180006,True
1427.0875,0.34091526,True
239.21184,0.017221523,False
2295.8013,0.28230166,True
3143.5977,0.35319245,True
159.46487,0.007831294,False
0.7453665,2.5033005e-06,False
887.0554,0.062371477,True
1721.0527,0.29230678,True
2.91439,-3.2658587e-05,False
1948.5753,0.10942501,True
0.62529784,-3.2185653e-06,False
2093.08,0.44550014,True
612.96014,0.039933994,True
63.769886,0.0044977395,False
0.1395208,0.0,False
1351.7766,0.12304813,True
111.13104,0.013485206,False
4.009804,4.922488e-05,False
2786.5786,0.1474331,True
1539.9196,0.14649574,True
13.339114,0.0004723263,False
2780.8047,0.20158526,True
50.887886,0.00214356,False
439.14484,0.027995639,False
2572.032,0.4832735,False
752.7286,0.047053687,True
746.63586,0.1132116,True
1581.9203,0.075537175,True
216.32219,0.01996956,True
3528.3872,0.28993976,False
39.75646,0.0024264934,False
2050.4883,0.3018945,True
2427.3586,0.13213265,True
3497.404,0.61006266,True
1208.8623,0.12653817,True
3.9347053,-9.534866e-06,False
129.51952,0.0045555476,False
234.87482,0.005979106,False
2.442456,-2.1097207e-05,False
1333.7385,0.14847656,True
2491.7422,0.17494735,True
3709.1067,0.4721557,True
119.71057,0.006752983,False
2887.1387,0.1365805,True
2006.545,0.17636189,True
253.67828,0.021137007,False
19.55647,0.0017926937,False
10.374675,0.0016573824,False
35.12992,0.0016225348,False
1548.6726,0.22546047,True
3553.6162,0.55239177,False
2.2421918,-6.758068e-05,False
1.4883369,-2.014418e-05,False
26.582092,0.0014869688,False
0.20877941,-2.1457463e-06,False
2846.582,0.2688142,True
3204.6294,0.54237497,False
463.94522,0.0745756,True
4.920228,0.0004332098,False
34.322853,0.0015041244,False
1085.2509,0.08006707,True
3511.0273,0.26212984,True
1938.5824,0.15444878,True
31.401205,0.0015733397,False
19.803125,0.0006858774,False
4.649801,1.7043596e-05,False
709.5108,0.07666898,True
1289.7142,0.060830325,True
0.0047084177,0.0,False
259.70526,0.01844935,False
398.8267,0.024071597,False
10.205299,0.001013512,False
942.87616,0.031391606,True
1393.0516,0.11332387,True
268.66382,0.015377514,False
32.82291,0.0020776459,False
701.3449,0.060331546,False
349.43597,0.019217495,False
1131.366,0.17361456,True
51.208935,0.0010252451,False
3749.286,0.58709896,True
13.445096,0.0005454684,False
628.27997,0.039886147,True
189.55159,0.0048382506,False
3.0463784,-4.4097833e-06,False
1532.2765,0.15790999,True
0.39144388,-3.6954289e-06,False
3.2544072,7.651477e-05,False
121.32379,0.01133038,False
67.664825,0.0058850367,False
2406.356,0.20334116,True
1631.8535,0.06751205,True
1743.9716,0.11909413,True
2756.475,0.3132832,True
557.5335,0.11474003,True
364.69815,0.052606683,False
124.623024,0.020610211,False
12.003487,0.001209378,False
1480.8708,0.14840327,True
288.5352,0.008430097,False
11.775218,0.00089921686,False
2406.2551,0.32046807,True
1699.5431,0.46072105,True
107.25731,0.0042629265,False
2807.3367,0.41770995,True
93.26573,0.0049924124,False
2483.4265,0.17085817,True
29.196112,0.002089357,False
3.4844062,-1.5970872e-05,False
445.14352,0.027219612,False
1.1429695,1.2873628e-05,False
2.4859586,-5.602262e-06,False
729.2901,0.080542944,True
2622.3953,0.19819605,True
545.02826,0.056768857,True
426.89914,0.016600668,False
384.46573,0.051038146,False
1693.051,0.39730853,True
155.7238,0.014659509,False
1253.4633,0.15722464,True
6.7422957,0.00014263156,False
127.831955,0.008622125,False
111.976585,0.009310739,False
8.037592,0.00029614015,False
633.7532,0.037809808,True
312.5505,0.049204253,False
2.2762446,0.00012740477,False
3500.278,0.31587505,False
2107.918,0.10938135,True
699.08887,0.067045875,False
2829.405,0.40364617,True
1691.4833,0.21911886,True
1964.091,0.37734583,True
0.27464098,7.0332253e-06,False
300.79828,0.02388815,False
66.056015,0.0037825895,False
5.2452645,0.00014987803,False
2730.4045,0.24132079,True
157.63278,0.010294005,False
3.455395,6.7925284e-05,False
1043.2133,0.18301457,True
2.5240633,-1.1204844e-05,False
0.10416948,1.19208835e-07,False
0.041885976,0.0,False
2.5785882,-3.230245e-05,False
0.3671494,4.7682624e-07,False
257.2476,0.013755629,False
26.424246,0.00090754137,False
6.4775825,0.00016477422,False
1225.9569,0.0755572,True
1.753678,-2.7415226e-06,False
913.9487,0.12458859,True
346.83682,0.014883351,False
1394.5647,0.16126162,True
100.563934,0.02573591,False
3581.3032,0.42247164,False
83.21604,0.0031939703,False
11.9850645,0.00038982474,False
2410.7122,0.24760824,True
0.05045385,0.0,False
264.4985,0.053703256,False
182.24736,0.015517937,False
1.8514225,-3.0513052e-05,False
3117.896,0.6372973,True
79.92839,0.008071785,False
215.93658,0.009165268,False
308.77676,0.010730708,False
3402.9893,0.31919318,True
2875.4478,0.2050432,True
3380.5935,0.6330389,False
99.927155,0.009921907,False
2.8335168,-7.8662866e-05,False
1438.4056,0.07523668,True
275.03864,0.022482818,False
16.336243,0.0008355001,False
216.88483,0.012486496,False
3637.8877,0.26408738,True
1048.994,0.0660062,True
1617.5869,0.19364804,True
2.2762814,-2.193269e-05,False
11.481699,0.0008952096,False
930.27075,0.11407943,True
94.15503,0.009355048,False
15.350319,0.0002937857,False
327.82425,0.015939187,False
0.020896973,0.0,False
2237.174,0.24305046,True
672.0571,0.06716151,True
30.421381,0.0008914885,False
0.92615247,-3.0993797e-06,False
1091.8807,0.064614594,True
505.80756,0.032615237,True
140.50233,0.0069831405,False
975.65497,0.057714626,True
21.925455,0.00074573536,False
3183.1133,0.37393546,True
2348.897,0.33337396,True
1804.2742,0.27290365,True
993.2938,0.0921568,True
112.39062,0.007026297,False
2.9844308,-3.0632997e-05,False
931.57806,0.037459858,True
2717.4788,0.3568703,True
17.845093,0.00048348366,False
161.29196,0.0030781766,False
60.1829,0.001473722,False
144.43712,0.008114325,False
201.67851,0.008867493,False
19.173143,0.0012551843,False
97.37948,0.0029231943,False
2504.2817,0.23805225,True
44.645844,0.0016807462,False
0.059715945,0.0,False
1.7811841,-4.6724163e-05,False
211.31737,0.008539904,False
1838.2438,0.20427,True
756.02606,0.056889996,False
1237.5056,0.14660123,True
96.513466,0.0069294134,False
881.7754,0.02918274,True
1474.6099,0.1543516,True
24.195704,0.0027172738,False
7.081901,-0.00016885228,False
4186.381,0.11711377,True
27.586605,0.0008868617,False
530.2182,0.01570388,True
30.99818,0.0028328765,False
14.467808,0.0011430269,False
0.80613023,2.026444e-05,False
96.408325,0.007536851,False
1539.6643,0.21203083,True
290.8943,0.01792993,False
0.50824326,-5.0066265e-06,False
4226.854,0.42080784,True
50.492294,0.001956008,False
86.2947,0.0039388067,False
159.36995,0.020934243,False
0.0018277188,0.0,False
2540.7217,0.39603615,True
15.067864,0.002028203,False
3473.1162,0.62408674,False
2478.6492,0.1414342,False
38.866116,0.0011554135,False
0.030462332,0.0,False
1227.6359,0.16094512,True
0.46801788,-1.4304824e-06,False
84.615524,0.006413512,False
56.923508,0.0024484461,False
0.2147829,2.0265388e-06,False
2094.2698,0.052220047,True
0.28608555,-5.0067165e-06,False
3.790299,-5.959155e-07,False
0.19656208,5.96041e-07,False
154.793,0.010918948,False
2.053701,-1.1919568e-05,False
6.129209,0.00018169681,False
1146.2448,0.108736396,True
763.8819,0.06442615,True
2687.35,0.50257695,True
2.6141605,3.623488e-05,False
365.61313,0.035261177,False
13.361755,0.0005887633,False
840.7332,0.050116517,False
5041.692,0.37055075,True
859.51996,0.12605369,True
187.60526,0.023320517,False
321.9586,0.058947757,False
2427.543,0.45346904,True
2894.301,0.15577865,True
447.77066,0.13478114,True
30.042961,0.0014512446,False
0.067311384,0.0,False
2655.9368,0.17349553,True
2422.191,0.2668618,True
238.6161,0.017284296,False
103.47194,0.005315987,False
0.6832106,-3.8145663e-06,False
1705.8024,0.119829684,True
50.160137,0.0014879629,False
29.19826,0.0011546833,False
47.143772,0.0029466925,False
1366.5673,0.095749855,True
192.49068,0.009706404,False
338.58163,0.00818884,False
46.27824,0.0069363764,False
2057.3193,0.2395727,True
8.301271,0.000260628,False
2.6662445,6.2930005e-05,False
2958.8591,0.51583993,False
27.913473,0.0008726916,False
1304.6227,0.0963611,True
610.82947,0.035847396,False
2438.187,0.5591866,True
1164.2853,0.16810781,True
3.6644177,-3.623101e-05,False
89.58,0.00467446,False
51.091698,0.0021629166,False
392.90643,0.031061891,True
0.009800835,0.0,False
493.64667,0.078528635,True
21.404667,0.00052094297,False
130.58292,0.009754092,False
3066.3057,0.19646871,False
2944.2605,0.504735,False
1.7739296,-1.4303951e-06,False
952.36053,0.13877104,True
3850.3962,0.5416795,False
402.32214,0.01789013,False
1533.966,0.10579991,True
1649.6104,0.102997676,True
184.42747,0.025870098,False
1320.1943,0.057063624,True
1.5312995,7.0324284e-05,False
1997.6125,0.16961867,True
140.37863,0.008308189,False
175.78741,0.0057670083,False
3.2320304,-3.8141297e-06,False
374.28867,0.027887352,False
45.755405,0.002201443,False
33.040787,0.001435898,False
20.42418,0.0020071059,False
521.8405,0.03589668,True
648.4942,0.10588993,False
67.39478,0.002657286,False
301.63885,0.00897252,False
1.5103395,5.3041396e-05,False
5.0972857,0.0003832874,False
3.717368,-0.00014766316,False
1691.289,0.12298629,True
213.30717,0.020737242,False
868.2797,0.012397155,True
0.026595002,0.0,False
388.21863,0.024829675,False
2.033562,-7.867042e-06,False
4167.6484,0.26098812,False
353.3043,0.041505292,True
3077.9294,0.44665647,False
1002.9484,0.03926324,True
410.80328,0.060296215,True
683.2273,0.044781715,True
587.68085,0.15275118,True
52.63976,0.0038512028,False
2141.535,0.093551636,True
22.604221,0.0011705208,False
17.288183,0.000353573,False
2424.2378,0.2221531,True
1470.0431,0.19930628,True
2593.866,0.2821842,True
2104.3647,0.18075895,True
74.93081,0.0037592961,False
981.69745,0.25474226,True
2566.6245,0.15787515,True
156.33057,0.006840544,False
111.43152,0.010987957,False
284.2492,0.009077065,False
2471.3533,0.48059773,True
2324.3457,0.5373124,True
14.124683,0.0008348221,False
1171.2882,0.07523158,True
1871.8041,0.15956277,True
2.0636501,-2.65798e-05,False
487.26447,0.02933652,False
1083.8651,0.13175613,True
232.32358,0.010554183,False
1624.847,0.13074625,True
17.94459,0.0005656084,False
677.53784,0.06352417,True
206.61192,0.025580823,False
3.5234678,-3.599345e-05,False
560.72253,0.050389394,True
50.77,0.0021754443,False
248.56781,0.018784378,False
271.53424,0.009282412,False
429.96255,0.013197355,False
833.8223,0.028771468,True
970.0931,0.04564905,True
196.5377,0.008998816,False
7.1238546,0.00016073356,False
2846.147,0.2508775,True
208.65634,0.00690486,False
75.71052,0.0041061053,False
229.15205,0.016232057,False
17.460918,0.0004093866,False
3342.879,0.2200836,False
42.65298,0.0034426665,False
185.24863,0.008589909,False
512.35254,0.017537594,True
24.120872,0.0006312353,False
812.0309,0.111608125,True
3358.0525,0.2167711,True
1.1285039,-3.814348e-06,False
4.891698,0.00022092057,False
1668.1825,0.34435683,True
5.4749384,-0.00010392525,False
198.01268,0.02489107,False
188.65369,0.008974314,False
1179.9692,0.11231202,True
1905.5371,0.29702985,True
1507.2384,0.21175829,True
5.7525377,2.9435818e-05,False
16.099756,0.0021007326,False
2191.5027,0.38151988,True
2825.7556,0.3549531,True
2967.168,0.2056188,True
3560.296,0.52776194,False
1274.4326,0.034990832,True
2391.494,0.15920332,True
256.0726,0.010836458,False
6.742444,0.0008798354,False
2398.443,0.27853823,True
2.9735408,-3.3850985e-05,False
136.24431,0.009748599,False
23.04862,0.0021073374,False
1003.8674,0.058395416,True
2280.6533,0.3025837,True
5.136102,-6.792543e-06,False
1647.0543,0.16402915,True
599.75604,0.03838457,True
2002.9359,0.28807178,True
3404.8318,0.35174692,False
1956.0999,0.48329926,False
908.24976,0.1331537,True
933.8708,0.08363138,True
17.617617,0.0012378257,False
292.19827,0.025218718,False
3.8313713,-3.5514357e-05,False
3595.7788,0.2337951,True
8.565805,0.0006760455,False
4.3534627,-1.6446575e-05,False
1428.3892,0.13648444,True
5.497461,-5.291705e-05,False
1017.9845,0.44916582,True
2.9041982,3.8138387e-06,False
2592.7556,0.4092887,True
123.56336,0.008728594,False
42.31777,0.004532828,False
0.32343492,-3.3377983e-06,False
2813.2788,0.3102091,True
2022.3008,0.3740386,True
366.35785,0.025262702,True
361.88647,0.025048273,False
3964.566,0.45815957,True
1338.9299,0.26668555,True
336.58032,0.020377293,False
167.63974,0.010229884,False
369.4174,0.01786654,False
0.3886348,5.1258357e-06,False
3.573253,-2.8007358e-05,False
1497.2444,0.2578248,True
49.443047,0.007160505,False
1552.1375,0.11651237,True
0.062651224,-1.19208835e-07,False
0.00980462,0.0,False
668.7776,0.047149397,True
72.07348,0.005774522,False
105.86665,0.010996029,False
10.331915,0.00083265494,False
640.6429,0.088141814,False
786.8845,0.11286146,True
72.55188,0.008654074,False
488.2569,0.03381993,False
1190.5604,0.07053988,True
525.36786,0.04630176,False
1296.7609,0.06307097,True
1915.1421,0.19922262,True
532.3629,0.07594374,True
4301.873,0.2888999,True
15.487142,0.00038145133,False
274.8931,0.02474347,False
1.8596739,-1.6092003e-05,False
1723.2671,0.14445752,True
58.02359,0.0033592917,False
272.25937,0.009281119,False
112.78806,0.007554722,False
753.5522,0.053649813,True
717.1878,0.07247037,True
25.588316,0.0012132383,False
2067.9707,0.17502719,True
1915.5588,0.2394987,True
32.753727,0.0011074478,False
2264.888,0.46239698,True
165.23787,0.007194222,False
694.58167,0.09013221,True
841.79266,0.08615095,False
5.95395,0.0004816156,False
4.1313596,1.3585726e-05,False
3052.3157,0.3332137,True
0.35707945,-5.9603553e-07,False
1836.69,0.20609966,True
2001.0168,0.16517654,True
85.69817,0.0043782583,False
171.14397,0.007841882,False
161.02042,0.0152713675,False
219.73091,0.0066662505,False
9.405612,0.00052045274,False
1217.6237,0.07859093,True
3069.176,0.22937918,True
2768.627,0.14589962,True
5.194805,0.00012083209,False
5.2724686,0.00033678507,False
37.76305,0.0027026527,False
581.1405,0.05214534,True
2547.5278,0.2718325,True
4.0957236,-6.0186867e-05,False
408.56625,0.06291869,False
660.2892,0.11998199,True
294.982,0.010493871,False
639.62756,0.107106805,True
16.302334,0.0013232775,False
6.621844,0.0006743257,False
5.689349,6.196031e-05,False
3588.6074,0.6865945,False
475.29724,0.018969018,True
468.49722,0.023795802,False
46.500416,0.002785842,False
130.81837,0.006104851,False
193.52112,0.0113714915,False
14.383816,0.001377277,False
97.98707,0.015244241,False
613.07385,0.04319398,False
1341.685,0.17361438,True
1927.0547,0.4601488,True
134.04584,0.0052662073,False
721.66766,0.0559311,True
233.33461,0.014824018,False
8.3105955,0.00022418628,False
52.465477,0.0018621883,False
4.2019587,7.866271e-06,False
760.6075,0.03989362,True
1213.685,0.21998042,True
3.8887618,-6.97245e-05,False
0.1938718,-7.1524846e-07,False
87.52208,0.012242652,False
7.428672,0.00016490932,False
2182.399,0.15964127,True
26.145493,0.0017853968,False
1.3378781,6.794391e-06,False
58.01382,0.0031767949,False
263.39413,0.015605573,False
3417.6567,0.48039436,False
2114.383,0.15582573,True
1741.6151,0.12353507,True
207.74289,0.007914962,False
1190.903,0.038030475,True
6.802526,0.0001159409,False
248.39961,0.018188985,False
1129.2103,0.087602474,True
1850.672,0.25314388,True
1080.2632,0.035900615,True
94.659874,0.0040118378,False
4188.3145,0.11355835,True
2648.919,0.53433716,False
68.33679,0.0025780173,False
642.5959,0.04591372,True
168.41942,0.016397934,False
1.2869619,-3.2184835e-06,False
69.9328,0.00930121,False
2677.7205,0.79087186,True
110.79768,0.006258232,False
24.68692,0.0010111262,False
2211.747,0.24034464,True
3.8626082,0.00023999703,False
639.63605,0.023940548,True
1701.2769,0.2419284,True
58.445656,0.0023190794,False
1325.3718,0.040986046,True
23.63465,0.0016365971,False
19.211426,0.0010342277,False
3.374292,-3.5874167e-05,False
463.19006,0.04168506,True
820.8431,0.0727113,True
1196.7374,0.096024215,True
5.4857235,-5.469378e-05,False
2268.0852,0.35441983,True
1415.9093,0.15126139,True
0.9115948,-1.192042e-06,False
125.85204,0.015318141,False
2331.643,0.45916808,True
3044.5479,0.41423035,False
1075.7094,0.15276662,True
55.62893,0.004731592,False
4160.04,0.42969894,True
208.422,0.051095318,False
515.4065,0.02759708,True
4321.2354,0.6765512,True
74.841675,0.0047373325,False
165.94922,0.026286185,False
2963.379,0.3230523,True
314.12625,0.01751673,False
289.0015,0.031755127,True
2728.006,0.24983153,True
2589.2324,0.3652358,True
600.95215,0.11927873,True
11.532765,0.0006298283,False
529.8851,0.037545536,True
219.4802,0.0060834205,False
133.44653,0.005475725,False
252.1326,0.01391864,False
1361.1334,0.19456437,True
18.34817,0.00079735427,False
10.254187,0.00082272134,False
2757.6172,0.20171225,True
1166.5851,0.19102275,True
119.98769,0.005104496,False
3906.966,1.1580284,True
264.72946,0.023531852,False
317.23932,0.015042473,False
1295.1605,0.08325361,True
30.20854,0.0019950632,False
46.129658,0.0021924765,False
20.849863,0.0053334534,False
132.8168,0.008216465,False
0.10854041,0.0,False
18.861845,0.0015146502,False
1408.8066,0.15167439,True
2844.8037,0.31983012,True
2682.5579,0.2524289,True
3138.5078,0.22653413,True
1271.0442,0.12949966,True
204.76103,0.010767272,False
597.64545,0.019252852,True
89.88767,0.003135847,False
6.1362042,-3.789738e-05,False
2497.7737,0.2846571,True
1.8769931,1.2753371e-05,False
2181.7039,0.2479524,True
1678.518,0.40715486,True
189.27477,0.017376078,False
2544.5535,0.38009298,True
5.1819777,-6.63735e-05,False
2442.1973,0.16861546,False
1076.3105,0.08705109,True
106.431656,0.008748671,False
901.22595,0.15724975,True
2.9299574,-7.49679e-05,False
51.051353,0.0053897086,False
11.035789,0.00016270165,False
933.3455,0.1444477,True
373.27994,0.03600764,False
2.3950644,-1.1919183e-06,False
313.73895,0.028195672,True
2576.377,0.3659737,True
505.22305,0.030258633,False
1722.4833,0.22049859,True
1694.3816,0.20606115,True
2904.084,0.47067428,False
254.93268,0.018301323,False
2.252135,8.819901e-06,False
1374.026,0.215222,True
1.064619,-9.178722e-06,False
3490.51,0.20992076,False
0.051311646,0.0,False
1743.9307,0.18775487,True
0.4302385,-1.6688937e-06,False
3601.0857,0.16313243,True
1135.4182,0.14642757,True
3.8762999,-9.534153e-06,False
193.69556,0.008965379,False
116.719696,0.0075430525,False
1850.161,0.15969437,True
2757.2998,0.23592794,True
216.13693,0.015662251,False
312.72156,0.027198754,False
1092.3931,0.05542183,True
1035.6847,0.13783951,True
121.39568,0.0029156376,False
3036.8877,0.21076149,True
0.09821651,2.1457554e-06,False
55.730682,0.0046717823,False
542.57056,0.015133526,False
156.21126,0.00544112,False
1733.8026,0.16721791,True
23.063763,0.001399147,False
12.578303,0.0004326736,False
45.495438,0.0032972544,False
2390.1587,0.2497769,True
34.382725,0.0027137513,False
2237.211,0.33088017,False
424.24506,0.030539013,False
2269.292,0.4906597,True
1450.5808,0.13223353,True
0.45714825,-4.6490977e-06,False
297.27887,0.023964351,False
3567.2437,0.37321997,False
4.123179,0.00013084486,False
15.582617,0.0008875965,False
2643.684,0.16716951,True
2615.605,0.45876217,False
90.44944,0.0050740903,False
24.792866,0.0019522959,False
2803.3093,0.5602732,True
2022.1471,0.24074203,True
145.87022,0.017896406,False
0.4625635,-1.3112767e-06,False
1425.7395,0.12772097,True
359.16525,0.036747906,False
5.7758756,0.00021495004,False
1451.2574,0.12825064,True
2.669288,3.2182725e-06,False
18.538069,0.0006265881,False
3.5414183,3.6946585e-06,False
2344.9443,0.20181409,True
2125.2603,0.098303705,True
13.452728,0.00041904306,False
2686.5422,0.3567809,False
1809.9282,0.09129873,True
563.29675,0.041400865,True
16.504797,0.0012269944,False
160.58707,0.014515389,False
2132.7434,0.30741608,False
703.14435,0.07954903,True
198.3331,0.008340104,False
3678.5078,0.36247897,True
2095.2668,0.25866365,True
1688.4165,0.16086826,True
2383.0823,0.19863838,True
843.8734,0.041395023,True
0.03629828,0.0,False
3600.6965,0.23037398,False
2004.8961,0.3971908,True
813.14435,0.04726174,True
2898.5564,0.2170285,True
445.0421,0.027230524,True
0.5373552,-6.3179723e-06,False
54.23208,0.0019142171,False
1661.2599,0.33454007,True
9.094001,-1.3464218e-05,False
1119.2876,0.11229788,True
282.16986,0.033022955,False
108.81398,0.009780349,False
3442.1184,0.3145756,True
670.4495,0.06675319,True
2617.2805,0.31105328,True
2344.9946,0.25289756,True
154.49655,0.013340695,False
5.37711,-3.944355e-05,False
252.41548,0.058612823,True
3166.9915,0.23262048,True
52.58905,0.0027882583,False
725.3903,0.029091172,False
47.135426,0.0042884946,False
2720.1135,0.3880371,False
2040.9469,0.6007608,False
21.612316,0.0014527999,False
3.3884995,0.00016207939,False
165.6547,0.005692076,False
690.2192,0.041542836,True
33.204178,0.0009825635,False
14.525243,0.00047052815,False
143.02821,0.0019436358,False
2718.3074,0.34816682,True
2747.62,0.22181237,True
0.1872502,-3.5762423e-07,False
2772.8096,0.32412803,True
246.26486,0.04144199,False
18.743032,0.001353099,False
271.32806,0.038591187,False
185.68568,0.0051651746,False
4834.462,0.2821709,True
0.07807733,-3.5762673e-07,False
1045.7394,0.057631046,True
3018.1226,0.42138004,True
449.17905,0.03431757,True
1268.2008,0.086313516,True
12.217736,0.00021420862,False
187.87933,0.02326819,False
3.825758,-1.3347133e-05,False
3888.3,0.45101404,True
580.8836,0.029378071,True
2450.608,0.20868391,True
21.397326,0.0014788888,False
1459.933,0.07922202,True
0.7209058,-8.3443865e-06,False
1946.6903,0.28099778,True
288.61572,0.015718369,False
134.83282,0.011164528,False
2746.358,0.09928122,True
113.23884,0.009865366,False
295.08856,0.014685154,False
2665.7288,0.3793515,False
1.8846089,-2.2409025e-05,False
26.333952,0.00090220105,False
0.14279751,-4.7683352e-07,False
186.93991,0.006329393,False
24.493887,0.0030835662,False
45.898266,0.0027970558,False
2705.669,0.60348535,True
20.592327,0.0010929824,False
2878.2632,0.70526874,False
6.534044,8.125487e-05,False
999.50507,0.21925543,True
2465.1333,0.22839025,True
181.35992,0.012242569,False
148.18094,0.0059824307,False
2493.3174,0.2619769,True
100.31123,0.0040684994,False
3.8256254,-4.7195572e-05,False
22.648777,0.00075356895,False
2743.7175,0.31080085,True
9.936154,0.00021489058,False
1818.5104,0.4943614,True
35.91033,0.0013902651,False
0.12400983,-7.1525164e-07,False
2759.4958,0.53234565,False
815.80164,0.05405481,True
1475.0306,0.13697174,True
2495.8005,0.23129332,True
207.5534,0.025135173,False
0.28292596,-1.3112849e-06,False
374.67007,0.014471622,False
3.0321636,-5.1966417e-05,False
817.70215,0.033938333,True
3113.7932,0.19899651,True
452.40588,0.019071694,True
1937.7031,0.08579287,True
2645.2344,0.382347,True
198.07077,0.008204171,False
97.906105,0.00306444,False
1538.2026,0.31579238,True
2343.3503,0.29639143,True
68.145615,0.005161388,False
81.27223,0.003793079,False
125.16046,0.024929062,False
167.21538,0.0109556075,False
7.750945,-0.00012131396,False
147.76907,0.009366198,False
987.8639,0.0839466,True
79.48306,0.0029847054,False
688.1485,0.06745699,True
53.302303,0.0036011362,False
495.8734,0.05020777,True
332.61298,0.044931203,True
393.7871,0.034842722,True
1.1598728,-2.1455926e-06,False
2918.0942,0.4849797,True
2712.292,0.44023824,False
2487.011,0.27388418,True
285.38095,0.03179559,False
79.81948,0.004213967,False
3411.176,0.24900883,True
2584.9854,0.14761719,True
24.61908,0.0017093911,False
748.13,0.047327697,False
125.479355,0.007843161,False
105.00253,0.0030344734,False
363.00586,0.025110766,False
8.874827,0.00020482496,False
18.882896,0.0010167569,False
2451.1902,0.22342944,True
1600.2025,0.16791523,True
275.8424,0.016359784,False
69.877495,0.0020007533,False
2317.6626,0.24077964,True
2120.3193,0.15563613,True
0.0018430377,0.0,False
11.714083,0.0011089368,False
94.46596,0.005868129,False
13.695073,0.0014188468,False
22.482533,0.0018498087,False
4471.321,0.31751168,False
140.8835,0.030812873,False
315.68002,0.024282867,False
2278.0945,0.18869454,True
3033.6294,0.27801237,True
881.36194,0.06441236,True
1114.5724,0.11069986,True
12.332396,0.00058586244,False
19.499542,0.0022018496,False
0.17919458,-2.0265456e-06,False
4917.2427,0.54685163,False
1058.3676,0.106047735,True
145.3427,0.01109937,False
2026.7844,0.53899205,True
0.08443053,0.0,False
1064.3976,0.05662006,True
559.0606,0.041862074,True
1121.0542,0.0779797,True
1452.292,0.088963896,True
90.79477,0.008033931,False
3.1929421,9.535579e-07,False
10.669827,0.0013474363,False
923.5398,0.0683181,True
2048.8958,0.058876544,True
2446.5044,0.107263595,True
100.10892,0.04282296,False
515.55383,0.053093366,True
38.919796,0.003392776,False
321.27542,0.03025015,False
3441.071,0.28911996,False
45.57834,0.000703475,False
0.77920234,-1.1562668e-05,False
414.3612,0.050169393,True
4281.0776,0.321566,False
0.29870096,1.4304951e-06,False
6.9802175,-4.5523513e-05,False
0.23493946,-7.152512e-07,False
244.69109,0.024774197,False
593.5087,0.06552627,True
25.02818,0.0010547203,False
1912.7361,0.14948502,True
212.039,0.016402546,False
19.132145,0.0012270941,False
281.54883,0.03280761,False
487.06424,0.02665944,True
11.152611,0.00026478333,False
2109.1738,0.44374478,False
910.35114,0.047342062,True
0.07894711,0.0,False
2139.2578,0.20114562,True
23.64195,0.0008850484,False
1993.7434,0.15275687,True
839.247,0.04509902,True
2533.6519,0.26286077,True
1.1018391,-1.5495825e-06,False
323.9905,0.026450396,False
2982.4385,0.31823123,True
644.5205,0.11415883,True
982.0714,0.05620368,True
100.22865,0.009360231,False
2654.097,0.18565995,True
53.579426,0.0058534136,False
344.43158,0.03173435,False
458.57956,0.048238408,True
1778.3102,0.20587224,True
1887.4513,0.11804183,True
4449.0366,0.19938558,True
9.736851,0.00012758718,False
13.8825245,0.0008772542,False
1668.8824,0.526399,True
961.237,0.051262014,True
1814.0187,0.0654192,True
75.83448,0.003227726,False
21.102854,0.0008973554,False
1512.8441,0.33684266,True
392.72983,0.019539475,False
1507.403,0.045739666,True
1165.4047,0.16496399,True
1188.2103,0.054803535,True
203.09332,0.012539299,False
2429.274,0.21569008,True
713.5014,0.05649463,True
112.34155,0.008631315,False
836.4093,0.030067854,True
11.304959,0.00035345682,False
752.7995,0.077309504,True
47.73882,0.0019396665,False
15.284465,0.0010965528,False
298.66534,0.035737306,False
688.2085,0.017813995,True
205.19,0.008661341,False
1425.7123,0.12584327,True
2052.6833,0.35967904,True
156.59923,0.0152527,False
652.572,0.15880899,True
192.5503,0.009631015,False
2937.5957,0.3458495,True
528.27985,0.036802307,False
2476.5198,0.10476825,True
475.0268,0.020900715,False
2303.6074,0.18077105,True
14.233634,-0.00017707737,False
0.2554704,-4.4107e-06,False
3554.9133,0.1335187,True
2.5470731,3.551705e-05,False
1103.1796,0.079553045,True
2217.6594,0.38807034,True
37.69944,0.003547639,False
60.565258,0.0066806646,False
1.680526,1.7045626e-05,False
104.42409,0.009967825,False
2707.499,0.3394944,True
85.24967,0.0032065394,False
642.31964,0.07635558,True
41.370922,0.002336396,False
50.799606,0.0016367971,False
128.70212,0.013323432,False
0.9074834,6.3177795e-06,False
47.47482,0.0034482828,False
101.8933,0.0018618023,False
4099.368,0.47615588,False
2191.167,0.30451405,False
66.30878,0.0039847987,False
189.1842,0.019187026,False
290.24652,0.024077285,False
21.799278,0.0045471597,False
1012.2272,0.02637051,False
1317.5244,0.1607874,True
79.52189,0.004316168,False
2297.232,0.11928779,True
489.39502,0.022617534,False
2456.288,0.12076008,True
8.578377,0.0003152968,False
42.86101,0.0007189424,False
0.9065426,-4.2913634e-06,False
20.78024,0.0003586267,False
662.0822,0.080883235,False
14.865637,0.001125672,False
1238.4089,0.10136199,True
0.1040515,-1.1920838e-07,False
16.131796,0.0004845329,False
396.34863,0.013470557,False
3422.4077,0.34198564,True
573.6061,0.05046401,True
699.62115,0.08709665,True
45.95536,0.0023036485,False
861.3094,0.04028313,True
15.510415,0.00065409334,False
66.80947,0.0032888316,False
2559.2144,0.18591782,True
17.42022,0.0005891073,False
1611.4637,0.121576756,True
356.09476,0.027644105,True
124.63877,0.009671731,False
288.7243,0.014885977,False
5.2014465,0.00027216182,False
3.8828504e-05,0.0,False
15.351717,0.0010403264,False
126.8611,0.006909689,False
16.724358,0.00017870509,False
2642.5671,0.43701828,True
48.28491,0.0018165121,False
15.63594,0.0003250183,False
179.3306,0.020109668,False
266.50452,0.005695154,False
3604.2231,0.37442577,True
3006.5579,0.20221204,True
109.33476,0.0042724013,False
1316.5702,0.12929754,True
155.87733,0.022320166,False
3122.7446,0.27250755,True
8.570662,0.00048068407,False
5.5960984,0.00012295804,False
7.4350076,-4.539991e-05,False
12.091924,0.00044146535,False
2645.0637,0.17731982,True
1.1653826,7.152048e-07,False
2194.346,0.3141309,True
2622.2249,0.11240256,True
3050.815,0.37523443,True
545.68994,0.050410163,True
4247.4395,0.35508943,False
170.86519,0.013459572,False
2.0716648,-3.480434e-05,False
37.671696,0.0035360358,False
3.2282734,-3.4560799e-06,False
1052.2583,0.062517375,True
3640.742,0.364406,False
0.57555574,-7.0332153e-06,False
588.70166,0.025169823,True
1585.7122,0.1902701,True
1474.5679,0.08360469,True
1484.2008,0.43984124,True
1065.9963,0.06925622,True
828.3487,0.04204672,True
370.73648,0.055126578,False
78.79064,0.0030028746,False
92.596725,0.0036681863,False
82.213524,0.0029978896,False
412.7105,0.02029267,False
26.178102,0.0011893107,False
4.817929,7.4478245e-05,False
261.103,0.03438438,False
4409.069,0.33469868,False
216.28482,0.016058505,False
67.24712,0.006154456,False
2950.6428,0.38501215,False
0.071897075,-2.3841767e-07,False
115.9888,0.01359826,False
1.1290575,-1.43045e-05,False
129.87231,0.0087565705,False
9.096743,0.0005826126,False
2148.3289,0.072917804,True
1171.3918,0.06576346,True
91.72347,0.007750256,False
657.231,0.041968808,False
29.849457,0.0017933163,False
88.7593,0.004139621,False
1986.2228,0.11844194,True
5.016787,0.0003814106,False
3217.4836,0.2018438,True
23.148806,0.0024505577,False
2337.48,0.21332586,True
268.0195,0.017557537,False
2.494222,-4.767583e-05,False
1038.8204,0.056276962,True
397.5569,0.022853605,True
2671.1528,0.35854155,True
27.849705,0.0021713958,False
2034.832,0.19738093,True
340.39282,0.05019474,False
4.6779804,9.891868e-06,False
112.25619,0.01733074,False
1271.6068,0.095109925,True
156.9203,0.006237434,False
2501.0862,0.24165773,True
12.74438,0.001236874,False
266.73285,0.019791998,False
3.477923,-5.9471684e-05,False
2040.1274,0.25475588,True
0.02632031,0.0,False
0.68982595,-9.536416e-07,False
68.713646,0.004493398,False
0.33244085,-4.410669e-06,False
121.308945,0.013712699,False
2288.4424,0.072024584,True
0.044888906,0.0,False
324.44797,0.022916585,False
3180.9546,0.34262985,True
284.62692,0.012186224,False
0.009194819,0.0,False
660.1654,0.05738011,True
17.815008,0.0009407995,False
1790.2472,0.12819403,True
2127.4763,0.20263219,True
146.07413,0.01139879,False
0.18651436,-3.5762423e-07,False
1898.6743,0.07985073,True
154.23434,0.018243808,False
1993.8684,0.14405188,True
521.4293,0.028038524,False
1762.8488,0.21772712,True
14.397776,0.00045567763,False
2140.6252,0.30842102,False
2087.9094,0.40994716,True
124.32763,0.01088397,False
4.2060323,-6.0179125e-05,False
43.982983,0.0040015336,False
855.9704,0.050146744,True
0.005145001,0.0,False
1623.801,0.20317611,True
88.33464,0.0052500004,False
13.214515,0.00066407654,False
2801.2424,0.4101789,True
37.218597,0.0017261168,False
768.48846,0.049850307,True
2325.7625,0.13925406,True
2267.1243,0.41602737,False
1087.035,0.045039654,True
1435.2245,0.076998204,True
81.299904,0.0070529524,False
2912.7554,0.66183084,True
2919.3157,0.2295075,True
32.387146,0.0012466398,False
440.49448,0.029459648,True
315.89136,0.043851405,False
0.3438104,-3.6954261e-06,False
1004.5635,0.08348194,True
163.11073,0.0124062,False
861.60925,0.056754634,True
12.226156,0.0007508234,False
0.039378647,0.0,False
293.7944,0.017043123,False
65.94639,0.0078259315,False
200.6648,0.005798488,False
26.30633,0.0023273071,False
0.030072287,0.0,False
92.821144,0.0070267385,False
2301.021,0.20308697,True
92.38021,0.012458092,False
0.44473705,-6.556399e-06,False
212.15942,0.013257852,False
2856.7488,0.517588,False
107.91619,0.0025357278,False
453.5511,0.048208583,True
11.410642,0.00016891654,False
3.8871212,-3.6228943e-05,False
0.025014179,0.0,False
40.12993,0.0017395883,False
0.8547089,-1.192042e-06,False
1538.6989,0.18235329,True
1.6335969,-1.7998667e-05,False
3717.3147,0.27169436,True
37.575794,0.00093277777,False
216.93901,0.053117827,False
0.03037125,0.0,False
837.67413,0.08001377,True
85.95959,0.004421318,False
1686.2524,0.1425224,True
37.536575,0.00061668525,False
63.41154,0.0055674734,False
3096.5369,0.26493263,True
785.2212,0.06615205,True
32.8312,0.0018099726,False
4.8449683,-2.7761562e-05,False
821.1301,0.027824275,True
316.69876,0.018772647,False
2660.3157,0.12535667,True
1128.1942,0.058863044,True
3.36971,-6.948e-05,False
456.38516,0.028379075,False
1.7441657,2.9918527e-05,False
10.143607,0.0007526171,False
2483.7268,0.64720213,True
2909.4255,0.27567637,True
2707.01,0.11742669,True
97.52662,0.0016925833,False
592.5834,0.080048054,True
8.814154,-0.00013868287,False
109.88429,0.01004032,False
1.2751083,-1.0966882e-05,False
26.316622,0.0011971851,False
82.31601,0.00881393,False
2.7944872,-4.267168e-05,False
47.520008,0.0018424438,False
101.62238,0.0058826786,False
2646.679,0.4336232,True
8.803236,0.00023214845,False
26.850502,0.00085024536,False
515.8381,0.0797357,False
471.66388,0.0260823,True
2140.0652,0.27341068,True
0.031107895,0.0,False
7.584873,-0.00018784654,False
131.56424,0.0069890693,False
2.7974756,3.480162e-05,False
54.502716,0.0030771964,False
2.0500522,1.4183912e-05,False
108.45881,0.009535829,False
728.275,0.06784946,True
295.32538,0.010306247,False
846.187,0.098543786,False
223.95134,0.0045396965,False
982.27936,0.14035371,True
331.44934,0.024281975,False
576.93256,0.025035068,True
3544.7664,0.33284026,True
177.7696,0.011045207,False
588.26117,0.030234315,True
815.3525,0.091181576,True
14.703723,0.0014976513,False
4.647734,8.771531e-05,False
402.39355,0.011898123,False
72.944305,0.0055627367,False
1.6711214,-1.1204851e-05,False
1.3184333,-9.297437e-06,False
2063.2993,0.13093814,True
670.4473,0.023753203,False
2000.2262,0.08822003,True
916.13196,0.038142987,True
3.7403994,-2.3954315e-05,False
58.92789,0.0020760866,False
173.97081,0.0075739846,False
3428.843,0.24183863,False
3505.7612,0.19469434,True
281.26117,0.037193995,False
31.344543,0.0012887691,False
33.252743,0.00089004263,False
3114.0645,0.4178992,True
0.15107359,-8.3446e-07,False
3.5411015,-6.07807e-05,False
1167.5034,0.066529356,True
8.204807,0.00024555007,False
1637.0052,0.20337978,True
100.25639,0.0121460855,False
0.94950193,-1.5019621e-05,False
3283.488,0.65436316,True
0.3609336,-4.7682988e-07,False
159.23734,0.0056960816,False
22.866125,0.0017938552,False
3.5865796,6.268476e-05,False
2364.812,0.095340446,True
41.5118,0.002201843,False
2061.8142,0.3176566,True
22.700819,0.0015182979,False
1374.1705,0.06656502,True
1376.8069,0.1096504,True
0.01602372,0.0,False
171.81978,0.025858685,False
0.015512795,0.0,False
117.1474,0.004156434,False
61.61234,0.0018318668,False
3783.7622,0.4372549,True
47.999924,0.0062427763,False
7.7533083,0.0009346202,False
1900.5741,0.039970815,True
19.022003,0.0006627013,False
61.247158,0.003576325,False
2763.156,0.6020179,False
7.8927274,0.00022770092,False
3095.0696,0.11095089,False
0.394266,-2.3841549e-06,False
13.342133,0.00058425247,False
2352.856,0.123753905,True
90.931465,0.007877425,False
17.773746,0.00076163665,False
12.078877,0.000946405,False
2630.7612,0.16321462,True
2.4356182,-4.6486857e-05,False
697.98,0.03026376,False
3817.4978,0.14276052,True
880.0664,0.03022167,True
61.481354,0.005757356,False
155.87344,0.00989447,False
309.32205,0.014517251,False
2982.1404,0.43673337,True
52.546265,0.0024628695,False
3159.947,0.09262821,True
81.88897,0.0031309049,False
500.876,0.028043065,False
1286.5735,0.13106616,True
59.533524,0.0028814725,False
452.23196,0.0342502,True
972.52466,0.06808005,True
3649.4744,0.16261744,True
39.039795,0.001380886,False
63.01683,0.006456957,False
1052.0046,0.13106814,True
4.954946,-5.7441503e-05,False
155.32419,0.009143094,False
2888.9524,0.61961496,True
1561.3815,0.40585887,False
1664.5177,0.1471056,True
769.6191,0.048982464,True
0.76714575,4.410569e-06,False
366.3982,0.036317926,False
2974.0696,0.30022442,True
1339.7206,0.091596216,True
2413.553,0.16799954,True
1610.435,0.13139367,True
321.856,0.015269196,False
1340.1262,0.058094397,True
41.24557,0.0033134352,False
667.479,0.02429349,False
5462.517,0.4293698,True
4460.545,0.3868606,True
58.046394,0.0048165214,False
47.36288,0.005056481,False
4035.0942,0.23879564,True
117.29572,0.0192951,False
722.9122,0.057397522,True
2.9144616,1.0130796e-05,False
4.526993,-6.054406e-05,False
1.5850673,2.9800503e-06,False
1.3988215,-3.969344e-05,False
688.27325,0.05064656,True
36.348576,0.0052765617,False
373.04202,0.013809118,False
30.636982,0.0011892053,False
119.55715,0.0072036404,False
1544.4144,0.12558223,True
2404.4163,0.21211016,True
428.97574,0.019733042,False
590.14197,0.09946693,True
1044.4225,0.05988449,True
3.6051311,-5.3512616e-05,False
24.375685,0.0015469171,False
3094.0825,0.38537955,False
1874.8214,0.11225052,True
2643.6145,0.31265664,True
2821.899,0.13829333,True
1464.9874,0.26070827,True
611.93536,0.04570088,True
9.500465,0.00052655523,False
638.02325,0.026446596,True
19.410257,0.0016729224,False
86.539856,0.0034434851,False
258.72064,0.027971584,False
3095.6973,0.36994457,True
0.049818706,0.0,False
213.97714,0.007332355,False
940.1374,0.083535776,True
8.737536,0.00030727877,False
251.64673,0.015994988,False
12.252181,0.0008493605,False
218.46223,0.012728304,False
0.66883934,-8.7019835e-06,False
1647.1125,0.085918635,True
0.10947147,0.0,False
0.6028851,1.4304751e-06,False
1926.7606,0.0744424,True
2416.4622,0.2273047,False
3086.9648,0.55965906,True
796.3991,0.02078478,True
1034.1583,0.068580255,True
2218.6655,0.18082058,True
159.26314,0.0090693105,False
659.7665,0.04720091,True
0.2206946,-3.814665e-06,False
16.601465,0.0010785497,False
0.40418538,2.145729e-06,False
447.45627,0.025162656,True
905.042,0.019673802,True
1.2617382,9.178337e-06,False
66.02104,0.0037982063,False
3.4002144,3.0986557e-06,False
148.2532,0.0089018475,False
256.5797,0.025749901,False
147.61906,0.013777443,False
778.1984,0.07380514,True
1939.9779,0.16222537,True
1340.9816,0.101690024,True
0.5556134,-8.106006e-06,False
46.153233,0.0028115488,False
144.31256,0.006646905,False
225.56767,0.0064023025,False
60.364807,0.0035181446,False
0.5273723,-2.1457272e-06,False
351.9088,0.03259741,True
2315.7703,0.17556942,True
2600.2783,0.22647715,True
1332.492,0.14095329,True
72.07081,0.0018420722,False
13.975496,0.00048825756,False
2750.6262,0.109440684,True
879.7166,0.04877834,True
568.5158,0.036805063,False
534.9122,0.049597733,False
129.07843,0.011799874,False
644.1144,0.079388246,True
287.44473,0.02802283,False
0.26975965,-4.7682988e-07,False
378.83984,0.020803409,False
2.736164,3.8140963e-05,False
187.15854,0.005396683,False
8.455527,0.0007958245,False
1.378685,-1.2277862e-05,False
691.947,0.05598391,True
1190.7653,0.08194267,True
44.69261,0.0014569312,False
273.59955,0.026878268,True
89.23447,0.007247255,False
0.014794561,0.0,False
766.94086,0.057344913,True
1873.727,0.21198481,True
537.46844,0.057301685,True
163.73308,0.0075597353,False
1605.5774,0.07568002,True
68.962326,0.0015821052,False
315.21817,0.027046833,False
1.5711167,-6.6749126e-06,False
1.7398481,-1.0966716e-05,False
233.78416,0.01461219,False
255.35315,0.03760283,False
1862.7545,0.33198065,True
2540.8179,0.3498448,False
3643.8733,0.46940255,False
2981.318,0.20266071,True
802.53394,0.063741446,True
15.937755,0.00035635522,False
2406.0176,0.13814908,True
3188.3103,0.2945876,True
45.302666,0.0035416172,False
3.4887366,-3.551696e-05,False
8.26203,0.00011438152,False
1006.79443,0.107228994,True
19.414627,0.00041918783,False
1.3057914,1.8475206e-05,False
3671.1758,0.6359066,True
24.265886,0.003225396,False
0.8696623,-2.5033187e-06,False
3362.6145,0.3790574,True
0.6301416,-6.794713e-06,False
0.12065794,-1.19208835e-07,False
616.61664,0.019095361,False
63.158485,0.0041963626,False
1222.3423,0.06142392,True
372.12253,0.021042708,False
25.221241,0.0013165672,False
28.790321,0.0018697162,False
3282.4507,0.2527457,True
3056.6821,0.57241356,False
2481.6064,0.33646113,True
12.755068,0.00023169955,False
3720.7334,0.55001163,True
29.17724,0.0012782391,False
2187.7573,0.11575124,True
4.848253,-2.2046705e-05,False
29.502584,0.00059967884,False
271.64066,0.06647386,True
1481.5656,0.3064828,True
2848.1167,0.4380569,True
2771.2727,0.46555126,True
446.1097,0.05089679,True
26.216599,0.0013459532,False
14.340857,0.0005828105,False
3087.6577,0.258039,True
356.59738,0.06845623,False
0.33080235,-4.8875136e-06,False
240.43193,0.028257366,False
1557.1017,0.08849442,True
194.92351,0.0116738845,False
6.051777,0.00024147338,False
107.1841,0.009448271,False
821.9653,0.13000493,True
163.37132,0.007335851,False
946.4929,0.10431278,True
160.7476,0.008984988,False
2050.799,0.19846639,True
1398.6135,0.07530455,True
1007.54785,0.10611585,True
6.10112,0.00032084523,False
12.136243,0.0005177263,False
921.4432,0.05355139,True
579.0018,0.025621332,True
45.699863,0.0028707837,False
132.71153,0.030143118,False
107.417656,0.003982337,False
12.047119,0.0021628742,False
67.462524,0.0034222505,False
3922.0115,0.42399502,True
2431.1895,0.18810055,True
45.252975,0.002915597,False
2235.9731,0.4845972,False
6.1615963,-3.5629986e-05,False
1.6190249,-1.7164602e-05,False
631.35846,0.036813796,True
7.2785745,3.5265868e-05,False
197.27359,0.027298635,False
1961.2924,0.18049884,True
7.7128897,3.5855803e-05,False
2722.2063,0.13543214,True
328.65524,0.061744493,False
1157.4668,0.16655548,True
247.64227,0.012493085,False
582.53656,0.056291267,True
2444.666,0.24579704,True
2776.6985,0.2587001,True
59.682106,0.0033644577,False
1262.2117,0.09371131,True
6.051409,0.00018550019,False
5.7847323,0.00016037791,False
49.080067,0.0013847351,False
654.52527,0.013780378,True
1543.1774,0.24626711,True
174.97981,0.009029489,False
1.1000916,-8.701783e-06,False
27.666166,0.0017907328,False
209.85966,0.03679786,False
698.63416,0.038728923,True
3093.0466,0.41664997,True
173.0242,0.019922419,False
2213.8103,0.1240585,True
1.6989948,-1.013196e-05,False
1113.8066,0.19934106,True
1412.9788,0.091194406,True
2575.0435,0.23223627,True
241.42488,0.02633395,False
2746.548,0.15354693,True
23.356422,0.0024396798,False
428.9072,0.03853497,False
2340.6084,0.11621675,True
33.512505,0.0012979947,False
20.929573,0.0011369946,False
348.90982,0.011339525,False
515.5462,0.04316941,True
416.46527,0.050416198,True
278.18723,0.023081109,False
18.731977,0.00049656397,False
0.023448069,0.0,False
691.5952,0.09063018,True
1419.2017,0.27398205,True
54.893623,0.0019819643,False
2822.0374,0.24558389,False
7.4354105,0.00041520037,False
0.13050729,-1.19208835e-07,False
1285.5109,0.10351011,True
1.9970659,8.462848e-06,False
75.027016,0.0069718645,False
2530.8594,0.44065738,True
24.004017,0.0009981683,False
824.7308,0.040142067,True
23.426247,0.00054492767,False
1.3367081,-2.3125016e-05,False
2349.641,0.23061806,True
217.64265,0.037064433,False
2120.802,0.26662531,True
2119.733,0.054232776,True
84.934875,0.0055585084,False
862.7244,0.117170036,True
2405.718,0.20195925,True
477.3749,0.026350152,False
3.7063906,-3.8611848e-05,False
0.18566003,-1.0728736e-06,False
0.18585424,-1.3112935e-06,False
729.9076,0.040962145,False
69.71598,0.008613893,False
25.535288,0.0021263605,False
371.0499,0.059496954,False
62.345734,0.0036718324,False
325.94894,0.017077286,False
4600.9917,0.6223049,False
69.80948,0.002935481,False
3890.4058,0.4851702,True
1012.29004,0.19953397,True
3014.4219,0.35362878,True
3092.0195,0.25925702,True
3066.984,0.36809278,True
1833.2588,0.25663176,True
292.08353,0.017473834,False
130.74847,0.01109443,False
100.0832,0.0026841084,False
1177.0468,0.03939698,True
2863.361,0.32076156,True
153.7732,0.0088048475,False
29.34173,0.0007717863,False
0.24636851,-1.7881193e-06,False
2742.0208,0.49696416,False
2625.9927,0.36943817,True
3583.237,0.4361354,True
2612.307,0.25629926,True
38.53401,0.0013858937,False
8.720427,0.00041460845,False
390.90747,0.024262637,False
681.06696,0.02129547,False
167.71507,0.019879987,False
894.2869,0.13747403,True
2016.5682,0.2936811,False
236.23088,0.013798699,False
477.60806,0.05363076,True
3083.1426,0.2954694,True
394.0733,0.04555761,True
3.675479,-6.245852e-05,False
93.4672,0.007339797,False
1766.7351,0.21957266,True
42.179882,0.0029943888,False
99.17496,0.007269688,False
2936.9153,0.4717747,False
1502.3169,0.37335742,True
29.780035,0.0009798412,False
2125.5857,0.31112784,True
901.36163,0.021665402,True
19.631294,0.00089381216,False
2729.6213,0.6292472,True
0.22672528,-1.1920838e-07,False
2179.2742,0.18089718,True
88.323784,0.010769058,False
85.2073,0.005011034,False
120.98614,0.013470876,False
3.6836298,3.6348705e-05,False
0.27998412,-1.4304951e-06,False
425.71436,0.023226582,True
732.11676,0.0510104,True
110.03688,0.01744216,False
2.8075314,-1.346822e-05,False
2071.193,0.2760653,True
526.9825,0.047209278,True
165.0975,0.0070218574,False
0.029560544,0.0,False
9.73441,0.0004070407,False
2469.7117,0.08407205,True
18.400856,0.0006992328,False
35.15905,0.0023478111,False
32.901165,0.002013738,False
2372.8584,0.1622031,True
65.24441,0.0037126853,False
2559.971,0.34132868,False
26.031027,0.0017742895,False
19.802542,0.0011998212,False
2832.5095,0.37690532,True
0.26504093,-3.6954352e-06,False
50.70663,0.0015378087,False
258.67242,0.01041507,False
436.67587,0.022464551,False
0.69008154,-4.649057e-06,False
139.33104,0.0066538826,False
2568.806,0.16375732,True
36.212193,0.002099957,False
75.27016,0.007773108,False
7.2135434,-8.269065e-05,False
0.09659566,-1.19208835e-07,False
598.26776,0.047103785,True
2133.4404,0.31381923,True
10.11284,0.0008197002,False
2338.6926,0.22796988,False
2470.3264,0.074386716,True
0.04362764,-1.1920906e-07,False
2887.342,0.15417176,True
50.115364,0.0030843932,False
10.036846,0.0009302399,False
3428.8174,0.15387851,True
254.607,0.06159991,False
127.3016,0.012907233,False
2803.4,0.26117885,False
1226.825,0.09211591,True
1.3384767,-2.2648215e-05,False
83.84978,0.009325301,False
2349.0015,0.5001838,True
20.553854,0.00063869124,False
11.486133,0.0009418961,False
5.025897e-05,0.0,False
419.32642,0.025278345,False
2232.0134,0.14515936,True
1839.3524,0.63793564,True
202.3791,0.01960106,False
71.23305,0.0008691298,False
0.028594438,0.0,False
82.66461,0.00780267,False
62.321495,0.0024498072,False
2.8464482,-5.840222e-06,False
1254.4476,0.0678969,True
3.887077,-3.5758421e-06,False
39.86906,0.0010751113,False
24.781416,0.0014287385,False
570.3555,0.023780107,True
171.98462,0.019402154,False
16.090616,0.000323992,False
3432.5327,0.5357752,False
3219.4749,0.4290731,True
1273.8849,0.23091424,True
3429.874,0.37614977,False
1696.1511,0.16429535,True
0.47209057,-2.74177e-06,False
549.891,0.029421218,True
469.7867,0.007005822,False
3221.5056,0.25549448,False
372.20502,0.031840526,False
1880.2188,0.19771025,True
2616.219,0.18191788,True
105.98684,0.002445078,False
201.39476,0.02332606,False
1.7369391,-9.297481e-06,False
617.10315,0.053272173,True
88.92533,0.0102799,False
561.6461,0.06495313,True
2029.4572,0.14840126,True
2611.1018,0.3417704,True
721.26337,0.08627178,True
161.82341,0.003785192,False
1285.7104,0.16978835,True
1197.0482,0.14929391,True
196.53098,0.013327774,False
12.846785,0.00042634434,False
2554.444,0.34108144,True
93.23495,0.0052089933,False
207.82007,0.01185507,False
48.768635,0.00343198,False
6.0559816,0.0008282203,False
0.47277242,-1.04900955e-05,False
1614.5732,0.12543026,True
1182.2776,0.13318768,True
703.74304,0.07305197,True
2340.917,0.17007044,True
8.612444,0.0002660824,False
20.956615,0.0016736812,False
1625.6526,0.07698503,True
3.282939,-3.7301274e-05,False
1060.5743,0.050203428,True
3.8925529,-2.0260995e-05,False
1862.8739,0.2241674,True
415.00446,0.032757565,False
2205.1702,0.27282995,True
2618.5205,0.26029032,True
20.116907,0.0012756947,False
1.3652592,-7.867267e-06,False
2030.7288,0.3065195,True
0.24414892,-3.5762514e-07,False
108.99328,0.0098820785,False
300.17218,0.018762756,False
52.874386,0.0011838516,False
1418.3474,0.089615226,True
2487.121,0.11302209,True
160.29832,0.004065184,False
9.399223,0.00033151032,False
0.02339933,0.0,False
38.9733,0.0045008077,False
127.11771,0.0063286247,False
1901.8276,0.18005101,True
2.732606,-3.8140133e-06,False
787.5448,0.052511916,True
499.1249,0.057220954,True
2580.47,0.20459175,True
1863.287,0.2185753,True
33.588795,0.0030231343,False
5118.205,0.34501112,False
0.27607393,-2.5033696e-06,False
0.15791886,2.3841676e-07,False
528.16833,0.027126819,True
13.988165,0.000427929,False
4488.4873,0.3172328,True
30.251768,0.0006333982,False
2361.5366,0.29920757,False
1382.3405,0.1705687,True
198.53172,0.018669197,False
2453.866,0.41197658,False
2070.492,0.45329309,True
1333.866,0.12974747,True
1.4801838,2.407808e-05,False
1008.84033,0.05317609,True
3045.0093,0.674757,True
10.518567,-4.5505993e-05,False
45.439724,0.001418815,False
0.7528074,-9.7748125e-06,False
32.684338,0.0014803389,False
0.22006246,-5.960401e-07,False
765.54535,0.06407697,False
10.984784,0.0007790933,False
894.17163,0.112270765,True
23.943491,0.001080238,False
1320.8241,0.06973727,True
1553.6882,0.09268129,True
20.689983,0.0018886575,False
1505.2458,0.23473404,True
1996.5388,0.31212956,True
1851.2386,0.2949158,True
434.6769,0.025671747,False
3.7318242,-4.5289635e-06,False
246.62477,0.0053666476,False
853.0842,0.028292783,True
2313.7664,0.5708698,True
2130.5862,0.346512,True
1581.943,0.29775268,True
2.766858,5.4584452e-05,False
1673.8942,0.23796651,True
879.50244,0.0690562,True


==> new_results/losses/vgg-eps-0-c100/scale_100_vgg-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.6459813e-12,62.39673,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.640171e-24,161.69421,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.2453856e-18,110.45813,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.00087081897,52.36743,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,104.035034,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.740774e-17,0.00028093683,False
0.006046761,120.48657,False
0.0,0.0,True
0.0,0.0,False
8.411008e-29,23.483887,True
1.4085694e-23,60.39868,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.7593524e-13,176.86865,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,27.623413,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,29.675415,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.011384054,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.7040236e-25,28.931091,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00018232045,158.61243,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
5.3369895e-11,49.823242,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,37.950684,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.851775e-30,90.47107,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0115498e-26,17.799072,True
21333.24,102.24629,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
13.808126,196.05748,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3664055e-05,54.44702,True
0.0,0.0,False
0.0,62.26648,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.21980968,True
0.0,34.35974,True
0.0,0.0,False
0.0,38.471924,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.628426e-36,2.4437606e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.3300705e-36,2.347667,False
0.0,0.0,True
0.0,0.0,False
1.4594855e-24,65.25781,True
0.0,0.0,True
0.0,2.264974e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.45632e-39,0.0,True
0.0,0.0,False
0.7817002,50.94625,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8095781e-28,140.4331,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.157697e-38,22.38269,True
3.1539495e-22,28.363403,True
9.53819e-12,129.14624,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.7590302e-28,49.934814,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8465792e-35,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.10657864e-26,72.52734,True
0.0,0.0,False
0.61897737,143.57666,False
8.637009,44.759453,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,62.622437,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.998514e-15,125.8811,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.117135e-11,64.64673,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
444.1375,153.29388,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,8.952217e-05,True
1.4366648e-23,19.63379,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9999.174,72.254425,False
5.0024548e-05,108.03089,False
0.0,0.0,False
0.0,0.0,True
1.1955293e-09,126.38611,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2781252e-26,25.12439,False
0.0,0.0,True
5.1053016e-26,35.848267,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0015649972,146.63501,True
0.0,72.90515,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.235728e-12,30.319336,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.00021193166,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,46.151,True
0.0,0.0,True
1.6788844e-31,101.64386,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.45867265e-08,91.11987,False
1.5132869e-07,150.04333,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2698073e-10,62.53418,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0004334702,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,5.6384404e-05,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,35.405273,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.565275e-20,127.11969,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3573114e-23,71.25342,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,8.225407e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.781664e-21,182.77917,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,25.57483,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.929897e-37,96.37335,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
5.6138424e-37,59.785828,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6109518e-13,223.72461,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6243.6484,94.215645,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5370.2573,107.448784,False
0.0,0.0,True
0.0,0.0,False
6.7007886e-07,98.47473,True
0.0,0.0,False
0.0,0.0,True
0.0,130.50598,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.9870513e-34,23.900635,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,109.207214,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.2863148e-29,59.132324,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.4636846e-33,20.057373,True
9.109762e-28,99.40051,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.5557602e-25,0.47703373,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,5.245195e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
187605.3,167.04587,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.4224269e-10,36.630615,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.000067e-11,88.00903,False
0.0,0.0,False
0.0,53.351074,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.647837e-06,59.557556,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.0575945e-06,88.393616,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0010155769,44.238853,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0004554664,86.97156,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.8187726e-24,16.944824,False
0.0,27.153809,True
0.0,0.0,True
1.6394728e-29,35.286377,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4717225e-21,49.842163,True
0.0,0.0,True
8.9903975e-33,42.6073,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.016328e-14,53.09192,False
1.9762467e-06,175.44836,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,1.9018065,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.028852e-18,125.1344,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.946949e-32,0.010208653,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.88871264,True
0.0,0.0,False
4.9367743e-33,108.8454,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
464796.12,186.38438,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,31.293823,True
0.0,0.0,False
0.0,0.0,False
2.3611293e-11,83.596436,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0005335576,True
1.1050727e-05,134.57056,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.1566193e-21,47.34143,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.2367945e-31,48.530884,False
0.0,0.0,True
0.0,0.0,False
2.1595647e-28,102.304565,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5127436e-09,59.498657,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.9545945e-31,26.245691,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
22146.889,149.28206,False
0.0,0.0,True
0.0,0.0,False
0.0,7.3909487e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.2268257e-30,30.050293,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.00070344494,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,15.508667,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,18.39795,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0890788e-36,43.863525,False
1.1687409e-07,57.764038,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,36.565308,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,39.350464,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,28.600586,True
0.0,0.0,True
0.0,1.1920928e-07,True
0.0,0.0,True
0.010708528,146.79016,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
239433.84,132.06279,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.150594e-34,7.5073853,False
0.0,0.0,False
0.0,0.0,False
292748.4,107.06313,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.0718054e-23,20.070557,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
7.2924346e-38,36.895996,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,3.0450993,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,18.610352,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
6.168476e-22,27.639893,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,43.02307,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.2065487,141.83252,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.0582815e-30,157.43298,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
22.086256,179.76183,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.3777313e-25,0.04273278,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.576498e-27,67.125854,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.956902e-32,25.362549,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
5.369536e-14,94.23462,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.485044e-13,43.259033,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.652735e-25,84.60449,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,102.502686,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,5.0185852e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2352234e-08,189.95563,False
0.0,0.0,False
0.5974792,28.231934,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.6634503,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
87.87823,56.84401,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.2951186e-19,115.36157,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.712648e-13,98.049866,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0009108873,46.681885,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.3360555e-19,20.377441,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
23.101042,107.06798,False
37.318012,141.49767,False
0.0,2.384183e-06,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,23.529907,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,50.1604,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,30.883728,False
7.3914603e-34,47.983032,True
0.0,0.0,False
4.3577728e-13,159.30481,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.0064209e-12,116.458496,True
0.0,77.79004,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8908923e-06,128.86328,True
0.0,0.0,True
0.0,0.0,False
5.473235e-13,113.03137,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.638905e-22,34.3927,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.2268336e-30,35.555298,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5220794e-18,98.88736,False
0.0,0.0,False
0.0,76.62866,True
0.0,0.0,True
0.0,51.166748,True
0.0,0.00015972769,True
4.9139884e-32,68.0343,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,13.079226,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.8117634,148.05176,False
0.0,0.0,True
0.0,0.0,True
1.5392696e-36,0.076086715,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
271523.03,109.23319,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.802761e-13,81.94672,False
0.00061249087,113.815674,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,28.868408,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.3424027e-29,44.153564,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.157968e-12,76.91626,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0015194201,43.49243,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.6894132e-21,22.69812,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,46.213867,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2883902e-27,5.1259863e-06,True
0.0,26.303345,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4670.5547,178.04692,False
2.2458358e-22,113.19849,True
0.0,0.0,True
1.843413e-15,56.930725,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.9981963e-25,20.723022,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.7783954e-32,49.468628,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.50156796,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.0748057e-10,80.150024,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.7313248,75.848755,False
0.0,0.0,True
0.0,0.0,False
3.894155e-23,36.488255,False
2.0229038e-25,108.181885,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.9641532,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,17.424683,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True


==> new_results/losses/vgg-eps-0-c100/scale_10_vgg-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
5.835448e-11,8.344647e-07,True
0.0,0.0,False
3.0422715e-35,0.0,False
1.7432772,0.0014628093,True
1.082496e-10,0.0,True
3274.1333,6.2536187,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.470007e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4291182e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0272164e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
130.10916,16.192427,True
1.0210063e-30,0.0,False
2.1697495e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3001937e-23,0.0,True
0.0,0.0,False
6.5142014e-19,0.0,True
8.701433e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1994217e-08,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
5.163743e-18,0.0,True
0.0,0.0,False
4.6013972e-38,0.0,False
8.866108e-24,0.0,True
3.3843594e-34,0.0,False
5.65638e-40,0.0,False
3.3895007e-09,0.0,True
0.0,0.0,False
4.3081905e-12,0.0,True
6.998852e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0016348606,0.077671885,True
3.872588e-07,0.0,True
1.7791162e-37,0.0,False
1.4676277e-21,0.0,True
0.0,0.0,False
2.2862836e-35,0.0,False
4.6767297e-09,0.0,True
1.14548314e-07,7.152555e-07,True
6.106765e-14,0.0,True
3.2838846e-11,0.0,True
0.0,0.0,False
8.882772e-29,0.0,False
2.9517949e-37,0.0,False
8.728229e-21,0.0,True
664.08203,11.003652,False
3.1686407e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.116543e-21,0.0,True
0.0041783373,0.03986271,True
0.0,0.0,False
5.1849974e-32,0.0,False
1.14319866e-26,0.0,True
8.505155e-30,0.0,False
3.8708313e-23,0.0,True
2.0545714e-11,0.0,True
0.0,0.0,False
1.495399e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
2.5031714e-08,3.576278e-07,True
2.9918866e-25,0.0,True
5.6005976e-21,0.0,True
2.120515e-12,0.0,True
1.0252796e-18,0.0,True
0.0,0.0,False
17651.11,5.2323074,False
5.3229172e-08,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5086059e-09,5.4238757e-05,True
2.3105597e-26,0.0,True
5.231166e-25,0.0,True
4.800074e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4024797e-16,0.0,True
2.6446234e-27,0.0,False
5.4709187e-14,0.0,True
3.0142274e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.625656e-15,0.0,True
1.5911145e-22,0.0,True
0.0,0.0,False
6.147563e-17,0.0,True
4.29257e-25,0.0,True
0.0005850357,2.7656173e-05,True
1.00445396e-28,0.0,True
2.1876674e-30,0.0,False
1.0929031e-21,0.0,True
2.2050013e-28,0.0,False
0.0,0.0,False
0.4898488,10.417449,True
0.0,0.0,False
0.00048547826,0.0016709903,True
7.836695e-36,0.0,False
2.0373501e-38,0.0,False
4.136478e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.052461486,0.02746822,True
0.0,0.0,False
3.4750852e-27,0.0,False
5.766271e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0286202e-34,0.0,False
0.0,0.0,False
2.4189536e-05,0.002597294,True
624.2449,0.3870971,False
19240.262,11.855832,False
7.573074e-25,0.0,True
0.0,0.0,False
40.220245,2.3434172,True
330.91522,6.050134,True
0.0,0.0,False
1.5542821e-37,0.0,False
0.0,0.0,False
9.488696e-11,0.0,True
2932.8533,17.869278,False
0.0,0.0,False
0.0,0.0,False
1.7857454e-30,0.0,False
0.0,0.0,False
6.1226694e-07,0.0,True
1.0359611e-32,0.0,False
0.0,0.0,False
1.6281466e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0013932777,2.7465794,True
0.0,0.0,False
6.99161e-40,0.0,False
1.2753973e-33,0.0,False
1.2701884e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.329778e-19,0.0,True
5.1951048e-14,0.0,True
4.5256946e-28,0.0,False
0.019598467,0.0014581771,True
1.9429138e-33,0.0,False
4.3760433e-11,0.0,True
5.778028e-22,0.0,True
4.0457094e-06,6.5564896e-06,True
0.0,0.0,False
0.0,0.0,False
3.321285e-15,0.0,True
0.0,0.0,False
0.7688293,0.0016977597,True
0.0,0.0,False
1.8024989e-19,0.0,True
2.6584053e-38,0.0,False
0.0,0.0,False
3.0914748e-18,0.0,True
4.7770808e-20,0.0,True
0.3438692,3.1856313,True
6.279271e-17,0.0,True
1.3544013e-11,3.4570097e-05,True
7.8344596e-38,0.0,False
7.502648e-07,1.2755313e-05,True
0.087354,0.5986758,True
2.902283e-38,0.0,False
0.0,0.0,False
2.736421e-19,0.0,True
1.196555e-24,0.0,True
0.0,0.0,False
4.726636e-17,0.0,True
0.0,0.0,False
78.46775,2.8310554,True
5.120856e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
3.123348e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
7.046507e-08,0.0,True
1.464592e-20,0.0,True
0.0,0.0,False
8.0797955e-12,0.0,True
0.0,0.0,False
8.998787e-30,0.0,False
11322.944,15.782565,False
1.9221931e-24,0.0,True
9.310113e-23,0.0,True
1.3029978e-10,0.0,True
4.8000577e-24,0.0,True
3422.8857,4.809146,False
0.0,0.0,False
1.5399334e-12,0.0,True
1.7179506e-06,0.0,True
4.0099847e-05,3.8988307,True
3.6923182e-17,0.0,True
0.0,0.0,False
2.64815e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
4.247661e-09,0.0,True
2.6014735e-14,0.0,True
70.24706,9.261234,True
0.0,0.0,False
1.05696796e-13,0.0,True
7.3356624e-08,3.576278e-07,True
1.6186884e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
94.87487,2.0334113,True
36342.914,10.20462,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.021146e-10,0.0,True
30071.48,19.277472,False
2.6701383e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
5.805878e-22,0.0,True
0.00017847908,0.00028367786,True
9.9944183e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.037222e-30,0.0,True
3.941135e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
5.43841e-34,0.0,False
0.0,0.0,False
5.6749748e-21,0.0,True
9.4523415e-23,0.0,True
8.332043e-31,0.0,False
0.0,0.0,False
3.5407766e-31,0.0,False
3.343481e-39,0.0,False
6086.5967,5.1198425,True
0.0,0.0,False
3.4970844e-06,6.194136,True
0.0,0.0,False
6.790719e-25,0.0,True
4.000259e-39,0.0,False
0.0,0.0,False
2.0573801e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7260322e-20,0.0,True
1.281136e-09,0.0,True
2.666413e-10,0.0,True
0.0002702353,0.01736684,True
3.142051e-15,0.0,True
2.6120671e-27,0.0,False
4.4367408e-38,0.0,False
0.0,0.0,False
4.348297e-22,0.0,True
7.5522684e-34,0.0,False
0.0,0.0,False
0.53944564,0.71991247,True
0.00023440928,3.4697156,True
0.0,0.0,False
0.13592027,3.7651355,True
9.03746e-40,0.0,False
1.0307043e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0491511e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
6.60466e-17,0.0,True
13.0109005,0.32957298,True
3.5089163e-20,0.0,True
3.7539565e-31,0.0,False
9.843796e-31,0.0,False
5.9295828e-12,0.0,True
2.092814e-35,0.0,False
1.4218348e-13,0.0,True
0.0,0.0,False
6.793398e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4673204e-26,0.0,True
8.11515e-31,0.0,False
0.0,0.0,False
12.527213,0.8347963,False
1.5774784e-10,0.0,True
1.2993849e-29,0.0,False
163.56073,6.496373,True
7.167762e-08,2.503392e-06,True
2.7365481e-06,0.22268072,True
0.0,0.0,False
1.231539e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2384707e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0275554e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.6487475e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
7.023783e-21,0.0,True
0.0,0.0,False
4.9722833e-14,0.0,True
5.6973526e-27,0.0,False
3.3311162,0.070877425,True
0.0,0.0,False
25884.045,5.1896873,False
7.018697e-38,0.0,False
0.0,0.0,False
9.2853314e-10,0.0,True
0.0,0.0,False
7.4946614e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
72.64223,13.973344,True
0.0,0.0,False
1.3940328e-37,0.0,False
1.5046653e-29,0.0,False
8.644776,2.2915592,True
270.06693,2.9620137,True
2945.057,12.821491,False
4.0945563e-34,0.0,False
0.0,0.0,False
4.4535582e-08,0.0,True
1.5532446e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.027132282,0.007398467,True
7.0752434e-19,0.0,True
2.0329085e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
3.1814816e-22,0.0,True
1.56148e-40,0.0,False
0.0,0.0,False
2.64495e-40,0.0,False
0.0,0.0,False
7.370495e-11,0.0,True
2.9480427e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
7.8516954e-22,0.0,True
5.6223466e-24,0.0,True
0.0,0.0,False
4.5130175e-22,0.0,True
0.0,0.0,False
0.0013115968,0.1797823,True
86.89728,5.2760057,True
5.2071337e-17,0.0,True
1.2540077e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4202872e-24,0.0,True
1.01196965e-05,2.324554e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9364296e-38,0.0,False
1.2543209e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2978235e-06,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0026499848,0.00015984688,True
7.371756e-30,0.0,False
2.3560462,0.042709652,True
0.0,0.0,False
8.01717e-24,0.0,True
1.6428478e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
33.31252,0.013840115,True
0.0,0.0,False
4.651315e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.724378e-17,0.0,True
6.9013503e-34,0.0,False
0.0,0.0,False
0.6337494,0.1361932,True
0.0,0.0,False
0.0,0.0,False
2.75458e-39,0.0,False
0.0,0.0,False
142.28595,7.38804,True
0.0,0.0,False
24894.266,14.0699005,False
19083.791,4.1262083,False
0.0,0.0,False
0.0,0.0,False
2.490192e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.140794e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5945759e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
6.061977e-10,0.0,True
8.007641e-19,0.0,True
0.86548334,6.289205,True
0.0,0.0,False
1.89703e-29,0.0,False
0.0,0.0,False
8.442491e-31,0.0,False
0.0068125674,0.016129132,True
5.496777e-20,0.0,True
0.0,0.0,False
4.1664394e-28,0.0,False
1029.9564,12.383811,True
5.362343e-06,1.1920928e-07,True
6.699284e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
3.974443e-07,0.0,True
3528.8396,6.499479,True
5.0051933e-31,0.0,False
3.917406e-39,0.0,False
0.0,0.0,False
2.7550297e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
6.1543952e-37,0.0,False
6.3991656e-16,0.0,True
9.100857e-27,0.0,False
1.062763e-39,0.0,False
0.0,0.0,False
3.9044333e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
32185.04,14.985368,False
0.0,0.0,False
2.8589238e-17,0.0,True
9.084729e-30,0.0,False
2.5819027e-05,0.35055315,True
91.88589,1.8261822,True
0.0,0.0,False
2.22272e-39,0.0,False
0.0,0.0,False
5.351888e-29,0.0,True
0.0,0.0,False
9.365223e-27,0.0,True
0.0,0.0,False
2.0380958e-37,0.0,False
33309.457,6.6471853,False
17442.117,11.345284,False
0.0,0.0,False
2.149748e-20,0.0,True
6720.503,12.642021,False
3.1764513e-30,0.0,False
3.62917e-11,0.0,True
9.809287e-12,0.0,True
5.313546e-35,0.0,False
1.9779981e-17,0.0,True
0.0,0.0,False
1.5850695e-08,0.0,True
0.0,0.0,False
1.6570148e-31,0.0,False
0.0,0.0,False
1.6965698e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.984347e-23,0.0,True
4.610059e-30,0.0,False
0.0,0.0,False
3.3906033e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7966762e-09,0.0,True
3.0309072e-30,0.0,False
5.9862667e-20,0.0,True
0.0,0.0,False
5.648939e-32,0.0,False
0.0,0.0,False
132.7737,2.66638,False
1.3677568e-22,0.0,True
125.15164,3.8927033,False
1.6594843e-22,0.0,True
1.3848156e-25,0.0,True
2.9289037e-29,0.0,True
4.291342e-20,0.0,True
0.0,0.0,False
1.8290032e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
4.6150653e-06,0.00018547245,True
6.204167e-16,0.0,True
2.3351685e-08,1.1920928e-07,True
1.0991462e-12,0.0,True
0.0,0.0,False
1.7118367e-20,0.0,True
4.4819474e-12,0.0,True
6.1268845e-37,0.0,False
1.0818831e-38,0.0,False
1.5659455e-32,0.0,False
18862.16,14.508083,True
0.06545677,7.4361362,True
0.0,0.0,False
1.1252636e-18,0.0,True
2.4884803e-06,4.5299425e-06,True
0.0,0.0,False
4.2883704e-27,0.0,False
3.852875e-16,0.0,True
1.5604084e-31,0.0,False
2.9214315e-17,0.0,True
0.0,0.0,False
7.0719383e-25,0.0,True
2.086966e-39,0.0,False
0.0,0.0,False
7.201067e-21,0.0,True
0.0,0.0,False
3.461768e-32,0.0,False
1.9258476e-38,0.0,False
2.7153532e-32,0.0,False
1.3397138e-17,0.0,True
1.1388117e-18,0.0,True
1.90564e-40,0.0,False
0.0,0.0,False
7.353753e-06,2.3126335e-05,True
8.7811186e-36,0.0,False
1.73356e-40,0.0,False
7.270088e-36,0.0,False
0.0,0.0,False
3412.7402,3.285531,False
0.0,0.0,False
0.0,0.0,False
1.16314835e-23,0.0,True
0.0,0.0,False
1.4421345e-25,0.0,True
0.0061709094,0.013882154,True
0.0,0.0,False
0.0,0.0,False
0.0119310515,0.32767272,True
0.0,0.0,False
6.541758e-36,0.0,False
0.0,0.0,False
3.8340192e-15,0.0,True
1.261605e-22,0.0,True
6.6679545e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
5.1372955e-09,0.00069713127,True
0.22712241,4.6068563,True
0.0016376199,0.0011330382,True
47.840515,10.22733,False
1.985385e-15,0.0,True
1.4365042e-15,0.0,True
5.327916e-31,0.0,False
0.0,0.0,False
5.0989223e-07,2.503392e-06,True
0.0,0.0,False
1.6002949e-38,0.0,False
0.0,0.0,False
1.3804778e-21,0.0,True
4.556474e-09,5.4836123e-06,True
0.0,0.0,False
2.7567322e-07,2.3841855e-07,True
1.4008253e-24,0.0,True
6.0181036e-12,0.0,True
6686.93,8.976085,False
6449.2637,15.164889,False
8.7220006e-14,0.0,True
1.2528837e-21,0.0,True
0.0,0.0,False
1.286705e-34,0.0,False
0.0,0.0,False
6333.624,6.0535297,True
0.0,0.0,False
0.0,0.0,False
0.0007195332,0.00012849936,True
0.0,0.0,False
2.0983556e-16,2.503392e-06,True
0.0,0.0,False
0.0010470934,0.3693481,True
2.703912e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.05439866,0.3442857,True
6.0573803e-12,0.0,True
2.6049065e-25,0.0,True
1.860977e-28,0.0,False
4.988593,3.6848383,True
8.610266e-23,0.0,True
1.6549477e-28,0.0,False
1.28105e-40,0.0,False
1.1476357e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6943426e-10,1.9073468e-06,True
0.0,0.0,False
2.3104793e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2783892e-19,0.0,True
0.0,0.0,False
4.9880087e-36,0.0,False
0.0,0.0,False
3.6175742e-32,0.0,False
5.733146e-29,0.0,True
0.0,0.0,False
1.3025157e-30,0.0,False
7.9763346e-29,0.0,True
7.09005e-34,0.0,False
2.8672433e-22,0.0,True
9.954168e-17,0.0,True
1.9650814e-23,0.0,True
6.506726e-06,2.3841855e-07,True
0.0,0.0,False
3.6512327e-35,0.0,False
0.0,0.0,False
4.330119e-06,7.152555e-07,True
0.0,0.0,False
3.6446557e-38,0.0,False
0.0,0.0,False
1.2027908e-25,0.0,True
5.4171627e-16,0.0,True
0.0,0.0,False
5.762601e-11,0.0,True
1.7944391e-19,0.0,True
0.0,0.0,False
324.74243,12.673652,True
0.0,0.0,False
6.128259e-23,0.0,True
1.4390804e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
251.83873,7.1776657,True
0.0,0.0,False
1.3177261e-07,2.503392e-06,True
5.7760324e-10,0.0,True
0.0,0.0,False
1.5846216e-34,0.0,False
2.2609325e-34,0.0,False
1.717088e-36,0.0,False
0.0,0.0,False
2.052598e-24,0.0,True
3.7261665e-07,0.0,True
0.0002761093,1.9073304e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2240856e-24,0.0,True
0.26735863,0.28376964,True
0.0,0.0,False
1.13326545e-36,0.0,False
4.197495e-19,0.0,True
1.8398605e-35,0.0,False
1.02607477e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
548.58655,18.55779,False
1.2445517e-24,0.0,True
7.717243e-29,0.0,False
0.0,0.0,False
1.6722505e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5990434e-29,0.0,False
2.9263358e-09,0.0,True
7.8542835e-06,2.5054946,True
0.0,0.0,False
9.071177e-26,0.0,True
5.725536e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5154013e-25,0.0,True
8.737243e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.039409295,0.00056358177,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.44552e-36,0.0,False
11.349839,9.680505,False
2.1343272e-09,0.0,True
1.2694153e-14,0.0,True
5.9541278e-34,0.0,False
7.73578e-21,0.0,True
0.0,0.0,False
5.5194075e-30,0.0,False
4.349306e-12,0.0,True
2.630578e-16,0.0,True
1.9215072e-26,0.0,True
2.2708075e-37,0.0,False
0.07556855,3.898067e-05,True
7.0201564,5.9292555,False
0.0,0.0,False
9.412149e-19,0.0,True
1.0559145e-27,0.0,False
0.0,0.0,False
2.803973e-39,0.0,False
2544.6848,22.29066,True
0.0,0.0,False
0.0,0.0,False
1.7012734e-15,0.0,True
0.0,0.0,False
5.1025538e-18,0.0,True
29477.527,8.793211,True
0.0,0.0,False
2.817614e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2008411e-22,0.0,True
1.1602606e-13,0.0,True
5.029517e-17,0.0,True
0.0,0.0,False
2.091317e-07,5.960463e-07,True
3.3809223e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
9.103183e-06,0.12653759,True
37544.52,10.280892,False
7.171219e-12,0.0,True
0.0,0.0,False
10163.407,9.64761,True
3.076021e-30,0.0,False
1.117283e-22,0.0,True
3.3109465,13.033959,True
0.0,0.0,False
2.104525e-31,0.0,False
2.775541e-16,0.0,True
2.5597226e-30,0.0,False
4.3041967e-24,0.0,True
2.4359917e-05,0.00014613991,True
15.745294,2.5539393,True
1.78485e-27,0.0,True
0.0,0.0,False
3.6139154e-24,0.0,True
0.0,0.0,False
1.463331e-39,0.0,False
6.9285175e-35,0.0,False
1.8286347e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
2.8480037e-12,0.0,True
6.9617144e-22,0.0,True
1.6246412e-38,0.0,False
0.02021946,10.918547,True
3.080709e-32,0.0,False
2.162129e-30,0.0,False
1.174139e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.7005675e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
8.823193e-08,0.0,True
76.58402,5.8195796,True
5.228245e-06,0.001301276,True
1.0817536e-10,0.0,True
1.6574894e-10,0.0,True
5.9486748e-37,0.0,False
1.4289751e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0014058889,0.015620264,True
0.0,0.0,False
23.580517,2.1814163,True
44.185997,9.83813,True
2.6099007e-37,0.0,False
1.3208194e-08,1.28745205e-05,True
0.0,0.0,False
118.82192,0.72694117,False
3.9502868e-13,0.0,True
0.0,0.0,False
1.7755266e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9944397e-20,0.0,True
7.25404e-28,0.0,False
0.0,0.0,False
4.0129311e-22,0.0,True
0.0012843226,0.26641098,True
7.082548e-34,0.0,False
0.0026409766,0.01173003,True
5.327293e-13,0.0,True
36705.367,16.067795,False
8.700468e-30,0.0,False
0.0,0.0,False
2.733079e-10,0.0,True
0.0,0.0,False
4787.1963,3.7651763,False
0.0,0.0,False
8.5620144e-14,0.0,True
0.0,0.0,False
0.0008713029,2.9802277e-06,True
2.6952965e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
7.582806e-38,0.0,False
0.01150982,8.773418e-05,True
0.08222347,0.0026682736,True
2.5902785e-32,0.0,False
1.5234098e-29,0.0,False
1.1732447e-12,0.0,True
5.182278e-23,0.0,True
1.462374e-39,0.0,False
1.5696935e-07,0.0,True
0.0,0.0,False
0.0,0.0,False
1.159956e-31,0.0,False
2.03728e-33,0.0,False
1.9561764e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.019812144,0.0061189686,True
0.0,0.0,False
2521.3591,8.9131975,False
3.002643e-26,0.0,False
0.1927364,5.577549,True
5.762171e-18,0.0,True
0.0,0.0,False
2.7256886e-31,0.0,False
12068.588,5.972611,False
0.0,0.0,False
0.0,0.0,False
1.3877173e-09,0.0,True
7220.3423,8.722288,False
0.0,0.0,False
0.0,0.0,False
4.1760575e-08,3.0755524e-05,True
1.4915894e-08,0.0,True
2.5269653e-34,0.0,False
0.0,0.0,False
7.255561e-18,0.0,True
1.3318195e-36,0.0,False
0.0,0.0,False
9.889772e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.841394e-09,0.0,True
5.032548e-08,0.0,True
0.0,0.0,False
14091.798,4.67899,False
1.0094666e-19,0.0,True
2.9079712e-20,0.0,True
0.0,0.0,False
5.975054e-39,0.0,False
12385.614,8.682718,False
9.582137e-27,0.0,True
2.171102e-37,0.0,False
1.008217e-12,0.0,True
0.1379607,0.16006076,True
1.5999932e-14,0.0,True
2.4280612e-12,0.0,True
3.689595e-19,0.0,True
0.0,0.0,False
269.8741,1.8910079,False
0.031335413,2.7604659,True
1.03421196e-19,0.0,True
56.771053,3.6730218,True
9.279009e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
5.56507e-13,0.0,True
0.0,0.0,False
1.9489726e-20,0.0,True
7.6045835e-35,0.0,False
2.82978e-40,0.0,False
700.85626,5.2655897,True
4.1127164e-22,0.0,True
22.06806,4.167091,True
1.7882366e-14,0.0,True
4.2882755e-34,0.0,False
0.0,0.0,False
3.4819644e-20,0.0,True
0.00045397587,0.00023779426,True
0.0,0.0,False
2.0444071e-28,0.0,False
0.0,0.0,False
1341.6567,5.2379303,False
8737.534,17.338287,False
0.0,0.0,False
0.0,0.0,False
1.99168e-40,0.0,False
2.3488709e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3492811e-10,0.0,True
1.8796428e-08,0.0,True
0.0,0.0,False
0.015474332,0.008821445,True
1.0378753e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3601853e-36,0.0,False
5.686355e-14,0.0,True
0.0,0.0,False
5.6061887e-24,0.0,True
0.0524186,0.8140781,True
3.4806506e-23,0.0,True
1.3253477e-11,0.0,True
0.0,0.0,False
1.1820399e-34,0.0,False
0.0,0.0,False
872.0691,12.484121,True
7.423294e-22,0.0,True
4.6936846e-09,0.0,True
0.0,0.0,False
0.0005625617,8.344647e-07,True
0.0,0.0,False
4.4705895e-15,0.0,True
1.2503838e-30,0.0,False
0.0,0.0,False
2.6677936e-17,0.0,True
0.0,0.0,False
6.439151e-30,0.0,False
22.620758,0.49076095,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2206265e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0037914983,0.6802086,True
0.0,0.0,False
20.352144,10.891928,False
0.0,0.0,False
7.929634e-13,0.0,True
2.299924e-09,0.0,True
0.0,0.0,False
2.8234443e-38,0.0,False
0.0003846096,0.0037918827,True
1.007e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0015132041,0.0002684233,True
0.0,0.0,False
1.831397e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
47162.414,17.983303,False
4.0415433e-26,0.0,True
3.7249176e-16,0.0,True
2.3395265e-05,0.0,True
2.2308967e-32,0.0,False
0.0,0.0,False
5.129943e-25,0.0,False
0.0,0.0,False
9.286333e-19,0.0,True
2.9824713e-07,2.0265559e-06,True
6.7556735e-26,0.0,True
5.3255343e-07,0.0,True
0.19069016,2.947482,True
0.0,0.0,False
0.0,0.0,False
2409.9,8.366293,True
1.3532719e-05,0.0010087169,True
0.0,0.0,False
0.0,0.0,False
3.57229e-40,0.0,False
1.4621515e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
1.067733e-17,0.0,True
0.0,0.0,False
2.6886381e-25,0.0,True
0.0,0.0,False
1.05593975e-20,0.0,True
9.32107e-23,0.0,True
3.2828368e-24,0.0,True
0.0,0.0,False
0.004383358,0.3810913,True
9003.265,13.342675,False
0.15031512,0.09560127,True
3.178956e-30,0.0,False
0.0,0.0,False
3.3664698e-15,0.0,True
1.8714902e-06,1.1920928e-07,True
0.0,0.0,False
4.3445523e-30,0.0,False
0.0,0.0,False
1.055434e-39,0.0,False
1.6399906e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0641004,0.0014025854,True
7.944182e-11,0.0,True
4.6832462e-36,0.0,False
0.0,0.0,False
2.0168054e-09,0.0,True
9.426264e-05,1.4305013e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
600.7942,4.7827897,False
1.508582e-39,0.0,False
2.6560927e-29,0.0,False
3.658741e-09,0.0,True
1.4065064e-16,0.0,True
8.811152e-21,0.0,True
1.6819372e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
55.816593,4.9333153,False
9.86784e-19,0.0,True
1.0561474e-28,0.0,False
39.425503,10.0750885,True
0.0,0.0,False
4.2447257e-18,0.0,True
3.1237904e-24,0.0,True
6.3697675e-10,0.0,True
3.063282e-07,0.0,True
8.598661e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2269966e-20,0.0,True
4.417282e-20,0.0,True
7.689555e-12,0.0,True
0.0,0.0,False
6.059469e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
5251.3247,5.946405,False
0.0,0.0,False
0.0,0.0,False
1.16819184e-29,0.0,True
65.657684,2.8596334,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.53917e-40,0.0,False
1.0168571e-16,0.0,True
0.0,0.0,False
1.0988442e-19,0.0,True
6.2661015e-29,0.0,False
0.0,0.0,False
7.0639957e-28,0.0,False
2.2596566e-24,0.0,True
0.0,0.0,False
30752.402,14.434346,False
5.2735683e-23,0.0,True
0.0,0.0,False
4.2842374,0.26488885,True
0.0,0.0,False
1.6225491e-11,0.0,True
8.454619e-22,0.0,True
33.730618,2.8106184,True
0.0,0.0,False
2.8444357e-36,0.0,False
4.2020644e-15,0.0,True
2.2822205e-18,0.0,True
1.7509765e-14,0.0,True
0.0,0.0,False
1.1505389e-10,0.0,True
0.0,0.0,False
2.3933294e-30,0.0,False
4.586723e-22,0.0,True
3.96609e-11,0.0,True
3.3699193e-20,0.0,True
8.837498e-06,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
5.9209686e-11,0.0,True
7.6169656e-24,0.0,True
0.0006147614,8.344647e-07,True
0.0,0.0,False
0.0,0.0,False
0.00952811,0.36273992,True
5.8473262e-33,0.0,False
1.4165265e-11,0.0,True
3.2663221e-12,0.0,True
1.8552536e-18,0.0,True
9.772993e-35,0.0,False
5.356875e-15,0.0,True
1.7667922e-22,0.0,True
0.0,0.0,False
4.986805e-25,0.0,True
0.0,0.0,False
4.1968595e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
2.602756e-27,0.0,False
2.0194511e-25,0.0,True
1.1000244e-35,0.0,False
2.4586114e-19,0.0,True
0.7250088,1.6627833,True
0.0,0.0,False
2.8855752e-17,0.0,True
4.484933e-37,0.0,False
0.38813722,1.9942327,True
2.6622758e-31,0.0,False
9.039852e-10,0.0,True
3.3196295e-27,0.0,False
6.011012e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00022440878,5.6028207e-06,True
0.0,0.0,False
3.9334413e-16,0.0,True
1.1265806e-06,0.036990814,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0001301307,0.0039265454,True
0.0,0.0,False
2.8738583e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
5.689303e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
13.381755,4.520365,False
5439.489,5.81741,False
0.0,0.0,False
1.9756997e-34,0.0,False
6.0468037e-28,0.0,False
0.0,0.0,False
8.445463e-28,0.0,False
1.0511187e-16,0.0,True
0.0,0.0,False
1.9867247e-08,0.0,True
6.733001e-29,0.0,False
0.71506673,0.0013698433,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.0898874e-27,0.0,False
0.0,0.0,False
2.844373e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
8.379897e-31,0.0,False
4.062866e-05,0.0004661189,True
2.1765624e-18,0.0,True
3.084497e-28,0.0,True
0.0,0.0,False
1.01083595e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1588351e-06,2.4795225e-05,True
0.0,0.0,False
0.00023269089,4.2915253e-06,True
6.0772365e-25,0.0,True
2.537999e-37,0.0,False
2.3598919e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.9693e-40,0.0,False
0.0,0.0,False
0.16031457,3.8620157,True
0.0,0.0,False
0.0,0.0,False
2.245983e-39,0.0,False
6.035353e-36,0.0,False
1.235418,3.8082283,True
1.2041563e-09,0.0,True
9.243218e-37,0.0,False
1.9758039e-12,0.0,True
1.45631e-40,0.0,False
1.8363579e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3673954e-05,1.072883e-06,True
0.0,0.0,False
0.973291,2.976117,True
7.5775046e-11,0.0,True
0.045164075,0.2057698,True
6.794834e-27,0.0,True
30160.912,14.497661,False
2.0276793e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8074077e-20,0.0,True
57284.227,12.602518,False
0.0,0.0,False
4.5733517e-23,0.0,True
3.836396e-09,1.1920928e-07,True
2.0504662e-14,0.0,True
1.7863783e-14,0.0,True
5.734864e-26,0.0,True
5.1282207e-16,0.0,True
1.682789e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
6.744259e-38,0.0,False
7.0276016e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3389845e-32,0.0,False
31.958462,1.2069681,False
1.4027775e-31,0.0,False
1.1967635e-38,0.0,False
37580.16,10.096849,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6790995e-32,0.0,False
0.0,0.0,False
7.3828866e-15,0.0,True
1.9592442e-26,0.0,True
0.0,0.0,False
3.1060968e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
8.5025154e-11,0.0,True
0.0,0.0,False
3.350715e-06,3.576278e-07,True
0.0,0.0,False
288.49277,2.1810694,True
0.0,0.0,False
0.0,0.0,False
1.4980189e-18,0.0,True
9.255065e-25,0.0,True
8.221378,3.7739677,True
0.0,0.0,False
4.904042e-13,0.0,True
2.7554998e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
6.4624743e-15,0.0,True
2.323165e-38,0.0,False
1.6989106,0.79240316,True
0.0,0.0,False
3.706574e-32,0.0,False
0.0,0.0,False
6.4992514e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
1.59972e-40,0.0,False
0.0,0.0,False
1.6284e-40,0.0,False
4.7680768e-07,0.0,True
0.0,0.0,False
1.9665572e-26,0.0,False
0.06843292,2.0612116,True
2.9612766e-30,0.0,False
0.0,0.0,False
8.1949914e-20,0.0,True
0.0,0.0,False
2.584345e-12,0.0,True
2.7224753e-10,0.0,True
2.9512754e-37,0.0,False
0.0,0.0,False
1.4255698e-09,0.0,True
8.284198e-37,0.0,False
8.7470164e-10,0.0,True
5.0848613e-29,0.0,False
6.9322784e-11,0.0,True
0.0,0.0,False
225.35251,2.8430834,False
5.5112833e-12,1.7642818e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8992575e-26,0.0,True
0.0,0.0,False
3.2680168e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.09724754,4.4877195,True
0.0,0.0,False
7.2878353e-22,0.0,True
8.2602755e-15,0.0,True
25088.764,13.891876,False
1.6713238e-18,0.0,True
4.4733927e-13,0.0,True
0.0,0.0,False
45.61973,15.718638,True
1.41048995e-08,0.0,True
0.0,0.0,False
4.1354717e-21,0.0,True
2.0905332e-26,0.0,False
0.0,0.0,False
7.1954395e-23,0.0,True
4.44458e-32,0.0,False
1.7904643e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7517574e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.35877e-40,0.0,False
3.1918806e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
3.6515007e-30,0.0,False
33367.42,17.462269,False
2.88715e-40,0.0,False
2.538708e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.8229015e-21,0.0,True
0.0,0.0,False
3.6237875e-06,1.1920928e-07,True
0.0,0.0,False
5.591695e-39,0.0,False
0.0,0.0,False
1.6207506e-21,0.0,True
0.0,0.0,False
98.44486,0.476254,True
0.0,0.0,False
0.0,0.0,False
1.7993783e-05,5.2212305e-05,True
5.3561357e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
3.580576e-24,0.0,True
6.2343796e-31,0.0,False
0.03681866,0.00017176579,True
6.669896e-18,0.0,True
0.0,0.0,False
6.340574e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5487567e-08,9.0952555e-05,True
78.06325,6.6331816,True
2.0685297e-13,0.0,True
3.265407e-39,0.0,False
6.4519813e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.412604e-37,0.0,False
4.597249e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
5.022894e-34,0.0,False
4.9500204e-21,0.0,True
22.108915,2.5631144,True
0.0,0.0,False
0.0,0.0,False
1.1505501e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9385138e-26,0.0,True
0.0,0.0,False
1.6245296e-36,0.0,False
9.8456434e-36,0.0,False
2.7010452e-20,0.0,True
8.603157e-35,0.0,False
5.441629e-21,0.0,True
2046.506,9.32787,True
2.5680713e-36,0.0,False
8.759757e-14,0.0,True
4.502153e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
3.1938672e-32,0.0,False
4.427818e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7432662e-11,0.0,True
1.3139672e-33,0.0,False
2.5080038e-09,0.0,True
3.665235e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
3.299377e-38,0.0,False
4750.3945,4.5436325,False
2.9443554e-05,1.442422e-05,True
6.0624243e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
249.86786,8.597836,True
0.0,0.0,False
0.0,0.0,False
1.1487516e-17,0.0,True
0.0,0.0,False
0.00044871148,0.0010331299,True
0.0,0.0,False
0.0,0.0,False
6.4807296,10.425596,True
0.0,0.0,False
4.3000474e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3922145e-17,0.0,True
0.0,0.0,False
2.4083782e-10,0.0,True
0.0,0.0,False
2.7873432e-16,0.0,True
3.7656545e-21,0.0,True
0.0,0.0,False
2.6354e-40,0.0,False
0.0,0.0,False
9.093236e-39,0.0,False
0.0,0.0,False
0.06618469,0.30536395,True
0.0,0.0,False
0.0,0.0,False
3.5976728e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
5815.808,19.103567,False
0.0,0.0,False
36547.8,2.6916983,False
0.0,0.0,False
0.0,0.0,False
1.03126816e-07,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.333655e-09,0.0,True
0.0,0.0,False
3.2866758e-34,0.0,False
2.0555568e-05,2.145765e-06,True
7.044178e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
4.8760322e-30,0.0,False
3.370124e-05,0.7181876,True
0.0,0.0,False
9.444959e-13,0.0,True
0.0,0.0,False
1.45006e-35,0.0,False
2.1125196e-08,0.0,True
0.0,0.0,False
2.6450583e-24,0.0,True
1.9216823e-21,0.0,True
0.00017855488,1.800044e-05,True
0.0,0.0,False
0.0,0.0,False
1.1881226e-15,0.0,True
0.0,0.0,False
3.61371e-40,0.0,False
2.7504035e-09,0.0006347072,True
14891.901,5.3097167,False
6.5418054e-10,0.0,True
1.6442933e-19,0.0,True
0.0,0.0,False
2.6290258e-30,0.0,False
1.6965667e-05,1.6689287e-06,True
4.1370624e-20,0.0,True
7.740633e-08,0.0,True
0.034080207,0.0007806351,True
0.0,0.0,False
6.6181315e-23,0.0,True
0.0,0.0,False
3.324892e-36,0.0,False
1173.7753,11.56797,True
0.00013761451,0.0015219783,True
0.0,0.0,False
0.0,0.0,False
8.537322e-09,4.7683704e-07,True
0.0,0.0,False
8.150736e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4141393e-18,0.0,True
0.0,0.0,False
1.6225817e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
7.758531e-12,0.0,True
5.1507835e-16,0.0,True
4.237898e-28,0.0,False
1.1519172e-24,0.0,True
9.642731e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
1856.677,9.644102,False
1.3596701e-17,0.0,True
4.2062087e-09,1.1920928e-07,True
1.4633063e-10,0.0,True
2.4507978e-12,2.3841855e-07,True
5.0104564e-23,0.0,True
0.0,0.0,False
1.7058529e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
8.95775e-29,0.0,False
0.0014281914,0.0068642995,True
0.0,0.0,False
2.226182e-30,0.0,False
4.321713e-13,0.0,True
0.0,0.0,False
8.2758404e-36,0.0,False
0.0,0.0,False
1.6539423e-29,0.0,False
0.0,0.0,False
0.17046516,0.00012182433,True
0.0,0.0,False
0.0,0.0,False
2.6346922e-07,0.0,True
18025.062,4.704238,False
3.5215435e-06,0.0010944573,True
3.0575554e-24,0.0,True
5.753743e-18,0.0,True
606.8477,2.2062483,True
0.0,0.0,False
5.916868e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.676631e-24,0.0,True
5.726035e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.1238905e-34,0.0,False
5.082139e-28,0.0,False
2.09367e-40,0.0,False
6.915284e-13,0.0,True
3.7873957e-13,0.0,True
8.80352e-08,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.09356676e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
4.6794775e-24,0.0,True
0.0505265,0.010218563,True
0.034629725,0.0012080519,True
6.592584e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
6.154064e-05,3.0994368e-06,True
2.439599e-20,0.0,True
3.112738e-27,0.0,False
8.0850246e-30,0.0,False
0.0,0.0,False
1.5756081e-21,0.0,True
5.773417e-34,0.0,False
0.0,0.0,False
2.922837e-39,0.0,False
0.0,0.0,False
1.680027e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
5.5925197e-21,0.0,True
1.0791924e-13,0.0,True
0.0,0.0,False
6.5011845e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
1.404292e-20,0.0,True
9.4292155e-14,0.0,True
1.1463569e-19,0.0,True
2.5869915e-38,0.0,False
5.444305e-16,0.0,True
0.0,0.0,False
1.6970843e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
7.526657e-39,0.0,False
6.9725e-40,0.0,False
4.980204e-18,0.0,True
20963.441,10.257892,False
31894.232,13.812615,False
2.2889407,0.22161326,True
2.8996564e-26,0.0,True
0.0,0.0,False
1.6606398e-05,1.3113013e-06,True
2.2072074,2.2928202,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2938433e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0021547927,4.9908943,True
0.0,0.0,False
0.0,0.0,False
2.2510995e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9348967e-29,0.0,False
0.0,0.0,False
7.483966e-24,0.0,True
4.131041e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00041942074,0.0021583375,True
0.09024488,3.2019215,False
25.029537,4.8223023,True
0.0,0.0,False
2724.576,15.852315,True
0.0,0.0,False
0.0002214456,9.5367386e-07,True
0.0,0.0,False
0.0,0.0,False
1.029121e-25,0.0,True
0.00015601661,0.0019027954,True
2141.1692,11.518551,True
1.9277952,7.700502,True
8.6605025e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00028372128,0.0008007657,True
8.343516e-33,0.0,False
0.0,0.0,False
8.0117396e-35,0.0,False
6.819897e-15,0.0,True
2.2944915e-35,0.0,False
0.0,0.0,False
8.80803e-40,0.0,False
1.3444725e-13,0.0,True
0.0,0.0,False
2.6596572e-12,0.0,True
0.0,0.0,False
0.016803442,0.005024425,True
5.8312687e-15,0.0,True
7.2352693e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
1.699822e-25,0.0,True
1.7950536e-25,0.0,True
0.0,0.0,False
1.400006e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
12693.348,12.805662,True
3.774401e-06,1.060957e-05,True
0.0,0.0,False
1889.8312,11.401917,False
0.0,0.0,False
0.0,0.0,False
3.916928e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
7.0987835e-07,4.7683704e-07,True
0.0,0.0,False
3.7435205e-10,0.0,True
1.7380131e-28,0.0,False
1.0986033e-12,0.0,True
2.415109e-30,0.0,False
1.6825352e-14,0.0,True
2.8687888e-15,0.0,True
2.8697418e-08,4.887569e-06,True
0.0,0.0,False
9.177586e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.032658e-26,0.0,True
1.1837912e-08,1.180165e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9997666e-33,0.0,False
3.881866e-24,0.0,True
8.104444e-13,0.0,True
4.716308e-35,0.0,False
8.1086776e-11,0.0,True
0.0,0.0,False
148.55092,3.2219718,True
2.3087008e-09,0.0,True
1.30466506e-11,0.0,True
1.283529e-29,0.0,False
1.464107e-07,0.0,True
0.0,0.0,False
1.075385e-31,0.0,False
0.00023346448,1.5497195e-06,True
0.0,0.0,False
0.0,0.0,False
1.6823879e-25,0.0,False
1.0592838e-19,0.0,True
4.134963e-26,0.0,True
1.6529155e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
3.961217e-20,0.0,True
7.179483e-08,1.1444026e-05,True
0.0,0.0,False
43.327618,3.7304914,False
0.0,0.0,False
0.0,0.0,False
1.0127291e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0222773e-10,0.0,True
0.0,0.0,False
1.157965e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
8.2975895e-08,0.0,True
1.3816903e-27,0.0,False
0.00022688256,0.014652618,True
1.4113954e-09,0.0,True
1.109289e-39,0.0,False
1.2834061e-15,0.0,True
6.295931e-05,0.00011550713,True
2.516578e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0444179e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
6.510782e-31,0.0,False
0.0,0.0,False
4.2136895e-33,0.0,False
1129.0168,10.669063,False
0.0,0.0,False
0.25654477,7.6076436,True
3.623165e-20,0.0,True
3.0586104,5.0103717,True
0.007500937,0.2790701,True
43.570152,6.778625,True
4.321929e-16,0.0,True
1.3716227e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
4.8310524e-17,0.0,True
0.63107395,1.6016524,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
34807.01,14.704081,False
0.016646653,0.0050592963,True
3.6350034e-06,3.3616456e-05,True
12.025441,0.6855585,True
0.0,0.0,False
0.0,0.0,False
1.1414313e-27,0.0,False
1.4353772e-25,0.0,False
0.0,0.0,False
5.585195e-20,0.0,True
35119.977,10.225836,False
1.8210179e-29,0.0,False
2.0542186e-25,0.0,True
0.014325426,0.0015480448,True
8.358104e-25,0.0,True
0.0,0.0,False
2.297608e-39,0.0,False
3.5306386e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
2064.2214,8.310783,False
11326.205,11.246702,True
0.0,0.0,False
0.0023087503,0.07618791,True
1.2593781e-19,0.0,True
0.0,0.0,False
7.818244e-06,3.0898654,True
0.0,0.0,False
9.0084626e-07,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9253362e-25,0.0,True
1.3968278e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
54.20642,4.3490624,True
8.3880773e-16,0.0,True
2.7785117e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
3.823764e-05,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3763554e-13,0.0,True
0.0,0.0,False
4519.156,7.9072843,False
0.0,0.0,False
0.0,0.0,False
2.646139e-07,4.8517002e-05,True
0.0,0.0,False
0.0,0.0,False
3.6457106e-36,0.0,False
5.708029e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
7.63156e-05,1.9073468e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.0453145e-22,0.0,True
3.2961973e-11,0.0,True
0.0,0.0,False
13332.268,4.274748,False
1.8644732e-11,0.0,True
0.0,0.0,False
0.043476965,0.00012182444,True
0.0,0.0,False
0.0,0.0,False
0.52078533,0.0022638377,True
6.33235e-37,0.0,False
1.5827043e-38,0.0,False
271.01007,2.2426975,False
1.5979127e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0010619983,4.7101703,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.917761e-28,0.0,False
94.02577,0.25930068,True
0.0089979945,2.6066089,True
1.1936438e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9016682e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3806152e-16,0.0,True
2.0560971e-34,0.0,False
0.0,0.0,False
45567.34,17.301336,False
328.55017,11.294947,True
6.9196875e-09,3.576278e-07,True
1342.6486,5.7112565,False
4.885761e-17,0.0,True
0.0,0.0,False
3.0948503e-28,0.0,True
2.6897494e-32,0.0,False
181.43767,2.3259299,False
0.0,0.0,False
0.000113374124,4.0768748e-05,True
0.00019306879,0.00014280253,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9290795e-21,0.0,True
0.0,0.0,False
9.2814475e-25,0.0,True
1.3789091e-09,0.0,True
27.032478,4.9008894,True
9.109339e-24,0.0,True
0.0,0.0,False
1.858152e-08,3.2186456e-06,True
3.247845e-11,0.0,True
8.301075e-35,0.0,False
0.0,0.0,False
0.00040234183,0.011749942,True
0.0,0.0,False
1.7798451e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.646274e-08,1.1920928e-07,True
1.6393737e-17,0.0,True
2.5954911e-17,0.0,True
4.9720024e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
6.361554e-16,0.0,True
0.0,0.0,False
4.4253245e-23,0.0,True
0.0,0.0,False
1.0878766e-10,2.3841855e-07,True
3.3088006e-29,0.0,False
0.00018644043,0.0021354984,True
2.3157753e-09,0.0,True
0.0,0.0,False
0.0,0.0,False
0.67758566,0.72177833,True
0.0,0.0,False
3.3424892e-35,0.0,False
2.0026727e-27,0.0,False
0.0,0.0,False
4.257867e-06,0.0,True
8.978015e-16,0.0,True
8.37782e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0127059e-31,0.0,False
4.2020444e-16,0.0,True
0.0,0.0,False
2.6051914e-20,0.0,True
1.043843e-23,0.0,True
0.0002336096,0.00030822773,True
4.777612e-08,1.1920928e-07,True
0.0,0.0,False
5386.942,7.850926,False
0.0,0.0,False
0.0,0.0,False
9.62926e-17,0.0,True
0.0,0.0,False
0.0056960336,0.021528251,True
0.0,0.0,False
16191.42,7.186597,False
9.6416e-09,0.0,True
2.8219254e-31,0.0,False
142.03291,4.009201,False
138.53162,10.764137,True
4.97529e-16,0.0,True
0.0,0.0,False
1.8250434e-15,0.0,True
6.549068e-09,7.0333235e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9237584e-34,0.0,False
0.0,0.0,False
3.441443e-28,0.0,True
0.0,0.0,False
3.828301e-18,0.0,True
1.8285525e-13,0.0,True
0.0,0.0,False
1.2281472e-10,8.344647e-07,True
3.3376166e-16,0.0,True
0.16023782,0.70485556,True
2.5621065e-30,0.0,False
0.0,0.0,False
9.1327024e-32,0.0,False
1.797914e-25,0.0,True
2.5270597e-09,1.846884,True
4.3449457e-09,1.9907753e-05,True
5.2857553e-17,0.0,True
0.0,0.0,False
1.5614465e-11,0.0,True
2.3449667e-14,0.0,True


==> new_results/losses/vgg-eps-0-c100/scale_1_vgg-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
1071.2871,0.27591488,True
2.1059465,0.0007293221,False
3.0093446,0.000117162475,False
4463.2324,0.15394008,True
735.1536,0.15900742,True
4525.3706,0.5499076,True
0.00077171257,1.1920928e-07,False
1.3207314e-07,0.0,False
0.00031344674,0.0,False
0.012297497,7.1525494e-07,False
0.010741062,1.0728825e-06,False
0.012357652,2.3841847e-07,False
0.0063218223,2.384185e-07,False
0.02071133,1.0728821e-06,False
0.016414516,5.9604577e-07,False
79.79837,0.0032900954,True
0.030182594,1.907345e-06,False
1.2865322e-08,0.0,False
2.040985e-07,0.0,False
0.00044770012,0.0,False
0.41264683,2.9801293e-05,False
0.0071788887,2.3841847e-07,False
265.94366,0.018881192,True
2.8046701e-05,0.0,False
0.15955591,1.7046714e-05,False
1.246497,5.161329e-05,False
0.0053766808,3.5762773e-07,False
0.27467746,3.7072794e-05,False
2518.182,1.4164362,True
12.4023905,0.0008338731,False
557.71924,0.11124907,True
2.0828627e-12,0.0,False
0.35589215,1.3589528e-05,False
79.683975,0.0038294531,True
3.4978624e-05,0.0,False
102.759056,0.019150533,True
205.95255,0.06960805,True
1.3346262e-05,0.0,False
0.0046210648,2.384185e-07,False
1122.7964,0.31726742,True
0.0060585863,5.960461e-07,False
0.017113553,2.2649722e-06,False
42.922176,0.006881849,True
0.0027353903,5.960462e-07,False
1.1962324,0.00015673884,False
46.199085,0.008827802,True
4.6410604,0.0011615956,False
0.62608176,0.00017938555,False
1703.7263,0.06149292,True
5.8219136e-08,0.0,False
545.38556,0.03480302,True
39.143204,0.0066262325,True
0.5711049,3.9099243e-05,False
7.347994e-05,0.0,False
3668.4775,0.50635564,True
1049.1876,0.084835485,True
1.7837993,0.00032403396,False
70.96467,0.014507934,True
0.0012439315,1.1920928e-07,False
4.0320263,0.00026003487,False
1034.2715,0.088277444,True
843.69946,0.15754151,True
373.72522,0.024463635,True
869.84784,0.1280225,True
0.39646897,7.3667405e-05,False
12.06045,0.0015171949,False
3.2808795,0.0013567742,False
95.61632,0.020318568,True
5137.998,0.9310163,False
192.31981,0.026431773,True
0.14210755,2.503348e-05,False
5.291697e-07,0.0,False
1.8109762e-05,0.0,False
0.014698712,9.5367346e-07,False
89.10295,0.006926115,True
2707.9878,0.41289794,True
0.021877298,3.4570603e-06,False
5.249073,0.0010260786,False
18.893738,0.0007517218,True
15.61794,0.004003183,False
68.42974,0.010657486,True
479.36298,0.025655856,True
0.033774536,1.6331516e-05,False
961.907,0.08551902,True
2.2924045e-08,0.0,False
0.00020516998,0.0,False
790.3136,0.18327576,True
48.995235,0.009770834,True
36.59153,0.0041991295,True
433.75842,0.06993749,True
67.20715,0.008668966,True
0.003339591,2.3841852e-07,False
5576.6533,0.47627616,False
1131.754,0.13913606,True
0.000106469495,0.0,False
0.0045184186,2.384185e-07,False
2.3471566e-05,0.0,False
763.3359,0.26066408,True
19.74577,0.001951122,True
13.496245,0.0029150108,True
11.707527,0.002792768,False
0.00039612158,1.1920928e-07,False
1.4168591e-08,0.0,False
0.24603458,0.00013505328,False
0.49368867,7.092414e-05,False
286.37238,0.032625917,True
12.81754,0.0005773318,False
340.93234,0.16135399,True
1246.3066,0.10449801,True
0.13064286,2.9802122e-06,False
0.00067807845,0.0,False
0.05195641,2.7060076e-05,False
248.29208,0.05634215,True
89.02005,0.00913555,True
0.0002917463,0.0,False
226.9307,0.025206717,True
30.20731,0.0044660796,True
1481.8728,0.15753485,True
22.918425,0.00269128,True
10.988308,0.0006318304,False
55.19832,0.0056668697,True
18.830568,0.0010230455,False
0.00021561176,0.0,False
6036.7114,1.2465596,True
0.054157298,1.6689244e-06,False
2547.9238,0.24339348,True
5.488014,0.0007176861,False
1.193218,0.00018402921,False
137.64171,0.024734545,True
0.13803175,6.794853e-06,False
0.00045083684,0.0,False
0.38469243,1.1801511e-05,False
1.9118359e-06,0.0,False
0.04958933,3.0994295e-06,False
2960.1667,0.3696204,True
0.33051905,2.5748592e-05,False
22.286306,0.0028221635,False
78.31321,0.010912049,True
0.012601041,1.1920913e-06,False
0.00012055754,0.0,False
0.004227577,1.1920927e-07,False
0.008976181,7.152553e-07,False
7.065643e-05,0.0,False
6.4870157,0.0006768005,False
0.26250795,4.9470123e-05,False
1305.2322,0.30127153,True
3871.4307,0.41118455,False
5477.961,0.83713156,False
30.8958,0.004174308,True
7.651219e-07,0.0,False
3200.0063,0.47240978,True
5825.091,0.628868,True
0.14155498,1.4781741e-05,False
1.995101,9.153444e-05,False
0.056485824,1.7642758e-05,False
1274.1792,0.15041354,True
5674.206,1.4614251,False
0.26059863,1.6450627e-05,False
0.75044215,0.0001575785,False
7.716839,0.0004123626,False
0.03834217,1.4305084e-06,False
1193.2764,0.08700958,True
5.1704,0.00064986193,False
4.3030543e-08,0.0,False
1.3156215,0.00017902054,False
0.029630978,2.3841812e-06,False
4.2638094e-06,0.0,False
0.21235971,1.823868e-05,False
3452.618,0.690448,True
0.09333435,7.986946e-06,False
0.9596243,2.5747639e-05,False
2.986347,0.0015479669,False
3.4250326,0.0002244129,False
0.0008414401,0.0,False
0.0038152074,3.5762775e-07,False
0.0009683863,0.0,False
181.54933,0.04422268,True
251.14,0.03898651,True
21.883755,0.0020403303,False
2249.4343,0.2232321,True
5.382637,0.00039391048,False
452.35654,0.06675035,True
84.62099,0.004420717,True
2002.2334,0.26658753,True
0.016350761,7.1525494e-07,False
4.0184634e-05,0.0,False
204.05441,0.060110692,True
0.0025687213,2.3841852e-07,False
4601.692,0.34097916,True
0.46466395,3.54035e-05,False
151.13132,0.007476828,True
0.88889754,5.1733303e-05,False
4.3339656e-05,0.0,False
213.70035,0.014920171,True
121.4973,0.0045947623,True
2973.923,0.6945542,True
108.14468,0.028539928,True
476.29538,0.277468,True
2.3905392,0.00026828033,False
1619.3259,0.26934594,True
3647.5984,0.56118083,True
1.3164998,6.67502e-05,False
1.2250259e-05,0.0,False
86.10135,0.009163866,True
85.63582,0.03422,True
5.142777e-05,0.0,False
293.61194,0.021852667,True
3.1876036e-06,0.0,False
2592.6746,0.5603519,True
43.442043,0.0037860638,True
0.20079678,2.1934098e-05,False
1.2263015e-07,0.0,False
84.08187,0.017730415,True
0.37420863,9.30964e-05,False
0.00020423648,0.0,False
1621.3612,0.09606769,True
122.10633,0.017032607,True
0.002934511,2.3841852e-07,False
702.04724,0.079199985,True
0.19354787,1.2159178e-05,False
12.908968,0.0013459545,False
4254.142,1.0775646,False
41.878464,0.004080492,True
36.394535,0.005903242,True
571.28644,0.037497144,True
16.440865,0.0020350853,True
5544.749,0.5098093,False
0.20289272,1.811951e-05,False
671.44745,0.14064567,True
1482.775,0.087138325,True
2604.2268,0.8745717,True
121.80727,0.020423371,True
0.00022557096,0.0,False
0.9352203,4.0885927e-05,False
1.2484218,4.1720414e-05,False
6.954146e-05,0.0,False
709.0515,0.11052383,True
450.28577,0.038368426,True
4790.296,0.9649606,True
0.34190068,3.1232063e-05,False
708.0458,0.04759142,True
1369.2466,0.1515236,True
3.4034913,0.0003671334,False
0.014284677,2.9802263e-06,False
0.0054053823,2.5033912e-06,False
0.034169193,1.7881351e-06,False
2635.1748,0.4174369,True
6256.7153,1.0769477,False
7.617241e-05,0.0,False
1.5375948e-05,0.0,False
0.026148446,2.622599e-06,False
7.1457674e-07,0.0,False
1775.1501,0.18866408,True
5411.663,1.3273295,False
31.737185,0.01164396,True
0.0029013874,2.3841852e-07,False
0.06589709,5.0067683e-06,False
105.49216,0.013946203,True
2784.9666,0.26412162,True
85.91112,0.016512366,True
0.087134756,6.9141006e-06,False
0.014524393,5.9604577e-07,False
0.0008767188,0.0,False
15.418063,0.0027346732,True
281.97668,0.017021958,True
2.766077e-10,0.0,False
0.967274,9.047275e-05,False
4.9210305,0.00043579462,False
0.006936974,1.3113008e-06,False
87.70766,0.0040304596,True
69.4894,0.010815326,True
5.549458,0.00045977265,False
0.05885136,5.6028052e-06,False
14.384276,0.0016449086,False
3.5035887,0.00026707118,False
2148.0305,0.36370233,True
0.21901023,5.602791e-06,False
2266.9019,0.9572376,True
0.0047784206,2.384185e-07,False
42.918915,0.0045149,True
2.0725965,6.830062e-05,False
0.00023546064,0.0,False
442.26492,0.043484416,True
1.3361654e-06,0.0,False
0.0005297825,1.1920928e-07,False
0.5279298,8.665961e-05,False
0.063743144,7.629337e-06,False
240.9368,0.026026834,True
869.714,0.037011486,True
576.5872,0.09095428,True
2798.5854,0.4301979,True
110.9017,0.04069233,True
15.075854,0.004484211,False
1.2418088,0.00037183875,False
0.0031551116,8.344646e-07,False
108.21182,0.018061891,True
5.7210064,0.00017850503,False
0.0032920113,3.5762775e-07,False
2888.5996,0.50625443,True
1346.7175,0.7464881,True
0.36640063,1.8477032e-05,False
3199.8044,0.68126297,True
0.8223085,7.163947e-05,False
614.1088,0.05643733,True
0.12743066,1.3112833e-05,False
0.00042077995,0.0,False
4.9439807,0.00037257874,False
1.8118122e-05,0.0,False
0.0001812416,0.0,False
140.27295,0.022369836,True
3432.7185,0.34234506,True
65.23131,0.010393993,True
9.861814,0.00048679745,False
7.097757,0.0018034193,False
498.7609,0.1585118,True
2.137695,0.0003868382,False
284.89145,0.068804994,True
0.004029414,1.1920927e-07,False
1.150813,0.000119910954,False
0.26207882,3.480808e-05,False
0.0059141973,2.384185e-07,False
33.676884,0.0028791907,True
6.99137,0.0030376513,False
0.0001567926,0.0,False
5884.335,0.5290609,False
794.8252,0.054119848,True
14.232978,0.0018053177,False
3791.4045,0.6707572,True
1135.4764,0.20486543,True
1395.4332,0.5078763,True
5.531695e-07,0.0,False
5.7501183,0.0008701368,False
0.30625454,2.109946e-05,False
0.0020459413,0.0,False
1185.3241,0.14447983,True
0.7826595,7.569206e-05,False
0.00026672066,0.0,False
211.13098,0.074910715,True
7.862295e-05,0.0,False
1.543168e-07,0.0,False
8.682546e-09,0.0,False
9.644492e-05,0.0,False
2.5035656e-06,0.0,False
2.4126022,0.00019474357,False
0.017825874,1.0728827e-06,False
0.002769572,0.0,False
108.817024,0.008109812,True
2.3128736e-05,0.0,False
235.83179,0.050092828,True
13.697434,0.0009140107,False
1959.8751,0.25347373,True
0.42948997,0.00024970563,False
5507.855,0.65985835,False
1.1438943,5.721591e-05,False
0.0077890377,3.5762773e-07,False
1001.3028,0.12960166,True
4.2392248e-08,0.0,False
7.276174,0.004164636,False
0.64298284,0.00010012756,False
0.00010810629,0.0,False
5116.729,1.2985886,True
0.22857007,2.9920631e-05,False
2.552736,0.00014207273,False
10.058955,0.0004760856,False
4707.9053,0.5224518,True
3829.912,0.44137686,True
5258.6714,1.1665897,False
2.3522186,0.00033130072,False
8.072464e-05,0.0,False
878.0504,0.050599016,True
5.711663,0.00091156573,False
0.011447779,7.1525517e-07,False
0.85446143,7.1759394e-05,False
4523.44,0.36761868,True
89.35582,0.009105307,True
470.34567,0.053509638,True
0.00012524503,0.0,False
0.008800164,1.0728825e-06,False
73.48942,0.01622301,True
0.876212,0.00014959057,False
0.011448119,2.3841847e-07,False
1.6902428,0.00011335147,False
2.4258824e-09,0.0,False
894.85156,0.1313472,True
154.3751,0.020452218,True
0.1026071,3.4570512e-06,False
1.8661509e-05,0.0,False
72.34494,0.005123208,True
28.140127,0.0027912748,True
0.23232333,1.4424026e-05,False
93.16869,0.007972358,True
0.036602933,1.9073443e-06,False
3025.4536,0.51035,True
3627.5476,0.68754417,True
244.63391,0.04891479,True
38.68527,0.005708239,True
0.49832836,4.4105604e-05,False
9.546737e-05,0.0,False
43.231194,0.0017854101,True
2532.7913,0.37387922,True
0.022182643,5.9604577e-07,False
0.5068126,1.4543215e-05,False
0.09439655,2.7417982e-06,False
1.6212579,0.00014029167,False
3.0120654,0.0001424264,False
0.011687325,1.9073461e-06,False
0.35826358,1.3589555e-05,False
2311.924,0.19285986,True
0.08667386,4.7683384e-06,False
1.4568221e-08,0.0,False
3.0744788e-05,0.0,False
1.3677315,6.74663e-05,False
2131.0972,0.24894139,True
17.05208,0.0025749137,False
1758.6742,0.22281978,True
0.3918654,5.757578e-05,False
46.853027,0.0019431605,True
190.45274,0.034720037,True
0.010157457,2.264973e-06,False
0.00031210046,0.0,False
7436.611,0.19154236,True
0.09622105,3.9338875e-06,False
35.857944,0.0012683531,True
0.031003313,7.3909405e-06,False
0.0013725472,4.7683704e-07,False
2.198665e-05,0.0,False
0.17899188,2.6344682e-05,False
211.52003,0.03952118,True
3.8505032,0.00031946527,False
6.954274e-06,0.0,False
4685.4106,0.4869365,True
0.064582095,3.5762619e-06,False
0.11390183,6.914085e-06,False
1.2439599,0.00027436388,False
8.591486e-11,0.0,False
4473.174,0.7806698,True
0.018023472,4.887565e-06,False
5920.4526,1.2128263,False
3887.4695,0.30100423,False
0.13245046,5.364374e-06,False
1.5773603e-08,0.0,False
55.578987,0.010742968,True
9.716111e-06,0.0,False
0.18032558,2.3602992e-05,False
0.17463544,1.1920759e-05,False
1.5510351e-06,0.0,False
653.4731,0.020166188,True
6.1300557e-07,0.0,False
0.00070008094,0.0,False
5.1447614e-07,0.0,False
1.8490034,0.00022491007,False
3.2125667e-05,0.0,False
0.0031105524,1.1920927e-07,False
535.4938,0.059104376,True
87.73899,0.01076982,True
2855.7937,0.8260956,True
0.00029289283,0.0,False
11.663093,0.0015659935,False
0.02653044,1.4305082e-06,False
20.484882,0.0019446539,False
6026.1436,0.5141859,True
84.479355,0.026014894,True
0.82828,0.00019261352,False
8.296417,0.0024945159,False
3247.1501,0.9343009,True
2940.8835,0.15616775,True
35.939125,0.03197848,True
0.017984668,1.0728821e-06,False
7.923921e-08,0.0,False
2175.03,0.15267378,True
4119.4067,0.5576056,True
5.2547526,0.00045465227,False
1.1369777,9.178321e-05,False
4.425302e-06,0.0,False
271.05814,0.026238335,True
0.2967172,1.0490226e-05,False
0.012246356,7.1525517e-07,False
0.72101134,5.8526457e-05,False
210.15489,0.022337247,True
8.72414,0.00064144336,False
2.4607856,7.3305084e-05,False
0.077773936,2.3722281e-05,False
467.9397,0.0826831,True
0.00619444,2.384185e-07,False
0.00030035782,0.0,False
4586.912,1.099998,False
0.021267513,8.3446366e-07,False
142.8199,0.014625992,True
16.081099,0.0012125571,False
1913.9215,0.6670905,True
1761.4742,0.30918467,True
0.00013169188,0.0,False
0.92077,6.079189e-05,False
0.10212738,6.079634e-06,False
15.917838,0.0016147788,True
6.57401e-10,0.0,False
19.518538,0.006232367,True
0.010551622,3.576277e-07,False
1.5194186,0.00018974929,False
4414.8823,0.42304707,False
5648.8076,1.0461018,False
6.379915e-05,0.0,False
66.426575,0.013710825,True
6390.4736,1.089742,False
11.031419,0.0006043013,False
613.03876,0.056977376,True
519.23694,0.042888008,True
2.5637636,0.00063283247,False
144.33594,0.010451716,True
0.00013649205,0.0,False
1046.0168,0.07235242,True
0.7121066,7.271246e-05,False
5.7668858,0.00022892572,False
0.00015929542,0.0,False
5.185228,0.00055319536,False
0.24988467,1.4424019e-05,False
0.1111675,6.7948763e-06,False
0.0130965365,1.7881368e-06,False
43.769,0.0033600666,True
18.25801,0.0056172833,False
0.3535461,1.8238452e-05,False
11.751197,0.00041803217,False
7.331589e-05,0.0,False
0.00051622285,2.3841855e-07,False
8.744144e-05,0.0,False
876.7357,0.07911485,True
6.0029087,0.00090853835,False
94.00027,0.0015865248,True
1.796894e-08,0.0,False
5.7332125,0.00056688115,False
7.179246e-05,0.0,False
7203.763,0.5072321,False
28.721012,0.0055610286,True
5651.258,0.8003042,False
45.033604,0.0029103535,True
18.650484,0.0057400623,True
18.724695,0.0016689023,True
39.203728,0.024363413,True
0.19603267,2.0861196e-05,False
403.29388,0.024011735,True
0.019873926,1.3113006e-06,False
0.018924758,3.5762753e-07,False
1951.1235,0.24213909,True
251.65996,0.06289737,True
1072.1124,0.15828508,True
536.96967,0.052663635,True
0.46071255,3.2781434e-05,False
110.65582,0.05875229,True
891.06415,0.06650315,True
1.8144021,0.00011585541,False
0.72842175,0.00010775421,False
5.8632684,0.00019660793,False
4624.6973,1.0628486,True
2454.5168,0.99345183,True
0.0049675154,3.5762773e-07,False
151.61682,0.014814963,True
1054.6631,0.15557498,True
8.445199e-05,0.0,False
14.763423,0.0013862571,False
168.68828,0.03896579,True
6.2917943,0.00034608826,False
202.74734,0.024172295,True
0.026984325,1.072882e-06,False
26.937576,0.004978069,True
1.5165647,0.00037958825,False
0.00017695162,0.0,False
59.200615,0.00691967,True
0.052562427,2.7418032e-06,False
5.6931148,0.0007372005,False
2.2130888,0.00011358958,False
8.034044,0.00034340355,False
118.51491,0.0052974974,True
105.18284,0.006584664,True
1.2420444,9.89343e-05,False
0.0032241275,0.0,False
1940.5465,0.26311874,True
3.954215,0.00018259684,False
0.7748042,5.864741e-05,False
2.892172,0.0003189108,False
0.03056481,8.344638e-07,False
4752.162,0.40428323,False
0.033690788,3.6954757e-06,False
0.8782302,5.5310033e-05,False
31.759819,0.0013263494,True
0.03708177,1.1920905e-06,False
30.109037,0.007632208,True
3973.0518,0.30343136,True
1.5017287e-05,0.0,False
0.003234239,1.1920927e-07,False
1554.4589,0.44893742,True
0.0004932662,0.0,False
2.511,0.000823195,False
1.0452718,6.6036606e-05,False
218.43849,0.030081473,True
147.56325,0.052087713,True
243.09499,0.0497747,True
0.0006156124,0.0,False
0.004623182,1.0728827e-06,False
1009.4057,0.382978,True
2726.5693,0.7096101,True
2489.5564,0.2538393,True
6286.565,1.0388837,False
246.95479,0.007910028,True
408.23425,0.036742657,True
8.787086,0.0005251012,False
0.00070683553,4.7683704e-07,False
1575.477,0.23426586,True
0.00014883917,0.0,False
1.7935295,0.00020572227,False
0.046940964,7.62935e-06,False
72.851234,0.0072638327,True
934.32434,0.22693811,True
0.00060335227,0.0,False
1085.7137,0.13440847,True
36.31951,0.0034614392,True
624.92285,0.14785603,True
5621.6113,0.7044073,False
3509.1833,1.1363028,False
250.90074,0.04964909,True
60.82253,0.009171696,True
0.027756535,3.337852e-06,False
4.1603794,0.00045474456,False
0.00074544636,0.0,False
6567.7627,0.47647804,True
0.007396251,1.0728827e-06,False
0.0006186349,0.0,False
1396.2161,0.15845382,True
0.00022383546,0.0,False
189.7555,0.27165738,True
0.00020859926,0.0,False
2277.9243,0.53972036,True
1.0616434,0.00012908716,False
0.2254439,4.2556407e-05,False
1.3176568e-06,0.0,False
3503.026,0.48001513,True
469.70148,0.15384273,True
22.711164,0.002394884,True
16.978231,0.001687966,False
5321.052,0.72352123,True
70.90269,0.025786413,True
11.190554,0.00090055243,False
0.90482396,7.140028e-05,False
10.521158,0.0007246335,False
1.8593162e-06,0.0,False
0.00020775392,0.0,False
560.0868,0.19156353,True
0.21339478,7.843606e-05,False
921.90704,0.08291103,True
1.295919e-08,0.0,False
7.374392e-10,0.0,False
90.68994,0.0079606995,True
0.1480572,1.549696e-05,False
1.826049,0.0003079625,False
0.004455018,8.344646e-07,False
11.047886,0.0050747558,False
16.581251,0.0029609846,True
0.30826768,4.5655077e-05,False
14.815323,0.0015475687,False
30.679796,0.002124676,True
7.972538,0.00089824625,False
73.24229,0.0043944498,True
248.67946,0.04814191,True
29.62477,0.007981099,True
3746.905,0.24547975,True
0.010466212,2.3841847e-07,False
3.4923954,0.0007470614,False
8.548963e-05,0.0,False
1484.6265,0.13599849,True
0.09504834,7.748544e-06,False
2.0815272,8.820132e-05,False
0.8094587,7.0565904e-05,False
28.53626,0.002680927,True
152.60307,0.02179705,True
0.012824733,8.3446423e-07,False
769.1244,0.08281895,True
185.60545,0.030396469,True
0.038502246,1.6689264e-06,False
3097.402,1.0211025,True
1.4176836,9.130612e-05,False
41.642166,0.0070046904,True
14.491691,0.0028023038,False
0.0052219857,4.7683696e-07,False
0.0006766555,0.0,False
4217.7417,0.70484436,True
1.5649173e-06,0.0,False
1000.27765,0.19397588,True
716.4332,0.08640269,True
0.15750258,8.940559e-06,False
2.6915164,0.00018652504,False
2.8552704,0.00034365826,False
1.9447286,7.986032e-05,False
0.003862125,3.5762775e-07,False
54.92083,0.0044868197,True
1945.7366,0.12801221,True
2493.9177,0.15910353,True
0.0033736383,0.0,False
0.0020800293,1.1920927e-07,False
0.03449381,4.29152e-06,False
26.139385,0.0043788217,True
3467.0603,0.4254699,True
0.00024767485,0.0,False
3.5647554,0.0013068295,False
88.22997,0.037853494,True
3.2150257,0.00014289915,False
27.886736,0.006067492,True
0.009535356,1.1920918e-06,False
0.0042117825,9.5367375e-07,False
0.0025371646,0.0,False
5109.0527,1.6361057,False
27.030867,0.0013124645,True
11.925961,0.00092138705,False
0.2475473,2.0742013e-05,False
1.2830278,7.9385194e-05,False
0.633851,4.863432e-05,False
0.018219287,3.2186433e-06,False
0.4844098,0.00016508612,False
14.046223,0.0014603995,False
577.269,0.11980823,True
1383.8229,0.66774344,True
0.33795765,1.8715386e-05,False
24.682333,0.0021952915,True
2.1413438,0.00022836274,False
0.0058248825,1.1920926e-07,False
0.14338382,7.1524983e-06,False
0.00034776068,0.0,False
35.56299,0.0023190298,True
90.54981,0.025067642,True
8.801417e-05,0.0,False
6.726479e-07,0.0,False
0.5636049,0.00016627793,False
0.0049059256,1.1920927e-07,False
2747.946,0.21096832,True
0.033336524,3.5762669e-06,False
1.2530256e-05,0.0,False
0.18972251,1.6569842e-05,False
2.230038,0.00013956531,False
5335.222,1.0132701,False
897.07806,0.10383916,True
342.53284,0.029728364,True
3.3972983,0.00016744547,False
88.49873,0.0036039422,True
0.0009610494,1.1920928e-07,False
9.256338,0.0009689516,False
397.6962,0.04290875,True
324.82852,0.07038975,True
29.528736,0.0013580071,True
1.2590272,7.187533e-05,False
5016.261,0.12830058,True
4171.15,1.0129832,False
0.5660337,2.9443772e-05,False
89.77965,0.008478381,True
8.125885,0.0011745938,False
1.9756055e-05,0.0,False
0.7281039,0.00019988709,False
4997.5312,1.7995231,True
0.69521976,6.448905e-05,False
0.03448323,2.1457618e-06,False
458.2307,0.088317454,True
0.00088721345,2.3841855e-07,False
87.668,0.004867825,True
3343.686,0.53756344,True
0.07621962,5.1259703e-06,False
199.02628,0.007923852,True
0.058865223,7.2717175e-06,False
0.0060715764,3.5762773e-07,False
0.00027319582,0.0,False
36.636044,0.0052493946,True
229.87544,0.026849844,True
118.11036,0.012440118,True
0.000737317,0.0,False
1286.7437,0.24179175,True
442.8536,0.058197796,True
1.1549763e-05,0.0,False
0.42545667,8.7851724e-05,False
1835.6519,0.5621607,True
5085.223,0.8545944,False
405.4738,0.09283767,True
0.1828434,2.1338055e-05,False
6170.407,0.7611109,True
5.95755,0.003551159,False
49.809044,0.0033423537,True
5782.8564,1.297777,True
0.15513752,1.5139301e-05,False
4.024036,0.0011685557,False
616.9829,0.09049397,True
11.148955,0.0009188535,False
23.310543,0.003443678,True
1796.6758,0.23474964,True
3704.9285,0.65619147,True
13.769339,0.004690429,True
0.004773846,4.7683696e-07,False
36.337284,0.003611788,True
0.64580405,2.2768292e-05,False
1.2953911,7.128108e-05,False
2.50344,0.00020141691,False
220.16414,0.05800591,True
0.037676595,2.264971e-06,False
0.0056632436,1.192092e-06,False
721.8957,0.06329893,True
59.50414,0.02387514,True
1.3948145,7.5093114e-05,False
4082.8708,1.766646,True
4.8441067,0.0008054644,False
8.119267,0.00056667323,False
713.3112,0.04901952,True
0.08273037,1.0132712e-05,False
0.21689464,1.3828064e-05,False
0.07481898,5.4476975e-05,False
4.2406707,0.0003406782,False
6.579488e-08,0.0,False
0.0061388044,7.152553e-07,False
815.9021,0.10541314,True
4957.1357,0.6243906,True
2045.2615,0.2972761,True
1345.2227,0.1501384,True
512.80786,0.06937997,True
2.6268942,0.00022133024,False
50.19177,0.001977146,True
0.5700568,2.4556297e-05,False
0.0007556267,0.0,False
2735.3838,0.38328353,True
9.233908e-05,0.0,False
3569.9114,0.46985608,True
2456.3098,0.86204576,True
2.1894884,0.00026731705,False
1133.2543,0.27922463,True
0.00031799474,0.0,False
3463.4001,0.31726205,False
335.98532,0.029326113,True
0.40398636,4.9230945e-05,False
73.9143,0.042898126,True
0.00013921988,0.0,False
0.13888593,2.9205685e-05,False
0.0074716434,1.1920926e-07,False
83.34594,0.021284154,True
18.151062,0.0030317365,False
4.7097663e-05,0.0,False
28.848177,0.0035161006,True
2866.6272,0.53559947,True
7.0465317,0.00064003,False
1833.0374,0.3005209,True
560.5777,0.12410028,True
4467.76,1.1102679,False
8.002832,0.00072057097,False
9.707077e-05,0.0,False
724.9808,0.15231816,True
1.2131085e-05,0.0,False
5665.3037,0.42032373,False
1.1771288e-08,0.0,False
403.7324,0.07260846,True
2.4419874e-06,0.0,False
4083.0552,0.18725261,True
85.097,0.0235726,True
0.0005177605,0.0,False
0.7561219,4.2077994e-05,False
1.0893261,9.321089e-05,False
1757.6089,0.17385367,True
2972.9905,0.2659483,True
6.4143767,0.0006874356,False
6.125201,0.0009914294,False
345.59607,0.019344252,True
64.05602,0.012257727,True
1.144167,3.0396408e-05,False
1390.8103,0.11560865,True
2.5627546e-07,0.0,False
0.1703926,2.2291722e-05,False
13.892683,0.0005256897,False
3.1784637,0.0001355095,False
783.2295,0.10668516,True
0.010202895,1.0728827e-06,False
0.0057221944,2.384185e-07,False
0.11669118,1.1205542e-05,False
2590.7637,0.33904877,True
0.12487138,1.6689084e-05,False
3221.3604,0.73350126,False
14.399173,0.0013359168,False
3324.5425,0.88979983,True
158.24893,0.020090792,True
3.4893455e-06,0.0,False
6.65684,0.0008203166,False
5882.6294,0.6735306,False
0.002669059,0.0,False
0.024155488,1.907345e-06,False
988.67163,0.062316045,True
4246.041,0.87598217,False
0.37767527,3.3258235e-05,False
0.03041888,5.245187e-06,False
2362.873,0.54356617,True
915.06805,0.14598352,True
2.2698188,0.00049978355,False
2.6083617e-06,0.0,False
193.49184,0.0234911,True
3.6328342,0.0007304627,False
0.0030826402,1.1920927e-07,False
370.36533,0.052316397,True
0.00032647047,0.0,False
0.008837281,4.7683687e-07,False
0.00018204798,0.0,False
1150.3378,0.11533985,True
1072.4683,0.064509265,True
0.0074435836,3.5762773e-07,False
4377.3027,0.60761166,False
169.16211,0.012788929,True
72.17962,0.0070866486,True
0.01648142,2.5033905e-06,False
0.9806083,0.00013171033,False
3142.6514,0.6567575,False
32.914124,0.0064078183,True
2.073616,0.000100834586,False
1451.1932,0.17959622,True
2764.6814,0.41754746,True
392.89114,0.060989194,True
731.9322,0.08797245,True
111.96317,0.006905588,True
6.1049703e-09,0.0,False
6004.181,0.42969543,False
2052.7869,0.63736045,True
101.55615,0.008682014,True
4425.938,0.49608254,True
23.448814,0.0025640437,True
7.883879e-06,0.0,False
0.13503893,5.4835787e-06,False
403.2936,0.15925331,True
0.0012964717,0.0,False
88.824585,0.018475996,True
2.6993148,0.000550281,False
0.91158384,0.00012885111,False
6101.1177,0.6237786,True
48.772774,0.010419408,True
3122.9592,0.5459038,True
473.75058,0.060036156,True
3.6564302,0.0004576936,False
0.00031412658,0.0,False
26.329115,0.011327438,True
3080.5327,0.25135085,True
0.048333056,3.0994286e-06,False
32.38207,0.0018754358,False
0.03769352,5.4836028e-06,False
3788.6763,0.60612243,False
3425.9954,1.309645,False
0.041811038,5.0067683e-06,False
0.0006768272,1.1920928e-07,False
1.2772993,5.232681e-05,False
55.263035,0.0050490354,True
0.12648907,4.7683284e-06,False
0.027075427,1.072882e-06,False
0.6895538,9.894047e-06,False
1273.8043,0.24708022,True
1405.5944,0.14570692,True
4.79388e-07,0.0,False
2495.5747,0.35754848,True
11.663787,0.0031630376,False
0.024390504,2.5033883e-06,False
1.4654559,0.00041734488,False
2.0075314,7.306633e-05,False
1159.834,0.09525224,True
7.834264e-08,0.0,False
62.531315,0.0067488058,True
4233.738,0.6857699,True
36.78263,0.004208049,True
404.53558,0.037269,True
0.0033337094,1.1920927e-07,False
4.171736,0.00094139617,False
0.0003922749,0.0,False
5243.0996,1.0291196,True
51.644287,0.0034602198,True
1079.3662,0.14667538,True
0.011604444,1.4305099e-06,False
1598.3411,0.07850452,True
1.1474854e-05,0.0,False
317.6483,0.0827761,True
7.8266373,0.0006275432,False
0.6888461,8.296361e-05,False
450.25076,0.017655654,True
0.51666176,7.1997725e-05,False
8.38156,0.0007471949,False
3989.9514,0.5575059,False
8.826386e-05,0.0,False
0.026734304,1.0728814e-06,False
3.23156e-07,0.0,False
2.0653684,9.5353455e-05,False
0.06399444,1.6689122e-05,False
0.15536273,1.609302e-05,False
3418.7554,0.8372055,True
0.028165823,2.38418e-06,False
4349.375,1.3098266,False
0.00045845326,0.0,False
317.0204,0.12975064,True
1011.38715,0.14362916,True
0.82076114,6.4129905e-05,False
1.5536362,8.4629995e-05,False
2105.8308,0.30840135,True
0.6867705,3.897881e-05,False
0.00019785028,0.0,False
0.013380087,5.9604594e-07,False
2634.7258,0.3101464,True
0.007989394,2.384185e-07,False
536.632,0.25313854,True
0.055366445,2.6225964e-06,False
2.1333402e-07,0.0,False
4745.0205,1.2928963,False
32.565094,0.0031280182,True
212.71883,0.033880107,True
2295.5752,0.17657167,True
6.032765,0.0013714588,False
2.9063135e-06,0.0,False
26.684656,0.0012889779,False
5.9615708e-05,0.0,False
81.1797,0.004125138,True
2238.7256,0.18492743,True
25.249416,0.0013116989,True
1102.4033,0.05987245,True
2556.613,0.56652445,True
1.0403563,5.149461e-05,False
0.52747965,2.1814705e-05,False
2572.261,0.6829266,True
1755.5045,0.3303594,True
0.20362465,2.7536797e-05,False
0.41960964,2.8251656e-05,False
1.1227942,0.000749036,False
1.2771436,0.00013385381,False
0.0009510794,0.0,False
0.32595545,2.396041e-05,False
107.10993,0.010215171,True
0.46785346,2.8013455e-05,False
42.224586,0.006676887,True
0.2673604,2.7417478e-05,False
59.322113,0.009244302,True
23.962719,0.005562191,True
20.45383,0.0035905826,True
7.105892e-05,0.0,False
3124.1956,0.6733708,True
4816.5386,0.99651325,False
2536.2925,0.3458699,True
5.7837706,0.0011293486,False
0.6881039,5.0899733e-05,False
703.203,0.06420746,True
1695.0476,0.112883426,True
0.033257313,3.6954762e-06,False
13.028738,0.0009888663,False
0.7380638,8.928191e-05,False
1.0991216,3.7071513e-05,False
6.09274,0.0005934034,False
0.004611233,2.384185e-07,False
0.009147104,8.344644e-07,False
2456.7085,0.23835629,True
656.3558,0.09428064,True
2.8476126,0.00022250124,False
0.4757636,1.7404136e-05,False
1605.8861,0.15174228,True
1980.2073,0.16991103,True
8.899337e-11,0.0,False
0.0032676565,5.960462e-07,False
0.33011654,3.0159206e-05,False
0.0059801424,1.3113009e-06,False
0.009344716,1.1920916e-06,False
7234.746,0.5781355,False
1.1132382,0.00045714452,False
11.297863,0.0015256606,False
1122.3235,0.12340006,True
560.2897,0.071540706,True
97.89077,0.011033598,True
100.38744,0.023923522,True
0.0029843454,2.3841852e-07,False
0.017463919,4.6491477e-06,False
5.904715e-07,0.0,False
7630.414,0.9307023,False
127.28171,0.019800449,True
6.391565,0.0006603112,False
2797.4434,1.0069852,True
3.5648497e-08,0.0,False
136.33348,0.0103707835,True
40.378464,0.005186243,True
501.71054,0.04314116,True
879.61896,0.066162795,True
1.0915784,0.00015435283,False
0.00017837336,0.0,False
0.007889935,2.2649733e-06,False
83.517685,0.010562278,True
209.11517,0.007082008,True
591.0539,0.043548685,True
0.2175554,0.0002597209,False
17.146708,0.0024235193,True
0.021041168,2.1457624e-06,False
1.5410516,0.00022359157,False
5459.645,0.55353963,False
0.10479411,1.7881293e-06,False
1.0763951e-05,0.0,False
14.230488,0.0027714274,True
6810.361,0.5986567,False
3.2850385e-06,0.0,False
0.0011368342,0.0,False
1.3494767e-06,0.0,False
1.8482718,0.00029807293,False
99.272705,0.016270943,True
0.047403518,2.7418025e-06,False
145.64485,0.021362644,True
8.317617,0.0009157364,False
0.011105587,1.1920918e-06,False
11.349395,0.0021358875,False
35.685024,0.0026801997,True
0.0071787084,2.384185e-07,False
3220.4138,1.0310307,False
44.349705,0.0026079179,True
5.8858088e-08,0.0,False
3460.433,0.3370565,True
0.026462344,1.1920912e-06,False
670.11707,0.06193038,True
62.14483,0.005132148,True
3720.9946,0.44992533,True
2.37257e-05,0.0,False
3.200029,0.00034892175,False
508.55243,0.11308273,True
87.89038,0.02648886,True
163.96747,0.0141909905,True
0.16936223,2.825191e-05,False
884.66223,0.0700274,True
0.24142684,5.2331085e-05,False
11.669321,0.0017897766,False
39.36826,0.0068573467,True
537.505,0.10337388,True
168.81433,0.016511042,True
4195.99,0.19791296,True
0.003840811,0.0,False
0.010531964,5.96046e-07,False
752.573,0.36117607,True
51.278996,0.004190118,True
1934.8287,0.068448156,True
0.24325535,1.4781714e-05,False
0.026616955,1.7881363e-06,False
1652.5045,0.48305607,True
5.7119513,0.00044025687,False
433.4966,0.01562521,True
350.92355,0.050909426,True
176.1323,0.012222638,True
3.0425053,0.00027338008,False
584.49786,0.065051116,True
39.07994,0.00400055,True
0.24987383,3.671538e-05,False
33.90485,0.0016024059,True
0.004326097,2.3841852e-07,False
37.888176,0.005578911,True
0.17414598,9.775035e-06,False
0.01632365,2.384182e-06,False
13.75881,0.002702807,False
41.491165,0.0012433041,True
2.759504,0.00015982774,False
130.60374,0.018080465,True
3199.9946,0.59950566,True
0.8521568,0.0001281357,False
122.15106,0.05492086,True
1.8702202,0.00013194277,False
3472.4617,0.5584051,True
9.609308,0.00084906555,False
801.39,0.04403938,True
14.332469,0.0011435759,False
823.41614,0.06659831,True
0.0011448242,0.0,False
1.2539573e-06,0.0,False
2966.8003,0.1408078,True
0.00023680883,0.0,False
199.95297,0.021165665,True
1179.3162,0.45503786,True
0.044568777,7.986978e-06,False
0.24333271,3.8503247e-05,False
2.9330564e-05,0.0,False
0.50040716,8.725519e-05,False
2243.9294,0.39508373,True
0.572438,2.8966824e-05,False
65.628975,0.0137351975,True
0.027738154,2.0265538e-06,False
0.065759845,2.9802177e-06,False
0.9852769,0.00020715222,False
2.1404649e-05,0.0,False
0.03933365,3.3378467e-06,False
0.382257,9.298117e-06,False
6461.1,0.8649021,False
3872.772,0.5970515,False
0.110588744,1.4304953e-05,False
3.016363,0.00056933996,False
11.330124,0.0013233996,False
0.037614077,2.396073e-05,False
22.222599,0.00067946676,False
164.42421,0.041032173,True
0.18634419,1.883476e-05,False
1261.4202,0.07569222,True
15.908739,0.0011999679,False
3094.4065,0.16839468,True
0.010161261,5.9604605e-07,False
0.029641446,7.152548e-07,False
1.00320385e-05,0.0,False
0.0045109442,1.1920927e-07,False
19.209959,0.004557164,False
0.006491801,9.5367363e-07,False
492.6407,0.046531025,True
5.9304035e-08,0.0,False
0.004953649,1.1920926e-07,False
10.995746,0.0005117901,False
3526.091,0.40609935,True
86.97406,0.011229878,True
27.221106,0.0067647593,True
0.09077917,7.152507e-06,False
49.5956,0.0032192962,True
0.0060719834,2.384185e-07,False
0.16724902,9.655802e-06,False
1847.2593,0.18484396,True
0.01636422,9.5367324e-07,False
1522.8505,0.12227601,True
25.066767,0.002782068,True
1.6082629,0.00022252164,False
4.120561,0.00025179953,False
0.0035266196,1.1920927e-07,False
3.0306785e-14,0.0,False
0.037247453,3.814685e-06,False
1.2530183,9.9172205e-05,False
0.0042431713,0.0,False
3216.9602,0.76499474,True
0.08384302,5.0067606e-06,False
0.007936719,3.5762773e-07,False
1.2172196,0.00026900385,False
4.681535,0.00013337389,False
4847.7847,0.61683667,True
1442.8197,0.10475803,True
1.7698575,8.593828e-05,False
326.29974,0.05958296,True
1.1186634,0.0003316866,False
879.7347,0.12231958,True
0.00477955,4.76837e-07,False
0.0007060636,1.1920928e-07,False
0.0009896664,0.0,False
0.0046552937,3.5762775e-07,False
1795.6343,0.15473066,True
1.9340734e-05,0.0,False
2400.4714,0.59780055,True
906.51904,0.053792834,True
3995.7363,0.57901263,True
20.509125,0.003060801,True
6125.531,0.94221854,False
2.9278374,0.0003790942,False
5.1787483e-05,0.0,False
0.3655805,5.0423092e-05,False
0.0005237096,0.0,False
80.66307,0.007677008,True
6176.9727,0.8473641,False
8.402921e-06,0.0,False
40.3129,0.002442807,True
671.46936,0.14560512,True
328.6566,0.019473793,True
299.7778,0.18226284,True
52.007595,0.0047138,True
149.80342,0.009753402,True
14.941761,0.0045246053,False
0.14238855,6.556441e-06,False
0.53940535,2.5509806e-05,False
1.226095,5.2209496e-05,False
4.299147,0.00029004418,False
0.045040563,3.4570594e-06,False
0.00040726087,0.0,False
4.7198687,0.0008624663,False
7308.2314,0.5855894,False
6.0599484,0.0006759851,False
0.71312255,8.761133e-05,False
4538.666,0.721019,False
5.148042e-08,0.0,False
0.39426264,7.080592e-05,False
3.390027e-05,0.0,False
3.6956892,0.00033412676,False
0.0056219636,8.344646e-07,False
446.65622,0.021046791,True
49.41927,0.00277884,True
0.3151201,5.0423747e-05,False
20.465605,0.0017161913,False
0.043626238,3.218637e-06,False
0.24170494,1.7761815e-05,False
833.4115,0.057318162,True
0.0006313082,2.3841855e-07,False
2297.5144,0.16281241,True
0.02100299,6.0796524e-06,False
4078.7173,0.3912887,True
1.7712363,0.00014946682,False
0.00020555785,0.0,False
121.55821,0.011494504,True
25.996584,0.0018577699,True
3277.9407,0.60676384,True
0.08953198,1.21592375e-05,False
610.5068,0.08018825,True
6.530672,0.0023020452,False
0.0005182261,0.0,False
0.7487451,0.00021204239,False
180.56227,0.018861633,True
1.2773225,6.7464935e-05,False
3266.5764,0.40174168,True
0.008267038,1.3113008e-06,False
4.0411825,0.0005441349,False
0.00026313207,0.0,False
250.73447,0.041168585,True
1.3874736e-08,0.0,False
7.487299e-06,0.0,False
0.6695133,6.568024e-05,False
1.0233639e-06,0.0,False
1.052499,0.00019452182,False
1717.945,0.05459781,True
6.3263585e-08,0.0,False
13.643267,0.0015631556,False
3753.8655,0.60648173,True
10.805302,0.000578341,False
6.371813e-10,0.0,False
61.76354,0.009117512,True
0.04718001,3.2186394e-06,False
395.4021,0.036771864,True
840.2636,0.09446871,True
1.1124009,0.00012884638,False
2.444537e-07,0.0,False
650.15125,0.035579935,True
1.4073559,0.00021965936,False
846.52795,0.078047805,True
15.543917,0.0012921628,False
631.1535,0.11403938,True
0.0041767606,2.3841852e-07,False
3339.217,0.52406216,False
715.914,0.32801875,True
0.64017916,7.47386e-05,False
0.00016714935,0.0,False
0.26394454,4.2198844e-05,False
30.110878,0.002029062,True
2.1822538e-10,0.0,False
277.6764,0.07548833,True
0.18465292,1.4543233e-05,False
0.011294857,8.3446423e-07,False
2934.0972,0.7968192,True
0.02884784,1.9073442e-06,False
54.407146,0.004285536,True
447.08545,0.032724265,True
3456.8281,0.92940843,False
110.93512,0.0059038047,True
452.9899,0.029906237,True
0.47551978,6.353447e-05,False
3959.1714,1.3865494,True
1199.4645,0.10443392,True
0.07811654,3.2186335e-06,False
38.493385,0.00377804,True
17.508883,0.0046909833,False
7.615924e-07,0.0,False
50.145508,0.00750478,True
4.821975,0.0005206846,False
153.44948,0.01346524,True
0.0047881505,4.76837e-07,False
1.58577e-08,0.0,False
9.673458,0.00084211875,False
0.0937607,2.0742109e-05,False
1.0732192,4.052872e-05,False
0.075404204,1.1086364e-05,False
8.3493426e-09,0.0,False
0.89064854,9.1545146e-05,False
640.28015,0.086674005,True
0.40259275,0.00016449287,False
1.635973e-06,0.0,False
8.234329,0.00071572815,False
4784.3154,1.2426142,False
1.1838533,3.516511e-05,False
34.610943,0.005736732,True
0.0038824442,0.0,False
0.0001292466,0.0,False
2.5850264e-09,0.0,False
0.05534459,2.980221e-06,False
4.4709133e-05,0.0,False
109.36846,0.027966693,True
1.957921e-05,0.0,False
2508.6892,0.21147218,True
0.030246817,9.5367284e-07,False
1.1491764,0.00080571166,False
3.771083e-08,0.0,False
67.39701,0.0093629435,True
0.14519545,1.0728699e-05,False
2526.644,0.24212563,True
0.17043293,3.218629e-06,False
0.2719072,4.3152268e-05,False
2871.1338,0.29323635,True
33.904266,0.0048417402,True
0.069206394,5.9604263e-06,False
0.00015501658,0.0,False
47.25436,0.0019192549,True
7.988389,0.0005994737,False
3002.824,0.16930117,True
125.51612,0.009929869,True
0.00020606759,0.0,False
5.1567125,0.0004601793,False
0.00010834662,0.0,False
0.0031406106,4.76837e-07,False
1522.92,0.5405025,True
3764.653,0.6387128,True
814.13544,0.03853479,True
1.2804234,2.4674868e-05,False
41.252426,0.011194306,True
0.0008053206,0.0,False
0.5956572,0.00012551663,False
4.692287e-05,0.0,False
0.04820773,3.0994293e-06,False
0.15901755,3.5761874e-05,False
7.3431314e-05,0.0,False
0.08546507,5.722017e-06,False
1.3637284,0.00010715456,False
1385.6267,0.2989788,True
0.002985486,0.0,False
0.015694566,7.1525494e-07,False
5.845752,0.001498402,False
40.75542,0.0028254306,True
2682.6746,0.46452206,True
1.069976e-08,0.0,False
0.0005863659,0.0,False
1.4571886,0.00013480574,False
0.00025636723,0.0,False
0.260085,2.1814696e-05,False
7.624681e-05,0.0,False
0.3920102,5.4714288e-05,False
23.833294,0.0028050656,True
1.3613812,5.8524856e-05,False
9.048683,0.0018020836,False
4.362014,0.00010894135,False
96.10234,0.026096743,True
3.6031113,0.0003534442,False
53.944607,0.0030130995,True
4768.5063,0.7385582,True
2.4820037,0.0002925886,False
175.804,0.009895883,True
341.15164,0.050607853,True
0.006410283,9.5367363e-07,False
0.00043777464,0.0,False
6.893802,0.00022150908,False
0.94746375,0.000113473885,False
9.160119e-05,0.0,False
4.0724055e-05,0.0,False
493.4153,0.047878996,True
9.664603,0.0004183597,False
894.03674,0.048081674,True
17.678976,0.0012007651,True
0.00020596005,0.0,False
0.35163084,1.6569687e-05,False
1.4291835,0.00010715573,False
6737.3936,0.4809757,False
3041.1343,0.21027605,True
4.534327,0.00137222,False
0.029365316,1.6689268e-06,False
0.094891444,3.57626e-06,False
5241.289,0.8530527,True
1.2402799e-07,0.0,False
0.00014078734,0.0,False
155.48389,0.012589081,True
0.0045729093,2.3841852e-07,False
1469.1018,0.23285624,True
0.33711874,0.00010549346,False
1.3556446e-05,0.0,False
4955.7925,1.2269161,True
7.454016e-07,0.0,False
3.2601094,0.00015493821,False
0.01846705,2.9802256e-06,False
0.0003244459,0.0,False
284.96637,0.015609995,True
0.057550814,4.887559e-06,False
694.7841,0.18280435,True
0.032085527,3.33785e-06,False
198.66022,0.014518766,True
94.27844,0.013411863,True
3.152494e-09,0.0,False
1.0079131,0.00020869693,False
2.0495845e-09,0.0,False
1.1533226,5.2686217e-05,False
0.17869505,8.702165e-06,False
5803.7974,0.68160105,True
0.06443287,1.3947348e-05,False
0.004424281,1.3113012e-06,False
487.17334,0.012255253,True
0.013799969,7.15255e-07,False
0.2598188,2.6821597e-05,False
4096.1333,1.4819984,False
0.004184446,1.1920926e-07,False
6139.2925,0.22556949,False
1.0568106e-06,0.0,False
0.008931475,4.7683687e-07,False
1137.7255,0.08689889,True
0.36045098,3.695352e-05,False
0.011563671,5.9604605e-07,False
0.006468698,1.1920919e-06,False
1526.8938,0.09778587,True
0.00016348374,0.0,False
9.801162,0.0005045096,False
3009.3533,0.14675528,True
148.8825,0.0059113097,True
0.050816733,1.1682419e-05,False
0.59502137,5.05415e-05,False
10.257826,0.0007283529,False
2981.9485,0.6373825,True
0.103919975,5.721994e-06,False
1109.8223,0.035091355,True
0.18009487,1.02518625e-05,False
6.253494,0.000441556,False
724.30176,0.095719025,True
0.16804698,1.1086318e-05,False
23.439335,0.0025978542,True
84.07513,0.008750388,True
2590.4426,0.15365514,True
0.062034037,3.4570512e-06,False
0.5768027,0.00010179743,False
216.61626,0.041891582,True
0.00057136593,0.0,False
0.8918527,8.260292e-05,False
1263.5914,0.52067256,True
2826.8564,0.71278965,False
493.63354,0.058049172,True
85.34002,0.009370211,True
1.6680558e-05,0.0,False
11.023262,0.0023000857,False
2670.72,0.30469382,True
128.1655,0.013073261,True
1148.0703,0.11368316,True
1998.611,0.17699714,True
1.9367629,0.00011692731,False
83.893456,0.005959736,True
0.08373852,1.2159236e-05,False
5.648739,0.00024477526,False
8686.336,0.9805088,True
3887.3528,0.45882076,True
0.50598496,6.75879e-05,False
0.33963665,5.8171492e-05,False
1632.968,0.16691552,True
0.48071927,0.00013171392,False
31.19548,0.004523428,True
0.00015747621,0.0,False
0.00033977831,0.0,False
0.00010369056,0.0,False
3.102855e-05,0.0,False
118.58152,0.011142049,True
0.11514613,4.184143e-05,False
11.76094,0.0006019922,False
0.05067251,3.6954748e-06,False
0.49722382,3.957535e-05,False
557.9964,0.056576613,True
479.19302,0.05816555,True
16.076977,0.0009014228,False
25.359861,0.009893715,True
65.06766,0.0056994157,True
9.6145566e-05,0.0,False
0.028363936,2.9802245e-06,False
5386.9575,0.77399683,False
313.99176,0.02747025,True
1004.85443,0.16021436,True
817.06213,0.05542801,True
453.63782,0.16657358,True
49.93219,0.0064348564,True
0.0066545913,8.344646e-07,False
50.964954,0.0024287507,True
0.0071115,1.1920919e-06,False
0.76332724,4.148249e-05,False
8.925425,0.0015316673,False
2916.15,0.41233593,True
6.4419254e-08,0.0,False
7.5433483,0.00032410066,False
253.22401,0.028342472,True
0.0048975023,2.384185e-07,False
3.4302306,0.0003266525,False
0.003108266,3.5762775e-07,False
8.326818,0.00068278547,False
3.922509e-06,0.0,False
2378.6108,0.11613807,True
5.144038e-07,0.0,False
5.8476503e-06,0.0,False
1322.2518,0.05527044,True
4741.0166,0.45720458,False
2710.488,0.6756691,True
36.786186,0.0014180744,True
114.395386,0.010887406,True
3881.351,0.361174,True
0.7727381,5.6620174e-05,False
78.20251,0.007864794,True
1.0387803e-06,0.0,False
0.011296847,9.536734e-07,False
5.2160976e-06,0.0,False
31.115368,0.002607096,True
103.90825,0.0026587415,True
2.834589e-05,0.0,False
0.28219798,2.551026e-05,False
0.00029370017,0.0,False
2.7797809,0.0002671897,False
10.330517,0.0018328752,False
1.1751664,0.00021728639,False
224.09741,0.025657779,True
396.87976,0.044947978,True
848.3927,0.07430925,True
2.800945e-06,0.0,False
0.104758285,1.1682401e-05,False
0.8480584,5.5190354e-05,False
2.9755347,0.000111559,False
0.047188208,4.8875595e-06,False
6.5017553e-06,0.0,False
19.097004,0.0036607888,True
2922.5435,0.25014192,True
3060.1614,0.273898,True
48.32288,0.008670183,True
0.54108435,1.6927279e-05,False
0.0111407945,3.576277e-07,False
2023.6046,0.12484493,True
66.7003,0.0049449536,True
23.755611,0.0028376349,False
11.22186,0.0014487602,False
0.48605767,0.00011192981,False
67.74856,0.014244315,True
3.0571947,0.00051262457,False
8.5367424e-07,0.0,False
3.3100548,0.00025218702,False
0.00029828257,0.0,False
1.4121273,6.16264e-05,False
0.0022344976,2.3841852e-07,False
2.7865151e-05,0.0,False
61.45435,0.008634841,True
347.47662,0.031864587,True
0.105664246,4.529923e-06,False
17.091593,0.0022884333,True
0.40802526,4.8873502e-05,False
1.7927781e-09,0.0,False
53.913414,0.0056036683,True
346.3181,0.067512855,True
75.7991,0.011023069,True
1.2652967,8.462968e-05,False
257.66006,0.019829221,True
0.39713886,1.1801445e-05,False
10.074444,0.0016948319,False
6.597997e-05,0.0,False
4.1959596e-05,0.0,False
1.499244,0.00014910847,False
1.5503376,0.00041377684,False
412.1307,0.097680055,True
3876.8105,0.6852783,False
5210.024,1.0326079,False
4153.2544,0.33000877,True
31.878529,0.004606506,True
0.015632594,4.768366e-07,False
1539.1051,0.11814422,True
4622.61,0.57630485,True
0.043684974,4.6491414e-06,False
0.0004428032,0.0,False
0.0013311704,1.1920928e-07,False
217.45157,0.033215564,True
0.008748305,2.384185e-07,False
1.450487e-05,0.0,False
3499.192,0.9593217,True
0.032419574,1.0132722e-05,False
1.9111772e-05,0.0,False
1266.7119,0.21199664,True
2.942836e-06,0.0,False
1.1156442e-07,0.0,False
15.734943,0.0005303656,False
0.18065304,1.7046625e-05,False
92.975555,0.0062519526,True
2.3109362,0.00022585237,False
0.015348289,1.1920912e-06,False
0.06761892,6.9140997e-06,False
2422.8901,0.295877,True
4677.73,0.97694916,False
4178.578,0.62664175,True
0.0047505805,0.0,False
5091.8237,1.2426718,True
0.06463238,3.814675e-06,False
1611.3716,0.086823806,True
0.00053131155,0.0,False
0.11366396,2.9802122e-06,False
14.215453,0.007510222,True
1449.0958,0.36989158,True
4339.086,0.893747,True
3821.0623,0.84714603,True
19.900913,0.003339877,True
0.0908749,6.9140906e-06,False
0.0035593386,1.1920927e-07,False
2801.5234,0.29377353,True
5.1870036,0.0018782668,False
7.9792227e-07,0.0,False
3.1980617,0.00074739254,False
367.24768,0.024835376,True
3.0181863,0.0003456089,False
0.0019607053,0.0,False
1.0429658,0.0001783138,False
185.1769,0.042901635,True
1.0123619,8.606212e-05,False
346.63315,0.04999187,True
0.5708754,4.172139e-05,False
2046.8098,0.25799704,True
369.56955,0.02310204,True
651.49506,0.07295178,True
0.0033075765,2.3841852e-07,False
0.006407099,3.5762773e-07,False
54.402504,0.004148905,True
30.969456,0.0017798112,True
0.23021404,1.8119359e-05,False
2.463363,0.0014221022,False
0.35175008,1.5854475e-05,False
0.0036627061,5.960461e-07,False
0.115379244,1.192081e-05,False
5472.263,0.9511903,True
1584.3582,0.19529732,True
0.32449383,2.8251758e-05,False
3300.3926,0.96980965,False
0.00047535475,0.0,False
4.4591172e-05,0.0,False
47.765015,0.0033322198,True
0.0005692007,0.0,False
0.72021514,0.0002003636,False
1194.2152,0.1463849,True
0.00062586437,0.0,False
882.2474,0.05980502,True
10.56653,0.0049151927,False
375.4934,0.0897912,True
8.135434,0.0005365572,False
157.77774,0.019565113,True
551.56256,0.059624664,True
1551.8121,0.21962756,True
0.08050111,6.0796337e-06,False
197.14651,0.02305757,True
0.00072163786,1.1920928e-07,False
0.0025911136,0.0,False
0.14589189,5.483571e-06,False
26.137041,0.00061503134,True
916.24255,0.22915658,True
0.53823787,4.5536166e-05,False
1.1450344e-05,0.0,False
0.06709763,6.4372643e-06,False
2.8634932,0.0011923647,False
28.11103,0.002041414,True
999.9291,0.2563625,True
2.3847666,0.00050859054,False
797.7747,0.054522075,True
5.0260718e-05,0.0,False
1848.1335,0.38250276,True
734.07385,0.05073957,True
586.94934,0.107235566,True
7.6616907,0.0013299597,False
1149.9978,0.09754054,True
0.053999253,8.583012e-06,False
10.418963,0.0014321451,False
2313.5364,0.1182936,True
0.045211446,3.3378487e-06,False
0.013808541,1.3113006e-06,False
23.639904,0.0009072455,False
58.908463,0.0052163894,True
16.942352,0.005364974,True
5.2202916,0.0006062009,False
0.023685792,7.152545e-07,False
6.3984604e-09,0.0,False
52.700916,0.013632225,True
884.9486,0.2571982,True
0.031041687,1.311299e-06,False
4234.2617,0.5198863,False
0.003003297,3.5762775e-07,False
1.10219396e-07,0.0,False
278.63925,0.03391454,True
6.87279e-05,0.0,False
0.42417353,7.199847e-05,False
1044.9501,0.21817192,True
0.029674863,1.7881359e-06,False
45.615322,0.0030291697,True
0.042398315,1.1920906e-06,False
1.6580057e-05,0.0,False
1623.1493,0.1779775,True
9.61054,0.0024324663,False
1864.9177,0.36117917,True
787.11615,0.020990796,True
0.6834897,6.9613096e-05,False
172.51628,0.039073735,True
1837.1235,0.23020676,True
4.479863,0.00036593826,False
0.00041866335,0.0,False
6.4371665e-07,0.0,False
1.3673421e-06,0.0,False
16.956396,0.0013462817,False
0.17145942,3.4688986e-05,False
0.01332135,1.5497187e-06,False
6.309462,0.0022499324,False
0.1953372,1.7761804e-05,False
5.461125,0.00037292205,False
8809.244,1.2980279,False
0.24884047,1.740431e-05,False
5456.2607,0.899758,True
99.64712,0.039210934,True
4574.1577,0.6534169,True
3624.652,0.3911444,True
5077.556,0.7270223,True
336.60828,0.07248756,True
3.9329162,0.00030353531,False
0.65558875,8.4035455e-05,False
0.19133356,5.9604113e-06,False
217.99287,0.00894585,True
4055.606,0.5411297,True
1.0160877,8.1174345e-05,False
0.14357519,4.5299166e-06,False
4.484645e-07,0.0,False
5291.3745,1.1128942,False
2899.981,0.47817242,True
2666.098,0.41458488,True
3558.8833,0.42011395,True
0.027468175,1.3113e-06,False
0.006639237,4.7683696e-07,False
11.396878,0.00097604457,False
44.497128,0.0018656001,False
0.7783567,0.00017712229,False
92.77153,0.03017588,True
3553.9023,0.65156317,False
8.612806,0.0006953976,False
24.49421,0.0036278344,True
2800.7087,0.30871528,True
21.553902,0.0049150027,True
5.7460486e-05,0.0,False
1.1084625,0.00012980435,False
642.4655,0.09479451,True
0.17535041,1.8357892e-05,False
0.21562883,2.8847966e-05,False
4876.173,0.9068407,False
2841.2217,0.8150033,True
0.05620436,2.3841799e-06,False
1943.3604,0.42756695,True
115.09917,0.0032109786,True
0.008936929,4.7683687e-07,False
2268.6943,0.9049663,True
6.837613e-07,0.0,False
1241.4125,0.1233641,True
0.5727805,0.00015245132,False
0.35292336,2.9086117e-05,False
0.47223392,8.224872e-05,False
0.0005698255,1.1920928e-07,False
3.089473e-06,0.0,False
18.952915,0.0014091234,True
61.29938,0.005217238,True
0.30998066,9.440775e-05,False
9.3092734e-05,0.0,False
3287.2656,0.53738487,True
109.81493,0.013242884,True
1.6590325,0.00010560735,False
1.214701e-08,0.0,False
0.017060623,9.536732e-07,False
1785.5167,0.066848636,True
0.009574066,3.5762764e-07,False
0.033037398,2.8610132e-06,False
0.058886252,6.1988503e-06,False
436.538,0.033679336,True
0.5182255,4.1840703e-05,False
4971.6387,0.70882505,False
0.09868211,1.0251908e-05,False
0.026820812,2.264971e-06,False
1747.4608,0.37970898,True
1.6147125e-06,0.0,False
0.07488077,2.5033823e-06,False
3.2625186,0.00025052312,False
3.8505087,0.0002579998,False
7.414476e-06,0.0,False
0.5242307,2.860868e-05,False
2301.6135,0.16665952,True
0.17812988,1.5616211e-05,False
0.22245826,4.231788e-05,False
0.00064996706,0.0,False
2.5528706e-07,0.0,False
35.607418,0.0034547846,True
863.6462,0.17074983,True
0.007993219,8.344644e-07,False
3797.1948,0.4195763,False
874.35077,0.033189997,True
3.8630166e-08,0.0,False
4113.9497,0.20849568,True
0.15241852,1.7046676e-05,False
0.0029670347,4.76837e-07,False
4532.096,0.20934814,True
2.268599,0.0011259522,False
1.0449606,0.00019964334,False
4468.1494,0.50631994,False
327.76312,0.037646394,True
2.5332542e-05,0.0,False
0.36674315,8.28458e-05,False
2532.4622,0.8461008,True
0.042700198,1.668926e-06,False
0.0028577147,4.76837e-07,False
3.9792558e-14,0.0,False
19.229748,0.0016958928,False
3710.7446,0.24801943,True
1567.2388,0.7548375,True
2.6706526,0.00036871285,False
0.4812121,7.1524264e-06,False
7.546117e-09,0.0,False
0.51630265,7.974511e-05,False
0.3364779,1.919234e-05,False
0.00044690105,0.0,False
322.59906,0.0173184,True
0.0005143864,0.0,False
0.12744397,5.0067465e-06,False
0.021352898,1.9073445e-06,False
110.40202,0.0050867815,True
2.2526906,0.00047057646,False
0.02469048,5.9604565e-07,False
5291.56,1.227992,False
4873.547,0.95424736,True
726.9287,0.19335017,True
5553.0303,0.68341666,False
294.81592,0.036143035,True
2.199911e-06,0.0,False
15.998262,0.0009472959,True
13.39434,0.00025336217,False
5710.6396,0.4713124,False
1.6191809,0.00017997107,False
1475.5256,0.18888669,True
2626.4465,0.21345124,True
0.98157877,2.7655322e-05,False
1.081583,0.00024195288,False
0.00016290677,0.0,False
68.715416,0.008979365,True
0.7069488,0.00016842419,False
31.306593,0.0078607015,True
720.7887,0.067047894,True
3449.5635,0.60391605,True
41.119644,0.011429588,True
0.62211114,1.9311306e-05,False
564.5468,0.14898807,True
499.54062,0.08528509,True
2.627705,0.00024155865,False
0.010453501,3.5762764e-07,False
1913.346,0.39098746,True
0.29182005,2.2649167e-05,False
2.40169,0.00020809993,False
0.5006403,5.0661598e-05,False
0.0043520983,1.4305102e-06,False
2.7089452e-06,0.0,False
774.6696,0.09444228,True
166.96233,0.037516594,True
124.68971,0.018816838,True
1052.9551,0.10868433,True
0.0032795279,1.1920927e-07,False
0.0149760675,2.7418084e-06,False
209.1232,0.015256453,True
0.00014128507,0.0,False
64.746994,0.005026238,True
0.00012628133,0.0,False
694.51373,0.1711745,True
16.89294,0.0026059637,False
1657.1484,0.2856202,True
1087.1285,0.16104017,True
0.017790485,1.6689268e-06,False
1.7763135e-05,0.0,False
2899.4543,0.5205333,True
2.0530858e-06,0.0,False
2.0655649,0.00030509944,False
10.149013,0.0009342925,False
0.13821377,4.1723e-06,False
991.581,0.07359814,True
491.6715,0.025535494,True
1.4134045,4.720242e-05,False
0.010720768,4.7683687e-07,False
7.0982793e-09,0.0,False
0.04963042,1.204004e-05,False
3.3232253,0.00021332015,False
315.73685,0.043326236,True
5.3992233e-05,0.0,False
82.04643,0.008221261,True
31.783003,0.0066592004,True
2093.3787,0.2596472,True
873.63477,0.13361894,True
0.09072307,1.3112888e-05,False
7907.398,0.6775588,False
9.076975e-07,0.0,False
1.7399631e-07,0.0,False
105.39948,0.0059651565,True
0.016168129,5.9604577e-07,False
4836.4106,0.4107442,True
0.030745745,8.344639e-07,False
3733.82,0.530976,False
601.7036,0.09467224,True
6.0321994,0.0008998605,False
4337.045,0.7681681,False
3661.3203,0.94776464,True
218.0594,0.031347603,True
7.108461e-05,0.0,False
163.70265,0.0128511125,True
2196.9307,0.6596825,True
0.0008225653,0.0,False
0.08047136,3.3378465e-06,False
7.982032e-06,0.0,False
0.047006752,3.0994288e-06,False
2.9983104e-07,0.0,False
8.67884,0.0009218259,False
0.0035472042,5.960462e-07,False
30.086786,0.0058437902,True
0.010309736,5.96046e-07,False
131.27414,0.010090835,True
377.59796,0.032895952,True
0.008110155,1.4305099e-06,False
678.91846,0.18519206,True
233.03271,0.0615596,True
2284.2654,0.47247314,True
11.890849,0.0009165643,False
0.00015275965,0.0,False
5.474499,0.0001317978,False
26.454262,0.0010138216,True
808.4482,0.71273726,True
919.7196,0.2908185,True
197.45119,0.06728095,True
0.00024858752,0.0,False
399.17267,0.09199142,True
212.08719,0.020761115,True


==> new_results/losses/vgg-eps-0-c100/scale_25_vgg-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
1.1072976e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
4.0332814e-08,1.1920928e-07,True
1.4044542e-32,0.0,True
19.693684,15.624104,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8090559e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.022212595,40.443817,True
0.0,0.0,False
6.903746e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9626282e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5717576e-29,0.0,True
0.0,0.0,False
2.1297891e-36,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.945092e-15,0.0011942405,True
1.0176589e-23,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.077945e-28,0.0,True
5.859196e-25,0.0,True
0.0,0.0,True
5.8667063e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.44959608,27.5827,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.807522e-14,0.00026782742,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.7161334e-34,0.0,True
0.0,0.0,False
2.5675136e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0733845e-26,0.0,True
0.0,0.0,True
0.0,0.0,True
4.796989e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
2524.5286,13.18991,False
4.654784e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.090504e-30,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
8.6435435e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.7143703e-15,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3708855e-09,26.020355,True
0.0,0.0,False
3.7457443e-16,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0003602e-11,0.00012396998,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1489015e-19,4.7683704e-07,True
0.84814566,0.112281635,False
3730.6843,30.064499,False
0.0,0.0,True
0.0,0.0,False
0.00043501705,5.786125,True
0.01873162,15.1073,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.1351765e-33,0.0,True
13.9481535,44.38461,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0099016e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.519719e-15,6.838536,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.1009597e-12,1.1920928e-07,True
0.0,0.0,False
1.4072475e-33,0.0,True
0.0,0.0,True
5.7062166e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.8605265e-09,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.1260249e-09,7.5659475,True
0.0,0.0,True
6.0901605e-35,0.0,True
0.0,0.0,False
5.1235415e-23,0.0,True
2.4763337e-11,0.3380799,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0027028637,7.1319184,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.159441e-25,0.0,True
0.0,0.0,True
0.0,0.0,False
1.10666716e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
1244.2108,39.67338,False
0.0,0.0,True
0.0,0.0,True
1.7800305e-32,0.0,True
0.0,0.0,True
33.157578,12.306862,False
0.0,0.0,False
2.1471955e-37,0.0,True
4.0337366e-22,0.0,True
6.7615305e-19,9.557138,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2544026e-28,0.0,True
0.0,0.0,True
0.0004303696,22.796417,True
0.0,0.0,False
3.46554e-40,0.0,True
7.780932e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0023721328,4.555547,True
71468.234,25.441324,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.271864e-31,0.0,True
21224.193,48.951424,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.9689764e-17,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
575.3735,13.395705,True
0.0,0.0,False
1.273173e-21,15.537781,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.298678e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.588957e-30,0.0,True
1.3783565e-31,0.0,True
5.789982e-17,3.0993935e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.3626764e-09,0.60273474,True
1.4575057e-16,8.591861,True
0.0,0.0,False
1.5090382e-10,9.530132,True
0.0,0.0,False
3.72046e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.0051884e-05,0.074937,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7558957e-35,0.0,True
0.0,0.0,False
8.04641e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.334144e-06,1.0263882,False
1.7779367e-32,0.0,True
0.0,0.0,False
0.00713264,16.28952,True
9.794767e-26,0.0,True
1.1518046e-21,0.035510175,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.290799e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.727935e-07,0.0016903888,True
0.0,0.0,False
10496.491,12.814128,False
0.0,0.0,False
0.0,0.0,False
2.980146e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00080025237,35.050232,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.238572e-06,5.5551443,True
0.0468768,7.1538887,True
22.350897,32.224434,False
0.0,0.0,False
0.0,0.0,False
4.512174e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1659313e-12,3.933899e-06,True
0.0,0.0,True
5.297882e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.0956453e-33,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
6.5475787e-15,0.015452775,True
0.0009351323,12.715335,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.3802777e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3375981e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.483546e-14,0.0,True
0.0,0.0,False
4.4989542e-07,0.00054654444,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.8862314e-05,1.6450747e-05,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.861542e-09,0.0092096515,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0028134787,18.24472,True
0.0,0.0,False
9347.795,35.777122,False
12261.664,11.042203,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4618018e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1040751e-30,0.0,True
0.0,0.0,True
1.5760952e-08,15.676514,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4571203e-13,2.193427e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.5090668,31.30651,True
4.493753e-21,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.9526943e-24,0.0,True
29.881924,16.208544,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
39125.01,38.22511,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.959048e-19,0.0976882,True
0.006458312,4.658392,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
59470.727,17.704876,False
1329.9032,27.478825,False
0.0,0.0,False
0.0,0.0,True
93.38898,31.620733,False
0.0,0.0,False
5.157383e-34,0.0,True
2.175191e-35,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.202484e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8530708e-29,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0026995712,6.351538,False
0.0,0.0,True
0.0026127582,8.927251,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.575314e-21,0.0,True
0.0,0.0,True
7.024611e-27,0.0,True
1.2751563e-37,0.0,True
0.0,0.0,False
0.0,0.0,True
2.6501032e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2875.0256,36.62339,True
2.138184e-11,18.347168,True
0.0,0.0,False
0.0,0.0,True
1.8005616e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.8191396e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
21.250011,7.7795987,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.3534444e-13,2.920585e-05,True
0.0,0.0,False
0.0,0.0,False
4.5431803e-13,0.10514607,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.1789634e-28,0.0,True
4.664708e-10,11.522501,True
9.628894e-15,0.0,True
0.00014438684,25.463577,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5432024e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.263082e-28,0.0,True
0.0,0.0,False
3.84477e-24,0.0,True
0.0,0.0,True
7.958211e-36,0.0,True
154.732,22.697033,False
233.08122,37.700073,False
5.27398e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
80.29825,15.484323,True
0.0,0.0,False
0.0,0.0,False
2.8304195e-15,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.087322e-15,0.13153738,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.584099e-12,0.08922037,True
9.087811e-36,0.0,True
0.0,0.0,True
0.0,0.0,False
5.302603e-07,8.950569,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9644853e-31,0.0,True
0.0,0.0,False
7.115925e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
7.095566e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2331917e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.5212486e-33,0.0,True
0.0,0.0,True
0.0,0.0,False
0.13606407,31.750473,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.041959994,17.857605,True
0.0,0.0,False
7.483896e-25,0.0,True
6.9890084e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.1751179e-23,0.0,True
8.082905e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.475878e-10,0.054625217,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.155114,45.930695,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.709675e-29,0.0,True
1.929099e-20,6.2812614,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.960785e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.3684867e-06,24.12915,False
1.5558315e-29,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.7787422e-36,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.0355005e-11,0.0,True
4.262249e-06,14.884979,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.907637,55.87315,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
49339.84,23.150808,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.69622e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
2.3765328e-24,0.0,True
1.0091725e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
2.5685934e-20,0.0067657907,True
64481.04,26.637972,False
1.378194e-35,0.0,True
0.0,0.0,False
424.14856,24.493359,True
0.0,0.0,False
0.0,0.0,True
2.73044e-07,32.61264,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.693768e-19,0.0,True
2.2945434e-05,6.042207,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.4878605e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
6.7936265e-13,27.297913,True
0.0,0.0,False
0.0,0.0,False
3.9233047e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.142682e-25,0.0,True
0.000636131,14.70282,True
3.332836e-21,1.1920928e-07,True
3.989138e-33,0.0,True
4.0491408e-32,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.5954498e-15,2.62257e-05,True
0.0,0.0,False
4.48635e-05,5.0674148,True
0.00069996994,24.765533,True
0.0,0.0,False
3.0386882e-27,0.0,True
0.0,0.0,False
0.0040879613,0.6807585,False
1.7114947e-38,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.47469e-15,0.04788463,True
0.0,0.0,False
5.1224392e-14,1.883489e-05,True
7.755621e-39,0.0,True
87569.95,41.263355,False
0.0,0.0,False
0.0,0.0,False
1.4396726e-31,0.0,True
0.0,0.0,False
53.44502,9.247867,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.4324405e-15,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.975075e-13,0.0,True
2.9439194e-11,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
1.4658242e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
9.906686e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.6810886e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2000665e-12,1.9073468e-06,True
0.0,0.0,False
19.956116,22.11568,False
0.0,0.0,False
1.7801609e-10,13.536683,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
789.95654,14.959747,False
0.0,0.0,False
0.0,0.0,False
1.0275862e-29,0.0,True
422.7118,22.05469,False
0.0,0.0,False
0.0,0.0,False
4.6744144e-26,0.0,True
4.0078514e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0947338e-27,0.0,True
5.231499e-26,0.0,True
0.0,0.0,False
2128.4968,11.175677,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1673.6244,21.832485,False
0.0,0.0,True
0.0,0.0,False
4.5584088e-38,0.0,True
1.1696086e-10,0.010367113,True
0.0,0.0,True
6.18219e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
0.011413504,4.262306,False
4.368833e-12,6.772691,True
0.0,0.0,True
0.0004414613,8.92094,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.9592304e-38,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.15742156,12.693057,True
0.0,0.0,True
5.743996e-05,10.560939,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.7874207e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3937745,13.218295,False
413.99884,43.767982,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3604072e-32,0.0,True
2.8620114e-27,0.0,True
0.0,0.0,False
8.748783e-13,7.986991e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
7.198855e-12,0.9590272,True
0.0,0.0,True
1.2627158e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.62189627,31.262602,True
0.0,0.0,True
9.844826e-29,0.0,True
0.0,0.0,False
1.0340248e-15,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.792265e-05,0.2757657,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1090862e-13,0.70534027,True
0.0,0.0,False
4.85918e-05,27.217499,False
0.0,0.0,False
5.9049473e-38,0.0,True
1.7907552e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
4.0761687e-16,1.1920922e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1987606e-14,0.0,True
0.0,0.0,False
7.935223e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
117949.45,46.051548,False
0.0,0.0,True
0.0,0.0,True
4.0568192e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.4104912e-24,0.0,True
0.0,0.0,True
2.468021e-23,0.0,True
5.6939775e-10,7.62744,True
0.0,0.0,False
0.0,0.0,False
22.164492,20.92405,True
4.9618814e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.5034056e-13,0.13979313,True
620.57947,33.611565,False
2.1209619e-10,0.0039609796,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.5744916e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0433395e-11,1.1920928e-07,True
3.6010946e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
2.2026381e-29,0.0,True
6.764443e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.15856098,11.870978,False
0.0,0.0,False
0.0,0.0,False
3.8490625e-29,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.000252143,12.185711,False
0.0,0.0,True
0.0,0.0,False
0.00050068024,25.44693,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.4783191e-30,0.0,True
7.555908e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.3303662e-35,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
86.10687,14.897553,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.00024433032,6.50554,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
63153.613,37.029835,False
0.0,0.0,True
0.0,0.0,False
6.187407e-07,0.05029783,True
0.0,0.0,False
1.1271217e-34,0.0,True
0.0,0.0,True
0.00018565299,7.299718,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.9782947e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.80184e-34,0.0,True
0.0,0.0,True
7.029962e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
6.1876076e-33,0.0,True
0.0,0.0,True
1.0331768e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
3.8923303e-13,0.13949081,True
0.0,0.0,False
8.3929097e-35,0.0,True
4.782354e-36,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
5.1681006e-09,3.804563,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.2751935e-09,4.616202,True
0.0,0.0,False
2.0173827e-30,0.0,True
0.0,0.0,False
1.8848508e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
6.910706e-17,0.0,True
0.0,0.0,False
0.0,0.0,True
2.1982613e-22,0.00030286494,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9365522e-17,9.5367386e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.1061235e-06,11.048723,False
189.0168,14.51994,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.8201244e-27,0.0,True
0.0,0.0,False
7.2171744e-09,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9286438e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9771136e-19,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.478977e-23,0.0,True
0.0,0.0,False
1.446788e-16,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0192262e-10,9.294952,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3148687e-08,9.713347,True
4.813622e-30,0.0,True
0.0,0.0,False
7.859587e-37,0.0,True
0.0,0.0,False
2.5711935e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.244985e-20,0.0,True
0.0,0.0,False
2.9490208e-08,7.203991,True
3.302784e-33,0.0,True
5.617051e-12,0.020094512,True
0.0,0.0,True
6408.975,36.68557,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
136479.52,32.561195,False
0.0,0.0,False
0.0,0.0,True
1.0784482e-28,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.366022e-05,1.9867231,False
0.0,0.0,False
0.0,0.0,False
92697.08,26.271975,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7481585e-33,0.0,True
0.0,0.0,False
1.305054e-21,0.0,True
0.0,0.0,False
0.048183884,5.07069,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.5733162e-06,9.275118,True
0.0,0.0,False
9.477232e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
6.882918e-08,1.0748895,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.522286e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2894911e-11,4.7149034,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.556877e-36,0.0,True
2.5118786e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
8.957866e-30,0.0,True
0.0,0.0,False
2.039881e-30,0.0,True
0.0,0.0,False
4.0298753e-33,0.0,True
0.0,0.0,False
0.058273654,6.92847,False
4.3946797e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.62085e-11,10.9008665,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
15293.058,35.408524,False
0.0,0.0,True
6.898399e-39,0.0,True
0.0,0.0,False
0.00023297063,39.33789,True
2.7423143e-27,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2593135e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
21963.72,44.779648,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.1389836e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0038211837,0.33201572,True
0.0,0.0,False
0.0,0.0,False
1.3677652e-19,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.994169e-12,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.141156e-27,0.0,True
0.0014128677,16.71466,True
1.351956e-39,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4361733e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.018516e-05,6.298228,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6.859987,23.487963,True
0.0,0.0,False
4.93938e-40,0.0,True
2.4420629e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.811352e-34,0.0,True
0.0,0.0,False
2.1772089e-29,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
20.64361,11.002427,False
2.6141867e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0093072895,21.266357,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.358105e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0084437e-06,25.770752,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.68168e-32,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.243666e-12,0.077626996,True
0.0,0.0,False
0.0,0.0,False
4.196082e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
136.54736,47.618916,False
0.0,0.0,False
13258.521,7.04559,False
0.0,0.0,False
0.0,0.0,False
2.780526e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.561047e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
7.358456e-20,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.927959e-19,0.70886326,True
0.0,0.0,False
2.4725572e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
8.559338e-27,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.6270527e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.327246e-29,0.0,True
14440.621,13.92413,False
1.9102156e-30,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8824666e-19,0.0,True
0.0,0.0,True
1.3657133e-25,0.0,True
4.607929e-12,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.5335232,28.86969,True
1.32098204e-17,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
3.0936718e-28,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.9150796e-36,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.620011,24.39002,False
0.0,0.0,True
1.8866994e-28,0.0,True
1.635323e-32,0.0,True
8.4842985e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.059204e-15,3.0994368e-06,True
0.0,0.0,False
0.0,0.0,False
1.8628626e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5342517e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
2.5624415e-24,0.0,True
2649.1582,11.6789465,False
1.7938708e-21,0.0,True
0.0,0.0,True
0.0,0.0,True
0.30467802,5.146856,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0989559e-37,0.0,True
6.920706e-39,0.0,True
4.80452e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.648888e-12,1.585471e-05,True
1.1604812e-11,1.1920928e-07,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.8005556e-18,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.13474e-40,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.03117e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
15416.493,26.540567,False
24769.078,35.263374,False
1.02752665e-07,0.03566594,True
0.0,0.0,True
0.0,0.0,False
1.3857195e-19,0.0,True
1.8428518e-07,5.745238,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9355416e-14,12.513432,True
0.0,0.0,False
0.0,0.0,False
1.1012386e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0368923e-16,2.3841855e-07,True
5.656279e-11,7.7262464,False
4.2076466e-05,12.009161,True
0.0,0.0,False
12.415611,39.772285,True
0.0,0.0,False
1.5176267e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.6325914e-17,1.1920928e-07,True
11.684688,29.020569,True
7.192144e-08,19.381683,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7020999e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.50412e-39,0.0,True
0.0,0.0,False
1.2562352e-36,0.0,True
0.0,0.0,False
8.947336e-13,2.264974e-06,True
0.0,0.0,True
5.511795e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
668.3602,32.2028,True
2.2421108e-21,0.0,True
0.0,0.0,False
9.570927,28.354794,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.681532e-23,0.0,True
0.0,0.0,False
1.5547222e-31,0.0,True
0.0,0.0,False
1.0760834e-37,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.052547e-26,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.2204587e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.6322256e-38,0.0,True
0.0,0.0,False
3.4342578e-33,0.0,True
0.0,0.0,False
0.032765508,8.3848715,True
2.3298051e-29,0.0,True
5.3022113e-35,0.0,True
0.0,0.0,False
1.0524864e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
7.940605e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.0806537e-25,0.0,True
0.0,0.0,False
0.00028118645,9.014831,False
0.0,0.0,False
0.0,0.0,False
6.64426e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4077886e-32,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4439594e-25,0.0,True
0.0,0.0,False
7.888088e-17,2.8848232e-05,True
9.046894e-30,0.0,True
0.0,0.0,False
0.0,0.0,True
4.0960962e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.58597386,25.245573,False
0.0,0.0,False
2.1154571e-10,19.110718,True
0.0,0.0,True
1.8257936e-07,12.697513,True
2.7676293e-13,0.08670222,True
0.00013443889,16.987122,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.2751104e-09,3.3622673,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
14124.384,37.094837,False
3.2054405e-13,1.7881378e-06,True
1.2193331e-21,0.0,True
8.160489e-06,0.49893725,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
85877.44,26.737421,False
0.0,0.0,False
0.0,0.0,True
2.11844e-13,1.1920928e-07,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.9348423e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
9.678762,20.593767,False
1601.0603,28.433687,True
0.0,0.0,False
4.8764053e-14,0.0016890797,True
0.0,0.0,True
0.0,0.0,False
1.5908719e-20,7.3481174,True
0.0,0.0,False
8.334453e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00049965794,10.972673,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.200135e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.044265e-39,0.0,True
0.0,0.0,False
29.043962,19.427921,False
0.0,0.0,False
0.0,0.0,False
5.325651e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.990288e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.9489804e-34,0.0,True
0.0,0.0,False
2191.2485,10.90606,False
4.9090286e-35,0.0,True
0.0,0.0,False
3.9638184e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9267672e-09,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.08072412,5.5145197,False
3.777262e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
2.519406e-15,11.619943,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0015314985,0.046646256,True
2.3695767e-13,6.4937015,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.144298e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
71708.21,44.242573,False
0.058757577,28.280243,True
4.342414e-28,0.0,True
2.7397952,14.246595,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0047318856,5.3035216,False
0.0,0.0,False
1.9960679e-17,0.0,True
2.88744e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
8.144669e-30,0.0,True
7.621261e-05,12.322759,True
0.0,0.0,True
0.0,0.0,False
9.9626684e-27,0.0,True
5.2250852e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
4.412603e-16,1.4543428e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.662479e-25,0.0,True
0.0,0.0,True
0.0,0.0,True
2.4192928e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.124153e-32,0.0,True
0.0,0.0,False
6.0100065e-17,2.3841855e-07,True
1.6880994e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3627972e-08,0.68092424,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.024674e-21,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
7.2453e-17,0.0,True
8.929421e-26,0.0,True
0.0,0.0,False
55.529915,19.917976,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.5158419e-13,6.699338e-05,True
0.0,0.0,False
7827.4507,18.761906,False
1.8102054e-27,0.0,True
0.0,0.0,False
0.025631968,9.25556,False
0.004466355,27.001099,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.09443e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.223691e-39,0.0,True
0.0,0.0,False
1.098149e-32,0.0,True
0.0,0.0,True
4.840762e-10,0.7444319,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.8959246e-29,4.313616,True
1.0346347e-28,0.0,True
0.0,0.0,True
0.0,0.0,False
1.5691482e-34,0.0,True
0.0,0.0,True


==> new_results/losses/vgg-eps-0-c100/scale_50_vgg-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.04027825e-20,0.0,True
0.0,0.0,True
0.0008001852,31.214844,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.1476227e-10,80.86066,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.4389363e-35,1.072883e-06,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.005722e-07,55.207886,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.461916e-32,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
28.331842,26.253262,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.4681074e-35,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0693934e-23,52.025208,True
0.0,0.0,False
1.0558813e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.88518e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.165096e-06,0.015549375,False
70.38141,60.21092,False
0.0,0.0,True
0.0,0.0,False
3.1693656e-12,11.683358,True
2.1462025e-09,30.204468,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.00038254465,88.54593,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.5661814e-34,13.766145,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.263794e-29,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.215758e-22,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.1072341e-23,14.935364,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.1068746e-27,0.11583554,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.3553496e-10,14.397798,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
10.464935,79.32243,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0030837345,24.812256,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,19.021606,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.2158752e-12,45.354675,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.972707e-11,8.963263,True
71434.74,51.035313,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2504.8955,98.02538,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.421107e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8796225,27.08117,True
0.0,0.0,False
0.0,31.114014,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.9526478e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9567418e-22,0.43953338,True
2.8672295e-37,17.18103,True
0.0,0.0,False
2.5008232e-25,19.177368,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
9.017087e-16,0.0052766814,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.859645e-16,1.4156102,False
0.0,0.0,True
0.0,0.0,False
5.2956467e-10,32.612305,True
0.0,0.0,True
0.0,0.0014444881,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.2917661e-17,3.0994368e-06,True
0.0,0.0,False
571.76434,25.494465,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.142912e-12,70.17792,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.6912985e-17,11.161696,True
7.638907e-09,14.223268,True
0.001335125,64.53168,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4489057e-29,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.146316e-34,0.00022682955,True
6.750716e-12,25.121826,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.577551e-32,0.0,True
0.0,0.0,False
3.9266024e-18,3.576278e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.1331783e-15,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0099286e-22,9.3336515e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.5954266e-11,36.33893,True
0.0,0.0,False
484.86475,71.72419,False
1453.8339,22.309652,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.7242002e-21,31.325134,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0432653e-31,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.3208015e-05,62.8313,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0021144284,32.354675,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
12671.307,76.64852,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.00975768,True
1.0622254e-09,9.643925,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
48404.766,35.966755,False
7.0259576,54.26106,False
0.0,0.0,False
0.0,0.0,True
0.017268436,63.20929,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.7111114e-11,12.607974,False
0.0,0.0,True
8.7673376e-11,17.87642,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
37.56538,73.298,True
4.547828e-27,36.533203,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00090058765,15.292603,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.0103166e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
3.3117005e-30,0.01366675,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.198922e-24,23.065308,True
8.0099875e-34,0.0,True
1.8505992e-13,50.857025,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.11296843,45.50482,False
0.31763616,75.14844,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.011122862,31.167603,True
0.0,0.0,False
0.0,0.0,False
1.2050437e-34,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.7179523e-34,0.020255968,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7519706e-28,0.007855238,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.7430313e-18,17.768738,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
7.731189e-08,63.540222,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0468583e-09,35.65619,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.5026416e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.4691823e-24,0.0029566642,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.130273e-08,91.546814,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,12.7111845,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.4617665e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7927534e-16,48.21057,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.7467707e-28,0.0,True
2.7313734e-16,29.851898,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00019926004,111.82361,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
36017.41,46.910725,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,4.6609744e-05,True
42727.42,53.667904,False
0.0,0.0,True
0.0,0.0,False
0.78077465,49.154297,True
0.0,0.0,False
0.0,0.0,True
5.8967504e-19,65.24371,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.9365613e-15,11.993414,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.9544585e-30,54.600983,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.9851202e-12,29.512695,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4370984e-34,0.0,True
0.0,0.0,False
1.8063001e-14,10.059979,True
9.628648e-12,49.64386,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.0443147e-10,0.60688955,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.168542e-34,0.0023264028,True
0.0,0.0,False
3.1151764e-32,0.0,True
0.0,0.0,True
151949.61,83.22391,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.005878404,18.375427,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.4319544e-35,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1694634e-30,0.0,True
7.2372464e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2236196e-29,0.0,True
0.0,0.0,False
0.0012582792,44.08014,False
0.0,0.0,False
2.1592215e-25,26.808105,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.8101685,29.826931,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.3125428,44.168667,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
26.616795,22.13725,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
17.34652,43.549347,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.1899383e-25,9.595887e-05,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.0581742e-09,8.480555,False
2.3321093e-28,13.565675,True
0.0,0.0,True
1.8556192e-12,17.70929,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.242336e-08,25.07605,True
0.0,0.0,True
3.9001297e-14,21.243042,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.2178356e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.6223285e-05,26.509491,False
1.0938219,87.662476,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
9.9538055e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.4376633e-28,1.2390893,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.235784e-07,62.553223,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.238632e-35,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.4376747e-14,0.09634505,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6837385e-31,0.7633686,True
0.0,0.0,False
2.856828e-14,54.42685,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.9503088e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7845745e-33,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
235456.64,92.83069,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
4.983161e-24,15.515869,True
0.0,0.0,False
0.0,0.0,False
0.0017969151,41.81494,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.3648276e-31,0.02264463,True
2.5948737,67.26592,False
5.250019e-25,1.8238856e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3051218e-26,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.78767e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.463576e-08,23.694458,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.296043e-13,24.30072,False
0.0,0.0,True
0.0,0.0,False
4.7662976e-12,51.066162,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.017771896,29.76477,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.1390922e-13,13.016542,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
67238.3,74.537704,False
0.0,0.0,True
0.0,0.0,False
3.3955177e-18,0.0026893185,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.389494e-13,14.8828125,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.0658965e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
3.094524e-30,0.024765043,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.8949584e-22,7.691375,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.27055405e-23,9.203531,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.2030922e-38,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.58822e-39,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2283977e-16,21.986938,False
0.24802504,28.93512,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.667223e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.845289e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0068565e-25,18.38501,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1241179e-20,19.592346,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.2032912e-20,14.335755,True
0.0,0.0,True
2.3571488e-28,0.0003598281,True
0.0,0.0,True
122.65204,73.394966,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
228334.94,65.776505,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4124836e-14,3.745158,False
0.0,0.0,False
0.0,0.0,False
176632.73,53.21757,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.0758255e-09,10.06657,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.2285948e-16,18.481995,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.5182482e-20,1.6502155,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2213418e-27,9.340786,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.307164e-09,13.831605,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.0805046e-26,21.608215,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1429.383,70.9141,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.8613105e-13,78.70294,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2704.016,89.818,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.3383964e-10,0.17326671,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.719707e-29,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.4261334e-11,33.518433,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.629203e-14,12.651797,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.00010818654,47.07019,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0004890271,21.754639,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.312011e-10,42.37903,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.2870964e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
7.714865e-18,51.348022,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.546503e-28,0.0068640625,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.08711881,95.06476,False
0.0,0.0,False
614.82043,14.12145,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.6934524,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.74021e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3624.88,28.27083,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.6778568e-28,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2369965e-07,57.700317,True
8.31728e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00025946426,48.94333,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9257602e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.9013664e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
29.729614,23.341118,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.262363e-07,10.219885,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.8703144e-28,0.0,True
2.1848539e-27,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2369.1833,53.41511,False
3855.395,70.71225,False
7.998075e-20,0.0014747231,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.2137472e-19,11.671273,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.263069e-33,25.062439,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6451778e-36,0.0,True
3.965071e-26,15.444003,False
1.3780406e-14,24.000366,True
0.0,0.0,False
0.00032260892,79.616516,True
0.0,0.0,False
3.513539e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.0168109e-37,0.0,True
0.00040975717,58.166565,True
4.1332965e-20,38.851074,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.1622697e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.0056351e-29,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7448481,64.42377,True
0.0,0.0,True
0.0,0.0,False
0.00029264818,56.580322,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.000512e-09,17.054016,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.741629e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
8.7433516e-13,17.861572,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.888854e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.4703755e-07,49.745186,False
0.0,0.0,False
2.1207362e-25,38.283447,True
0.0,0.0,True
2.2899428e-19,25.520752,True
4.9156475e-31,0.010883967,True
1.2110756e-13,34.00293,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.952598e-23,6.57921,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
727.5257,74.09831,False
9.544884e-31,0.0,True
0.0,0.0,True
5.896128e-16,0.2784242,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
162383.02,54.24716,False
0.0,0.0,False
0.0,0.0,True
4.7316253e-31,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00026120004,41.0448,False
18.585497,56.8981,True
0.0,0.0,False
3.4181765e-32,2.7418098e-06,True
0.0,0.0,True
0.0,0.0,False
0.0,14.521118,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.7888271e-12,22.033081,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0012956879,38.5907,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
31.103264,21.77302,False
0.0,0.0,True
0.0,0.0,False
1.0939118e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
2.375798e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
1.972459e-08,11.239332,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.6170944e-35,23.151245,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2059157e-11,0.0022705032,True
1.1076498e-30,13.095919,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
42517.72,88.92238,False
7.3218063e-09,56.586365,True
0.0,0.0,True
1.9004132e-05,28.47467,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.0367459e-10,10.440032,False
0.0,0.0,False
4.81669e-39,0.0,True
5.629298e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.911225e-14,24.70465,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.2352966e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.9784304e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.8969745e-21,0.616651,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.4481493e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.005494613,39.995422,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.5640552e-31,0.0,True
0.0,0.0,False
619.1189,37.809315,False
0.0,0.0,True
0.0,0.0,False
2.037626e-09,18.25975,False
2.0062017e-10,54.061523,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.2692943e-24,0.81368035,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,8.6751585,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True


==> new_results/losses/vgg-eps-0-c100/scale_5_vgg-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0014850931,0.0010573041,True
8.521868e-19,0.0,False
1.0134599e-15,0.0,False
328.8779,0.035185505,True
0.0014628747,4.672895e-05,True
9917.837,3.0651197,True
1.1474819e-32,0.0,False
0.0,0.0,False
1.1933964e-34,0.0,False
9.430476e-28,0.0,False
9.4345115e-29,0.0,False
2.5902396e-27,0.0,False
3.5975596e-31,0.0,False
1.1451988e-26,0.0,False
2.6761224e-29,0.0,False
2.468183e-08,0.0,True
7.6958324e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8361483e-34,0.0,False
9.161312e-21,0.0,False
7.562641e-29,0.0,False
0.004570591,9.5367375e-07,True
1.37027e-40,0.0,False
1.5603382e-22,0.0,False
2.281177e-17,0.0,False
3.1624063e-30,0.0,False
2.7491396e-20,0.0,False
1686.2833,8.074397,True
1.5257827e-13,0.0,False
0.002156708,6.723178e-05,True
0.0,0.0,False
2.350398e-20,0.0,False
5.5086374e-10,0.0,True
2.23068e-40,0.0,False
1.3004257e-07,0.0,True
4.751374e-07,7.152555e-07,True
0.0,0.0,False
9.110993e-31,0.0,False
0.02621555,0.00046039926,True
8.653942e-30,0.0,False
6.6329745e-28,0.0,False
1.962499e-07,0.0,True
1.8993585e-31,0.0,False
3.4294667e-17,0.0,False
4.9606824e-10,0.0,True
2.852377e-15,0.0,False
2.971367e-18,0.0,False
0.025696864,1.1324817e-05,True
0.0,0.0,False
0.0003697279,4.7683704e-07,True
1.5036805e-10,0.0,True
1.28127765e-20,0.0,False
3.2190407e-38,0.0,False
16.53893,0.28429326,True
0.174309,0.00014435174,True
6.179147e-17,0.0,False
5.440653e-09,0.0,True
2.6291788e-32,0.0,False
9.143023e-16,0.0,False
0.021110505,2.7298549e-05,True
0.09019373,0.0008410243,True
3.769455e-05,0.0,True
0.0008595034,1.0847986e-05,True
2.965169e-21,0.0,False
1.6603168e-12,0.0,False
1.2177732e-16,0.0,False
1.5499134e-08,0.0,True
4643.0845,5.4265447,False
2.645626e-06,1.1920928e-07,True
7.2103204e-22,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6126661e-28,0.0,False
1.24078365e-08,0.0,True
21.362862,0.19613446,True
9.559801e-27,0.0,False
3.4436277e-14,0.0,False
1.615554e-11,0.0,True
4.9911816e-13,0.0,False
1.1046437e-09,0.0,True
0.000687174,5.960463e-07,True
3.4281528e-25,0.0,False
0.034396987,5.5788372e-05,True
0.0,0.0,False
9.7830605e-37,0.0,False
0.0441622,0.0006468583,True
8.262546e-11,0.0,True
8.985828e-09,0.0,True
0.00023615723,9.298281e-06,True
1.2738515e-07,0.0,True
2.5630488e-30,0.0,False
16560.193,2.4754014,False
0.07713405,0.00050948956,True
9.365348e-38,0.0,False
7.432612e-29,0.0,False
0.0,0.0,False
0.012529852,0.0070384406,True
2.3770489e-11,0.0,True
7.569467e-11,0.0,True
3.460316e-12,0.0,False
8.782119e-34,0.0,False
0.0,0.0,False
2.998486e-21,0.0,False
2.2269093e-19,0.0,False
1.5865472e-06,0.0,True
6.655129e-12,0.0,False
3.8466293e-05,0.00013076403,True
0.059631944,0.0001263538,True
9.0848756e-23,0.0,False
4.405914e-33,0.0,False
4.550564e-26,0.0,False
1.4048095e-05,1.9073468e-06,True
2.596918e-09,0.0,True
3.3448502e-35,0.0,False
1.555401e-06,0.0,True
1.118048e-10,0.0,True
5.5518064,0.0052548763,True
1.7822341e-12,0.0,True
2.9154912e-13,0.0,False
4.918452e-09,0.0,True
2.5545718e-12,0.0,False
1.9918262e-35,0.0,False
184.80147,5.222023,True
7.933658e-26,0.0,False
7.1842794,0.035336565,True
5.8066724e-16,0.0,False
2.3628724e-17,0.0,False
1.0430799e-08,0.0,True
6.824187e-22,0.0,False
9.003791e-36,0.0,False
2.254375e-20,0.0,False
0.0,0.0,False
2.5496263e-24,0.0,False
44.396572,0.15587954,True
2.3549279e-21,0.0,False
1.148169e-11,0.0,False
1.04651384e-07,0.0,True
2.3935655e-28,0.0,False
6.101644e-36,0.0,False
1.5830659e-30,0.0,False
3.948306e-31,0.0,False
1.8607546e-37,0.0,False
2.0834302e-15,0.0,False
1.3642958e-20,0.0,False
1.1857864,0.04485445,True
3818.3047,0.5969269,False
17310.336,5.6503944,False
1.3100192e-10,0.0,True
0.0,0.0,False
956.20795,1.3424832,True
4340.052,3.0414748,True
6.849486e-23,0.0,False
5.574169e-17,0.0,False
5.389304e-26,0.0,False
0.0015555937,2.6702524e-05,True
9366.5,8.91315,False
5.854368e-22,0.0,False
4.6013514e-19,0.0,False
2.275141e-13,0.0,False
1.7270873e-27,0.0,False
0.2286535,0.00013243237,True
1.5138402e-14,0.0,False
0.0,0.0,False
5.363567e-17,0.0,False
7.3775985e-26,0.0,False
0.0,0.0,False
6.362893e-22,0.0,False
10.3411875,1.53661,True
9.9848255e-24,0.0,False
4.5533203e-18,0.0,False
5.3822566e-15,0.0,False
6.7309055e-16,0.0,False
9.4629264e-33,0.0,False
1.5074329e-29,0.0,False
3.2362556e-32,0.0,False
7.497929e-08,0.0,True
3.1887153e-05,4.7683704e-07,True
3.7309236e-12,0.0,False
27.314722,0.035802588,True
7.111566e-15,0.0,False
0.0009338722,1.2636105e-05,True
4.419176e-09,0.0,True
0.49026477,0.002570163,True
6.8972066e-27,0.0,False
9.9425e-41,0.0,False
7.939258e-06,1.4305105e-06,True
6.1129773e-32,0.0,False
183.40201,0.040033244,True
1.5685256e-19,0.0,False
9.274266e-08,0.0,True
2.279899e-17,0.0,False
2.10003e-40,0.0,False
3.98434e-07,0.0,True
3.592052e-08,0.0,True
125.54638,1.8403128,True
1.0425568e-06,1.1920928e-07,True
0.0005568314,0.0057660677,True
5.2461472e-17,0.0,False
0.2517262,0.003530808,True
72.4814,0.7117621,True
2.6119722e-17,0.0,False
0.0,0.0,False
5.7791894e-08,0.0,True
2.393781e-10,0.0,True
3.77783e-40,0.0,False
1.3151039e-06,0.0,True
0.0,0.0,False
1235.7134,1.5290513,True
9.183304e-09,0.0,True
1.9656707e-22,0.0,False
0.0,0.0,False
2.6096062e-08,0.0,True
1.8212651e-20,0.0,False
3.7802943e-37,0.0,False
0.078822054,5.3285086e-05,True
2.2047166e-08,0.0,True
1.6636966e-32,0.0,False
0.0004937444,4.0531077e-06,True
1.1131633e-21,0.0,False
5.9455956e-13,0.0,False
13179.011,7.628582,False
2.2338575e-10,0.0,True
1.0146083e-09,0.0,True
0.0017168503,2.503392e-06,True
2.505421e-10,0.0,True
9886.156,2.3711798,False
1.2800448e-21,0.0,False
0.00023238076,1.0251946e-05,True
0.37629595,9.321682e-05,True
2.1233952,2.1140976,True
7.5878916e-07,0.0,True
2.334807e-36,0.0,False
2.6124829e-18,0.0,False
2.82851e-19,0.0,False
4.257744e-39,0.0,False
0.020040333,0.00017498388,True
2.8348146e-05,1.1920928e-07,True
1983.305,4.737153,True
6.5408654e-23,0.0,False
5.7931327e-05,2.3841855e-07,True
0.09976022,0.0005872904,True
1.8153987e-15,0.0,False
2.3629487e-28,0.0,False
3.3761913e-29,0.0,False
4.544094e-26,0.0,False
1648.4556,1.2906127,True
20690.85,5.1909056,False
3.5997393e-38,0.0,False
0.0,0.0,False
1.316649e-26,0.0,False
0.0,0.0,False
0.008426924,1.2040065e-05,True
19645.518,9.232772,False
7.66367e-10,0.0,True
6.195082e-32,0.0,False
2.210893e-24,0.0,False
5.935775e-09,0.0,True
4.0006866,0.015668118,True
1.6626602e-09,0.0,True
3.9503058e-24,0.0,False
2.5441764e-27,0.0,False
1.2618466e-32,0.0,False
2.775429e-13,0.0,True
4.040618e-06,0.0,True
0.0,0.0,False
1.1301978e-19,0.0,False
3.604197e-15,0.0,False
2.1519253e-28,0.0,False
1.4689654e-08,0.0,True
1.6172732e-09,0.0,True
1.224668e-13,0.0,False
6.0541283e-25,0.0,False
1.13565915e-13,0.0,False
1.7684625e-17,0.0,False
7166.8784,2.3188314,True
5.841981e-22,0.0,False
0.6610038,3.1219115,True
5.2812433e-30,0.0,False
1.7913528e-10,0.0,True
1.3815287e-17,0.0,False
1.7170223e-35,0.0,False
5.260103e-05,1.1920928e-07,True
0.0,0.0,False
6.42288e-33,0.0,False
4.034582e-20,0.0,False
1.129126e-25,0.0,False
4.3164455e-08,0.0,True
0.012155582,2.3841826e-06,True
0.00587024,2.6344902e-05,True
6.1304693,0.13520302,True
5.976406e-06,9.5367386e-07,True
8.104654e-12,0.0,False
3.0928197e-17,0.0,False
2.766456e-32,0.0,False
3.930944e-09,0.0,True
4.8644674e-15,0.0,False
2.4634609e-32,0.0,False
144.39432,0.7599519,True
3.7280366,1.8848354,True
8.170156e-22,0.0,False
70.09572,1.9626877,True
4.8552565e-18,0.0,False
5.907364e-05,5.960463e-07,True
2.1583588e-21,0.0,False
3.936429e-34,0.0,False
1.94496e-15,0.0,False
0.0,0.0,False
3.474734e-36,0.0,False
1.2382084e-06,0.0,True
748.9497,0.5022444,True
2.8200873e-08,0.0,True
1.2197155e-13,0.0,False
1.382481e-13,0.0,False
0.0002824242,1.001353e-05,True
6.5311423e-16,0.0,False
5.4681248e-05,4.0531077e-06,True
1.2178246e-30,0.0,False
1.3967962e-17,0.0,False
2.7114384e-22,0.0,False
2.0812566e-29,0.0,False
3.416225e-11,0.0,True
1.5041099e-13,0.0,False
1.9932521e-35,0.0,False
988.9286,0.8376133,False
0.0022160776,4.76836e-06,True
5.580973e-13,0.0,False
2358.3438,3.2389784,True
0.08800221,0.0016834846,True
0.4963374,0.38854808,True
0.0,0.0,False
6.8541893e-15,0.0,False
3.0980307e-21,0.0,False
2.3348652e-31,0.0,False
0.015696252,0.00015269543,True
2.2993543e-19,0.0,False
1.5477196e-34,0.0,False
5.2667497e-06,5.0067774e-06,True
4.22046e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
7.381502e-39,0.0,False
0.0,0.0,False
1.5149716e-16,0.0,False
3.850247e-29,0.0,False
5.5813107e-32,0.0,False
1.689216e-08,0.0,True
0.0,0.0,False
3.1446747e-05,2.9802277e-06,True
1.0433729e-11,0.0,False
277.27884,0.22438724,True
3.5024814e-20,0.0,False
18503.96,2.6244926,False
4.0425888e-17,0.0,False
1.4606185e-29,0.0,False
0.0094554275,0.00011991734,True
0.0,0.0,False
1.484697e-13,0.0,False
4.709554e-20,0.0,False
1.5530168e-36,0.0,False
1850.4448,6.9369006,True
3.5241163e-22,0.0,False
7.117911e-17,0.0,False
6.7662656e-13,0.0,False
638.8544,1.3536296,True
2892.067,1.6535043,True
8356.807,6.2623873,False
2.848025e-15,0.0,False
1.3093606e-37,0.0,False
0.05941167,2.4914416e-05,True
2.3187642e-14,0.0,False
7.8275913e-28,0.0,False
8.417347e-21,0.0,False
41.933735,0.08770104,True
1.15751654e-07,0.0,True
5.7197158e-05,1.1920928e-07,True
4.7323993e-37,0.0,False
4.8031836e-28,0.0,False
3.3952698e-09,0.0,True
2.538856e-18,0.0,False
2.2664357e-27,0.0,False
2.5291905e-18,0.0,False
0.0,0.0,False
0.0012262252,2.3007127e-05,True
7.085268e-06,0.0,True
3.8188024e-23,0.0,False
0.0,0.0,False
4.4379145e-09,0.0,True
3.5158731e-10,0.0,True
4.2930016e-23,0.0,False
4.922834e-09,0.0,True
2.7011164e-25,0.0,False
10.423086,0.37753934,True
2009.4175,2.8222206,True
1.2955709e-06,0.0,True
1.5634392e-10,0.0,True
1.07743067e-19,0.0,False
1.505076e-39,0.0,False
2.5417896e-10,0.0,True
0.85211533,0.0050782063,True
3.110662e-27,0.0,False
3.0529908e-21,0.0,False
1.6919844e-24,0.0,False
3.5544867e-17,0.0,False
6.0719186e-16,0.0,False
1.5261394e-28,0.0,False
1.6269708e-21,0.0,False
0.53743976,0.00020978431,True
7.539617e-24,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2159305e-18,0.0,False
12.428078,0.013052894,True
4.680002e-13,0.0,False
218.5343,0.16796507,True
1.23931794e-20,0.0,False
5.285615e-10,0.0,True
7.876579e-08,0.0,True
7.185671e-29,0.0,False
5.6853347e-36,0.0,False
1840.8602,0.11389014,True
2.8559986e-23,0.0,False
1.3701333e-10,0.0,True
5.0245053e-26,0.0,False
5.5345136e-33,0.0,False
1.2237e-40,0.0,False
2.609376e-22,0.0,False
5.9126035e-07,0.0,True
3.587783e-15,0.0,False
0.0,0.0,False
172.16168,0.31262538,True
2.2334405e-24,0.0,False
8.990229e-25,0.0,False
8.838135e-18,0.0,False
0.0,0.0,False
2680.841,3.7633753,True
2.9939943e-26,0.0,False
19310.307,6.790784,False
12569.262,1.8294216,False
2.8162642e-22,0.0,False
0.0,0.0,False
3.312371e-11,0.0,True
0.0,0.0,False
6.32554e-23,0.0,False
2.1006365e-21,0.0,False
0.0,0.0,False
0.00039760102,1.1920928e-07,True
0.0,0.0,False
1.6864402e-32,0.0,False
0.0,0.0,False
3.34346e-17,0.0,False
0.0,0.0,False
1.0786821e-30,0.0,False
0.0066981553,6.3180714e-06,True
1.3230806e-07,0.0,True
177.08485,3.1967692,True
5.1542064e-35,0.0,False
6.2617966e-13,0.0,False
5.4532145e-25,0.0,False
2.417164e-13,0.0,False
33.70358,0.13809715,True
3.105659e-08,0.0,True
3.778955e-20,0.0,False
2.3478947e-12,0.0,False
4558.5537,6.0126724,True
0.9747657,0.0003821076,True
1.2423077e-09,1.1920928e-07,True
1.1303284e-27,0.0,False
0.0,0.0,False
0.28169385,0.00022682892,True
9324.843,3.1821082,True
1.00266116e-13,0.0,False
1.0975883e-17,0.0,False
0.0,0.0,False
3.1043949e-06,0.0,True
6.1047363e-21,0.0,False
1.0782361e-28,0.0,False
8.207159e-17,0.0,False
3.835236e-06,0.0,True
1.0462358e-11,0.0,False
7.302715e-18,0.0,False
1.9902847e-23,0.0,False
3.0985993e-05,1.9073468e-06,True
9.562628e-29,0.0,False
1.612934e-34,0.0,False
18034.354,7.1757674,False
8.9828015e-27,0.0,False
8.215585e-07,0.0,True
4.9527553e-13,0.0,False
1.3100688,0.5137156,True
1139.9972,1.0452052,True
4.0384803e-37,0.0,False
7.540608e-18,0.0,False
1.89222e-23,0.0,False
1.2199471e-12,0.0,True
0.0,0.0,False
1.4098215e-11,0.0,True
4.156537e-29,0.0,False
7.433918e-17,0.0,False
17747.648,2.9673991,False
20943.39,5.7325635,False
8.079867e-39,0.0,False
1.6790361e-08,0.0,True
15921.254,6.2240534,False
2.7531325e-13,0.0,False
0.0010167299,7.6293654e-06,True
0.00051047147,1.9073468e-06,True
9.928828e-16,0.0,False
5.8754796e-07,0.0,True
9.6937345e-36,0.0,False
0.027187727,6.318069e-06,True
4.8517064e-19,0.0,False
6.7583255e-14,0.0,False
1.8708828e-36,0.0,False
8.7478286e-16,0.0,False
1.0809504e-20,0.0,False
9.5412676e-23,0.0,False
4.497334e-29,0.0,False
1.069704e-09,0.0,True
5.013078e-13,0.0,False
6.023814e-20,0.0,False
1.0653671e-12,0.0,False
8.6238676e-38,0.0,False
9.478078e-34,0.0,False
5.686499e-39,0.0,False
0.019953186,2.6106487e-05,True
2.4119102e-13,0.0,False
3.919337e-08,0.0,True
0.0,0.0,False
3.8009513e-14,0.0,False
7.644564e-39,0.0,False
2768.6719,1.5598696,False
1.5089433e-09,0.0,True
3060.4277,2.4689946,False
1.879203e-09,0.0,True
5.1616905e-11,0.0,True
9.236173e-13,0.0,True
2.2076645e-08,0.0,True
6.573062e-22,0.0,False
2.2234834e-05,0.0,True
7.7772633e-28,0.0,False
9.374316e-27,0.0,False
0.7576253,0.012632994,True
4.021885e-06,1.072883e-06,True
0.04590257,0.00033325347,True
0.00015484093,1.1920928e-07,True
1.779816e-20,0.0,False
1.976507e-08,1.1920928e-07,True
0.00041102554,1.1920922e-06,True
1.3113456e-16,0.0,False
1.25086624e-17,0.0,False
1.8276997e-14,0.0,False
18029.936,6.994761,True
51.294785,3.8197577,True
6.800162e-31,0.0,False
1.9994665e-07,0.0,True
0.37721908,0.0019734572,True
4.4110081e-38,0.0,False
9.805576e-12,0.0,False
2.837959e-06,2.3841855e-07,True
5.810177e-14,0.0,False
9.3939013e-07,0.0,True
1.5838461e-26,0.0,False
1.1995838e-10,0.0,True
8.437586e-18,0.0,False
4.3218157e-37,0.0,False
1.0527122e-08,0.0,True
2.0796309e-25,0.0,False
3.0939942e-14,0.0,False
2.0855986e-17,0.0,False
3.0871298e-14,0.0,False
5.337647e-07,0.0,True
1.4924997e-07,0.0,True
2.4640993e-18,0.0,False
5.751448e-32,0.0,False
0.9402581,0.0056934655,True
6.892437e-16,0.0,False
1.803177e-18,0.0,False
4.2429265e-16,0.0,False
4.0649315e-26,0.0,False
9708.4375,1.7655298,False
1.8606312e-26,0.0,False
8.305714e-20,0.0,False
5.099711e-10,0.0,True
1.5745299e-25,0.0,False
6.1865096e-11,0.0,True
29.905415,0.1035715,True
8.4448e-41,0.0,False
2.7915478e-31,0.0,False
16.212753,0.46252376,True
1.5320358e-34,0.0,False
4.5260766e-16,0.0,False
1.0670873e-18,0.0,False
9.128069e-06,1.1920928e-07,True
2.8775904e-09,0.0,True
3.270504e-06,1.1920928e-07,True
9.1874765e-34,0.0,False
1.996387e-31,0.0,False
0.0246518,0.027660614,True
93.75182,2.3837094,True
12.31026,0.03240943,True
2067.9534,5.1377964,False
7.6250503e-06,0.0,True
6.255122e-06,0.0,True
1.4350726e-13,0.0,False
9.298523e-33,0.0,False
0.22217391,0.0017974848,True
7.4608354e-37,0.0,False
2.6861354e-17,0.0,False
1.698783e-24,0.0,False
5.4235296e-09,0.0,True
0.016766107,0.002209604,True
3.0116854e-33,0.0,False
0.15769371,0.00050936977,True
2.2298662e-10,0.0,True
0.0003802768,2.7179349e-05,True
12547.427,4.294521,False
9418.687,7.4795275,False
3.477919e-05,4.7683704e-07,True
5.463422e-09,0.0,True
2.5406882e-26,0.0,False
1.9687506e-15,0.0,False
4.930652e-32,0.0,False
15123.638,2.8595448,True
6.3867635e-29,0.0,False
1.0864011e-32,0.0,False
6.185587,0.009657559,True
3.847935e-37,0.0,False
2.0884365e-06,0.001568041,True
6.4970675e-35,0.0,False
9.024544,0.50484484,True
8.770102e-18,0.0,False
4.916648e-21,0.0,False
0.0,0.0,False
58.45146,0.5144748,True
0.00035907121,0.00011860621,True
8.1826004e-11,0.0,True
2.7942728e-12,0.0,False
561.86566,2.0310154,True
1.2480633e-09,0.0,True
2.0612017e-12,0.0,False
1.2900543e-18,0.0,False
1.9509359e-13,0.0,False
0.0,0.0,False
6.421084e-36,0.0,False
0.0077728676,0.0013419916,True
1.1255974e-21,0.0,False
0.045399297,6.5443724e-05,True
0.0,0.0,False
0.0,0.0,False
8.7826315e-08,0.0,True
4.8889873e-22,0.0,False
3.4712125e-16,0.0,False
7.718289e-31,0.0,False
3.6458043e-14,0.0,False
1.0830098e-12,0.0,True
5.73836e-21,0.0,False
2.775546e-13,0.0,False
1.4522452e-12,0.0,True
4.7692847e-15,0.0,False
2.762768e-09,0.0,True
1.4433169e-06,1.1920928e-07,True
5.708619e-10,0.0,True
0.9348087,0.00054093974,True
3.7467626e-28,0.0,False
1.1441718e-15,0.0,False
3.68817e-38,0.0,False
0.6460737,0.00089580775,True
7.089221e-24,0.0,False
2.8228028e-17,0.0,False
9.667348e-19,0.0,False
5.3646948e-11,0.0,True
3.307468e-06,0.0,True
5.755898e-29,0.0,False
0.0012346464,6.198864e-06,True
7.994175e-08,0.0,True
4.3792895e-26,0.0,False
2638.4504,6.268103,True
1.5453351e-18,0.0,False
1.0879073e-09,0.0,True
7.152263e-14,0.0,False
1.21414656e-29,0.0,False
1.3467123e-32,0.0,False
3028.9565,3.6051898,True
0.0,0.0,False
0.10098743,0.0016540883,True
0.009496407,3.6238962e-05,True
1.00008946e-23,0.0,False
1.9816198e-15,0.0,False
1.845662e-15,0.0,False
2.0014995e-16,0.0,False
4.1610386e-30,0.0,False
2.7277414e-10,0.0,True
0.18039685,7.390685e-05,True
5.644725,0.004239181,True
3.2901828e-31,0.0,False
1.3913729e-32,0.0,False
1.9597511e-26,0.0,False
2.3122762e-10,0.0,True
120.16706,0.46321315,True
1.6766843e-35,0.0,False
1.61552e-16,0.0,False
1.00444865e-07,3.576278e-07,True
7.193056e-16,0.0,False
4.7042252e-11,0.0,True
1.6882842e-29,0.0,False
7.773954e-30,0.0,False
5.637307e-32,0.0,False
5022.3296,9.373694,False
1.7591184e-10,0.0,True
1.2129715e-12,0.0,False
4.411778e-21,0.0,False
1.9421407e-17,0.0,False
3.533222e-21,0.0,False
9.009715e-27,0.0,False
2.646688e-19,0.0,False
7.3603824e-13,0.0,False
0.014797322,0.00022218138,True
0.7922536,1.4129164,True
5.142442e-22,0.0,False
4.2059762e-11,0.0,True
1.6296183e-17,0.0,False
2.1201278e-29,0.0,False
7.6810515e-23,0.0,False
1.0815105e-35,0.0,False
8.207775e-11,0.0,True
1.0771341e-08,0.0,True
4.697349e-39,0.0,False
0.0,0.0,False
5.5613116e-19,0.0,False
8.323583e-30,0.0,False
41.345695,0.023615032,True
9.3010546e-26,0.0,False
0.0,0.0,False
4.50015e-22,0.0,False
3.4313437e-16,0.0,False
879.4073,4.874027,False
0.014082399,0.00010132275,True
1.9728512e-05,0.0,True
3.8501895e-15,0.0,False
1.4829366e-08,0.0,True
1.3074859e-32,0.0,False
4.174204e-13,0.0,False
0.00030931295,2.7418098e-06,True
2.5298039e-06,1.1920928e-07,True
2.400869e-11,0.0,True
7.0708934e-17,0.0,False
84.84681,0.0062972573,True
518.2201,3.1196198,False
2.4733305e-19,0.0,False
1.4505935e-07,0.0,True
3.989157e-12,0.0,False
0.0,0.0,False
7.52115e-18,0.0,False
9260.925,11.011614,True
5.23079e-20,0.0,False
1.674962e-25,0.0,False
8.670999e-06,3.0994368e-06,True
4.192265e-32,0.0,False
2.9871455e-07,0.0,True
15997.888,3.9930272,True
5.0194993e-25,0.0,False
2.48176e-06,0.0,True
1.7344465e-23,0.0,False
3.9428408e-32,0.0,False
2.4428124e-35,0.0,False
2.1077649e-09,0.0,True
4.5364726e-05,2.3841855e-07,True
7.206239e-07,0.0,True
2.1424323e-33,0.0,False
0.12637678,0.00085055234,True
0.0007396426,2.7418098e-06,True
0.0,0.0,False
2.6274007e-21,0.0,False
0.88110346,0.311629,True
20010.227,4.850338,False
0.00039142245,5.566919e-05,True
1.3336931e-21,0.0,False
15545.3,4.584358,True
2.473132e-13,0.0,False
1.8833448e-09,0.0,True
407.22177,6.505284,True
2.1744361e-22,0.0,False
6.0862746e-14,0.0,False
3.427609e-06,0.0,True
3.2901473e-13,0.0,False
2.901448e-10,0.0,True
1.4861915,0.011236792,True
753.1278,1.5661892,True
5.449033e-12,0.0,True
6.9298954e-30,0.0,False
3.427589e-10,0.0,True
7.090583e-21,0.0,False
6.6725877e-18,0.0,False
1.2779241e-15,0.0,False
6.359506e-06,8.344647e-07,True
2.330297e-25,0.0,False
1.732542e-29,0.0,False
0.00027898457,1.072883e-06,True
3.6006333e-09,0.0,True
1.922805e-17,0.0,False
29.043844,5.5093956,True
2.7510214e-14,0.0,False
2.3526962e-13,0.0,False
0.010057058,4.887568e-06,True
1.7284334e-23,0.0,False
1.5290889e-21,0.0,False
6.820128e-23,0.0,False
1.0586723e-13,0.0,False
0.0,0.0,False
6.022264e-32,0.0,False
0.077388145,0.00019774845,True
1971.4283,2.894194,True
0.8232881,0.033048686,True
0.0024801658,0.00011169287,True
0.0017992945,1.5139465e-05,True
1.478474e-16,0.0,False
7.5763723e-10,0.0,True
2.789045e-20,0.0,False
4.2550905e-33,0.0,False
12.854806,0.12453402,True
1.3027677e-36,0.0,False
1000.6598,1.3468095,True
913.7196,4.8499193,True
8.564213e-17,0.0,False
0.027694097,0.0033811314,True
3.2697397e-35,0.0,False
1847.4901,0.7105969,False
7.808713e-05,0.0,True
1.6234426e-20,0.0,False
7.541618e-09,3.576278e-07,True
2.0047918e-37,0.0,False
2.217221e-22,0.0,False
6.3267395e-29,0.0,False
2.1092998e-08,0.0,True
5.3056665e-12,0.0,False
6.57097e-40,0.0,False
2.4160784e-09,0.0,True
10.263895,0.4456055,True
5.2790973e-15,0.0,False
13.33835,0.09601366,True
0.0001472983,7.426463e-05,True
18515.447,7.666132,False
4.2486603e-13,0.0,False
1.6972373e-37,0.0,False
0.006179792,0.00010573304,True
0.0,0.0,False
11384.834,1.9174358,False
0.0,0.0,False
4.9091035e-05,2.8610189e-06,True
0.0,0.0,False
10.5048065,0.002098657,True
8.526559e-09,0.0,True
2.685555e-33,0.0,False
8.4020633e-19,0.0,False
3.454985e-17,0.0,False
17.879631,0.009668794,True
62.899426,0.052518614,True
3.142738e-14,0.0,False
4.78679e-13,0.0,False
0.00015926294,1.1920928e-07,True
1.131063e-09,0.0,True
6.6130886e-18,0.0,False
0.11543419,8.8330075e-05,True
0.0,0.0,False
8.252352e-23,0.0,False
7.784465e-14,0.0,False
6.8097603e-15,0.0,False
0.033821404,0.00020704503,True
1.7326284e-28,0.0,False
1.3433649e-29,0.0,False
8.865658e-23,0.0,False
32.72752,0.08615921,True
2.2785307e-22,0.0,False
6707.5635,4.3993626,False
1.9360272e-11,0.0,False
105.97896,2.9708567,True
3.16622e-07,0.0,True
0.0,0.0,False
9.002024e-14,0.0,False
15043.336,2.938539,False
8.853505e-32,0.0,False
2.527505e-26,0.0,False
0.00874897,4.291525e-06,True
9577.853,4.1889963,False
2.9385216e-20,0.0,False
4.813511e-25,0.0,False
0.065796465,0.006074887,True
0.03261612,0.00014161052,True
2.220575e-15,0.0,False
0.0,0.0,False
5.246848e-07,0.0,True
1.9592916e-16,0.0,False
7.871254e-32,0.0,False
5.4991102e-05,1.072883e-06,True
1.2605858e-34,0.0,False
8.680326e-29,0.0,False
2.4287359e-36,0.0,False
0.029285967,6.592054e-05,True
0.06707938,4.7801754e-05,True
1.1111822e-29,0.0,False
13587.235,2.4687629,False
5.93223e-08,0.0,True
2.7449401e-08,0.0,True
2.7521111e-27,0.0,False
1.034282e-17,0.0,False
11819.508,4.1475377,False
1.8795179e-11,0.0,True
7.708757e-17,0.0,False
0.0002556442,2.384183e-06,True
80.18128,0.3659557,True
2.525875e-05,1.072883e-06,True
0.00026554277,2.264974e-06,True
9.204007e-08,0.0,True
0.0,0.0,False
4276.5806,1.257056,False
31.689661,1.5691617,True
5.824404e-08,0.0,True
1496.9324,2.0097468,True
1.4151262e-10,0.0,True
0.0,0.0,False
6.64883e-23,0.0,False
9.243559e-05,5.078187e-05,True
7.5009955e-33,0.0,False
2.1133944e-08,0.0,True
1.2729579e-15,0.0,False
2.9436345e-18,0.0,False
6864.9697,2.786237,True
3.2780725e-09,0.0,True
844.9471,2.1290784,True
1.8530307e-05,0.0,True
3.7150624e-15,0.0,False
4.519569e-36,0.0,False
1.6163005e-08,0.0,True
6.7181993,0.014353416,True
7.323675e-26,0.0,False
3.847129e-12,0.0,False
5.0940486e-26,0.0,False
5211.2896,2.5634253,False
11923.828,8.322158,False
1.9698383e-24,0.0,False
1.0595436e-32,0.0,False
2.3542005e-18,0.0,False
9.949065e-10,0.0,True
2.2326836e-22,0.0,False
5.4752506e-26,0.0,False
6.060076e-20,0.0,False
0.0017751858,0.00011550713,True
0.047386076,0.0001700971,True
0.0,0.0,False
21.864712,0.087581515,True
1.2422446e-11,0.0,False
9.044271e-27,0.0,False
5.478073e-19,0.0,False
1.9660337e-16,0.0,False
5.6325804e-05,2.3841855e-07,True
0.0,0.0,False
4.2894313e-10,0.0,True
55.9427,0.8073647,True
9.457939e-10,0.0,True
0.00042837425,1.072883e-06,True
6.850227e-31,0.0,False
2.2547596e-15,0.0,False
3.4920892e-33,0.0,False
5956.4434,6.1705484,True
4.0731094e-09,0.0,True
0.022269892,0.00020060907,True
8.893647e-29,0.0,False
6.231885,0.0008588123,True
0.0,0.0,False
1.0281493e-05,2.0265559e-06,True
1.9120477e-13,0.0,False
8.871285e-20,0.0,False
1.1022927e-06,0.0,True
2.7747173e-20,0.0,False
3.9344737e-13,0.0,False
788.98065,0.60224664,False
2.2564244e-37,0.0,False
9.7980007e-26,0.0,False
0.0,0.0,False
1.9255764e-16,0.0,False
3.4339592e-24,0.0,False
6.882367e-22,0.0,False
19.45119,0.72482026,True
4.8230854e-26,0.0,False
804.9872,5.4542646,False
1.4370891e-34,0.0,False
0.0001278722,6.532456e-05,True
0.014630094,0.00023147762,True
5.0936976e-19,0.0,False
2.813276e-17,0.0,False
5.124795,0.0549499,True
1.8389625e-18,0.0,False
4.418591e-36,0.0,False
1.5252494e-28,0.0,False
11.643029,0.019144565,True
2.430372e-28,0.0,False
0.00019129355,0.00014041868,True
3.8989983e-25,0.0,False
0.0,0.0,False
23572.436,8.627184,False
3.4123e-11,0.0,True
2.521556e-06,1.1920928e-07,True
1.4558631,0.0003328879,True
2.8422143e-14,0.0,False
0.0,0.0,False
1.215092e-10,0.0,False
1.842548e-39,0.0,False
1.1273647e-07,0.0,True
0.23919688,0.0014785302,True
4.6528673e-11,0.0,True
0.20386653,7.950927e-05,True
69.79191,1.5524116,True
1.2313761e-19,0.0,False
6.5831125e-21,0.0,False
6207.886,4.0802684,True
1.1917843,0.0327677,True
8.198797e-22,0.0,False
3.2032285e-20,0.0,False
3.7303604e-18,0.0,False
1.7798189e-17,0.0,False
5.150535e-33,0.0,False
4.1607104e-22,0.0,False
4.175616e-07,0.0,True
1.9532549e-20,0.0,False
9.912779e-11,0.0,True
1.0693858e-20,0.0,False
1.5678408e-08,0.0,True
9.794696e-10,0.0,True
2.31304e-10,0.0,True
1.7557419e-37,0.0,False
18.523026,0.5277913,True
12836.261,6.4295774,False
71.40848,0.25716144,True
2.3286372e-13,0.0,False
7.176283e-19,0.0,False
1.1795524e-05,0.0,True
0.40478662,0.00033611237,True
4.3929263e-26,0.0,False
3.7534017e-13,0.0,False
1.435124e-19,0.0,False
6.182319e-18,0.0,False
6.2913567e-15,0.0,False
3.5420346e-30,0.0,False
2.0620071e-29,0.0,False
41.761765,0.03266968,True
0.0015119382,2.1815062e-05,True
2.9494116e-16,0.0,False
1.5128001e-19,0.0,False
0.017957821,6.794904e-06,True
3.0806262,0.0038131375,True
0.0,0.0,False
1.5884914e-31,0.0,False
3.9906836e-21,0.0,False
6.163436e-30,0.0,False
3.474308e-29,0.0,False
5702.783,2.4502113,False
5.9895503e-18,0.0,False
9.257378e-13,0.0,False
0.025727347,0.00012742658,True
2.973335e-06,0.0,True
1.8968883e-08,0.0,True
1.8393732e-07,0.0,True
3.404473e-31,0.0,False
1.0283389e-26,0.0,False
0.0,0.0,False
1836.4015,2.6677363,False
1.4973816e-07,0.0,True
1.2617965e-12,0.0,False
880.0842,4.9419727,True
0.0,0.0,False
3.2852034e-07,0.0,True
3.4114914e-10,0.0,True
0.008132336,6.198863e-06,True
0.14424133,7.986688e-05,True
4.2176265e-17,0.0,False
1.756802e-36,0.0,False
1.7910094e-29,0.0,False
3.763733e-08,0.0,True
4.3338584e-08,0.0,True
0.0004346805,1.7881378e-06,True
5.342136e-22,0.0,False
2.8525354e-11,0.0,True
1.0320209e-28,0.0,False
2.846724e-19,0.0,False
11334.911,2.8906515,False
3.6403012e-24,0.0,False
0.0,0.0,False
7.098666e-13,0.0,True
2231.4067,1.793777,False
0.0,0.0,False
1.269557e-32,0.0,False
0.0,0.0,False
3.580657e-18,0.0,False
1.2109657e-06,0.0,True
1.9393605e-24,0.0,False
6.2260035e-08,0.0,True
1.1460144e-12,0.0,False
4.894311e-30,0.0,False
4.0095236e-12,0.0,False
2.7563804e-10,0.0,True
2.1035484e-29,0.0,False
15802.808,6.8839493,False
1.018732e-09,0.0,True
0.0,0.0,False
435.21115,0.4318085,True
2.4717804e-26,0.0,False
0.0006108644,1.4305105e-06,True
5.042024e-09,0.0,True
1005.01624,1.4758238,True
4.30363e-40,0.0,False
2.695214e-16,0.0,False
1.09330895e-05,7.3909487e-06,True
2.0682609e-07,0.0,True
1.552391e-05,0.0,True
1.7057415e-23,0.0,False
0.0015391594,2.9802277e-06,True
1.4613474e-21,0.0,False
2.6895456e-13,0.0,False
3.0863934e-09,0.0,True
0.0009577281,4.482169e-05,True
3.6885407e-08,0.0,True
1.5445473,0.0007570422,True
6.156635e-31,0.0,False
5.0226284e-28,0.0,False
0.000995612,0.00025090406,True
5.3332283e-10,0.0,True
7.0186634,0.0007356729,True
1.6674325e-22,0.0,False
1.8085544e-26,0.0,False
13.617709,0.48584145,True
1.2081822e-14,0.0,False
0.0005312202,1.1920928e-07,True
0.00019724022,3.576278e-07,True
2.8574712e-07,0.0,True
1.3757485e-15,0.0,False
1.6993035e-05,1.1920928e-07,True
1.5605992e-09,0.0,True
1.4633101e-22,0.0,False
1.0560673e-10,0.0,True
1.482937e-29,0.0,False
3.2138692e-10,0.0,True
5.0136687e-22,0.0,False
1.212948e-27,0.0,False
6.698797e-12,0.0,False
8.4338196e-11,0.0,True
5.842389e-16,0.0,False
9.159665e-08,0.0,True
203.24084,1.1524837,True
8.553706e-20,0.0,False
7.936295e-07,4.7683704e-07,True
9.7674235e-17,0.0,False
140.76863,1.2600905,True
8.151206e-14,0.0,False
0.011785008,5.364403e-06,True
8.254915e-12,0.0,False
0.00014866526,2.3841855e-07,True
1.9094965e-33,0.0,False
0.0,0.0,False
4.5233736,0.002219613,True
1.2605248e-34,0.0,False
3.2924231e-06,0.0,True
0.26497158,0.17236908,True
2.4478372e-26,0.0,False
1.8051537e-20,0.0,False
0.0,0.0,False
1.8141559e-20,0.0,False
3.345221,0.06091745,True
2.9198157e-19,0.0,False
9.25421e-09,0.0,True
8.0985335e-28,0.0,False
1.4737313e-24,0.0,False
3.1142367e-17,0.0,False
1.37347e-40,0.0,False
1.8915108e-25,0.0,False
1.1148738e-20,0.0,False
959.9482,2.5156188,False
9067.071,2.832767,False
1.8440982e-23,0.0,False
2.2800905e-15,0.0,False
3.5848809e-12,0.0,False
1.9529094e-24,0.0,False
5.3090375e-12,0.0,False
1.6017561e-06,2.3841855e-07,True
2.0128343e-22,0.0,False
0.04752339,3.1113126e-05,True
1.6635115e-12,0.0,False
178.18651,0.035112843,True
2.952309e-27,0.0,False
1.4138392e-27,0.0,False
0.0,0.0,False
8.3916173e-32,0.0,False
1.3774852e-11,0.0,False
1.6140616e-29,0.0,False
0.0021970863,4.76836e-06,True
0.0,0.0,False
1.438222e-32,0.0,False
1.7483072e-13,0.0,False
2.8517504,0.024182232,True
2.0723641e-07,0.0,True
3.64275e-12,0.0,True
3.5574207e-24,0.0,False
5.126891e-10,0.0,True
6.125886e-31,0.0,False
3.8043154e-22,0.0,False
0.38900802,0.0043788403,True
7.889649e-27,0.0,False
3.6998384,0.001929336,True
1.2647582e-10,0.0,True
8.6086414e-17,0.0,False
7.8616426e-16,0.0,False
1.7104114e-31,0.0,False
0.0,0.0,False
8.304533e-25,0.0,False
5.496048e-18,0.0,False
3.213727e-31,0.0,False
83.36194,2.146048,True
5.046758e-24,0.0,False
4.4422567e-29,0.0,False
8.1094504e-18,0.0,False
6.392244e-16,0.0,False
243.52333,1.9596056,True
0.010835829,7.6293645e-06,True
1.6198213e-16,0.0,False
0.00018230574,5.7220295e-06,True
1.9294738e-18,0.0,False
0.00024246782,1.9192512e-05,True
9.041714e-31,0.0,False
4.2413473e-32,0.0,False
5.858083e-33,0.0,False
6.0905962e-30,0.0,False
1.1855896,0.0011277826,True
0.0,0.0,False
166.47078,1.6961042,True
0.0014792532,2.622601e-06,True
51.125294,0.42444903,True
1.2172756e-11,0.0,True
24325.299,6.930249,False
8.386654e-16,0.0,False
3.107028e-39,0.0,False
7.931841e-19,0.0,False
1.2301039e-32,0.0,False
2.7206262e-08,0.0,True
28802.729,5.9456787,False
0.0,0.0,False
1.0607951e-09,0.0,True
0.017307999,0.00036542883,True
2.2957747e-05,0.0,True
2.0276671e-05,1.966934e-05,True
5.69796e-11,0.0,True
3.1440752e-06,0.0,True
1.8515037e-11,0.0,False
1.6136208e-23,0.0,False
2.3811505e-19,0.0,False
4.1294113e-17,0.0,False
3.989315e-16,0.0,False
1.183742e-25,0.0,False
8.3259e-34,0.0,False
2.5785323e-14,0.0,False
1682.6128,1.075246,False
6.428904e-14,0.0,False
1.4019438e-17,0.0,False
18824.744,4.7084,False
0.0,0.0,False
1.489343e-20,0.0,False
6.30647e-40,0.0,False
2.6999136e-14,0.0,False
2.2795758e-29,0.0,False
1.7496097e-05,0.0,True
2.5498551e-11,0.0,True
3.6042473e-21,0.0,False
1.0993171e-12,0.0,False
9.513325e-25,0.0,False
1.5791748e-21,0.0,False
0.0015199112,2.622601e-06,True
5.111176e-33,0.0,False
0.6239426,0.00057680305,True
6.659597e-27,0.0,False
3397.3862,1.318536,True
1.0863904e-18,0.0,False
9.5197674e-35,0.0,False
2.0879023e-07,0.0,True
1.545147e-10,0.0,True
575.9205,2.0400777,True
4.1128283e-23,0.0,False
0.000129274,1.1920922e-06,True
2.196588e-13,0.0,False
8.844035e-34,0.0,False
2.9031113e-19,0.0,False
1.0014921e-05,0.0,True
2.0030658e-17,0.0,False
265.74194,0.70728856,True
9.735943e-29,0.0,False
2.7462148e-14,0.0,False
1.5860519e-34,0.0,False
1.16178e-06,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6455801e-18,0.0,False
0.0,0.0,False
2.4035129e-18,0.0,False
0.22430404,3.325877e-05,True
0.0,0.0,False
1.9463514e-11,0.0,False
59.147526,1.3112736,True
3.4509925e-13,0.0,False
0.0,0.0,False
3.832064e-08,0.0,True
1.9678459e-24,0.0,False
0.00020792868,4.7683704e-07,True
0.0019609765,9.894322e-06,True
6.812169e-17,0.0,False
0.0,0.0,False
0.00945257,2.6226005e-06,True
1.2148853e-16,0.0,False
0.0092888875,1.5854708e-05,True
1.2001249e-12,0.0,False
0.001214508,2.741776e-05,True
9.634604e-31,0.0,False
2319.309,1.5904964,False
0.00041216007,0.0045512896,True
2.1469702e-19,0.0,False
7.605e-37,0.0,False
7.727081e-21,0.0,False
2.1800891e-11,0.0,True
0.0,0.0,False
2.4910067e-05,2.9802277e-06,True
7.7364364e-22,0.0,False
5.234559e-28,0.0,False
63.212276,2.4264035,True
5.9639376e-26,0.0,False
3.5946786e-09,0.0,True
1.4586813e-05,0.0,True
15782.954,6.5997896,False
1.9346399e-07,0.0,True
0.000121008365,2.3841855e-07,True
3.3264926e-19,0.0,False
1384.2928,7.8308415,True
0.0353137,4.1364747e-05,True
1.2218234e-23,0.0,False
7.3811113e-09,0.0,True
2.3170358e-11,0.0,False
0.0,0.0,False
1.3455019e-09,0.0,True
3.405725e-14,0.0,False
2.022471e-06,0.0,True
1.8472958e-30,0.0,False
0.0,0.0,False
2.5642092e-13,0.0,False
5.4126003e-24,0.0,False
2.6497893e-19,0.0,False
2.3542776e-23,0.0,False
0.0,0.0,False
3.1066565e-18,0.0,False
0.0071899127,2.6940934e-05,True
1.0449047e-20,0.0,False
0.0,0.0,False
3.256829e-13,0.0,False
20786.465,8.229842,False
2.9630342e-18,0.0,False
2.859986e-10,0.0,True
2.875344e-31,0.0,False
9.116435e-38,0.0,False
0.0,0.0,False
6.7662035e-25,0.0,False
2.8129918e-38,0.0,False
1.4305362e-08,0.0,True
0.0,0.0,False
0.58910763,0.0004270337,True
9.843191e-28,0.0,False
1.0787359e-17,0.0,False
0.0,0.0,False
6.0629817e-09,0.0,True
1.0104653e-22,0.0,False
1491.5391,0.50982285,True
3.3371421e-22,0.0,False
5.969796e-21,0.0,False
1.3979836,0.007691145,True
4.008726e-11,0.0,True
3.9669835e-24,0.0,False
6.3107775e-37,0.0,False
3.0316522e-10,0.0,True
1.1542392e-13,0.0,False
38.881523,0.013081922,True
3.8512027e-07,0.0,True
7.539214e-36,0.0,False
4.2725319e-16,0.0,False
3.0733099e-37,0.0,False
4.972565e-31,0.0,False
0.02957135,0.008622081,True
1535.1799,3.2868557,True
9.364089e-05,0.0,True
1.0901365e-17,0.0,False
9.811197e-09,0.0,True
1.7137312e-33,0.0,False
1.403658e-19,0.0,False
9.01835e-40,0.0,False
1.4257308e-24,0.0,False
5.365928e-23,0.0,False
6.517749e-39,0.0,False
4.265478e-24,0.0,False
1.3941342e-16,0.0,False
0.007628115,0.00016008524,True
1.8639493e-31,0.0,False
4.6738367e-28,0.0,False
2.7452963e-15,0.0,False
8.878229e-09,0.0,True
790.4043,1.4597747,True
0.0,0.0,False
1.7939644e-33,0.0,False
5.652651e-17,0.0,False
4.7926744e-35,0.0,False
9.583038e-20,0.0,False
7.852975e-39,0.0,False
3.7934757e-21,0.0,False
2.818765e-11,0.0,True
8.710603e-20,0.0,False
2.5900918e-16,0.0,False
7.659134e-16,0.0,False
2.4964626e-08,0.0,True
1.4705016e-15,0.0,False
1.10478515e-08,0.0,True
7896.222,4.536978,True
3.052765e-16,0.0,False
3.4459226e-05,0.0,True
0.0008071384,8.106199e-06,True
1.7878758e-30,0.0,False
2.0055483e-34,0.0,False
2.7010815e-14,0.0,False
2.9044237e-17,0.0,False
1.817559e-37,0.0,False
6.822556e-39,0.0,False
0.00071650563,2.8610189e-06,True
6.634512e-15,0.0,False
0.016636455,1.1324817e-05,True
2.8448604e-12,0.0,True
1.2511906e-36,0.0,False
2.6373476e-20,0.0,False
2.961964e-17,0.0,False
15597.966,2.3454309,False
1.9543344,0.004051501,True
4.216132e-15,0.0,False
3.144625e-27,0.0,False
2.540158e-23,0.0,False
3764.7322,4.353233,True
0.0,0.0,False
4.0027714e-36,0.0,False
5.782244e-07,0.0,True
6.021004e-30,0.0,False
5.1655164,0.028506847,True
1.3017434e-21,0.0,False
0.0,0.0,False
724.1121,5.337299,True
0.0,0.0,False
3.4807332e-15,0.0,False
8.218566e-27,0.0,False
1.0470706e-33,0.0,False
7.034232e-07,0.0,True
6.386589e-26,0.0,False
0.0066778706,0.0002398203,True
2.3715222e-26,0.0,False
2.6926762e-06,0.0,True
9.572962e-09,0.0,True
0.0,0.0,False
2.0818852e-18,0.0,False
0.0,0.0,False
1.5617769e-17,0.0,False
2.7205692e-22,0.0,False
83.61876,0.50469416,True
1.3203283e-24,0.0,False
1.3064976e-30,0.0,False
0.00010715455,0.0,True
2.0560756e-27,0.0,False
3.3130207e-22,0.0,False
10149.162,9.445326,False
1.806559e-29,0.0,False
26890.451,1.2518752,False
0.0,0.0,False
8.0382034e-30,0.0,False
0.09989315,0.000113242306,True
1.8198841e-19,0.0,False
1.7221463e-28,0.0,False
4.0542718e-29,0.0,False
0.023341708,1.6331536e-05,True
3.297076e-36,0.0,False
4.0643356e-15,0.0,False
1.82228,0.0014793485,True
4.7207678e-07,0.0,True
1.95567e-26,0.0,False
2.9193323e-20,0.0,False
4.1497575e-13,0.0,False
1.8074826,0.7213171,True
5.910672e-24,0.0,False
0.00024894497,0.0,True
2.8624685e-22,0.0,False
7.376478e-16,0.0,False
0.039228305,0.00015698624,True
4.6133187e-22,0.0,False
2.1458452e-10,0.0,True
7.2663253e-09,0.0,True
4.593182,0.0039261742,True
5.6732904e-24,0.0,False
3.4834002e-19,0.0,False
5.6888784e-06,3.576278e-07,True
5.097994e-33,0.0,False
2.498208e-18,0.0,False
0.01618742,0.02610384,True
9215.135,2.662062,False
0.007795439,1.5616293e-05,True
6.314777e-08,0.0,True
0.0,0.0,False
3.2599268e-13,0.0,False
1.0477533,0.001320066,True
4.0410274e-08,0.0,True
0.084949955,0.00021908249,True
31.230997,0.02443974,True
6.165573e-19,0.0,False
1.7002234e-09,0.0,True
1.1155526e-24,0.0,False
3.2687518e-16,0.0,False
9259.679,5.750742,True
4.418537,0.042820767,True
6.344841e-19,0.0,False
3.6554252e-20,0.0,False
0.036016677,0.0006591292,True
2.0366377e-20,0.0,False
4.1933382e-10,0.0,True
1.4748109e-36,0.0,False
3.458025e-35,0.0,False
2.1149399e-37,0.0,False
6.73987e-40,0.0,False
3.3832518e-07,0.0,True
4.5176347e-23,0.0,False
7.13574e-13,0.0,False
1.2631287e-24,0.0,False
8.8766076e-20,0.0,False
0.000485166,2.622601e-06,True
4.3587406e-06,0.0,True
3.352979e-12,0.0,False
1.5301692e-10,0.0,True
4.4377955e-09,0.0,True
1.5101592e-38,0.0,False
2.1684549e-26,0.0,False
7354.4927,4.6351314,False
7.923393e-07,0.0,True
0.016320616,0.00023767502,True
0.0020615917,5.7220295e-06,True
0.00023693901,0.0004323978,True
1.3153361e-09,0.0,True
2.832493e-29,0.0,False
1.5507855e-08,0.0,True
2.2837015e-30,0.0,False
1.3029369e-18,0.0,False
1.3848746e-12,0.0,False
11.974137,0.085651174,True
0.0,0.0,False
2.4873812e-13,0.0,False
8.375845e-05,2.3841855e-07,True
9.7003306e-30,0.0,False
5.160269e-16,0.0,False
6.4001233e-31,0.0,False
6.3848617e-13,0.0,False
0.0,0.0,False
79.01935,0.010096643,True
0.0,0.0,False
0.0,0.0,False
0.16361237,4.8874554e-05,True
17042.37,2.3507347,False
0.6349594,0.0439291,True
2.6903757e-10,0.0,True
3.3513956e-07,0.0,True
4581.8013,1.3099159,True
2.4914422e-19,0.0,False
1.4136834e-08,0.0,True
0.0,0.0,False
1.5639389e-28,0.0,False
0.0,0.0,False
4.1202233e-10,0.0,True
1.2056093e-07,0.0,True
5.5098e-40,0.0,False
1.4850718e-21,0.0,False
1.6193196e-34,0.0,False
4.314907e-15,0.0,False
3.2037955e-12,0.0,False
3.0232994e-18,0.0,False
8.6754575e-05,2.3841855e-07,True
9.704451e-05,5.960463e-07,True
0.06907623,6.949653e-05,True
0.0,0.0,False
2.0262647e-23,0.0,False
1.9248813e-19,0.0,False
6.204774e-16,0.0,False
1.746748e-25,0.0,False
0.0,0.0,False
2.6292932e-10,0.0,True
45.013046,0.084780864,True
31.301208,0.029626034,True
6.7735665e-12,0.0,True
6.6626975e-20,0.0,False
3.9870367e-29,0.0,False
2.3389237,0.0016751152,True
2.2139368e-08,0.0,True
1.1496634e-11,0.0,False
4.3645954e-13,0.0,False
9.810925e-21,0.0,False
7.2433965e-09,0.0,True
3.1584181e-15,0.0,False
0.0,0.0,False
1.3784144e-17,0.0,False
7.3960773e-35,0.0,False
8.2012766e-18,0.0,False
5.101753e-32,0.0,False
0.0,0.0,False
1.0954849e-08,0.0,True
5.534264e-05,3.576278e-07,True
1.01266705e-23,0.0,False
3.7875484e-11,0.0,True
3.8250488e-21,0.0,False
0.0,0.0,False
1.4502825e-08,0.0,True
3.83728e-05,1.7881378e-06,True
5.1979793e-08,0.0,True
2.5868886e-17,0.0,False
3.9919646e-06,0.0,True
4.4104207e-20,0.0,False
7.048503e-13,0.0,False
1.5613581e-37,0.0,False
2.23388e-40,0.0,False
1.48518e-17,0.0,False
4.5013068e-18,0.0,False
5.369155e-07,1.1920928e-07,True
13482.897,4.757934,False
19805.387,6.577003,False
346.07077,0.38285485,True
3.1055263e-11,0.0,True
8.8688265e-27,0.0,False
1.1099175,0.0010268051,True
312.83746,1.344255,True
2.8193625e-25,0.0,False
4.4253312e-34,0.0,False
1.2853074e-31,0.0,False
4.873568e-06,1.1920928e-07,True
3.275848e-29,0.0,False
0.0,0.0,False
14.121187,2.5561512,True
3.292537e-25,0.0,False
0.0,0.0,False
0.0010304935,7.056941e-05,True
0.0,0.0,False
0.0,0.0,False
8.408076e-13,0.0,False
2.1854413e-22,0.0,False
7.200758e-10,0.0,True
3.308455e-17,0.0,False
5.1901265e-28,0.0,False
5.6024073e-24,0.0,False
5.770291,0.043996904,True
62.815792,1.9264627,False
1109.1869,2.4904335,True
2.3277574e-31,0.0,False
9340.122,7.7906256,True
3.071203e-23,0.0,False
3.41104,0.0007648766,True
3.0110999e-33,0.0,False
3.3300962e-22,0.0,False
3.7122663e-11,0.0,True
2.8594291,0.044343494,True
6937.1924,5.599581,True
308.849,3.8253121,True
1.3571101e-11,0.0,True
1.1794605e-22,0.0,False
4.79704e-32,0.0,False
4.6979322,0.027706664,True
1.1246117e-14,0.0,False
0.0,0.0,False
1.3466956e-15,0.0,False
1.4025809e-05,0.0,True
8.948628e-16,0.0,False
2.2492e-33,0.0,False
5.51149e-18,0.0,False
4.014057e-05,8.344647e-07,True
6.207725e-19,0.0,False
0.00023175363,2.0265559e-06,True
1.4132476e-20,0.0,False
22.579136,0.06357612,True
1.4590433e-05,0.0,True
0.024774173,2.1338225e-05,True
5.5526126e-31,0.0,False
1.5970738e-29,0.0,False
9.7105775e-11,0.0,True
6.822165e-11,0.0,True
4.6988195e-20,0.0,False
1.3789218e-14,0.0,False
1.7921025e-20,0.0,False
3.8984292e-32,0.0,False
2.6918802e-23,0.0,False
17264.488,6.198553,True
0.60767645,0.0032946167,True
3.5713484e-20,0.0,False
6001.3643,5.6444635,False
9.396176e-34,0.0,False
4.39525e-39,0.0,False
7.3022997e-09,0.0,True
3.384983e-33,0.0,False
8.289201e-21,0.0,False
0.23688847,0.00070713565,True
2.3709097e-33,0.0,False
0.00340487,1.3232144e-05,True
2.0416535e-12,0.0,False
0.00016178847,2.0622994e-05,True
2.6247285e-13,0.0,False
1.554737e-05,1.1920928e-07,True
1.0192605e-05,0.0,True
0.054650526,0.0021162266,True
1.53817e-25,0.0,False
2.230228e-07,0.0,True
2.0559341e-33,0.0,False
1.6002964e-32,0.0,False
7.296248e-22,0.0,False
2.643042e-11,0.0,True
0.034849845,0.003428653,True
8.338809e-21,0.0,False
0.0,0.0,False
7.289718e-24,0.0,False
7.364974e-15,0.0,False
2.658712e-10,0.0,True
0.00022382366,0.000101561156,True
1.0824231e-15,0.0,False
0.0015786194,3.3378547e-06,True
1.092239e-39,0.0,False
1476.3661,1.6252352,True
0.016760416,6.794905e-06,True
0.00055478665,3.3854863e-05,True
4.385464e-13,0.0,False
0.1048968,0.00014304073,True
8.638224e-24,0.0,False
6.871989e-14,0.0,False
4.5481696,0.001214298,True
1.4071987e-24,0.0,False
1.216747e-27,0.0,False
6.920819e-11,0.0,False
3.7971265e-08,0.0,True
2.7981567e-11,0.0,True
2.1198228e-14,0.0,False
3.358902e-26,0.0,False
0.0,0.0,False
2.549442e-08,0.0,True
0.06748869,0.003637837,True
1.0548106e-28,0.0,False
1204.1697,2.0515597,False
4.0088488e-30,0.0,False
0.0,0.0,False
3.7516445e-05,2.3841855e-07,True
1.57598e-39,0.0,False
8.0931364e-20,0.0,False
0.001665966,2.9444262e-05,True
7.160463e-27,0.0,False
1.9088453e-10,0.0,True
1.9726241e-25,0.0,False
0.0,0.0,False
0.08314521,0.00022230035,True
3.946171e-12,0.0,False
4.37967,0.11160447,True
0.011505403,9.5367375e-07,True
4.536523e-18,0.0,False
5.199036e-06,2.3841855e-07,True
2.126573,0.010836232,True
8.317178e-16,0.0,False
1.2901223e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4894186e-13,0.0,False
3.5979956e-22,0.0,False
9.737221e-28,0.0,False
1.03679096e-13,0.0,False
1.0662228e-21,0.0,False
1.0982961e-14,0.0,False
11761.468,5.8982444,False
3.0141169e-22,0.0,False
146.80067,3.794512,True
3.0379997e-08,0.0,True
419.6781,2.5195084,True
30.571314,0.3994264,True
1571.6097,3.3951352,True
3.706921e-06,3.576278e-07,True
6.683076e-16,0.0,False
1.1922473e-19,0.0,False
3.1207855e-23,0.0,False
1.3739988e-06,0.0,True
197.27419,1.1191703,True
5.553476e-19,0.0,False
6.487719e-22,0.0,False
0.0,0.0,False
24224.451,7.103332,False
23.435331,0.077886306,True
0.7130809,0.006920849,True
721.62787,0.74705726,True
3.3251573e-27,0.0,False
1.295747e-28,0.0,False
4.8588525e-12,0.0,False
9.164787e-11,0.0,False
2.5674263e-20,0.0,False
3.892775e-08,0.0,True
17655.172,4.7258906,False
6.545804e-13,0.0,False
6.3840974e-11,0.0,True
19.475462,0.03780251,True
1.2779061e-10,0.0,True
1.76862e-40,0.0,False
8.598881e-18,0.0,False
0.005695278,1.2874519e-05,True
5.205454e-21,0.0,False
3.7870185e-22,0.0,False
6852.6973,4.1727734,False
11038.009,5.3760324,True
5.9749005e-25,0.0,False
11.373367,0.25083134,True
6.7845946e-08,0.0,True
9.706167e-29,0.0,False
0.902365,1.7913904,True
0.0,0.0,False
0.26844737,0.0003691218,True
4.8831165e-19,0.0,False
2.1677268e-20,0.0,False
1.4477154e-20,0.0,False
1.2197722e-32,0.0,False
0.0,0.0,False
6.206097e-11,0.0,True
4.7731316e-08,0.0,True
6.7782185e-22,0.0,False
3.159784e-38,0.0,False
1345.3368,2.2195811,True
3.3360748e-06,0.0,True
3.22419e-17,0.0,False
0.0,0.0,False
4.5208836e-26,0.0,False
1.645785,0.00025697745,True
1.8767471e-28,0.0,False
5.5644134e-26,0.0,False
3.0110553e-24,0.0,False
7.904359e-05,1.1920928e-07,True
2.260554e-19,0.0,False
12700.363,3.9522884,False
7.867322e-23,0.0,False
1.0571397e-25,0.0,False
0.14933167,0.007707958,True
0.0,0.0,False
8.450149e-24,0.0,False
3.827575e-16,0.0,False
3.8645693e-16,0.0,False
0.0,0.0,False
3.447805e-20,0.0,False
3.0471742,0.0016454612,True
8.701377e-22,0.0,False
4.303507e-22,0.0,False
2.901158e-34,0.0,False
0.0,0.0,False
3.3200005e-09,0.0,True
0.0010209626,2.3603161e-05,True
2.4014406e-28,0.0,False
12285.611,2.0105722,False
0.0009163042,8.344647e-07,True
0.0,0.0,False
55.684788,0.012597186,True
4.456937e-22,0.0,False
2.5064796e-32,0.0,False
179.32553,0.04559346,True
1.113565e-16,0.0,False
1.780201e-17,0.0,False
2873.3518,1.4026586,False
0.00017535362,8.344647e-07,True
1.1743e-40,0.0,False
6.920827e-21,0.0,False
10.807284,2.4820168,True
3.862334e-25,0.0,False
1.2408183e-31,0.0,False
0.0,0.0,False
6.288783e-12,0.0,False
1909.5874,0.4120741,True
12.067348,1.4702145,True
5.166214e-16,0.0,False
4.9460796e-20,0.0,False
0.0,0.0,False
5.9115774e-20,0.0,False
4.2214997e-21,0.0,False
2.3295848e-33,0.0,False
8.030267e-05,0.0,True
2.7275634e-34,0.0,False
2.0437102e-22,0.0,False
2.890429e-27,0.0,False
1.9106828e-06,0.0,True
1.9441517e-15,0.0,False
3.5523118e-26,0.0,False
24728.494,8.284911,False
3664.501,5.5992436,True
0.022672752,0.00067759416,True
6553.136,2.8961973,False
1.235959e-06,0.0,True
0.0,0.0,False
2.4809365e-12,0.0,True
4.8105335e-14,0.0,False
3687.8723,1.4857631,False
1.0980029e-19,0.0,False
2.7450454,0.0062193084,True
4.9340463,0.011500189,True
1.1628374e-18,0.0,False
2.2081524e-19,0.0,False
5.9072143e-36,0.0,False
7.991825e-09,0.0,True
5.118499e-19,0.0,False
1.6768587e-10,0.0,True
0.0101107145,1.4901048e-05,True
1005.811,2.4903374,True
5.370109e-10,0.0,True
2.0610298e-21,0.0,False
0.032999463,0.0015194779,True
0.0008730614,1.3708975e-05,True
1.1015586e-15,0.0,False
9.4023226e-29,0.0,False
5.2960935,0.104517855,True
3.482264e-21,0.0,False
2.4039354e-16,0.0,False
7.0070806e-19,0.0,False
7.3472226e-30,0.0,False
0.0,0.0,False
0.06852585,0.00021979758,True
7.271738e-07,2.3841855e-07,True
7.643048e-07,0.0,True
0.02142034,9.917719e-05,True
1.76488e-30,0.0,False
1.9303625e-27,0.0,False
3.2795606e-06,0.0,True
1.1013251e-36,0.0,False
1.2487675e-09,0.0,True
1.1875604e-37,0.0,False
0.0015748513,0.0004639741,True
1.2922347e-12,0.0,False
3.6892114,0.04259486,True
0.018464072,0.00018594916,True
1.3493027e-26,0.0,False
0.0,0.0,False
148.39609,0.7403973,True
0.0,0.0,False
8.6864626e-16,0.0,False
5.609075e-12,0.0,False
2.5018078e-23,0.0,False
0.49039358,0.00018892731,True
6.706586e-06,0.0,True
6.045245e-18,0.0,False
3.8592976e-28,0.0,False
0.0,0.0,False
1.7206251e-25,0.0,False
3.9022456e-14,0.0,False
3.2966e-06,0.0,True
2.899096e-39,0.0,False
2.7771627e-08,0.0,True
5.024439e-10,0.0,True
4.681746,0.018389598,True
0.053421393,0.00025662445,True
1.9730022e-23,0.0,False
13817.021,3.7520702,False
0.0,0.0,False
0.0,0.0,False
1.246494e-06,0.0,True
8.406106e-27,0.0,False
26.6535,0.13939555,True
2.0282758e-27,0.0,False
11552.758,3.258621,False
0.023175316,5.638438e-05,True
8.762016e-14,0.0,False
2075.655,2.3429,False
2223.8757,5.3301525,True
3.3721167e-06,1.1920928e-07,True
7.866757e-38,0.0,False
5.4328298e-06,0.0,True
0.025412355,0.0045566284,True
2.388834e-34,0.0,False
8.667382e-25,0.0,False
0.0,0.0,False
2.4507638e-24,0.0,False
0.0,0.0,False
3.363778e-15,0.0,False
1.1532051e-30,0.0,False
3.3153673e-12,0.0,True
1.1394526e-28,0.0,False
2.9258678e-07,0.0,True
6.543798e-05,2.3841855e-07,True
2.773658e-29,0.0,False
0.0018637745,0.0009165377,True
2.168909e-06,3.576278e-07,True
59.249664,0.69075394,True
2.793786e-13,0.0,False
1.1474478e-36,0.0,False
4.9996143e-14,0.0,False
6.3870735e-11,0.0,True
0.01171707,1.1712817,True
0.019855736,0.004876386,True
1.033901e-06,1.1920928e-07,True
3.936236e-35,0.0,False
0.00049102167,2.3007127e-05,True
2.1208929e-05,0.0,True


==> new_results/losses/vgg-eps-0-c100/take_off_vgg-eps-0-c100_analysis_results.csv <==
sharpness_at_zeros,take_off
4525.3706,5
2518.182,6
5137.998,6
5576.6533,1
6036.7114,13
3871.4307,18
5477.961,0
3200.0063,15
5825.091,10
5674.206,3
3452.618,19
2973.923,18
3647.5984,23
2592.6746,13
4254.142,2
5544.749,5
2604.2268,20
4790.296,9
2635.1748,15
6256.7153,0
5411.663,0
2148.0305,2
2266.9019,19
2888.5996,22
1346.7175,19
3199.8044,17
3432.7185,23
5884.335,20
3791.4045,9
1395.4332,25
5507.855,0
5116.729,7
4707.9053,17
3829.912,12
5258.6714,3
3025.4536,25
3627.5476,12
4685.4106,25
4473.174,9
5920.4526,0
3887.4695,0
2855.7937,14
3247.1501,4
4119.4067,5
4586.912,0
1913.9215,24
1761.4742,14
4414.8823,0
5648.8076,1
6390.4736,3
7203.763,14
5651.258,13
4624.6973,0
2454.5168,15
4752.162,7
1554.4589,24
2726.5693,16
6286.565,9
5621.6113,3
3509.1833,2
6567.7627,4
2277.9243,24
3503.026,24
5321.052,16
3097.402,6
4217.7417,9
3467.0603,24
5109.0527,4
1383.8229,21
5335.222,11
4171.15,13
4997.5312,3
3343.686,0
1835.6519,25
5085.223,0
6170.407,2
5782.8564,9
3704.9285,16
4082.8708,13
4957.1357,11
3569.9114,16
2456.3098,8
3463.4001,19
2866.6272,24
4467.76,0
5665.3037,6
3221.3604,4
3324.5425,16
5882.6294,2
4246.041,2
4377.3027,0
3142.6514,1
2764.6814,25
6004.181,14
2052.7869,19
4425.938,14
6101.1177,10
3122.9592,13
3788.6763,6
3425.9954,2
4233.738,23
5243.0996,5
3989.9514,21
3418.7554,22
4349.375,9
4745.0205,0
2556.613,17
2572.261,4
3124.1956,23
4816.5386,1
7234.746,10
7630.414,17
2797.4434,8
5459.645,4
6810.361,15
3220.4138,0
3460.433,23
3720.9946,14
1652.5045,24
3199.9946,19
3472.4617,19
6461.1,14
3872.772,3
3216.9602,17
4847.7847,16
2400.4714,17
3995.7363,24
6125.531,0
6176.9727,0
7308.2314,18
4538.666,0
4078.7173,13
3277.9407,14
3266.5764,20
3753.8655,19
3339.217,12
2934.0972,17
3456.8281,0
3959.1714,7
4784.3154,0
2526.644,19
3764.653,10
2682.6746,15
4768.5063,5
6737.3936,7
5241.289,9
4955.7925,11
5803.7974,24
4096.1333,2
6139.2925,0
2981.9485,23
2826.8564,0
8686.336,6
5386.9575,5
4741.0166,23
3881.351,12
3876.8105,0
5210.024,0
4153.2544,24
4622.61,17
3499.192,17
4677.73,17
4178.578,13
5091.8237,3
4339.086,4
3821.0623,13
5472.263,1
3300.3926,4
1848.1335,11
4234.2617,14
8809.244,6
5456.2607,14
4574.1577,14
3624.652,23
5077.556,11
4055.606,19
5291.3745,0
3558.8833,21
3553.9023,0
4876.173,5
2841.2217,1
2268.6943,22
3287.2656,12
4971.6387,5
3797.1948,0
4468.1494,12
2532.4622,18
3710.7446,22
1567.2388,19
5291.56,0
4873.547,7
5553.0303,6
5710.6396,16
3449.5635,13
2899.4543,21
7907.398,4
3733.82,0
4337.045,12
3661.3203,7
2284.2654,22
808.4482,23


==> new_results/losses/vgg-eps-0/basins_vgg-eps-0_analysis_results.csv <==
loss_0,loss_1,loss_2,loss_3,loss_4
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
2.3841855e-07,0.0,0.0,0.0,0.0
0.00025519452,0.0,0.0,0.0,0.0
0.25046486,0.0,0.0,0.0,0.0
5.5457816,0.0,0.0,0.0,0.0
12.215337,7.510157e-06,0.0,0.0,0.0
19.823547,0.26219374,0.0,0.0,0.0
26.596924,9.743039,0.0,0.0,0.0
33.75534,21.046753,0.0,0.0,0.0
40.752777,31.37091,2.384183e-06,0.0,0.0
48.315918,42.057495,0.0031444412,0.0,0.0
55.490265,52.875916,0.9044674,0.0,0.0
62.614014,63.04187,7.9696145,0.0,0.0
69.80917,72.85919,15.307983,0.0,0.0
76.82242,83.224304,22.356598,0.0,0.0
84.351074,93.985596,29.63034,1.1920928e-07,0.0
90.78754,103.75305,36.885834,0.0059895786,0.0
98.54697,113.75226,44.19043,6.0566664,0.0
105.65268,123.6391,50.669556,17.08252,0.0
112.72653,134.18402,58.19104,27.148071,6.4372807e-06
119.94641,145.28503,65.6626,38.470642,0.01104904
127.634094,155.2207,73.24426,48.93219,4.0917416
134.16196,165.69757,80.94617,59.680298,12.481937


==> new_results/losses/vgg-eps-0/scale_0.25_vgg-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
52.538853,0.023353025,False
51.61822,0.010550439,False
73.11954,0.065778434,False
65.59503,0.027123913,False
55.248676,0.026090212,False
58.449856,0.040568814,False
86.43904,0.13564503,True
65.542145,0.053598166,False
47.661327,0.032067083,False
67.19013,0.096747875,False
57.46456,0.025540039,False
22.485281,0.00066073984,False
5.691401,-8.319039e-07,False
47.047005,0.011387177,False
75.582375,0.049958527,False
51.802742,0.039382428,False
60.986946,0.026344538,False
21.608335,-0.0002254732,False
38.288532,0.0028572232,False
68.83911,0.08256942,False
63.022934,0.0065254867,False
87.71619,0.23244262,True
15.451901,1.2134202e-05,False
50.99937,0.044782087,False
62.57743,0.04361938,False
46.2654,0.4157623,True
51.044155,0.014962196,False
75.79451,0.06027642,False
41.757828,0.013427746,False
70.9003,0.08736971,False
36.356888,0.020056635,False
89.738304,0.1804502,True
57.288902,0.087961435,True
11.075637,5.2663032e-05,False
82.00749,0.13947725,True
64.9655,0.059834838,False
72.00971,0.067676544,True
25.63755,0.00023297779,False
12.355407,0.00041446183,False
64.75569,0.028053582,False
49.312023,0.016416214,False
55.90313,0.05167897,False
43.05832,0.012994323,False
41.825077,-0.00048710406,False
32.750397,0.0052247457,False
52.901188,0.09606555,False
75.867584,0.20668697,False
8.871617,1.8966384e-06,False
69.709015,0.11182773,False
61.777378,0.018437728,False
88.0676,0.054347172,False
57.180546,0.05204229,False
43.505817,0.008803159,False
44.588757,0.01668293,False
59.662697,0.024344549,False
93.24822,0.42423755,True
13.061367,0.00024724007,False
40.16702,0.29310548,False
63.867813,0.025833085,False
55.550518,0.15617043,True
64.639496,0.044381693,False
36.60782,0.008494925,False
96.61605,0.22232687,True
67.72157,0.025572836,False
57.07493,0.047482997,False
67.35761,0.058148906,False
58.636223,0.3171357,True
57.7491,0.05004967,False
52.174953,0.022552684,False
51.158012,0.017763697,False
71.32382,0.043504402,False
29.009953,0.003299445,False
84.45029,0.082618594,False
44.870583,0.012675002,False
52.753487,0.1385797,True
21.3821,0.00046048872,False
53.692436,0.023063898,False
67.30604,0.0136785805,False
24.641396,-0.0024729427,False
52.175686,0.017485537,False
59.778233,0.08287704,False
66.7223,0.051162362,False
72.83593,0.18080276,True
37.092525,-0.0017274804,False
30.42414,0.00042334944,False
34.59513,0.00062900037,False
63.804817,0.08134578,False
50.662086,0.011819139,False
21.894577,0.00014179572,False
70.435814,0.14267951,False
49.819736,0.023832403,False
69.98551,0.05130312,False
58.184746,0.008687407,False
29.554935,0.0053513274,False
58.60787,0.043078586,False
46.969296,0.034659013,False
31.075697,0.0041613877,False
34.424805,0.010002524,False
20.540995,-0.002250094,False
40.57991,-0.004948329,False
56.889534,0.04862827,False
13.987372,-6.69118e-05,False
45.685883,0.008442871,False
40.70138,0.010115102,False
65.22984,0.05021788,False
47.511745,0.0070123672,False
88.95067,0.18469357,True
38.1244,0.016349182,False
59.693085,0.023043081,False
61.173,0.036216557,False
58.875385,0.026664168,False
71.97332,0.103752315,False
58.877075,0.24082106,True
70.41425,0.03509882,False
72.41562,0.08025712,False
64.4636,0.0486677,False
39.84836,0.0104054585,False
13.284465,0.00031725597,False
72.23392,0.05964133,False
68.0279,0.027191103,False
71.81972,0.26637882,True
74.225464,0.07915565,False
39.39641,0.013855409,False
46.992264,0.0101625845,False
31.7052,0.002827853,False
43.378246,0.009229757,False
71.82608,0.11185318,False
59.351074,0.032785535,False
40.675777,-0.000847131,False
70.724785,0.03433293,False
65.996445,0.116726846,False
61.544174,0.11647844,True
104.968185,0.27658996,True
45.56603,0.022030354,False
61.13655,0.02375932,False
53.49299,0.028557405,False
60.41759,0.018116355,False
85.025116,0.27568632,True
32.068283,0.0075755566,False
54.153675,0.083352506,True
70.55338,0.049281,False
71.69206,0.026698977,False
72.90924,0.06419715,False
61.361195,0.03874238,False
63.22493,0.021689907,False
68.360794,0.044030115,False
49.69991,0.06397432,False
62.165096,0.057679266,False
40.44583,0.0047809742,False
60.502296,0.06979269,False
19.225626,-0.00085444003,False
67.50405,0.052696794,False
63.206135,0.024563894,False
55.253952,0.13030666,True
74.381935,0.088587895,False
66.49054,0.041435957,False
68.09479,0.15285584,False
49.768024,0.026754275,False
71.358864,0.4132415,False
48.697487,0.009452917,False
102.591545,0.17928398,True
36.782467,0.0023047104,False
113.84648,0.08427295,False
56.51085,0.014443897,False
22.376322,-0.0005150717,False
51.25186,0.023692682,False
40.186665,0.002733577,False
44.686512,0.26063287,True
27.829672,0.0007409435,False
68.22739,0.024186373,False
20.291803,0.002746258,False
52.78982,0.011846356,False
65.29017,0.10433766,False
55.303963,0.032106817,False
29.196535,-0.0021089371,False
43.207817,0.01962497,False
42.03974,0.02198825,False
71.74079,0.09327376,True
50.125652,0.03006272,False
68.901924,0.03790976,False
57.614277,0.01822479,False
53.446148,0.018825866,False
16.879396,0.0013573952,False
61.4422,0.27124643,False
40.320248,0.0008166842,False
71.31986,0.045467913,False
50.306194,0.0171967,False
63.201786,0.031517774,False
46.602028,0.32110053,True
65.26137,0.1251468,True
29.63839,0.001295235,False
74.66756,0.056907207,False
32.917404,-0.0051063,False
46.95377,0.034413703,False
67.98705,0.05578333,False
43.729267,0.025172636,False
5.10396,0.0,False
62.634056,0.024197593,False
74.21197,0.15230095,False
57.924778,0.022461295,False
35.64249,0.009587906,False
77.80669,0.097453594,True
58.947987,0.019892484,False
22.718573,0.0014879368,False
50.08302,0.01952514,False
102.9626,0.22241467,True
25.159185,0.0033811145,False
71.41604,0.104549825,False
60.06965,0.2517668,True
44.6046,0.00016693026,False
57.80246,0.051004797,False
48.351543,0.14793235,True
75.07275,0.074567676,False
38.50973,0.0032797195,False
78.37072,0.44456893,True
78.139885,0.22123623,True
37.295364,0.015424684,False
49.287632,0.0085008,False
44.02163,0.120381355,True
68.65605,0.032954767,False
48.025642,0.02737835,False
37.233276,0.0033340007,False
35.40102,-0.0060268342,False
83.175,0.26800084,True
61.997353,0.24817765,True
31.701988,0.007651858,False
11.579772,-0.0004871674,False
55.824715,0.027576968,False
81.97044,0.1662535,True
74.14778,0.030407667,False
50.704163,0.013892673,False
76.60203,0.14832896,True
62.10646,0.021953255,False
60.056854,0.025622427,False
32.482292,0.012135081,False
50.209827,0.019137517,False
40.112377,0.00063629076,False
67.889206,0.029106542,False
64.384094,0.06618686,False
59.77002,0.05904579,False
46.228275,0.006973751,False
75.385735,0.16313547,True
74.77377,0.039226443,False
42.22559,-0.003733389,False
47.86981,0.014616147,False
53.37319,0.055088088,False
75.19707,0.07896982,False
72.3877,0.06701684,False
83.105515,0.34844,True
16.083239,-0.0010924041,False
26.984047,0.0032284856,False
47.477646,0.017103307,False
55.134933,0.073524624,False
28.539547,0.0018586218,False
46.502384,0.027480118,False
38.59468,0.0024092086,False
44.95686,0.0011903197,False
65.21879,0.10081959,False
58.491493,0.1614573,True
72.98561,0.0426282,False
42.806114,0.004584588,False
43.513348,0.02284132,False
36.281067,-0.0025947057,False
88.82111,0.22366521,True
42.68222,0.010307889,False
87.735306,0.07666117,False
82.76806,0.37332404,True
73.53711,0.06725237,False
58.912212,0.025959805,False
18.077738,-0.002047982,False
23.267685,0.0051946547,False
26.167452,0.006185353,False
96.56115,0.1799357,True
41.566555,0.010080345,False
69.880356,0.14644702,False
22.392647,0.0032068994,False
52.13263,0.0055935383,False
51.66459,0.008973837,False
58.753204,0.032181814,False
16.477045,0.0014340635,False
38.880783,0.014022529,False
52.900158,0.13181001,False
65.099686,0.061471224,False
22.986303,0.007274613,False
67.14797,0.033421755,False
60.604267,0.059166774,False
88.6684,0.09081712,True
73.64413,0.09239915,False
51.756012,0.020787947,False
55.362553,0.23887515,True
35.702053,0.0034468062,False
71.93424,0.10891268,False
36.171246,0.0020235255,False
33.583054,0.012298126,False
14.289723,0.004707413,False
36.460426,0.016428523,False
26.828104,0.007481914,False
31.766624,0.005321499,False
70.50544,0.062064826,False
66.98969,0.0868355,False
54.996178,0.028960668,False
30.987486,0.0105853975,False
21.21067,0.0009316448,False
33.59806,0.006683193,False
42.84521,0.01156418,False
52.858433,0.014375962,False
37.13363,0.012516152,False
25.702654,0.0006658733,False
48.002872,0.014971167,False
25.766628,0.0044187326,False
69.66773,0.047857746,False
77.484146,0.063102394,False
53.270126,0.017968439,False
66.44108,0.04715538,False
71.19469,0.048254937,False
65.066734,0.03478843,False
53.555683,0.09962025,False
33.391476,0.0050997287,False
49.90845,0.0443269,False
61.04571,0.042956308,False
32.7583,-0.0014093369,False
40.23756,-0.00052705035,False
80.57083,0.03991297,False
28.62173,0.001722753,False
40.608913,0.010076955,False
81.13265,0.20156261,True
33.422512,0.006040927,False
58.218594,0.05498047,False
62.38838,0.05582443,False
42.136112,0.00035375357,False
44.041763,0.006168939,False
29.413828,-0.0010492392,False
49.950775,0.061214328,False
20.30834,-0.001391314,False
70.027084,0.06092775,False
42.72477,0.0039059445,False
60.783512,0.11375582,True
66.6597,0.030487314,False
55.04195,0.029996753,False
61.717377,0.021472126,False
65.10595,0.123494476,False
45.866814,0.008306786,False
30.016981,0.0022506006,False
74.96745,0.21538574,False
53.6251,0.012291014,False
35.236317,0.011389516,False
65.26361,0.032293603,False
45.86282,0.020242475,False
14.354325,-0.00017768238,False
48.69032,0.023947835,False
53.892128,0.01573243,False
54.305607,0.011994749,False
71.34663,0.11203027,True
75.70573,0.07506734,True
18.077976,0.0021039508,False
61.579617,0.0300747,False
61.421776,0.17065054,True
37.289917,0.020948209,False
30.786263,-0.004230175,False
30.119251,0.0034556948,False
57.257587,0.022271298,False
64.166985,0.16368729,True
74.292175,0.075392544,False
62.079044,0.034712046,False
44.547234,0.022335626,False
50.95348,0.023861066,False
65.53181,0.026335299,False
47.516575,0.011597447,False
67.06553,0.019171864,False
114.74365,0.17827833,True
67.17555,0.07813126,False
46.877987,0.014491908,False
52.482216,0.023269951,False
54.17205,0.5240454,True
29.980835,0.0011401772,False
67.19882,0.046754614,False
24.90613,0.0013369415,False
63.01508,0.042056367,False
28.896965,0.0034807958,False
109.974396,0.12851661,True
18.784336,-0.00040126126,False
64.83188,0.030744925,False
33.462,0.002856426,False
71.35805,0.04482612,False
88.31964,0.110159874,True
57.87739,0.23754895,True
30.878416,0.008175366,False
45.087025,0.02499894,False
50.8734,0.048010036,False
49.905495,0.0068673566,False
37.76095,0.017421342,False
30.023254,0.0010011382,False
69.841576,0.16588151,True
66.792435,0.045948654,False
76.69814,0.065395385,False
42.35965,0.011531394,False
85.39845,0.5171945,False
52.077587,0.08304167,False
55.175426,0.14310908,False
55.417534,0.28377342,True
100.5914,0.16272157,True
42.64348,0.008505121,False
74.28129,0.11945671,False
54.776253,0.06862517,False
26.169344,0.0055725574,False
74.06273,0.19239718,True
31.38681,-0.002912011,False
44.186813,0.027046375,False
25.540506,0.001546273,False
82.86629,0.047494024,False
49.532753,0.0351592,False
59.70411,0.027586155,False
48.92085,0.04600738,False
84.56314,0.0385174,False
54.519596,0.03339146,False
97.266136,0.18090731,True
64.83236,0.051726967,False
59.72027,0.023378327,False
55.216,0.03059934,False
56.628254,0.26044297,True
50.697407,0.015490256,False
63.08164,0.03627716,False
48.204296,0.027061164,False
98.27321,0.21943533,True
36.179913,0.0068497807,False
60.72514,0.045805007,False
60.72606,0.020245343,False
69.43075,0.14699394,True
63.36721,0.14423531,True
30.372004,-2.560392e-05,False
33.64152,0.005682066,False
51.22487,0.01945956,False
54.77875,0.01646071,False
46.052616,0.014079437,False
56.14832,0.020722307,False
31.570292,0.0011248067,False
76.50277,0.13038737,False
54.00445,0.093146205,False
57.07187,0.024172843,False
82.45899,0.2079845,True
66.91708,0.038628593,False
53.33637,0.05480875,False
55.145016,0.03359388,False
87.99064,0.18330145,False
16.375027,0.0005662199,False
46.699375,-0.0027104914,False
44.91818,0.22262251,True
51.268387,0.037297055,False
28.80195,0.0014121663,False
64.0842,0.01737237,False
60.30658,0.1353777,True
65.24089,0.025605962,False
24.731367,-0.002014067,False
66.589584,0.03261885,False
44.439884,-0.0019921735,False
49.383564,0.016099773,False
42.66569,0.010215297,False
32.12077,0.0033087023,False
48.72439,0.011975534,False
63.420868,0.034993097,False
14.774556,0.0027442956,False
70.128044,0.031416997,False
66.70635,0.05761221,False
61.56268,0.05533819,False
55.461376,0.16875115,True
45.638252,0.02229324,False
37.891846,0.0038728379,False
16.004026,-0.0012600226,False
34.501232,0.0051109977,False
41.390747,0.005809881,False
79.91348,0.06411809,True
52.409443,0.05276438,False
27.674858,0.0061092936,False
44.880135,0.013909049,False
9.077054,3.082212e-06,False
49.860195,0.01990997,False
36.813065,0.013047837,False
38.469997,0.015553147,False
12.304075,-1.17029995e-05,False
44.273487,0.0017686039,False
43.03447,0.006493069,False
52.497875,0.02651073,False
14.604076,0.000105213374,False
68.006,0.025380328,False
38.453625,0.0050809346,False
58.274483,0.02119051,False
51.593174,0.0347355,False
69.85152,0.14939356,False
70.05576,0.046580374,False
47.296913,0.012524135,False
38.584404,0.014621511,False
24.420835,0.0017511193,False
71.565575,0.078018546,False
62.835194,0.028991535,False
24.07091,0.0039028395,False
35.068707,0.011506826,False
92.4669,0.16246209,False
31.328753,0.0014991462,False
99.89887,0.33901,True
99.98991,0.3597191,True
54.60878,0.015181735,False
45.451847,0.011528894,False
80.4886,0.068791926,False
45.63524,0.0044093356,False
13.638357,0.00018988643,False
50.2109,0.028808229,False
42.823444,0.0024730116,False
66.55358,0.023000196,False
39.840546,0.008704249,False
76.63483,0.11430639,True
65.816505,0.15799558,True
60.421295,0.035351843,False
49.31024,0.05440566,False
44.13665,0.0020702407,False
59.405415,0.07026893,False
60.928593,0.03958626,False
17.089748,-0.0011733994,False
41.994843,0.015158474,False
10.684117,4.9571972e-05,False
49.282917,0.011626959,False
44.380413,0.0077350065,False
75.0742,0.09919192,False
78.126144,0.27409863,True
32.494007,0.013649706,False
55.678818,0.03328806,False
45.179848,0.005111009,False
76.21767,0.0836342,False
60.535927,0.037927613,False
64.88381,0.06674984,False
31.208872,0.0028863437,False
71.39951,0.072629154,False
51.463062,0.030111045,False
49.688595,0.019552782,False
47.289627,0.018432692,False
50.07225,0.01851222,False
50.96181,0.016965553,False
62.67165,0.0613842,False
60.233753,0.046025366,False
51.056824,0.023170322,False
49.211464,0.011568122,False
59.08934,0.0324357,False
40.873066,0.0023993924,False
61.25233,0.021216929,False
52.914814,0.036352485,False
61.50852,0.03762029,False
21.649553,0.001293689,False
63.84794,0.013465449,False
22.973381,0.0048047435,False
45.9828,0.014103897,False
29.985273,0.008484494,False
54.682266,0.038976893,False
42.81101,0.015261762,False
39.577503,-0.0039984584,False
34.38942,0.0052956045,False
53.84935,0.07341421,False
50.61771,0.026380911,False
62.735588,0.028340235,False
49.263836,0.047095448,False
40.133667,0.006007321,False
21.906569,0.0030720457,False
13.524794,-0.0008687377,False
53.255894,0.015237503,False
67.56855,0.057970792,False
44.675037,0.09709972,True
32.50104,0.009723056,False
15.152515,5.6331977e-05,False
29.076912,0.007290125,False
71.13388,0.08409244,True
60.668617,0.01961799,False
44.05439,-0.004072275,False
22.078989,-0.002006542,False
95.2105,0.11255574,True
51.364094,0.017208688,False
72.53277,0.061748534,False
63.141514,0.08507761,False
41.193565,0.0072579905,False
4.666897,1.3080426e-06,False
74.92201,0.0619075,False
13.740718,-0.00095687713,False
57.975193,0.094567776,True
72.20802,0.052855015,False
17.929598,0.00079984404,False
27.18143,0.0028198361,False
44.254734,0.016748838,False
27.078815,0.0037997607,False
65.13343,0.03339483,False
61.185207,0.05872743,False
57.122807,0.3560055,True
27.768559,0.0062866956,False
83.02773,0.070400685,False
61.754887,0.058539346,False
62.536133,0.04131569,False
46.67315,0.012734845,False
59.83259,0.026477665,False
51.88504,0.15709785,True
53.350384,0.29308438,True
72.391785,0.08812478,False
85.20224,0.082681656,True
49.10859,0.01301223,False
42.080975,0.00088565424,False
65.41452,0.027999043,False
62.14714,0.06291053,False
62.15609,0.045915186,False
33.214184,0.009392723,False
52.657017,0.033129945,False
24.069864,0.0041525923,False
67.94925,0.0329614,False
48.423565,0.028676882,False
55.095634,0.019327663,False
70.34336,0.01697965,False
79.240074,0.23154914,True
35.122757,-0.0033933185,False
74.01023,0.13658786,False
66.500656,0.14195892,False
50.103016,0.01799088,False
72.594376,0.04119648,False
65.66322,0.075048804,False
29.90583,0.006319858,False
64.1836,0.07566209,False
49.090553,0.03645751,False
50.25904,0.010212183,False
38.773117,0.00084139407,False
59.5433,0.022485897,False
57.114895,0.058709264,False
13.303993,0.00019575376,False
79.93961,0.2061919,True
43.54479,0.016204849,False
59.684284,0.049694613,False
56.814312,0.23964667,True
43.24936,0.013857648,False
69.36184,0.16135997,True
68.93741,0.036128134,False
49.933952,0.038647592,False
9.849899,4.5727007e-05,False
73.15702,0.22741836,True
79.42274,0.04624483,False
60.637527,0.017692082,False
63.048733,0.45093954,True
57.137142,0.15123665,False
58.321156,0.30308664,True
48.172836,0.032665275,False
43.182343,0.012617111,False
64.79464,0.018459916,False
42.29474,0.010710485,False
33.744335,0.0032953918,False
21.230967,0.0046665575,False
74.84442,0.06371641,False
55.747097,0.032540902,False
31.049498,0.0057228357,False
52.547134,0.15923905,False
24.687176,0.0015517697,False
74.67195,0.11505881,True
39.760273,0.013978131,False
54.66378,0.023246542,False
71.52879,0.18415311,False
30.64883,-0.0013039149,False
34.83813,0.0064259283,False
66.22358,0.023111,False
80.00649,0.23458904,True
41.97902,0.0075400546,False
72.98069,0.05867526,False
17.531698,0.0006246632,False
92.4942,0.16701263,False
62.51146,0.055911064,False
38.959602,0.016786702,False
54.338783,0.016686954,False
65.82456,0.039850235,False
76.0071,0.051726013,False
68.51296,0.07326856,False
39.079613,-0.0019804724,False
20.209759,-0.00037656166,False
18.5269,-0.0019408986,False
31.676155,-0.0038781054,False
49.112827,0.0128000155,False
64.67035,0.071544126,False
38.505325,0.019379891,False
99.22305,0.20014179,True
88.47707,0.05954969,True
19.29419,0.0015068278,False
72.85354,0.06954861,False
80.11605,0.46213531,True
69.50112,0.06926513,False
41.65853,0.0050802827,False
38.88113,0.008558769,False
62.9317,0.15708798,True
36.47404,0.001904849,False
48.924404,0.018355593,False
49.392384,0.02547136,False
63.565144,0.32444918,True
58.480396,0.029663756,False
80.332634,0.41963816,True
17.784872,0.0042715874,False
21.719019,0.0043723695,False
61.853535,0.24013615,True
23.880413,0.0013368893,False
73.07188,0.15663248,False
33.00706,-0.00283736,False
61.77235,0.06484519,False
60.57503,0.10607827,False
36.833393,0.0071162656,False
33.796024,-0.0002252832,False
29.653,0.0046197325,False
17.592484,-0.0012479993,False
56.604706,0.24718952,True
79.64396,0.11538485,False
52.329685,0.034219652,False
66.84865,0.034555912,False
45.6713,0.012163863,False
37.737366,0.010035876,False
68.72187,0.05102864,False
63.23775,0.032918364,False
47.030567,0.15148675,True
18.44562,-0.0017505987,False
66.31593,0.104997605,False
34.519928,0.0053029656,False
69.04404,0.045105055,False
65.55413,0.024265155,False
70.50938,0.099544644,False
30.516571,0.009801265,False
51.10864,0.014179364,False
71.06813,0.15869394,True
27.160568,0.0015591271,False
16.671663,-0.001139489,False
29.311686,0.00350976,False
57.347736,0.039560728,False
18.780993,0.0014047418,False
57.948986,0.018505469,False
46.51485,0.03294853,False
66.99713,0.040694848,False
64.52424,0.04334417,False
25.002806,0.0018994845,False
68.118866,0.05449894,False
40.096096,0.00035561994,False
70.80257,0.06956497,False
63.867336,0.022485062,False
75.82293,0.16685575,True
69.87698,0.062148273,False
68.53414,0.15880066,False
26.638966,0.0022496786,False
68.68274,0.028752774,False
84.01897,0.038507342,False
28.693527,0.0033136196,False
50.14764,0.02051232,False
66.790375,0.2437799,True
67.17242,0.025837272,False
68.34466,0.118134916,False
52.31681,0.013253473,False
58.656788,0.041331425,False
60.958797,0.049116313,False
35.67116,0.010736972,False
74.02805,0.04276824,False
37.052845,0.0031343102,False
46.744225,-0.0033076555,False
49.12077,0.029938698,False
84.31898,0.19158494,True
56.279884,0.067920536,False
72.35686,0.06783211,False
46.414253,0.020378679,False
67.70248,0.08306831,False
44.681007,0.014623545,False
26.982376,0.0023281462,False
57.242588,0.04099992,False
46.718506,0.01020579,False
34.60783,0.008867707,False
57.889378,0.08408323,False
62.285816,0.026349932,False
67.45579,0.049898475,False
35.415825,0.0089039095,False
58.966904,0.181772,True
53.900898,0.0487684,False
79.09154,0.12831697,False
66.9694,0.17161423,True
65.48637,0.16720146,False
66.83978,0.027996942,False
10.981994,4.5520253e-05,False
31.29344,0.0020682104,False
66.69147,0.067969725,False
23.22666,0.0018004775,False
64.0394,0.035475433,False
48.637806,0.013162479,False
57.11822,0.020268828,False
45.206463,-0.00044605136,False
59.402576,0.048085302,False
55.638363,0.064591885,False
72.6373,0.08984882,False
21.849947,0.001227852,False
52.83956,0.02060239,False
60.465866,0.021958157,False
22.112896,0.0033656303,False
72.53023,0.06543565,False
79.13363,0.23196661,True
19.412275,0.00045051798,False
59.227787,0.026978329,False
88.176414,0.33220524,True
49.291813,0.028734684,False
72.20569,0.1866678,True
55.635777,0.029832646,False
42.997784,0.008248106,False
33.438442,-0.0056166016,False
68.74597,0.04539624,False
45.375973,0.011096925,False
65.65954,0.026968285,False
6.744473,-1.4486723e-05,False
58.98298,0.021684036,False
35.42223,0.007058978,False
54.68894,0.03063339,False
46.616154,0.012271993,False
23.109308,-0.002354065,False
75.99208,0.22945052,True
63.023895,0.18678576,True
44.611626,0.012259454,False
25.318518,0.00086012855,False
80.90313,0.11289835,False
78.37544,0.076230526,True
65.031334,0.04436122,False
70.30699,0.060289234,False
61.567986,0.02252157,False
75.006325,0.110990494,False
95.22705,0.33012915,True
58.938168,0.056475863,False
46.922245,0.012382977,False
63.363644,0.035808608,False
50.381466,0.16393852,True
51.354782,0.010480367,False
66.7227,0.049234122,False
37.654484,0.004693482,False
29.87589,0.008959651,False
34.23659,0.011286914,False
54.329243,0.03532576,False
20.484837,0.003833035,False
15.765803,0.002308215,False
70.29035,0.037037402,False
60.08849,0.036728933,False
36.941807,-0.0044004694,False
52.058243,0.03252974,False
41.66133,0.012711722,False
13.83015,-0.0002295617,False
57.911133,0.2285788,True
32.265987,0.0071202666,False
61.13833,0.28492427,True
48.660137,0.020213015,False
77.946465,0.12456751,True
40.94905,0.008418307,False
47.554165,0.013534844,False
32.3923,-0.0006754026,False
70.04192,0.051178277,False
73.91071,0.1015411,False
19.0624,0.00043999404,False
75.99399,0.04866928,False
77.71267,0.46884346,True
55.69581,0.051620692,False
55.88529,0.016825803,False
49.217655,0.02255354,False
55.13964,0.017566726,False
61.705276,0.026858613,False
32.912216,0.001819767,False
56.068222,0.022358015,False
54.122654,0.10087329,False
20.78702,0.0015165731,False
52.977345,0.016525418,False
59.7323,0.03245403,False
49.142277,0.020289704,False
85.16548,0.25672537,True
65.57716,0.034105048,False
45.2191,0.0076714978,False
66.85809,0.09035009,True
67.403946,0.03250149,False
69.598206,0.07800898,False
58.8079,0.03288558,False
55.305504,0.039687216,False
50.843723,0.012744643,False
58.616222,0.019682974,False
80.134445,0.21268183,True
36.302406,-0.0011986196,False
49.80305,0.03148721,False
57.758797,0.019136436,False
52.06147,0.024336182,False
70.96671,0.050166458,False
49.052086,0.018079236,False
32.76042,0.002671253,False
46.263554,0.18100917,True
56.03795,0.18039739,True
63.122917,0.02103348,False
45.9967,0.005576499,False
56.034966,0.013460785,False
67.825096,0.05341825,False
61.578197,0.020576626,False
24.752382,0.0059949886,False
73.19116,0.11027846,False
75.714775,0.07988241,False
101.02576,0.23545271,True
88.95414,0.11831644,True
49.28521,0.014599182,False
56.4977,0.019880101,False
67.05159,0.024303839,False
61.350235,0.039102286,False
56.949966,0.20181316,True
34.91432,-0.002968993,False
77.65126,0.10815549,False
27.217398,0.001290394,False
22.30557,-0.00013011694,False
30.840239,0.0047723204,False
81.84637,0.1305649,True
29.904793,0.00014231727,False
52.87266,0.030723631,False
76.14506,0.06392276,False
22.209482,0.0011677202,False
64.789566,0.03597802,False
35.279022,0.002933912,False
51.02521,0.030723065,False
28.944695,-0.0032831077,False
40.638885,0.010351852,False
58.643974,0.028971627,False
32.553898,-0.0036425218,False
28.599327,-0.0007563587,False
77.56661,0.14297843,True
47.508556,0.3796839,True
63.126312,0.038405314,False
37.007153,0.009205323,False
28.334116,-6.464124e-05,False
36.468548,0.01838956,False
66.168816,0.16880876,True
47.159225,0.028771333,False
47.99122,0.017012365,False
72.436424,0.12644571,True
52.23476,0.016891219,False
71.29144,0.032806695,False
83.78332,0.33376932,True
76.173065,0.039465114,False
33.78798,0.0041483827,False
32.325657,0.003695719,False
59.41267,0.023796543,False
54.196938,0.011937335,False
52.459877,0.03521429,False
11.384036,-0.00016844645,False
33.130455,0.007253006,False
32.752743,0.010317288,False
58.139877,0.016274594,False
59.546703,0.026718795,False
57.98039,0.023972064,False
65.00074,0.0283304,False
66.67772,0.029755905,False
52.499153,0.35689938,True
32.942837,0.009235386,False
86.479225,0.06833166,False
56.02038,0.017216876,False
45.5238,0.019893572,False
20.78972,0.0012249798,False
38.26183,0.009968437,False
55.580788,0.01563713,False
76.99631,0.116962194,True
44.272434,0.017293856,False
60.24072,0.19019222,True
80.721054,0.28528732,True
66.47765,0.03294313,False
49.414673,0.0151207745,False
24.271322,0.0042537376,False
69.73653,0.3450246,True
30.302765,0.006610777,False
82.27485,0.190884,False
45.58452,0.02081395,False
35.981255,0.022149459,False
54.231037,0.02616699,False
74.54531,0.09425324,False
51.676483,0.014317624,False
80.932655,0.04921508,False
115.745575,0.116188586,True
28.316702,0.0009404458,False
58.719585,0.069895595,False
45.410652,0.013878204,False
20.929235,0.00072903186,False
54.62894,0.11491257,False
69.18514,0.16604996,False
82.630936,0.06811845,False
41.05749,-0.00032147393,False
51.24549,0.014116399,False
63.921314,0.06241536,False
57.94774,0.043749914,False
16.908697,-0.00022428855,False
73.26574,0.09742063,True
61.448475,0.11229265,True
78.93883,0.08810717,False
26.221579,0.0004212018,False
33.73884,0.003501743,False
69.73082,0.047325075,False
44.118744,0.02368436,False
21.084927,-0.0002800282,False
46.688866,0.01148466,False
66.0259,0.28573167,True
69.673416,0.061163276,False
76.174576,0.07197356,False
23.549576,-0.0012534428,False
55.354763,0.0046911538,False
43.809425,-0.0028554834,False
72.15779,0.060949862,False
39.736214,0.01240794,False
73.6613,0.043600082,False
34.066925,0.008523595,False
51.276836,0.07404184,False
57.570545,0.03149277,False
25.48351,0.0009830855,False
27.976547,0.0076174885,False
56.235954,0.263843,True
17.786604,0.0023802202,False
72.34055,0.09759924,False
66.87889,0.048687056,False
71.92677,0.08883548,False
64.201164,0.0445251,False
73.8437,0.15359843,True
44.494534,0.01359541,False
75.0474,0.03431131,False
50.971092,0.0123576,False
18.413195,0.0032626018,False
63.356453,0.2201935,True
38.462795,0.0074088722,False
57.38635,0.021756515,False
55.421375,0.015530065,False
62.057335,0.02300319,False
63.860962,0.08555168,False
19.21268,7.810444e-05,False
48.922882,0.010627791,False
37.739388,0.01223382,False
61.522713,0.025230944,False
22.11991,0.002022272,False
54.256954,0.024568267,False
49.21179,0.014940664,False
29.191135,0.0059014075,False
57.57002,0.0245971,False
29.164656,-0.002841264,False
22.105383,0.00084753893,False
44.797398,0.045405447,False
75.08995,0.10407278,False
14.415486,0.00046278536,False
50.046333,0.040226907,False
53.915867,0.1858474,True
56.72209,0.01658947,False
58.156334,0.3209939,True
62.795063,0.13893172,False
25.613052,0.006205678,False
39.25332,0.0008613877,False
74.344864,0.07691148,False
75.38021,0.2316615,True
65.11099,0.04677683,False
50.643906,0.03897506,False
68.80239,0.040634573,False
52.618683,0.04097934,False
37.043545,0.0104951635,False
54.55354,0.3497722,True
28.498787,-0.00068504363,False
30.014215,0.013013776,False
34.708008,-0.0018724538,False
47.88699,0.021280766,False
12.888524,-5.8245845e-05,False
46.282116,-0.00966537,False
61.10895,0.058353424,False
55.63769,0.03112349,False
18.504353,0.0029519256,False
110.216255,0.2493127,True
61.05203,0.03195961,False
22.787285,-0.00058479793,False
68.25684,0.04004179,False
40.270107,0.015437283,False
75.959175,0.03181404,False
90.81147,0.09624991,False
94.959404,0.24341428,True
68.17182,0.07889262,False
34.737537,0.0060650855,False
27.554514,0.0016779248,False
73.33528,0.06142804,False
34.845528,0.0021446347,False
74.36857,0.048369795,False
96.44739,0.16132236,True
54.96343,0.15414074,False
66.03924,0.11715183,False
50.9915,0.024151295,False
52.45241,0.020197533,False
26.301365,0.0026792549,False
27.069489,-0.00064441934,False
63.13679,0.25852358,True
46.194542,0.012805022,False
66.066216,0.04798144,False
62.95777,0.021248564,False
13.3648405,-0.00070487335,False
72.12855,0.06040767,False
61.225803,0.043001235,False
58.656845,0.06333932,False
51.573418,0.23459756,True
21.956009,-0.0020335577,False
54.530075,0.012581348,False
73.0416,0.1095981,False
64.08533,0.025026292,False
55.949364,0.07927345,False
22.228651,-0.0036962386,False
60.50345,0.026943222,False
48.54363,0.016154207,False
29.816338,-0.001942452,False
58.969177,0.02591911,False
47.672333,0.018577844,False
42.458572,0.18876624,True
31.99555,0.0036246255,False
54.374973,0.025283664,False
36.73883,0.0077840015,False
58.391953,0.013833642,False
39.292374,0.005163353,False
83.43518,0.06905168,False
60.56575,0.023556337,False
86.75338,0.2330023,True
48.295296,0.01165776,False
66.52289,0.13521296,True
27.24188,0.0040547345,False
82.535675,0.16701645,True
24.958485,-0.0030588098,False
64.80169,0.062246606,False
66.13696,0.077674955,False
46.845608,0.01840856,False
55.4774,0.017283939,False
80.6079,0.120034635,False
60.378822,0.026493356,False
39.548218,0.008719206,False
13.194815,0.0002527004,False
11.456269,0.00011820905,False
60.769714,0.021179378,False
55.735718,0.2811408,True
53.757484,0.022686541,False
71.15364,0.2402994,True
72.62388,0.024368227,False
67.56665,0.36473227,True
25.84427,0.0007841643,False
87.9838,0.44406843,True
30.475092,0.0112972185,False
70.185776,0.088866025,False
54.678856,0.19358945,True
18.86511,-0.0014502332,False
45.728497,0.0077930316,False
24.513174,-0.0018677209,False
26.409782,-0.0058304016,False
57.365562,0.01774323,False
54.985615,0.037739977,False
65.32999,0.03710544,False
39.058517,0.00787871,False
52.07985,0.07444158,False
54.726994,0.037796885,False
80.02488,0.059597805,False
73.13112,0.049702704,False
38.56075,-0.000112093985,False
49.675987,0.016291045,False
52.41277,0.022493288,False
48.432327,0.47319722,True
58.153645,0.03763883,False
50.41927,0.023919903,False
80.919,0.049138546,False
42.73801,0.019306295,False
38.472363,0.0071141757,False
59.72888,0.026689753,False
20.561455,-0.0029082093,False
84.19427,0.07002768,True
24.784363,0.0024428722,False
42.61935,0.0101813,False
29.614208,-0.0008026846,False
50.733448,0.028621696,False
70.669426,0.033883914,False
61.961216,0.031468034,False
87.589294,0.20807105,True
58.83744,0.031597823,False
69.410355,0.043801382,False
28.174568,-0.002376346,False
62.23961,0.07211447,False
58.9504,0.05248393,False
66.04011,0.028130233,False
22.105045,0.0012535527,False
37.102516,0.010899033,False
32.727757,0.011234157,False
52.92723,0.08843535,False
53.95907,0.033553973,False
61.507343,0.03719318,False
60.031197,0.032354206,False
68.36886,0.027466506,False
57.240604,0.031297505,False
51.001564,0.014443994,False
67.65205,0.02655907,False
51.090435,0.0330199,False
79.13651,0.055103928,False
73.59819,0.051193714,False
51.335686,0.02398359,False
64.191086,0.034520164,False
31.125044,-0.004200369,False
66.28018,0.048046023,False
55.48743,0.07856494,False
71.12829,0.037347674,False
70.1441,0.06387964,False
72.37981,0.33150798,True
76.26547,0.07627842,False
50.843937,0.01284375,False
69.50635,0.09901911,False
61.61522,0.016919285,False
34.35001,0.00012747943,False
71.822105,0.046990827,False
17.996693,-0.0013213325,False
69.87988,0.08972505,False
75.83124,0.3827554,True
119.746056,0.27808666,True
53.12279,0.013738923,False
80.48402,0.06686634,True
59.20012,0.07007365,False
83.17136,0.07983607,False
47.827797,0.010690734,False
56.298428,0.02851142,False
53.13389,0.02909375,False
17.617517,-0.0012391787,False
30.119473,0.0002874732,False
63.42179,0.035841614,False
47.813572,0.025250971,False
15.895275,-5.4408796e-05,False
52.903606,0.07643321,False
53.521854,0.0062135905,False
38.696606,0.009504415,False
58.9894,0.01960218,False
65.309654,0.02008392,False
66.28745,0.04500124,False
78.35757,0.117685586,False
29.585186,0.0034705065,False
49.341595,0.34138,True
35.19193,0.015791543,False
66.335754,0.035258234,False
74.20076,0.048107505,False
66.473045,0.041196108,False
47.669807,0.017424725,False
55.242023,0.013455093,False
49.92128,0.030113876,False
50.106743,0.21939105,True
16.54462,0.00077667274,False
46.687977,0.010436416,False
59.587967,0.02945675,False
57.429695,0.026766181,False
34.95443,-0.001836706,False
63.898716,0.02742897,False
39.535732,0.014909416,False
33.10465,-0.0015275814,False
33.39642,0.01451036,False
19.284113,0.0004935842,False
71.955734,0.12792647,False
17.70995,0.00033847615,False
73.33543,0.054180637,False
99.054214,0.3226062,True
62.533985,0.027707309,False
78.63613,0.17560998,False
37.77404,0.008071292,False
33.050785,0.002055917,False
47.409878,0.0093581155,False
14.411551,0.0006983755,False
28.325037,0.0017862525,False
13.890551,-0.00031252857,False
39.261387,-0.0036793873,False
65.412964,0.059445605,False
73.58011,0.024223745,False
27.995817,0.0019585304,False
21.753723,0.0027049948,False
60.80676,0.07060087,False
66.93753,0.04045081,False
68.660416,0.019649386,False
63.562775,0.018483311,False
52.5629,0.1490106,True
52.89591,0.07705143,False
35.279716,0.0051337034,False
29.4639,0.005151175,False
49.307556,0.011077322,False
48.766895,0.021997184,False
35.21272,-0.0026740842,False
52.02383,0.016349986,False
63.169186,0.041749865,False
64.34095,0.024788484,False
40.22715,0.011810534,False
75.0794,0.0766429,False
72.89328,0.07497248,False
47.72025,0.044990033,False
29.271734,0.006382987,False
33.529568,0.0033287406,False
47.586487,0.048417315,False
50.859383,0.038460165,False
42.01239,0.007393237,False
25.356022,0.0029101502,False
79.33592,0.21294558,True
38.661198,0.4724096,True
67.07331,0.03558545,False
60.068027,0.03232798,False
65.02268,0.016666695,False
76.52158,0.060133487,False
52.1157,0.047013655,False
61.352936,0.04533936,False
14.32004,8.08537e-05,False
89.722885,0.17600939,False
31.705757,-0.00414275,False
56.026653,0.021611348,False
36.21105,0.005792327,False
75.50477,0.05643013,False
56.605213,0.01952827,False
71.96256,0.055284023,False
33.055847,-0.0033018924,False
57.681965,0.036920503,False
31.14542,-0.0023443662,False
65.735664,0.042285442,False
59.272697,0.028739974,False
20.454855,0.0027535781,False
58.107643,0.11160904,True
64.75147,0.04173976,False
49.854923,0.016849995,False
12.296809,-5.933456e-05,False
65.67516,0.053799197,False
58.947536,0.026166,False
74.684715,0.17643088,True
57.07226,0.057880998,False
32.509415,0.004906174,False
46.288273,0.026195094,False
14.840365,0.00074317865,False
66.366425,0.024435282,False
31.833805,0.005375143,False
60.98847,0.1924631,True
65.250725,0.04829964,False
62.963215,0.06791882,False
15.09257,-0.00016749091,False
69.41724,0.045273468,False
52.36844,0.016293146,False
64.59935,0.035347715,False
57.66025,0.021996237,False
36.540802,-0.006017126,False
53.32591,0.026248574,False
99.291405,0.1754443,True
74.6731,0.06544316,False
61.691856,0.048434287,False
61.40047,0.057847053,False
66.61257,0.043556556,False
69.601616,0.07133046,False
24.905945,0.0012661126,False
70.67182,0.061028287,False
38.826763,0.00941392,False
61.77328,0.08785647,False
70.17061,0.05962333,False
67.85259,0.036217496,False
49.970417,0.16112018,True
46.966076,0.20124578,True
63.067253,0.019084692,False
25.21154,-0.0030669048,False
31.48797,-0.0043587573,False
50.87714,0.027266756,False
25.083868,0.0025322903,False
83.99014,0.044866264,False
62.762314,0.06894833,False
59.52587,0.026776046,False
47.206596,0.01856625,False
51.389114,0.014749832,False
21.817759,0.0013583452,False
63.021442,0.024505332,False
32.540977,0.0037446767,False
69.27406,0.03800264,False
58.07084,0.2964003,True
85.63529,0.16985822,True
41.558197,0.013078108,False
9.223019,1.2086239e-05,False
60.38289,0.06934649,True
50.607883,0.015239283,False
21.124527,0.0012694579,False
62.14416,0.23942733,True
54.728535,0.02506578,False
79.05736,0.058190316,False
42.722404,0.012492031,False
60.868385,0.023294285,False
16.891073,-0.00058646686,False
25.377337,-0.0039625037,False
66.93431,0.019384414,False
35.02564,0.006371174,False
61.453403,0.024897799,False
47.561012,0.017352104,False
71.21883,0.10169327,False
15.529758,0.00014179293,False
69.43743,0.08729875,False
51.420948,0.0178077,False
76.3908,0.12475163,True
77.7125,0.06193903,True
11.288557,-4.4972636e-05,False
57.760323,0.019747555,False
44.117485,0.015595339,False
75.68491,0.16074973,True
42.597973,0.019107372,False
67.068405,0.22017986,True
81.360664,0.07991752,False
63.41054,0.050189316,False
71.38272,0.047315955,False
44.336052,-0.0016858876,False
66.474785,0.06496957,False
79.02423,0.07072148,False
46.088505,0.016033128,False
44.98009,-0.002416402,False
69.05483,0.12682384,False
74.12969,0.09750223,False
72.790886,0.2107485,False
64.627785,0.034697235,False
26.32991,-0.0019882042,False
53.49364,0.03693071,False
61.11803,0.03924781,False
43.518803,0.020428032,False
86.02129,0.29156893,True
48.972515,0.017951675,False
31.801102,0.00070789084,False
41.719753,0.014624871,False
55.473354,0.03602305,False
20.139162,-0.0015622843,False
48.51384,0.09001452,True
12.927133,7.2808936e-05,False
65.60283,0.06898537,False
56.542908,0.037569165,False
38.740353,0.002683498,False
82.48663,0.12747705,True
39.556564,0.01287999,False
38.721165,-0.0034781098,False
70.96162,0.08186288,False
25.734112,0.0032707024,False
53.6762,0.35396492,False
56.033688,0.033239096,False
17.163355,-0.00048393756,False
40.901558,0.01624792,False
44.01965,0.020285532,False
43.46603,0.034891106,False
46.48745,0.025676422,False
69.09287,0.05055648,False
45.53199,0.02173768,False
74.508354,0.055916965,True
67.616295,0.031084955,False
71.693954,0.09420371,False
52.708755,0.028115533,False
46.669502,0.056383863,False
66.24894,0.115064204,True
69.71447,0.0372712,False
72.02572,0.07024419,False
72.92255,0.06410572,False
53.64452,0.02501648,False
49.156914,0.035626635,False
33.153515,0.0020821802,False
42.955063,0.10403675,True
52.19043,0.0151614025,False
26.001144,-0.00012862124,False
40.64232,0.008860789,False
39.901722,0.010212835,False
61.441544,0.028211966,False
59.01652,0.017653406,False
69.76635,0.036922723,False
68.97255,0.0562267,False
69.34413,0.20023364,True
47.154015,0.02185759,False
54.824787,0.02043219,False
72.11553,0.06533384,False
35.654526,0.012716506,False
62.945816,0.3107404,True
41.208874,0.009988222,False
78.095894,0.07172397,True
73.704735,0.057896554,False
92.85781,0.12639731,True
62.53152,0.022440448,False
63.596516,0.025268778,False
69.53255,0.034139276,False
10.723469,1.9757077e-05,False
44.96626,0.030917443,False
77.35487,0.12887853,True
27.064507,0.0073684826,False
70.94374,0.05201496,False
68.13686,0.24175322,True
36.030018,-0.0025911592,False
62.474617,0.118902564,False
37.207397,0.013129067,False
54.984547,0.030134961,False
45.23712,0.007139966,False
46.42974,0.02382771,False
48.960827,0.036539763,False
21.784084,0.0028417762,False
79.49173,0.06270951,False
37.84784,-0.00082919,False
30.913944,0.005804956,False
59.088684,0.041997313,False
64.9599,0.024798825,False
65.553406,0.07943794,False
54.85501,0.19746923,True
59.337524,0.03142181,False
58.845097,0.039918184,False
23.168886,0.005118804,False
62.954853,0.45299417,True
75.16196,0.043391317,False
45.24501,0.011460304,False
49.818146,0.021883458,False
39.12246,0.0033112392,False
43.424007,0.0019190386,False
68.890854,0.09494826,False
40.219803,0.011683039,False
45.032192,0.011690706,False
72.81224,0.21197751,False
65.734406,0.08641678,False
43.762264,0.022532098,False
57.68627,0.03358762,False
98.77888,0.2525738,True
38.616825,0.0028844401,False
61.844906,0.045761034,False
25.263624,0.0005648583,False
53.42769,0.013776965,False
56.471878,0.02502662,False
61.35577,0.015323043,False
41.064255,0.01609762,False
44.276134,0.0045654103,False
46.409203,0.024611697,False
52.420506,0.05793099,False
72.48663,0.5667504,True
68.431335,0.026597276,False
66.8341,0.136729,True
57.78374,0.015353829,False
49.7692,0.04855831,False
57.05058,0.017013364,False
72.215,0.32333136,True
39.779,-1.4457852e-05,False
58.17719,0.012465745,False
73.803795,0.05362317,False
67.77909,0.026571214,False
44.35674,0.18960351,True
22.470097,0.0011497196,False
85.87631,0.12913907,True
32.805695,0.0009603277,False
107.90029,0.21400285,True
75.37849,0.065870166,False
16.008524,0.0003625322,False
69.690865,0.12508082,True
12.699986,0.0004578745,False
47.73727,0.020987064,False
25.667316,0.001716977,False
34.17783,0.0044344775,False
52.63633,0.024044275,False
94.79225,0.09975016,True
61.110043,0.038122833,False
80.273705,0.055626243,False
3.3478894,-3.571622e-07,False
76.98254,0.123800635,False
76.81381,0.0714224,False
96.26954,0.17312193,True
37.045372,0.017134521,False
95.363144,0.20478797,True
50.83468,0.014479913,False
52.845406,0.025080055,False
63.812176,0.043706566,False
61.955772,0.049018487,False
45.734142,0.01823397,False
60.352882,0.015152797,False
45.607227,0.013972916,False
43.906666,0.0034354404,False
49.28315,0.028452784,False
44.71884,0.253034,True
57.782948,0.023106903,False
80.56382,0.09677118,False
55.67886,0.03202781,False
93.481224,0.13192421,True
14.421283,0.0001230184,False
68.06428,0.022024348,False
71.867386,0.14577419,True
55.557526,0.022231966,False
28.145445,0.002312865,False
89.68984,0.10277924,False
60.90125,0.010996208,False
50.92198,0.014011398,False
58.17518,0.10608333,True
41.962013,0.0053745843,False
47.723755,0.03184338,False
14.684888,0.00032573845,False
31.817434,0.01307679,False
38.573006,0.015296444,False
36.715637,0.0029228814,False
37.87383,0.016319975,False
59.21764,0.013037503,False
39.256992,0.0049879886,False
48.86481,0.013582133,False
15.672343,0.00037223473,False
71.09072,0.053155035,False
38.064266,0.012102336,False
68.45897,0.11802024,False
38.06441,0.007901844,False
59.052658,0.018867746,False
49.89993,0.19160104,True
47.304626,0.015429549,False
32.4952,0.0049218982,False
25.575014,-0.0011750516,False
67.945755,0.07085633,False
72.89653,0.0599463,False
64.434715,0.13024437,False
50.162346,0.0126873925,False
42.708954,0.011656672,False
79.21261,0.20978326,True
47.962994,0.009812109,False
13.168036,2.9874966e-05,False
68.087776,0.101828426,False
48.785294,0.022929698,False
66.988014,0.024047911,False
41.38452,0.0058058426,False
47.428207,0.022777237,False
71.4112,0.06426686,False
52.66601,0.09906477,False
33.712803,-0.003036406,False
72.40713,0.15314806,True
33.235317,-0.00076051056,False
38.75208,-0.0055689886,False
36.677773,-0.0026047863,False
33.594418,0.009977523,False
71.10086,0.0395557,False
50.410084,0.011246376,False
35.738235,0.011724509,False
63.717316,0.056130663,False
59.512825,0.014764935,False
40.75444,0.015412912,False
60.908794,0.049096778,False
59.008595,0.0343246,False
31.468296,0.0036057904,False
19.962713,0.00543648,False
50.02861,0.03409186,False
57.29699,0.014376104,False
9.136844,-0.0002275426,False
27.687096,-0.0031071808,False
66.32411,0.061930954,False
72.520805,0.3547691,True
76.26449,0.19547045,True
51.28323,0.019052394,False
75.28915,0.17617431,True
60.740566,0.020317063,False
69.83411,0.08889139,False
36.04426,0.015449349,False
44.324326,0.17327929,True
20.696606,0.0011277106,False
33.930847,0.0048061907,False
66.47521,0.019334286,False
55.275364,0.030793779,False
51.59399,0.02734232,False
39.41869,0.21150732,True
44.142925,0.015537575,False
26.537756,0.0044049174,False
43.779305,0.16661346,True
60.17212,0.023074105,False
45.37602,0.013517223,False
72.06115,0.048005104,False
41.62819,0.009347908,False
58.5956,0.017057374,False
45.872513,0.2122618,True
65.4667,0.038105384,False
36.04428,0.00293798,False
53.498444,0.030697808,False
54.721214,0.13665774,False
49.944454,0.008467466,False
69.700455,0.07163063,False
43.047264,0.011709116,False
37.48393,0.0050199293,False
50.022427,0.01611828,False
63.622196,0.06534502,False
18.003853,-0.0007903725,False
62.110012,0.054695845,False
75.39118,0.2301647,True
37.61562,0.008475579,False
68.447845,0.060659587,False
53.26373,0.061198384,False
46.55967,0.0015762076,False
41.4751,0.0005778484,False
17.314295,-0.0013410812,False
97.20335,0.32029653,True
77.56967,0.15600383,True
27.633854,-0.00034147128,False
70.05833,0.08836493,False
58.722282,0.03859958,False
50.820972,0.044662982,False
40.093903,0.0038489588,False
59.615265,0.01941888,False
63.82874,0.10466063,False
88.33112,0.13383996,True
22.134666,-0.00016991422,False
16.532825,0.001811998,False
18.322666,0.00010061916,False
41.41077,0.012115397,False
67.99301,0.04112269,False
65.36563,0.042206973,False
58.18655,0.020313784,False
73.73508,0.08199826,False
11.201526,-8.045696e-06,False
31.578121,0.005797144,False
63.815052,0.13389993,False
71.875465,0.15227503,True
66.43445,0.2316401,True
19.67241,0.000845192,False
61.50377,0.035230532,False
75.22537,0.27700812,True
34.377934,0.00016918406,False
32.82194,0.0035457872,False
58.98112,0.018383771,False
77.07817,0.10542476,False
43.661224,0.01853583,False
49.51689,0.04527983,False
60.510864,0.16694674,False
24.041248,0.0037643574,False
58.899567,0.013040781,False
81.878944,0.17270887,True
17.38601,0.0009119902,False
41.29284,0.021803021,False
28.917347,0.0038849935,False
10.876106,-2.4381094e-05,False
12.082513,0.0010885578,False
48.903763,0.015467949,False
73.73668,0.039843976,False
54.71438,0.039043322,False
70.77268,0.14250916,False
31.856861,0.00419553,False
30.053326,0.0015906505,False
18.26035,0.000108699314,False
59.490288,0.13427353,True
67.37911,0.051138967,False
36.848713,0.005305674,False
51.77286,0.029582292,False
19.371727,0.004445985,False
46.619488,0.030041665,False
62.332443,0.035747185,False
57.36756,0.012015209,False
59.44674,0.0395391,False
41.75662,0.015658155,False
86.70596,0.07930291,False
33.066994,-0.0007250905,False
18.267302,-0.0015515378,False
52.040993,0.011257499,False
37.004574,-0.004754469,False
59.543716,0.085011214,False
74.62448,0.5264703,True
57.103306,0.045231104,False
95.68626,0.16054142,True
44.748764,0.011600733,False
77.77168,0.032489687,False
74.08095,0.04930955,False
27.952589,0.002221357,False
71.2001,0.1086781,False
57.827908,0.016995944,False
12.2358,0.0005577905,False
61.645985,0.027967796,False
77.5397,0.08312236,False
31.539186,0.0030752346,False
24.119854,0.0018022079,False
11.457059,0.00022478588,False
63.242027,0.025324777,False
63.002613,0.025244504,False
17.63337,-0.0006283326,False
69.192184,0.16757482,True
73.21864,0.13020444,False
62.254723,0.026617184,False
51.525455,0.050241053,False
67.51218,0.0678038,False
65.75198,0.052137196,False
43.79649,0.025206827,False
65.77727,0.026983246,False
75.16194,0.046507746,False
59.47006,0.02901312,False
50.977745,0.008217737,False
64.07476,0.02368033,False
32.620564,0.0023276433,False
20.777296,0.0025431905,False
59.97666,0.04454322,False
19.518349,0.003340466,False
64.4442,0.14426798,True
19.528334,0.001775613,False
44.472916,0.011508673,False
73.64809,0.31183362,True
37.068798,0.0125921555,False
33.837482,0.00081127137,False
53.428036,0.019791171,False
59.0029,0.04144898,False
67.28929,0.36538512,True
42.858818,0.007923551,False
33.053963,0.00210822,False
76.7449,0.079672664,False
54.3502,0.064555496,False
60.747288,0.16136706,True
56.359566,0.10937464,True
49.27042,0.14957786,True
49.767624,0.070507795,False
36.76505,0.0055154264,False
71.04664,0.046589926,False
24.20017,0.0009647589,False
29.91092,0.0012444034,False
55.592327,0.034021407,False
47.60369,0.023684904,False
61.4661,0.02260822,False
63.12478,0.035450265,False
23.171352,-0.002535276,False
58.12275,0.037577942,False
76.054436,0.16494748,False
51.758823,0.019508466,False
62.313755,0.04071273,False
75.383575,0.10360211,False
71.07768,0.040827334,False
38.47329,0.013227131,False
68.5938,0.062064618,False
40.01862,0.008319106,False
23.791769,0.0061908215,False
19.002663,0.0033436697,False
72.52977,0.044089615,False
37.776806,0.0062799864,False
37.19229,0.005291924,False
39.712765,-0.0010991804,False
57.53725,0.015270561,False
40.339634,0.01339522,False
77.72469,0.083284885,False
58.800964,0.016320348,False
21.82324,-0.0009879284,False
68.721695,0.087641954,False
52.02747,0.061583847,False
47.845158,0.0348877,False
28.287418,0.011068754,False
55.0165,0.044549674,False
39.818825,0.00967785,False
55.33601,0.024372548,False
24.20978,0.0041389484,False
54.18471,0.022770107,False
60.467907,0.025700368,False
71.40517,0.10517326,False
14.199594,-3.7988648e-05,False
35.453857,0.009237848,False
77.31545,0.072494,False
59.856937,0.031763196,False
29.528374,-0.002917748,False
44.728165,0.0104261115,False
54.932373,0.06841934,False
79.95268,0.1496979,False
54.306114,0.025568962,False
67.130104,0.030587599,False
74.56475,0.3774829,True
7.1053925,-1.5555881e-05,False
49.652195,0.016927525,False
73.82901,0.24049339,False
48.218876,0.076375365,False
32.125866,0.0029342175,False
58.54076,0.20468861,True
44.2312,0.015399225,False
74.81796,0.04946485,False
62.92546,0.01728122,False
67.51337,0.03472352,False
79.21489,0.24438035,True
77.5275,0.29572654,True
29.097513,0.007743161,False
61.609657,0.044165313,False
70.045135,0.063317955,False
61.29831,0.07606685,False
55.73853,0.03514371,False
48.166286,0.027149826,False
49.00079,0.25584722,True
87.20432,0.042511165,False
38.81386,0.0056301765,False
27.100266,0.0022738762,False
47.732876,0.2290656,True
54.459526,0.07924324,False
113.85486,0.12394577,True
24.80527,-0.00017494336,False
49.954887,0.03585556,False
56.762966,0.019894987,False
66.17447,0.030457646,False
63.08363,0.056960016,False
52.218845,0.012015745,False
88.37532,0.116069615,True
50.10694,0.10498519,False
44.661694,-0.0026241094,False
45.22893,0.004651852,False
79.86484,0.08549914,False
30.92136,-0.0029158518,False
57.860786,0.018509619,False
48.710674,0.093088806,True
31.649147,-0.0034492128,False
46.48334,0.36886144,False
52.599777,0.10067941,False
28.881582,0.0004017502,False
37.95092,0.0012281053,False
51.156734,0.10021368,False
7.9575424,-2.9662624e-06,False
34.842003,0.011279117,False
49.240314,0.040596157,False
24.094963,0.0029717125,False
28.670582,0.0049726777,False
26.707739,0.0020996071,False
49.666203,0.095585644,False
33.671703,0.0067617744,False
39.80819,0.010422844,False
30.260826,0.00089852884,False
79.03844,0.32525456,True
92.48451,0.096817225,False
43.63027,0.021118313,False
60.0197,0.03706947,False
43.95131,0.018836819,False
22.362455,0.00094139576,False
36.78712,0.007935185,False
32.152462,0.00898179,False
15.692602,0.00041953754,False
80.36638,0.071986645,False
38.127598,0.01426699,False
69.512665,0.08780122,False
55.074036,0.011448391,False
51.725258,0.026909642,False
61.184155,0.051608503,False
36.588654,0.011021718,False
76.411964,0.1206823,True
15.335248,0.00015407521,False
72.52166,0.065900475,False
62.990887,0.022279724,False
66.82093,0.03601621,False
70.03124,0.09573558,False
31.753794,0.002515316,False
69.31121,0.053610057,False
60.04605,0.27341783,True
21.275698,-0.0021167994,False
50.893707,0.013835043,False
26.983307,0.0067143477,False
78.248375,0.20025706,True
84.43908,0.17920727,True
31.08431,0.009246841,False
65.077324,0.026625738,False
28.871164,-0.0042132176,False
25.58625,0.006714983,False
55.536064,0.035017252,False
35.789642,0.00029883534,False
96.10724,0.1612547,True
33.136925,0.005171247,False
41.959385,0.010356359,False
44.971397,0.012640074,False
45.375767,0.02036573,False
36.27774,0.00075657666,False
42.473717,0.0055942163,False
74.34048,0.061980784,False
68.208,0.06907946,False
25.967896,-0.0008562524,False
65.10089,0.033324137,False
25.600489,0.007038843,False
35.04713,0.004006665,False
46.1913,0.014568061,False
40.30144,-0.0033244863,False
49.718285,0.015179865,False
78.80907,0.08848095,False
64.21539,0.045804143,False
44.489014,0.0013843402,False
53.966923,0.022594467,False
42.50536,0.008647241,False
65.36579,0.036180884,False
69.998,0.09922224,False
72.51788,0.03193879,False
68.919235,0.0420039,False
39.117104,0.0073279776,False
48.742596,0.03211014,False
54.83746,0.022877723,False
20.188332,7.740408e-05,False
85.215225,0.1407879,True
63.493843,0.11419195,False
40.387997,0.013822455,False
37.33817,-0.0019614324,False
30.98733,0.002539061,False
79.7385,0.2685219,True
84.69271,0.12509084,True
26.226921,0.006448509,False
30.941116,0.0044404306,False
66.56813,0.043924496,False
41.703632,0.016720258,False
54.29187,0.018707596,False
67.798134,0.030356407,False
37.65982,0.0022482947,False
38.986694,0.007558875,False
58.896416,0.08835542,False
49.282658,0.023194082,False
54.23441,0.032851562,False
58.04044,0.063713655,False
101.61089,0.19192123,True
60.581463,0.038654618,False
70.49355,0.13043344,True
56.348637,0.017490715,False
48.59813,0.009311058,False
54.576996,0.42012984,True
53.159836,0.02564846,False
65.85396,0.030332536,False
36.359383,-0.00424172,False
69.53033,0.020658016,False
42.105976,0.021617427,False
55.58943,0.042857356,False
35.192425,0.008694135,False
56.40299,0.23669398,True
58.966145,0.04674977,False
57.558006,0.041101813,False
120.65378,0.29847276,True
70.75902,0.021690741,False
47.330173,0.10931176,True
29.33503,-0.0039787125,False
63.430927,0.07971056,False
49.000927,0.056352556,True
28.298557,-0.0018131025,False
31.264482,-0.00176448,False
13.287974,2.1607615e-05,False
28.317629,0.0019007362,False
15.64775,0.00023320317,False
7.8291845,4.8633665e-06,False
77.12637,0.06134087,False
65.59506,0.15772069,True
56.087288,0.023286685,False
66.34159,0.052155495,False
21.595348,0.00069512613,False
51.129276,0.020163499,False
15.923579,-3.8260594e-05,False


==> new_results/losses/vgg-eps-0/scale_0.5_vgg-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
3.472558,0.0015966021,False
1.4782566,0.00033835124,False
11.966486,0.012948973,False
5.5043883,0.0023615323,False
1.790216,0.000928869,False
2.1808677,0.0017091429,False
81.76196,0.13910298,True
3.8235357,0.0035208892,False
2.5500736,0.0019361675,False
19.559053,0.037240237,False
2.181798,0.0009950288,False
0.12655483,4.410482e-06,False
0.0043545384,0.0,False
1.0031251,0.00024690962,False
9.745855,0.0064918855,False
4.7528286,0.004805169,False
1.9682171,0.0010677945,False
0.13150868,-5.9601007e-07,False
0.50408906,5.040958e-05,False
15.507953,0.017351203,False
4.2973156,0.00048451172,False
31.206327,0.15281431,True
0.051632755,1.1920747e-07,False
4.2801504,0.004600492,False
5.7889595,0.0041062506,False
60.243458,0.6220412,True
1.2932678,0.0004049386,False
10.983861,0.012063997,False
0.6671681,0.0002437642,False
7.217343,0.010973295,False
0.82611144,0.0005030523,False
32.458717,0.092752695,True
21.489277,0.035361525,True
0.022993488,1.1920838e-07,False
67.45451,0.12761857,True
5.977846,0.0074489377,False
27.204252,0.035522375,True
0.1678864,1.9071958e-06,False
0.04157748,1.3112785e-06,False
4.495923,0.0018979274,False
1.151881,0.00041355612,False
7.270541,0.0095869405,False
0.7168442,0.00027497794,False
0.7873197,-6.3146e-06,False
0.36280406,6.400031e-05,False
11.127772,0.029242527,False
143.70512,0.4312241,False
0.015067292,0.0,False
7.8382154,0.014524746,False
2.176934,0.0006633841,False
9.497711,0.009022375,False
7.876387,0.0077515775,False
0.88443077,0.00018357037,False
0.89769673,0.0003610283,False
2.691614,0.0011801443,False
138.02837,0.8742264,True
0.034918655,5.9603826e-07,False
60.617714,0.65368897,False
2.9844298,0.0012189217,False
38.06772,0.10929498,True
3.1543565,0.0031449422,False
0.57833785,0.00014810666,False
122.64821,0.39266807,True
10.835888,0.0043094233,False
9.045147,0.007714821,False
4.6888633,0.0053527304,False
41.159348,0.26262003,True
1.993451,0.0024851165,False
1.6282004,0.0008316949,False
1.3226069,0.0004669308,False
7.72199,0.005529479,False
0.27082857,3.3730685e-05,False
27.616562,0.032577932,False
1.6815404,0.00049129606,False
22.523952,0.09722669,True
0.13320978,3.4568584e-06,False
1.8082161,0.00082200754,False
7.3977976,0.0013571111,False
0.20311773,-1.7164457e-05,False
1.4220313,0.00048813247,False
13.330959,0.018466,False
15.2173815,0.012330759,False
47.31638,0.13920544,True
0.5430728,-1.8590625e-05,False
0.32539976,8.462404e-06,False
0.43473545,9.295734e-06,False
8.823926,0.01838962,False
1.4519389,0.00036050018,False
0.11095093,1.907254e-06,False
16.78563,0.044708986,False
1.1996956,0.00063851476,False
19.82822,0.016084835,False
2.6728587,0.00041065854,False
0.26758206,5.446894e-05,False
3.598264,0.0030465573,False
2.780061,0.002185062,False
0.2815527,4.064331e-05,False
0.67853993,0.0002561474,False
0.14476518,-1.3469817e-05,False
0.7559349,-7.923387e-05,False
5.30383,0.0055970624,False
0.036869247,-1.1920838e-07,False
0.9552572,0.00017569587,False
0.60265887,0.00016204361,False
6.322569,0.0057524657,False
1.2041113,0.00017064146,False
66.55325,0.19318002,True
0.6565157,0.00031641213,False
3.8062146,0.0014409493,False
6.9341207,0.004418551,False
2.6404374,0.0012045796,False
27.86171,0.044350304,False
45.560806,0.23008299,True
6.0844803,0.0029861722,False
12.531345,0.014527839,False
14.796931,0.010889344,False
0.81253,0.00021085358,False
0.03642419,8.344523e-07,False
7.573967,0.007235864,False
4.752954,0.0018918025,False
62.92748,0.346528,True
17.717958,0.021902122,False
0.74318635,0.00029865472,False
1.2608219,0.00025575748,False
0.37338486,3.8853468e-05,False
0.9367948,0.00023311697,False
26.67892,0.042631507,False
3.7645705,0.0021868302,False
0.56485784,-6.4350315e-06,False
6.239176,0.0029052775,False
11.195996,0.026009148,False
51.768665,0.09359482,True
56.272297,0.24770874,True
2.3950627,0.0012511143,False
2.5932288,0.0011754136,False
4.5913205,0.0025061793,False
2.836285,0.00087083806,False
96.379364,0.42983633,True
0.3038346,8.23562e-05,False
24.411325,0.046654366,True
11.574007,0.008201558,False
7.709308,0.0029425872,False
13.845948,0.015922418,False
2.1520224,0.0015919999,False
3.7081707,0.0012344266,False
6.562962,0.005683436,False
4.4674277,0.0082352385,False
6.5586004,0.0063804574,False
0.57241446,6.9590285e-05,False
11.839043,0.017574558,False
0.10183618,-3.5761186e-06,False
16.3539,0.014650099,False
4.020682,0.0014542956,False
28.157381,0.063093685,True
8.929189,0.0174761,False
4.730642,0.0033152355,False
8.974302,0.029139975,False
1.9147567,0.0011045848,False
113.31428,1.0627737,False
1.1185781,0.00021818536,False
61.31487,0.15361509,True
0.45949933,3.3964898e-05,False
17.985859,0.016836014,False
1.9647261,0.000525889,False
0.115563475,-2.2648637e-06,False
3.795331,0.0018079383,False
0.6087068,4.5994355e-05,False
50.39209,0.39796582,True
0.30022523,1.2157412e-05,False
8.828576,0.0028293915,False
0.15081221,2.1455591e-05,False
1.7920996,0.0004048067,False
8.575807,0.018747406,False
3.9234297,0.0026857918,False
0.27144426,-1.60911e-05,False
0.7653372,0.0004042997,False
1.1996695,0.00076772633,False
32.307915,0.05138012,True
3.3376226,0.0021346342,False
4.405912,0.002666891,False
2.3764372,0.0007276081,False
2.0251136,0.00069782825,False
0.056486875,4.649044e-06,False
24.40319,0.15601887,False
0.7030982,2.4068839e-05,False
7.3069625,0.004333562,False
1.187949,0.0004199373,False
2.4902291,0.0012941991,False
31.832375,0.38696712,True
30.820269,0.09228961,True
0.29654425,1.4541118e-05,False
10.276293,0.007741887,False
0.46953225,-5.9946673e-05,False
2.7137656,0.0024132056,False
8.069836,0.006403477,False
1.933641,0.001184572,False
0.003814474,0.0,False
2.6161978,0.0010293142,False
20.355726,0.05932891,False
2.5592804,0.0010277918,False
0.8606741,0.00023903366,False
38.975513,0.052166395,True
2.7872965,0.001059457,False
0.11780877,8.105726e-06,False
1.3184413,0.0005626548,False
70.01871,0.19526672,True
0.2084975,3.313615e-05,False
15.646925,0.026442742,False
69.31443,0.38084313,True
0.82313275,7.982482e-06,False
3.209305,0.0031537646,False
23.570375,0.084880754,True
11.529136,0.016183358,False
0.5834654,5.004689e-05,False
77.3657,0.69027495,True
78.16198,0.25977656,True
0.976194,0.00043211703,False
1.6495899,0.00026588445,False
30.746439,0.11165185,True
4.7186933,0.0024286276,False
1.2450193,0.00080261764,False
0.5927123,5.8387697e-05,False
0.5201348,-7.174167e-05,False
136.99298,0.48587948,True
78.47395,0.42065197,True
0.5609295,0.00014023698,False
0.037597563,-1.4304933e-06,False
2.5408561,0.0012497501,False
68.731186,0.18277824,True
7.0751424,0.0027382746,False
1.454406,0.00039900036,False
52.374752,0.114552766,True
4.128822,0.001350042,False
3.4626722,0.0014865254,False
0.5474613,0.0002218496,False
3.163677,0.0013349559,False
0.5749119,1.108236e-05,False
4.1720524,0.002027094,False
6.396351,0.007380453,False
8.08066,0.010395089,False
1.2005609,0.0001844652,False
32.26557,0.10727697,True
14.9100685,0.008764353,False
0.65471864,-4.6830566e-05,False
1.4857272,0.0004663606,False
5.940538,0.0063616633,False
5.0856595,0.007237741,False
8.286722,0.008622468,False
78.97998,0.5184425,True
0.066223636,-3.5761896e-06,False
0.21352288,2.9321702e-05,False
1.3295296,0.0005000774,False
10.918137,0.017229104,False
0.22646013,1.7879225e-05,False
2.3507993,0.0015746169,False
0.59340894,4.1110878e-05,False
0.99703604,3.0256342e-05,False
16.028603,0.03394364,False
42.968327,0.15939328,True
15.775776,0.009071987,False
0.83134025,9.220734e-05,False
0.7922304,0.00051266444,False
0.65352696,-3.6701153e-05,False
38.609467,0.16868022,True
0.83338076,0.00022265507,False
25.905373,0.031996254,False
48.19858,0.40254658,True
16.234425,0.0175171,False
2.1228175,0.0010071935,False
0.10996029,-1.0489963e-05,False
0.15326558,3.7070437e-05,False
0.1737969,4.5413784e-05,False
60.10362,0.16733412,True
1.5675013,0.00041724485,False
8.927841,0.041907437,False
0.113105655,1.8595565e-05,False
1.6445361,0.00016924879,False
1.6623538,0.00029110454,False
2.318765,0.0014282109,False
0.055678055,6.437147e-06,False
0.53260124,0.00021567321,False
14.384602,0.04684108,False
19.603191,0.019846164,False
0.119007245,4.315045e-05,False
9.051391,0.004812168,False
5.300938,0.005572087,False
70.64112,0.09255572,True
9.945983,0.016212668,False
1.4181117,0.0006667129,False
32.022984,0.1710894,True
0.45144778,4.409344e-05,False
14.880441,0.027369073,False
0.46471497,2.9554503e-05,False
0.65354705,0.00026340457,False
0.065095514,2.4436813e-05,False
0.9487791,0.0004982586,False
0.35655075,0.00012632455,False
0.38753465,7.162432e-05,False
10.063585,0.010364012,False
19.768425,0.023000408,False
1.8377181,0.0010210832,False
0.53372437,0.00019647318,False
0.12739602,6.198483e-06,False
0.3372523,7.115156e-05,False
0.9177746,0.00024441746,False
1.4352347,0.00039715075,False
0.4738215,0.00018100918,False
0.16431084,4.8871807e-06,False
1.5633982,0.00062840024,False
0.27113116,4.9701324e-05,False
4.569821,0.0031750617,False
14.56867,0.013045372,False
1.5803822,0.000548386,False
8.008822,0.00647909,False
8.498546,0.005719969,False
5.8840895,0.0034000473,False
14.262737,0.026772961,False
0.39987937,6.6739594e-05,False
5.7593255,0.007974025,False
4.8280163,0.004191691,False
0.3138825,-1.0369462e-05,False
0.6226064,-5.6005665e-06,False
13.498441,0.008364111,False
0.24324086,1.6567865e-05,False
0.9369653,0.00022798363,False
29.552824,0.13002302,True
0.43283695,8.055876e-05,False
4.015281,0.0042370004,False
7.598116,0.0069375494,False
0.79800034,1.441635e-05,False
0.9010251,0.00012793427,False
0.239078,-6.67492e-06,False
7.120523,0.012458184,False
0.10566241,-6.079419e-06,False
12.120426,0.011234699,False
0.721857,7.5183925e-05,False
44.64717,0.0837497,True
6.3075223,0.0027777674,False
3.7674932,0.0021459623,False
4.2531285,0.0014311345,False
20.031752,0.039108604,False
0.9056052,0.00017021707,False
0.3040272,2.5268004e-05,False
23.953444,0.10452102,False
1.8405273,0.00045061833,False
0.39399317,0.00013990648,False
5.4080815,0.0026193638,False
0.8598796,0.00042723672,False
0.03918515,-4.768308e-07,False
1.0921154,0.00059583265,False
1.4940071,0.0004438893,False
1.931468,0.00042816577,False
37.48757,0.07036536,True
40.811817,0.04950107,True
0.069648124,8.821182e-06,False
4.746725,0.0026309262,False
24.957064,0.08425584,True
0.89557713,0.00055837375,False
0.37932715,-4.3502703e-05,False
0.32916698,3.9926294e-05,False
1.8237679,0.0007654447,False
41.154408,0.12474765,True
17.925838,0.021651085,False
2.8018136,0.002035738,False
1.0953233,0.00060851837,False
2.987869,0.001449886,False
4.7954426,0.0019702562,False
1.4434079,0.00037336943,False
4.2477627,0.0012452193,False
132.12158,0.2643786,True
21.126352,0.024810404,False
1.0903518,0.0003548896,False
1.6594977,0.00078288116,False
46.931023,0.7055626,True
0.30824146,1.3348981e-05,False
5.913889,0.0040204152,False
0.16642494,9.774332e-06,False
5.2713075,0.0044241096,False
0.22334448,2.8010254e-05,False
92.05458,0.10722913,True
0.0747192,-9.5364703e-07,False
6.07569,0.0033784779,False
0.392183,3.7303515e-05,False
6.3323016,0.0040672636,False
44.52891,0.07275835,True
95.16792,0.46507537,True
0.26873434,7.711361e-05,False
1.0658813,0.00064833794,False
5.256177,0.0053039417,False
1.332199,0.00018454797,False
0.6339216,0.00033250157,False
0.27509603,1.1084805e-05,False
70.2221,0.2527772,True
6.434479,0.004511295,False
15.56035,0.016209086,False
0.68372697,0.00020611665,False
132.36505,1.2005925,False
7.9441795,0.017156953,False
15.594795,0.06831781,False
79.39315,0.57303166,True
74.0691,0.18980467,True
0.72711045,0.00015630719,False
21.784317,0.051732957,False
5.884946,0.0085350685,False
0.3253316,7.9851176e-05,False
80.103485,0.28083453,True
0.47900492,-3.575298e-05,False
1.0659707,0.0007243749,False
0.16696745,1.1085525e-05,False
11.528059,0.009070588,False
2.8552682,0.0021391811,False
2.005181,0.0010239779,False
2.7670522,0.0028779241,False
18.640875,0.01072906,False
2.6457613,0.0017732822,False
119.22839,0.30696318,True
6.1878405,0.0050496534,False
2.4852386,0.0010209286,False
1.7269875,0.0010445745,False
49.643024,0.30937463,True
1.197501,0.00038415007,False
6.271956,0.0036012381,False
2.7788544,0.0016569591,False
119.12645,0.36899325,True
0.77325726,0.00015283591,False
2.6690907,0.0023862468,False
3.2456021,0.0010638365,False
26.61187,0.07578936,True
32.657166,0.12007382,True
0.32494146,1.430235e-06,False
0.4555397,9.009303e-05,False
2.8153315,0.0011123251,False
1.6605526,0.0005170428,False
1.053455,0.00040601066,False
1.8744963,0.0007026318,False
0.34778547,1.5017344e-05,False
20.665855,0.06132098,False
13.651448,0.031880632,False
2.1672215,0.0010010046,False
41.693764,0.14950234,True
5.0351872,0.0031204624,False
5.1490746,0.005931167,False
2.4572854,0.0016370837,False
36.441692,0.08410071,False
0.052270357,1.7881011e-06,False
0.9823819,-4.5387074e-05,False
27.913063,0.18916251,True
3.8443677,0.0031127366,False
0.22196198,1.2038712e-05,False
3.664657,0.001024852,False
21.296755,0.0746022,True
5.2099094,0.0021876688,False
0.2415026,-1.6448932e-05,False
6.359002,0.0028746128,False
0.87010604,-2.8474024e-05,False
1.5469713,0.00048153987,False
0.94659966,0.00021892553,False
0.38484296,4.3977707e-05,False
1.2611994,0.0003125457,False
4.5250945,0.0036247023,False
0.050722733,1.060935e-05,False
7.9235673,0.004744596,False
5.732239,0.0071600266,False
2.8161376,0.0029941509,False
21.341005,0.109011024,True
1.2289706,0.00065379194,False
0.5086777,5.7201134e-05,False
0.062790744,-4.529844e-06,False
0.3641704,5.7324956e-05,False
0.60973424,9.175163e-05,False
32.830254,0.02939938,True
2.0678315,0.0025725758,False
0.3523531,8.1515784e-05,False
0.8150613,0.0002752961,False
0.012181488,0.0,False
1.6284798,0.00065114745,False
0.9813295,0.0003654373,False
0.93960196,0.00042159454,False
0.03721512,0.0,False
0.8292722,3.943511e-05,False
0.83561635,0.00013033138,False
5.828711,0.0029108413,False
0.039154686,2.3841494e-07,False
5.247435,0.002217609,False
0.5239753,7.423863e-05,False
2.8383212,0.0010240583,False
3.1739836,0.0026831534,False
25.64991,0.060392275,False
15.128839,0.0125720855,False
1.2197894,0.00032481714,False
0.5260895,0.00023926428,False
0.15236591,1.29928085e-05,False
15.617814,0.017944144,False
3.739406,0.0021456191,False
0.22167292,3.7306847e-05,False
0.40325573,0.00015337394,False
20.338715,0.064998254,False
0.27906471,1.430283e-05,False
97.409676,0.5513245,True
95.81799,0.5583288,True
2.0512602,0.00057823537,False
1.568539,0.00042542326,False
26.135578,0.021788616,False
0.7836411,8.32809e-05,False
0.03814014,5.9603735e-07,False
2.2875369,0.0016998034,False
0.6599439,4.146603e-05,False
4.8557158,0.0016333619,False
0.56115997,0.00012952491,False
26.101803,0.060509264,True
52.443645,0.15161848,True
2.6855445,0.001636646,False
4.774187,0.0067226226,False
0.7737579,4.0985295e-05,False
4.1134734,0.006722592,False
2.7274125,0.0019516279,False
0.07898632,-4.6490204e-06,False
1.2501109,0.00050848396,False
0.021814434,2.3841676e-07,False
1.3549612,0.00031381787,False
0.802837,0.00014629494,False
8.336442,0.01646581,False
54.24473,0.27464294,True
0.44954503,0.00023796715,False
8.003174,0.00679754,False
0.8034437,9.5190655e-05,False
13.027011,0.013649937,False
4.458016,0.00288432,False
3.6773927,0.0054874476,False
0.2804352,2.6817317e-05,False
20.401285,0.02979472,False
3.0639238,0.00193892,False
1.2018045,0.0005385427,False
0.994883,0.00042325718,False
1.3755344,0.0005258337,False
1.3577884,0.00046414929,False
11.354606,0.014389439,False
3.4018347,0.0028487833,False
1.598883,0.0007689445,False
1.1219548,0.0002627161,False
3.5085196,0.0020074788,False
0.75270045,5.0039554e-05,False
2.3742783,0.000848216,False
3.5587604,0.0026025763,False
3.6878016,0.0023437822,False
0.1279281,8.224932e-06,False
3.0286345,0.0006108193,False
0.121351324,2.7535432e-05,False
1.0045251,0.0003313432,False
0.31722468,9.7489086e-05,False
1.7403822,0.0016022378,False
0.945625,0.00033801328,False
0.6643101,-5.7195954e-05,False
0.35338193,5.6967954e-05,False
14.994579,0.01975051,False
3.4138155,0.0018965509,False
3.1935523,0.0016759569,False
4.974221,0.0060411124,False
0.77874875,0.00012402207,False
0.13070093,1.9429688e-05,False
0.0600471,-3.2185817e-06,False
1.5326734,0.0004767127,False
9.818187,0.00897757,False
29.811953,0.07005875,True
0.5698445,0.0001871855,False
0.042929444,2.3841494e-07,False
0.23122986,6.591245e-05,False
45.59579,0.0627577,True
2.3439312,0.0007345781,False
0.7953655,-6.136065e-05,False
0.21109964,-1.38267715e-05,False
54.17059,0.088214286,True
1.2805715,0.0004510024,False
8.092655,0.0074411193,False
14.431638,0.020173024,False
0.85744625,0.00014283095,False
0.0027141292,0.0,False
10.178134,0.008298123,False
0.062720425,-3.6954043e-06,False
26.057152,0.042660736,True
6.5735517,0.005414135,False
0.07145744,3.4569657e-06,False
0.22861694,2.6699454e-05,False
1.0480859,0.00044205214,False
0.2550009,3.9571154e-05,False
6.8394246,0.004401544,False
3.583943,0.004727668,False
56.42905,0.55209005,True
0.2005175,4.934641e-05,False
11.657734,0.011939814,False
3.243892,0.0036190415,False
2.585212,0.0019465578,False
0.9485695,0.00027706148,False
3.3231883,0.0017273067,False
24.397078,0.11965385,True
61.91168,0.4842801,True
20.843899,0.034094926,False
45.189438,0.056932546,True
1.1550272,0.00031174853,False
0.65873057,1.7754355e-05,False
11.284001,0.005092116,False
11.47587,0.01401728,False
5.4120307,0.0040540425,False
0.46878153,0.00016206357,False
5.3477488,0.0038873693,False
0.24373949,4.600738e-05,False
4.8955865,0.0029034722,False
3.3094409,0.0021234592,False
1.7434545,0.0006339499,False
5.0010896,0.0011002328,False
66.88629,0.30232474,True
0.5192264,-4.254427e-05,False
26.106482,0.04885189,False
11.008258,0.044898413,False
1.4159032,0.0004966047,False
5.714315,0.0035619023,False
8.480999,0.012775382,False
0.2699404,6.245401e-05,False
3.1758611,0.0054096673,False
3.0327668,0.0026014692,False
1.2521888,0.0002598305,False
0.6487219,1.8588209e-05,False
3.3319569,0.0011930282,False
12.171331,0.013873462,False
0.031950567,4.768317e-07,False
115.29069,0.44615442,True
1.4467291,0.0005724777,False
4.144892,0.0047632656,False
96.83674,0.4846623,True
1.38427,0.00047317182,False
39.595325,0.13147336,True
12.779159,0.006905291,False
3.249474,0.0026373086,False
0.014964799,2.3841767e-07,False
56.179585,0.25260565,True
7.645691,0.0043343846,False
1.9774377,0.0005741629,False
111.85401,0.9304253,True
9.824625,0.038873017,False
65.40077,0.34732118,True
2.4859364,0.0018567215,False
0.9546696,0.00029095565,False
9.101512,0.0027053403,False
0.7419096,0.00020216923,False
0.4232689,4.5168126e-05,False
0.15512908,3.802411e-05,False
11.529565,0.014731688,False
2.7362754,0.0016820969,False
0.3075639,6.137986e-05,False
20.168568,0.076061055,False
0.16688605,1.2158227e-05,False
25.358751,0.062877014,True
0.7672427,0.0003018715,False
1.630232,0.0007197255,False
15.523219,0.058825724,False
0.358316,-1.0607444e-05,False
0.4829959,9.271008e-05,False
3.082703,0.0010641282,False
64.75089,0.27726611,True
0.5999126,0.0001135566,False
16.001966,0.013526803,False
0.07455364,2.9801377e-06,False
30.251648,0.0628313,False
8.962706,0.007761797,False
1.0028479,0.00047645008,False
1.5356262,0.00047777523,False
8.244155,0.005086432,False
8.915163,0.007459876,False
6.3634157,0.012813084,False
0.5945535,-2.3833069e-05,False
0.10904195,-1.6688537e-06,False
0.1169327,-1.0370724e-05,False
0.34617326,-3.575663e-05,False
1.6860802,0.00045839965,False
3.3486857,0.004797361,False
1.0127568,0.0005510253,False
139.41208,0.35409924,True
51.248955,0.042193815,True
0.08063708,6.9138623e-06,False
9.90773,0.0127864955,False
119.05642,1.0515552,True
10.868359,0.012062563,False
0.8807348,0.00010911381,False
0.7770946,0.00016511913,False
66.239845,0.1693894,True
0.46714854,2.7409493e-05,False
1.2866989,0.0005535055,False
1.2201073,0.00069500017,False
108.32889,0.56253266,True
2.414015,0.0012978527,False
103.60332,0.7307192,True
0.06396963,1.7403952e-05,False
0.12916437,2.8131137e-05,False
40.284096,0.25324243,True
0.1556773,9.416806e-06,False
22.768229,0.05615013,False
0.46743074,-3.3726945e-05,False
5.4223332,0.006185469,False
13.515587,0.025492568,False
0.44324306,9.7244425e-05,False
0.40583807,-5.9590093e-07,False
0.28632373,4.922443e-05,False
0.113448426,-6.556209e-06,False
51.999466,0.3482872,True
16.630068,0.034160275,False
1.3582658,0.0010260332,False
4.496882,0.0025712606,False
1.1449283,0.0002925846,False
0.6555757,0.00019241139,False
5.928822,0.0044916132,False
3.8410268,0.0019988841,False
18.216127,0.08551788,True
0.09195464,-7.509905e-06,False
17.340416,0.035667688,False
0.37779665,6.20924e-05,False
7.9840393,0.00577718,False
5.3771143,0.0024910243,False
13.683428,0.02999868,False
0.26290545,9.4991585e-05,False
1.6879634,0.00046648202,False
28.548326,0.108000144,True
0.20391679,1.2634839e-05,False
0.08767521,-4.88741e-06,False
0.2491163,3.265815e-05,False
1.9401023,0.0015146739,False
0.07398158,5.9602535e-06,False
2.7014077,0.00087009557,False
2.0324316,0.0016449576,False
3.7345161,0.0029151335,False
2.984243,0.0022163314,False
0.18264724,1.5257312e-05,False
17.664146,0.016967177,False
0.6973291,1.03659695e-05,False
7.8962855,0.008643051,False
3.5538673,0.0012458141,False
54.48177,0.16554087,True
5.4343896,0.0050285496,False
16.901964,0.0463039,False
0.2071303,2.0382358e-05,False
7.447083,0.0029333364,False
23.105059,0.013255205,False
0.23795474,2.9917122e-05,False
1.5685939,0.000658578,False
48.856483,0.22369511,True
4.659437,0.0017279335,False
11.8533125,0.024625704,False
1.344031,0.00034143205,False
2.0255609,0.0015751118,False
2.9454367,0.0027595893,False
0.5205505,0.0001678899,False
11.443186,0.00674849,False
0.5330293,4.7785958e-05,False
0.9679132,-5.0272676e-05,False
3.1804516,0.001977317,False
52.76033,0.15416706,True
13.466485,0.01589268,False
8.014329,0.00881893,False
1.3157383,0.00078829774,False
16.735008,0.02155821,False
1.0180572,0.00035635463,False
0.19879642,1.8952102e-05,False
7.1466117,0.0051898267,False
0.8394772,0.0001955998,False
0.37295893,0.000104279636,False
16.78605,0.03348928,False
8.453123,0.0037584463,False
11.463271,0.008095929,False
0.50943446,0.00013488744,False
30.926,0.11688668,True
9.740416,0.009001905,False
20.574352,0.043342482,False
46.692112,0.14695863,True
17.318695,0.055398025,False
3.371313,0.0014196085,False
0.023538038,0.0,False
0.32265905,2.4552239e-05,False
5.22052,0.006317957,False
0.13586818,1.1443255e-05,False
6.617252,0.0035430286,False
1.6070992,0.00042322103,False
2.9307077,0.0010615655,False
0.9695971,-4.0501473e-06,False
3.557226,0.004002954,False
2.3970895,0.0039461805,False
14.524949,0.019120729,False
0.12383552,7.867347e-06,False
1.6557459,0.00067344436,False
3.0604532,0.0010949089,False
0.10867026,1.7761125e-05,False
9.016635,0.011402521,False
43.789375,0.23295683,True
0.0916117,2.860903e-06,False
1.9982206,0.00093760807,False
102.47566,0.5859018,True
1.1475626,0.00083256024,False
41.702934,0.15333861,True
6.6021376,0.0036078691,False
0.9421586,0.00018962933,False
0.5486307,-7.484059e-05,False
6.8248777,0.0043786764,False
1.0359849,0.0002693985,False
5.634987,0.0021324223,False
0.010754008,0.0,False
3.5425937,0.001257142,False
0.50437534,0.00010521975,False
4.9981794,0.002828617,False
1.0833294,0.00029179035,False
0.16283417,-1.4065641e-05,False
39.59252,0.1908662,True
73.43382,0.24072921,True
0.8850019,0.00025764277,False
0.20325609,7.7478035e-06,False
21.129831,0.03544391,False
55.230988,0.047086373,True
3.203548,0.0024453534,False
12.289275,0.010900598,False
3.4786394,0.0012962699,False
24.387653,0.042521484,False
133.45595,0.68938094,True
3.3720925,0.0036805822,False
0.95442975,0.00026966562,False
3.7916298,0.002639737,False
67.97948,0.22229844,True
1.8809289,0.0003600387,False
9.5515175,0.0096458215,False
0.843561,0.00010709447,False
0.33066157,0.00014110851,False
0.7697598,0.00026966404,False
1.6437238,0.001217764,False
0.08898812,1.8238163e-05,False
0.07466799,1.1562817e-05,False
11.594554,0.0054566544,False
2.5535471,0.0016536391,False
0.63496923,-6.3394546e-05,False
1.3994812,0.001067272,False
0.7479036,0.0002514923,False
0.042645905,-5.9603735e-07,False
48.52746,0.32305235,True
0.55402654,0.00013166675,False
95.36534,0.48468637,True
1.5234468,0.00066164474,False
29.239948,0.056714773,True
0.8657328,0.00017058355,False
1.1047152,0.0003138053,False
0.37826157,-5.3632975e-06,False
9.398519,0.0067276303,False
22.024277,0.02951911,False
0.09107467,2.7417082e-06,False
16.16421,0.008993261,False
93.66702,0.81533337,True
5.9090114,0.0055925725,False
1.6251037,0.0004969103,False
1.1260487,0.00057404925,False
2.2376547,0.0007193964,False
3.9476836,0.0018037851,False
0.42565474,2.6695314e-05,False
2.8274462,0.0011473715,False
19.533552,0.038821124,False
0.11126734,9.059404e-06,False
2.1529691,0.00069486257,False
4.695696,0.0025466308,False
4.1034193,0.0017378642,False
64.52815,0.32044527,True
3.9621658,0.002043588,False
0.8840767,0.00015557755,False
38.681713,0.05921425,True
5.627236,0.0026575252,False
14.439847,0.01762364,False
3.3241403,0.0025850944,False
6.3633094,0.004924041,False
1.5982596,0.00041964895,False
2.8213937,0.0008907644,False
74.38824,0.31908512,True
0.5053754,-1.0725635e-05,False
2.7615573,0.0019566948,False
1.7820674,0.00058376906,False
1.347827,0.0006941152,False
12.745552,0.008278649,False
1.5225605,0.0006023897,False
0.36068684,3.2298223e-05,False
82.62223,0.32259464,True
23.917587,0.107931994,True
3.6494753,0.0014277014,False
0.93802017,0.00011483487,False
1.8226655,0.00043338072,False
11.188613,0.008719781,False
3.408279,0.0010749192,False
0.14957125,4.052741e-05,False
17.010193,0.032253172,False
11.830798,0.015296446,False
72.208115,0.23909815,True
29.29684,0.056337405,True
1.8648554,0.0006373498,False
1.9894714,0.0007797389,False
3.9081821,0.0013702763,False
3.9676492,0.003055071,False
35.759037,0.14846268,True
0.59208214,-4.0158833e-05,False
26.295506,0.04245824,False
0.24163048,1.2396049e-05,False
0.11522628,1.19202014e-07,False
0.32531464,5.732781e-05,False
26.401,0.061382808,True
0.2797259,4.2908796e-06,False
2.18667,0.0013977827,False
8.709315,0.009433121,False
0.14609319,8.820811e-06,False
3.884343,0.0028089755,False
0.47288734,4.4093962e-05,False
4.178851,0.0029657125,False
0.34652615,-3.2419004e-05,False
0.7976599,0.00021668378,False
2.986594,0.0015971677,False
0.453642,-4.1593157e-05,False
0.27009213,-5.3636904e-06,False
87.463646,0.19922858,True
48.576572,0.48403955,True
3.4999425,0.0021949897,False
0.796836,0.00020954211,False
0.2596755,8.343486e-07,False
0.9562961,0.00055402867,False
34.396805,0.08928416,True
1.3803225,0.00097134337,False
1.1434016,0.00042380468,False
32.713116,0.08448329,True
2.1922371,0.00072601065,False
10.446825,0.0049110316,False
74.53506,0.45707902,True
6.196216,0.0034271954,False
0.45483574,6.3757034e-05,False
0.34745556,4.3978638e-05,False
2.258223,0.00093693496,False
1.9959126,0.00040765526,False
4.0854597,0.0029473756,False
0.029838542,-3.5762514e-07,False
0.63510376,0.00015275442,False
0.32530567,0.00011679655,False
3.0109656,0.0010605936,False
3.3953266,0.0014955944,False
2.3829696,0.0009605568,False
4.9564457,0.0022817529,False
5.8482866,0.0024942607,False
80.636536,0.7919359,True
0.6569202,0.00020085333,False
15.48845,0.017224673,False
1.9316841,0.00065640605,False
0.96749306,0.00052438397,False
0.09501782,6.0794046e-06,False
0.90882343,0.00025310862,False
4.063211,0.0011226409,False
28.221052,0.0609873,True
1.487228,0.000621367,False
64.94391,0.25147882,True
103.620056,0.4118175,True
5.3231153,0.0028467574,False
1.0653673,0.00035917852,False
0.17036858,3.158713e-05,False
102.434,0.74305004,True
0.5280561,0.00013345419,False
29.732199,0.094746806,False
1.0594587,0.0005431443,False
0.86122227,0.00060301705,False
2.1788,0.0010971187,False
9.614929,0.01879881,False
1.9177133,0.00050287903,False
20.385435,0.016232835,False
104.63959,0.12272319,True
0.25344053,9.1777765e-06,False
10.278302,0.01597917,False
1.2425064,0.00038720062,False
0.16162364,6.0790917e-06,False
18.14054,0.042698763,False
22.781986,0.08061761,False
16.962234,0.013995081,False
0.67900705,3.5745325e-07,False
1.2766303,0.00035970286,False
15.576141,0.018544503,False
2.1367328,0.0020086514,False
0.080379866,-3.5761695e-07,False
32.050526,0.043285638,True
35.999905,0.06885609,True
23.111603,0.03921265,False
0.20562355,4.1718595e-06,False
0.3536048,4.0522544e-05,False
5.535579,0.0040903315,False
1.8588182,0.0011809529,False
0.09869931,-8.3442865e-07,False
0.9528831,0.00024345209,False
69.7698,0.48281282,True
6.7382975,0.0075228894,False
15.022625,0.0183178,False
0.1551647,-7.032824e-06,False
2.2806861,0.00018577627,False
0.7532533,-4.003523e-05,False
10.610841,0.008918678,False
0.5595686,0.00020673266,False
10.111407,0.006763653,False
0.47364503,0.00013095982,False
6.587671,0.010883431,False
2.926515,0.0018542621,False
0.22031158,1.0846692e-05,False
0.20516434,6.221868e-05,False
79.956474,0.53868306,True
0.063045934,9.059635e-06,False
9.445734,0.022785436,False
4.700098,0.0038729017,False
7.6066623,0.010594416,False
4.4918933,0.0032144682,False
27.320236,0.087289065,True
0.8889295,0.0002917088,False
7.8956633,0.004565959,False
1.6249022,0.0003669149,False
0.08814051,1.7403701e-05,False
85.74894,0.30102822,True
0.60099554,0.00012273144,False
2.1266828,0.000815984,False
2.2824268,0.00063470984,False
2.547675,0.0010126007,False
17.311062,0.025716834,False
0.08929609,8.344323e-07,False
0.9315469,0.00022227765,False
0.62038165,0.0002182684,False
3.613425,0.0014582709,False
0.13791473,1.2754404e-05,False
1.6039077,0.0007476922,False
2.7279694,0.00084015215,False
0.30611446,7.139225e-05,False
2.4262547,0.0016071879,False
0.3802893,-3.0034702e-05,False
0.25665453,2.5269073e-05,False
2.3066492,0.0028561878,False
18.391775,0.043555625,False
0.050549906,1.9073104e-06,False
3.7978494,0.0032252828,False
38.496338,0.18601437,True
2.0696268,0.0006752276,False
75.710594,0.6034535,True
14.99454,0.057019107,False
0.16123508,4.696392e-05,False
0.60717106,2.0972424e-05,False
10.885511,0.01414269,False
63.565346,0.20225771,True
5.651273,0.0045458125,False
1.5944507,0.001415497,False
8.278465,0.0051384103,False
1.4675428,0.0013994239,False
0.6156129,0.0002006536,False
82.39517,0.569529,True
0.23481934,-3.9334336e-06,False
0.25087187,0.00012752847,False
0.5629126,-2.3833476e-05,False
1.2552283,0.0006396962,False
0.028749583,-1.1920838e-07,False
0.99588567,-0.00017309323,False
4.7237687,0.004954641,False
2.6157095,0.0017951464,False
0.08304463,1.4423687e-05,False
133.55132,0.381387,True
3.4571326,0.0028411117,False
0.16414838,-2.9800067e-06,False
5.0576406,0.0031472184,False
0.59412545,0.00026581783,False
9.793984,0.0038447138,False
27.202547,0.04061773,False
58.33637,0.21810271,True
12.701016,0.023061411,False
0.49765444,0.000114044786,False
0.24467106,1.6567865e-05,False
7.683346,0.0066789454,False
0.39609098,2.6338326e-05,False
9.034062,0.006925839,False
61.159958,0.13191023,True
12.470272,0.068150304,False
6.2841825,0.01348423,False
3.1423953,0.0016277032,False
1.496072,0.00062113313,False
0.16834506,1.7522048e-05,False
0.20387056,-3.6951242e-06,False
37.191517,0.24207896,True
1.5772994,0.0004495273,False
8.9671335,0.007887737,False
3.144117,0.0010747607,False
0.04879475,-2.0265234e-06,False
12.8782625,0.012474479,False
8.907537,0.0071210656,False
12.907967,0.016064648,False
70.48238,0.38329434,True
0.17798594,-1.3946374e-05,False
1.8672658,0.00042558194,False
7.795239,0.01586439,False
5.3141236,0.0020998884,False
2.853231,0.005037852,False
0.18699645,-2.550878e-05,False
3.2722597,0.0016567567,False
1.3058561,0.0004542967,False
0.40165785,-2.0618565e-05,False
3.2461731,0.0013752417,False
1.0067593,0.00042635162,False
47.31659,0.2309865,True
0.3786888,4.4334418e-05,False
1.6854483,0.000880021,False
0.5840001,0.00012927857,False
2.8715985,0.0007083283,False
0.5579446,7.697704e-05,False
21.19322,0.017324243,False
2.549327,0.0009776931,False
130.12514,0.46406323,True
1.5210711,0.000389194,False
58.501873,0.15129037,True
0.1942619,3.1110125e-05,False
27.47186,0.09452556,True
0.24836595,-2.4911773e-05,False
4.74546,0.005986711,False
13.809603,0.016985485,False
0.9836656,0.00041324482,False
2.066272,0.0006549484,False
18.170105,0.037052363,False
3.3419497,0.0013690116,False
0.73614144,0.0001683484,False
0.047451913,8.3444684e-07,False
0.02282863,2.3841676e-07,False
2.6813512,0.00095620705,False
83.23061,0.57855934,True
1.6984158,0.0007365595,False
63.48006,0.2587275,True
7.931537,0.002712177,False
92.25212,0.76193273,True
0.19275777,6.5558706e-06,False
130.94923,0.9552471,True
0.26244846,0.00011191504,False
11.24837,0.014724422,False
34.750362,0.18471247,True
0.1183802,-7.3906085e-06,False
0.9601753,0.00016664586,False
0.2102267,-1.3707679e-05,False
0.21976566,-4.0646417e-05,False
2.6149352,0.0007586391,False
4.2263727,0.0030910783,False
5.823128,0.0031487588,False
0.926545,0.00020369352,False
4.961043,0.008527424,False
2.4328825,0.0021235032,False
15.853234,0.017558932,False
11.937273,0.008154901,False
0.55971664,1.668348e-06,False
1.1459957,0.00041488244,False
1.6406598,0.0008128636,False
85.032295,0.86941636,True
2.8055983,0.0019186737,False
1.2135178,0.00062167307,False
25.49041,0.015532102,False
1.5354068,0.00072855747,False
0.60913235,0.000120228244,False
3.3562691,0.0015268875,False
0.11655575,-1.41852215e-05,False
28.461916,0.03215388,True
0.18168789,1.871388e-05,False
0.9396562,0.00021868915,False
0.28086108,-5.363632e-06,False
1.937416,0.00131215,False
4.671205,0.0024206736,False
2.714974,0.0014428722,False
65.55562,0.23749393,True
2.5845585,0.0015841259,False
7.457216,0.0067787245,False
0.27554056,-1.8593928e-05,False
15.074095,0.022194438,False
7.3821006,0.008067809,False
19.023531,0.008397311,False
0.1351839,8.582516e-06,False
0.45911202,0.00014764743,False
0.548892,0.00020875435,False
16.369677,0.037459787,False
5.108522,0.0034052795,False
5.758082,0.0034996718,False
3.866238,0.0028500007,False
4.8475676,0.0018320675,False
8.346305,0.0053594345,False
1.470671,0.0004377202,False
4.5955753,0.0018928349,False
3.779284,0.0025093378,False
14.354209,0.010103703,False
10.607702,0.009045906,False
1.5402709,0.00077989744,False
3.3001459,0.0021339003,False
0.40487337,-4.4812725e-05,False
4.135646,0.0032267794,False
18.238132,0.02442643,False
5.90671,0.0035053259,False
7.884551,0.008833973,False
81.23182,0.5714612,True
20.276896,0.026788782,False
1.5038348,0.00039912073,False
18.650415,0.029036999,False
4.5851393,0.001392242,False
0.38818568,5.005655e-06,False
3.6736038,0.003001034,False
0.10943519,-6.794631e-06,False
15.747354,0.02165141,False
110.51984,0.8188255,True
111.557175,0.35244638,True
2.0272684,0.00062593597,False
63.73596,0.06550738,True
7.966318,0.012994179,False
17.889761,0.023706226,False
1.2165711,0.00027529395,False
1.943134,0.0010456028,False
1.5072081,0.00090824114,False
0.11350801,-6.556209e-06,False
0.2680506,3.8141443e-06,False
6.996495,0.0038482277,False
2.3189106,0.0012712826,False
0.051999684,-2.3841494e-07,False
9.596652,0.01530659,False
2.0375123,0.00024627894,False
0.52835065,0.00013881977,False
2.8796608,0.0009574569,False
4.3174214,0.0013311799,False
6.3924923,0.0043961396,False
12.606727,0.025720505,False
0.23872596,2.8963797e-05,False
65.77285,0.64425933,True
0.88506454,0.00044850365,False
7.866485,0.004230639,False
7.7631598,0.0048717214,False
9.33016,0.005641738,False
1.0018401,0.0003925186,False
2.1358454,0.0004990576,False
1.707735,0.0011427186,False
39.823498,0.26339424,True
0.05257631,2.384133e-06,False
1.18064,0.0002492313,False
3.3087487,0.0016646115,False
2.0612636,0.0010219091,False
0.46450275,-2.014055e-05,False
3.095625,0.0013683084,False
0.7557462,0.0003315247,False
0.35801283,-1.2514502e-05,False
0.41354182,0.00020460616,False
0.095138274,2.860903e-06,False
11.732247,0.025571449,False
0.075875476,1.6688755e-06,False
8.974729,0.009795018,False
109.38798,0.5418343,True
4.767435,0.0023002978,False
26.989536,0.09320525,False
0.5738175,0.00013798571,False
0.39767894,2.7053975e-05,False
1.2780455,0.00029269938,False
0.040915497,2.0265234e-06,False
0.23321716,1.5972008e-05,False
0.057352956,-5.960301e-07,False
0.6846059,-5.4692093e-05,False
6.697817,0.0084393285,False
9.212528,0.0039881617,False
0.24583037,1.8117338e-05,False
0.12751086,1.7403381e-05,False
15.083805,0.019786384,False
4.8070955,0.003196774,False
4.570196,0.0012461683,False
4.26446,0.0011165678,False
39.63994,0.12342569,True
14.814425,0.030006606,False
0.5332662,8.233945e-05,False
0.31732845,6.233271e-05,False
1.1720995,0.00027687394,False
2.348825,0.0011137044,False
0.5836841,-3.6345446e-05,False
1.3502226,0.00043498306,False
5.9820733,0.0039458396,False
2.7105372,0.0011044857,False
0.8078278,0.00026135013,False
5.9136252,0.006632487,False
11.814139,0.014761411,False
4.2417355,0.0054632616,False
0.3670541,8.5688866e-05,False
0.3839989,4.0998115e-05,False
3.6171935,0.005051099,False
2.9266284,0.0032093718,False
0.67799526,0.00012677282,False
0.20256792,2.9083494e-05,False
70.92651,0.23673764,True
69.26866,0.93826985,True
6.9575796,0.004890112,False
3.131367,0.0020920401,False
5.0177217,0.0016687186,False
9.388629,0.0075200824,False
4.924815,0.0046229362,False
5.6500688,0.004336521,False
0.039167527,3.576224e-07,False
26.316128,0.10327853,False
0.39942175,-4.3740147e-05,False
2.2890823,0.0008394653,False
0.45335013,7.877327e-05,False
11.910898,0.012696192,False
2.9247038,0.001091304,False
7.26487,0.006008759,False
0.42851156,-3.6945698e-05,False
6.896297,0.0046366975,False
0.46742383,-2.8483366e-05,False
8.535701,0.005984135,False
3.135983,0.0014648607,False
0.10608937,1.5973135e-05,False
21.350883,0.06633519,True
2.7123015,0.00193538,False
1.1913455,0.0004243726,False
0.034294847,-1.1920747e-07,False
5.8032336,0.0064701005,False
2.1816392,0.0010599846,False
67.08402,0.19784296,True
2.9675426,0.0036996286,False
0.35301226,5.8160862e-05,False
1.1721667,0.0007363047,False
0.05044065,2.9801686e-06,False
3.3069072,0.0011990094,False
0.3049641,5.7208716e-05,False
50.6233,0.17292282,True
2.9425695,0.0023283982,False
6.169514,0.007761523,False
0.044730835,-4.7682806e-07,False
6.458404,0.0049056225,False
1.5501827,0.00048523268,False
4.4403167,0.002382814,False
1.8327245,0.0007363522,False
0.6042572,-8.2582235e-05,False
3.0589383,0.0015311835,False
91.63556,0.21924096,True
16.909357,0.018825302,False
4.9467163,0.004058789,False
4.046713,0.004302435,False
5.4480653,0.0036452236,False
7.5688686,0.008676884,False
0.1790831,1.0131851e-05,False
8.064952,0.0111846095,False
0.5249327,0.00014537721,False
9.951776,0.015024962,False
14.937399,0.012400147,False
3.9590764,0.0021953727,False
22.71468,0.101278864,True
54.640453,0.32502893,True
2.2445734,0.00070198753,False
0.24535574,-2.5150272e-05,False
0.40053433,-4.683937e-05,False
1.6046414,0.0010376779,False
0.16153717,1.7879858e-05,False
13.893971,0.007992949,False
4.6254487,0.008144189,False
2.957363,0.0015083973,False
1.3373278,0.00051963853,False
1.1820443,0.0003439032,False
0.112324096,7.6289507e-06,False
4.3193884,0.0015316424,False
0.57584554,7.185177e-05,False
6.675252,0.003845038,False
94.28031,0.56987983,True
47.251007,0.14545232,True
0.72609544,0.00025685265,False
0.014704024,0.0,False
22.939293,0.027992714,True
1.4209651,0.0004492863,False
0.10569887,6.7945657e-06,False
84.73183,0.40604323,True
1.7122906,0.0008247212,False
13.712581,0.010921478,False
0.91297615,0.00028275722,False
2.90086,0.0010875689,False
0.05647695,-1.6688955e-06,False
0.21461381,-2.813057e-05,False
9.737771,0.002703037,False
0.41992497,8.25864e-05,False
3.1884844,0.0013735427,False
1.1017361,0.0004171559,False
11.787064,0.018723309,False
0.057301857,5.960337e-07,False
19.039307,0.024730504,False
1.8961221,0.00065469556,False
59.44177,0.09989977,True
25.919306,0.028117929,True
0.025268259,0.0,False
2.548814,0.0009915025,False
1.2370338,0.0004461442,False
40.52544,0.10689435,True
0.97098976,0.00047799904,False
38.180244,0.17255723,True
12.836275,0.01960026,False
5.4088182,0.004610397,False
18.915304,0.012734331,False
0.86210567,-2.156425e-05,False
17.616096,0.016006142,False
8.7315235,0.009075731,False
1.2048951,0.00041756372,False
0.8985684,-3.9195584e-05,False
22.704535,0.04274352,False
9.486752,0.016617594,False
22.87374,0.12029652,False
4.30522,0.0023414,False
0.26806548,-1.716381e-05,False
6.9202323,0.005293144,False
2.5060384,0.002031016,False
0.8303842,0.00044941192,False
43.991497,0.26543245,True
1.4392341,0.00057801406,False
0.40628925,1.4182238e-05,False
1.1772115,0.0004378016,False
3.310123,0.0026021297,False
0.11203863,-7.509814e-06,False
22.336786,0.05021245,True
0.036328822,1.1920747e-07,False
11.049991,0.012028253,False
6.2773886,0.004219263,False
0.5750928,4.8736198e-05,False
27.62781,0.06521691,True
0.7395249,0.0002655423,False
0.66000277,-5.0641393e-05,False
7.7643733,0.015512831,False
0.22164428,3.015589e-05,False
97.33532,0.73788154,False
2.4530938,0.0015468448,False
0.06743583,-1.5496807e-06,False
0.82868546,0.0003537737,False
2.1120062,0.001050649,False
1.9821653,0.0019427091,False
1.1956053,0.000720456,False
8.348708,0.0064806268,False
1.0957596,0.00057688454,False
28.381596,0.026435629,True
10.282859,0.005100958,False
16.95525,0.022977658,False
1.9683604,0.0011883283,False
1.2050562,0.0019992006,False
31.180609,0.06524434,True
7.8068905,0.0039464617,False
8.943085,0.008832772,False
11.175824,0.010711681,False
1.9252998,0.0009434873,False
2.8914917,0.002279771,False
0.3425846,2.228716e-05,False
25.044666,0.07271383,True
1.3540248,0.00042348332,False
0.17757908,1.19202014e-07,False
0.9104768,0.0001953541,False
0.5690021,0.00015811986,False
3.1067636,0.0017503034,False
3.1197512,0.0011798779,False
5.8419094,0.0039201854,False
8.724054,0.0072638234,False
31.561028,0.115013555,True
2.8906999,0.0013537286,False
2.1547825,0.001002683,False
11.273425,0.01226525,False
0.5100749,0.00019934674,False
37.78058,0.23753496,True
0.63729835,0.00017884184,False
26.637457,0.030386712,True
9.65521,0.008172797,False
55.68112,0.08572957,True
2.5230336,0.0009005745,False
5.0864725,0.0020394302,False
7.1242986,0.0033431463,False
0.018982587,1.1920838e-07,False
1.8279669,0.0014614017,False
33.130047,0.075227045,True
0.3680545,0.000107491476,False
5.7405505,0.004431162,False
36.12502,0.20529146,True
0.5560222,-3.3485994e-05,False
18.156977,0.040096816,False
0.86021715,0.00033910543,False
4.9366546,0.002848073,False
0.8883294,0.00014199136,False
2.207388,0.0012525737,False
2.541602,0.002036091,False
0.17035598,2.3481713e-05,False
11.188439,0.009428546,False
0.4535032,-7.2697876e-06,False
0.26334518,5.2323507e-05,False
8.182018,0.0058402587,False
4.317852,0.0015145293,False
20.118078,0.03234841,False
33.723747,0.18491895,True
3.6121528,0.001965336,False
3.5849152,0.0025387951,False
0.20369318,4.9226815e-05,False
86.14329,0.94516706,True
8.194888,0.0058269314,False
1.1840622,0.00028947985,False
1.1724626,0.00054885924,False
0.56043583,5.290704e-05,False
0.9002075,4.324387e-05,False
18.900385,0.027184457,False
0.78749365,0.00024408946,False
1.0765609,0.00027367636,False
19.33178,0.12479617,False
5.7158213,0.008769616,False
0.9637021,0.00058042916,False
4.533935,0.0029182737,False
59.108646,0.23733228,True
0.6092639,5.1835144e-05,False
5.106563,0.0044869883,False
0.14597459,3.3376273e-06,False
1.4524403,0.0003888111,False
3.4447381,0.0020701825,False
2.8010924,0.0006769977,False
0.63334566,0.00029916706,False
0.873233,9.31556e-05,False
2.286059,0.0012719284,False
5.6832514,0.0066239145,False
104.93469,1.2665827,True
5.4067063,0.0023263232,False
35.960957,0.08316687,True
2.0408614,0.00059912074,False
5.7795024,0.00637062,False
2.1919234,0.0006926891,False
98.38095,0.65694255,True
0.7421227,8.101866e-06,False
2.581062,0.00051617576,False
9.771023,0.008511491,False
4.540731,0.0017207051,False
29.794767,0.15427332,True
0.2061162,1.5256905e-05,False
73.4411,0.15011005,True
0.39376754,1.3228942e-05,False
78.992714,0.215616,True
21.902008,0.018584937,False
0.069124825,1.7880902e-06,False
32.82161,0.07751535,True
0.044710886,1.4304824e-06,False
1.1737382,0.0005531649,False
0.19849755,1.4303609e-05,False
0.5859436,7.757117e-05,False
1.4506471,0.00071518216,False
33.61922,0.05262112,True
2.5344136,0.0019074962,False
20.357685,0.018868675,False
0.001275146,0.0,False
23.522743,0.056572888,False
8.134444,0.013782936,False
103.67277,0.24814568,True
0.46237987,0.00024725788,False
49.945103,0.17814355,True
1.3520986,0.00039420137,False
1.3945826,0.0007212104,False
8.2607355,0.0058238395,False
4.633836,0.004194488,False
1.1283964,0.0005001449,False
3.0625312,0.0006978221,False
1.2024748,0.0003863516,False
0.77163124,6.326212e-05,False
1.1424274,0.00076744065,False
34.158257,0.26302266,True
2.208682,0.0009011517,False
18.921894,0.038351476,False
2.293688,0.0014758732,False
101.55344,0.17798996,True
0.038089212,3.576224e-07,False
3.8045142,0.0012470316,False
51.87065,0.13127166,True
1.8434312,0.00075868075,False
0.26003188,2.5387868e-05,False
21.939054,0.030758701,False
3.3488054,0.0006787749,False
1.2923928,0.0003700544,False
48.156593,0.085603416,True
0.720874,0.00010389564,False
3.3032756,0.0022812542,False
0.04128532,9.5365795e-07,False
0.5844642,0.00026782032,False
1.0180207,0.00043592008,False
0.4841586,4.6477362e-05,False
0.85949296,0.00040112063,False
4.01428,0.0010049059,False
0.5886702,7.554528e-05,False
1.4673539,0.00038996583,False
0.05152339,1.3112749e-06,False
5.851437,0.004998332,False
0.6691773,0.00023398193,False
21.458103,0.042568915,False
0.7617395,0.00015166111,False
3.0066316,0.0010429092,False
51.693184,0.22261593,True
1.3218602,0.00041572668,False
0.36589718,6.388042e-05,False
0.21484467,-7.986164e-06,False
7.268463,0.009191382,False
9.812,0.008125529,False
6.9572687,0.017628819,False
1.4740508,0.00037520623,False
0.91463137,0.00027169514,False
69.91236,0.19889067,True
1.3070091,0.00027634972,False
0.03950496,1.1920747e-07,False
9.340603,0.021534711,False
3.0401573,0.0015668005,False
3.699169,0.0013960283,False
0.8428847,0.00012425066,False
1.9970107,0.0009991527,False
7.944116,0.007902617,False
9.451346,0.029018879,False
0.5315776,-3.9207283e-05,False
31.856693,0.09731678,True
0.34081605,-5.482594e-06,False
0.7093191,-8.483775e-05,False
0.5339946,-3.18182e-05,False
0.74971545,0.00023395877,False
7.36578,0.004572263,False
1.5936654,0.0003860033,False
0.5064964,0.0001852903,False
4.359951,0.005757906,False
3.473362,0.0008425242,False
1.3445469,0.000534007,False
2.7121031,0.0029225538,False
2.128737,0.0013353957,False
0.30870432,3.825841e-05,False
0.116548106,3.8024933e-05,False
8.065853,0.0068475585,False
2.5783303,0.00065643643,False
0.023153802,-3.5762514e-07,False
0.29501307,-2.5864603e-05,False
23.158676,0.019965,False
97.346176,0.5689024,True
59.803997,0.20542084,True
1.6650469,0.0006776651,False
34.645264,0.12472384,True
3.5985327,0.0011155861,False
13.30295,0.020932898,False
0.5479749,0.0002629561,False
62.64558,0.31082332,True
0.16334769,1.0608601e-05,False
0.5875423,8.567411e-05,False
7.1149178,0.0019530552,False
2.48259,0.0016721389,False
1.5154005,0.0008715015,False
58.80231,0.4290467,True
0.7282316,0.00027840387,False
0.17492673,3.075286e-05,False
35.123577,0.15580536,True
2.6430342,0.001141456,False
1.4251832,0.00043535035,False
12.121514,0.010289859,False
0.9701382,0.00021201646,False
6.691212,0.001885457,False
60.245193,0.3164802,True
4.523898,0.0026554996,False
0.44571856,3.8970524e-05,False
4.711885,0.0033954498,False
15.0527115,0.05340827,False
1.0742213,0.00018818234,False
9.7537155,0.010319857,False
0.9331818,0.000247035,False
0.6282338,0.00010235165,False
1.6904724,0.0005702046,False
6.95933,0.007530612,False
0.10012483,-2.14568e-06,False
5.8896265,0.0056267297,False
49.817757,0.2253146,True
0.59332955,0.00014811123,False
15.420643,0.018106617,False
11.815083,0.015438,False
0.8772629,3.419124e-05,False
0.7166415,1.6204518e-05,False
0.09125698,-6.0794555e-06,False
143.05872,0.6980124,True
73.48694,0.1623202,True
0.1986584,-1.4303732e-06,False
14.330967,0.017730532,False
2.2957006,0.0017674756,False
4.6225533,0.004480222,False
0.6465574,6.2435225e-05,False
2.4053562,0.00076020625,False
14.877171,0.025443628,False
92.95227,0.15838295,True
0.10821744,-3.5760968e-07,False
0.06285978,7.152339e-06,False
0.08761067,1.0728472e-06,False
0.8265283,0.00025205268,False
5.214252,0.0033578486,False
7.7235656,0.005334572,False
2.097774,0.0007786313,False
14.870445,0.017075233,False
0.027188256,0.0,False
0.37560666,8.223414e-05,False
12.602312,0.0290853,False
61.888054,0.15430208,True
35.725266,0.14626296,True
0.08600407,4.1721505e-06,False
2.7262409,0.0016081026,False
97.885056,0.44849983,True
0.46195513,5.7203288e-06,False
0.41636088,4.826729e-05,False
1.9610977,0.00062040763,False
16.97171,0.036335334,False
1.0604012,0.00060028804,False
4.696615,0.0047852276,False
17.59938,0.08935876,False
0.15052132,2.550854e-05,False
2.8075824,0.00061938167,False
61.39617,0.1454306,True
0.072718464,4.2914016e-06,False
1.4813435,0.0008548796,False
0.4050649,5.672549e-05,False
0.024944117,0.0,False
0.04236988,4.649066e-06,False
1.5376282,0.0005094735,False
8.375265,0.004369363,False
5.0345955,0.003840427,False
14.975237,0.040401086,False
0.30943823,4.3979075e-05,False
0.26037273,1.50179985e-05,False
0.0798745,9.536416e-07,False
34.546318,0.09205959,True
14.937968,0.012292666,False
0.545637,8.6155604e-05,False
2.0117588,0.001247836,False
0.13566086,3.3733057e-05,False
0.95519316,0.0007469846,False
3.2120793,0.0021003066,False
2.469193,0.0005244154,False
3.7477338,0.0028464692,False
1.122055,0.0004499826,False
18.390984,0.02067211,False
0.4199532,-5.36305e-06,False
0.098592624,-6.9138587e-06,False
1.3532219,0.00029230968,False
0.60306954,-6.518321e-05,False
9.50445,0.019178322,False
111.277626,1.1278899,True
13.517123,0.011550065,False
79.52138,0.16917858,True
1.0082773,0.00028786995,False
8.93228,0.00474154,False
7.37539,0.0051118163,False
0.25553203,2.240813e-05,False
17.515388,0.02625544,False
2.0310268,0.0006124984,False
0.038493887,1.7881121e-06,False
2.7332253,0.0013206531,False
10.031094,0.017930083,False
0.32828027,3.5755278e-05,False
0.16412508,1.2992714e-05,False
0.03988758,9.536561e-07,False
4.3485208,0.0022956976,False
4.199496,0.0016747662,False
0.10516053,-2.7416936e-06,False
47.74501,0.12857763,True
24.499607,0.041672245,False
4.931291,0.0022263564,False
8.17758,0.010227697,False
17.974058,0.018445611,False
6.7219415,0.005842262,False
1.1023035,0.00080122496,False
5.693616,0.0024005612,False
16.938944,0.010548603,False
1.8200424,0.0009250919,False
1.2616513,0.00020315492,False
2.420799,0.0008838093,False
0.3540137,2.788895e-05,False
0.11628261,1.5138616e-05,False
3.494878,0.0037794719,False
0.10284264,1.97876e-05,False
44.712307,0.14462762,True
0.13278586,1.3588855e-05,False
1.1572977,0.00028651342,False
113.33974,0.6921409,True
0.6843147,0.00023387047,False
0.4561764,1.5254453e-05,False
1.5901821,0.0006330393,False
3.5212977,0.0025818758,False
40.959015,0.35825562,True
0.9571323,0.00016913784,False
0.3220943,2.1930362e-05,False
16.83091,0.019469872,False
13.396255,0.020600105,False
69.25445,0.20034385,True
25.768908,0.06033653,True
85.22905,0.27785736,True
14.6090355,0.023850486,False
0.44890884,7.495811e-05,False
8.251858,0.0073691932,False
0.18034515,8.105504e-06,False
0.27392074,1.3706958e-05,False
11.496166,0.008423867,False
2.5145726,0.001307023,False
3.2897441,0.0012976949,False
3.558587,0.002080338,False
0.16348659,-1.4780853e-05,False
2.850213,0.0023177834,False
15.82897,0.051351927,False
1.8237535,0.0007498829,False
3.3199604,0.0024542552,False
22.59049,0.032195702,False
11.556862,0.0066341218,False
0.6666068,0.0002866391,False
7.2599125,0.006840462,False
0.56586194,0.00012452021,False
0.1656903,4.8751244e-05,False
0.12571688,2.39593e-05,False
8.356179,0.0051818015,False
0.51865053,8.996806e-05,False
0.47175968,7.030892e-05,False
0.56389445,-1.2155069e-05,False
2.9451482,0.0007688715,False
0.7462462,0.00027911563,False
16.720291,0.022216141,False
2.601258,0.00073859445,False
0.10650943,-3.933732e-06,False
18.089827,0.021998804,False
10.902621,0.017261924,False
2.846843,0.0022214241,False
0.21972667,0.00011001164,False
7.838601,0.0066929413,False
0.6700112,0.0001883714,False
5.2230425,0.002313632,False
0.1462892,2.8131093e-05,False
1.6896278,0.0007588584,False
2.630797,0.0014139111,False
15.560249,0.02339532,False
0.039083097,0.0,False
0.7954714,0.0002185689,False
8.020499,0.011049343,False
4.0157833,0.0029941285,False
0.36101258,-2.9319708e-05,False
0.79776204,0.00019525603,False
13.418296,0.01865971,False
22.381413,0.06031175,False
2.3600476,0.0011796546,False
3.412538,0.0016481658,False
100.72059,0.79796803,True
0.011014678,0.0,False
1.5681007,0.00058041245,False
24.834938,0.14786536,False
4.3080997,0.010818427,False
0.32547197,3.2418146e-05,False
56.158447,0.2685532,True
0.8564919,0.00031327095,False
11.79773,0.010427617,False
3.0121024,0.00081782485,False
6.9186378,0.0036825677,False
116.25311,0.4471743,True
53.005768,0.30484876,True
0.43259597,0.00012285655,False
2.4440002,0.002039248,False
6.9296427,0.010609226,False
4.7121367,0.0066572675,False
1.8459457,0.0014180831,False
2.5953443,0.0015037723,False
69.68776,0.4298203,True
15.621167,0.008644123,False
0.62474513,9.9257304e-05,False
0.25795764,2.3838467e-05,False
68.15622,0.43423635,True
12.72851,0.026662525,False
54.030922,0.07586163,True
0.20399836,7.15183e-07,False
4.2314534,0.0031193038,False
1.7066833,0.0006019012,False
4.794511,0.0021231184,False
4.9874234,0.0056112446,False
1.9752567,0.00042386283,False
35.502964,0.07259207,True
7.334164,0.027351387,False
0.8651278,-4.0984014e-05,False
1.0694788,0.00010874012,False
14.876457,0.020356176,False
0.39227113,-3.0153271e-05,False
2.2269454,0.00070079695,False
18.653381,0.04342601,True
0.42740706,-3.837615e-05,False
70.23286,0.83955187,False
7.6289916,0.024481878,False
0.25375274,4.5293273e-06,False
0.60798746,2.2879132e-05,False
11.515054,0.03498385,False
0.012397592,0.0,False
0.38912573,0.00014336547,False
3.4241035,0.0032938416,False
0.24919914,3.2657525e-05,False
0.4087616,7.853261e-05,False
0.32693905,3.2179072e-05,False
16.953472,0.04274056,False
0.39286247,8.628321e-05,False
0.85875475,0.0002228762,False
0.29456487,9.892741e-06,False
40.10578,0.3315568,True
22.490011,0.032776825,False
1.4861518,0.0007864685,False
3.6083868,0.0029563704,False
1.0478333,0.0004848676,False
0.12541394,5.8409096e-06,False
0.43022868,9.7601995e-05,False
0.3848343,0.000116074225,False
0.05533823,1.5496862e-06,False
13.025328,0.015178617,False
1.0527647,0.00043546862,False
13.35245,0.019946037,False
1.9216146,0.00039427995,False
2.0779634,0.0011637444,False
11.23072,0.013656231,False
0.57124573,0.00018301306,False
45.83003,0.09595992,True
0.044807162,3.576206e-07,False
19.4151,0.02001265,False
3.7424,0.0012275861,False
5.015509,0.0027414518,False
16.765856,0.024513807,False
0.3005085,2.4909954e-05,False
10.756736,0.009728931,False
100.812256,0.56013656,True
0.1551535,-1.2992925e-05,False
1.270199,0.0003613698,False
0.31082192,8.2353334e-05,False
92.35519,0.26107186,True
86.4373,0.18438897,True
0.34263355,0.00011119239,False
4.784685,0.0018871236,False
0.32136506,-3.9213468e-05,False
0.20776936,6.0072663e-05,False
1.8152237,0.0013066411,False
0.5007848,5.2435207e-06,False
123.812744,0.26909372,True
0.3462315,6.23323e-05,False
0.65452945,0.00017335711,False
1.7253442,0.0005034299,False
1.6636449,0.00080035464,False
0.5240223,1.2631732e-05,False
0.78798634,0.000108887965,False
17.56793,0.01859803,False
11.074974,0.014267109,False
0.20236382,-5.363865e-06,False
6.671636,0.0033948328,False
0.30032304,8.890795e-05,False
0.43314308,5.5536075e-05,False
0.90169495,0.00030158286,False
0.61437374,-4.182654e-05,False
1.1426401,0.0003699946,False
12.580778,0.017855974,False
2.6089532,0.002291302,False
0.9838534,3.478158e-05,False
2.319329,0.0010322696,False
0.8445795,0.00018404581,False
3.4435222,0.0020572068,False
26.036423,0.03470108,False
8.641323,0.003980672,False
6.5649395,0.0038780523,False
0.6600927,0.00014941397,False
2.4170365,0.0017637969,False
2.3847542,0.0010160094,False
0.10714088,8.3442865e-07,False
62.14465,0.14465128,True
18.065218,0.034090042,False
0.56738335,0.00021399924,False
0.500568,-2.2285472e-05,False
0.28353575,2.6460053e-05,False
117.39253,0.5319147,True
43.99629,0.08473873,True
0.22744979,6.722424e-05,False
0.4775755,7.138128e-05,False
4.292186,0.002920587,False
0.84286463,0.00036589982,False
1.5260733,0.0005563977,False
4.960323,0.0027031177,False
0.49384758,4.278336e-05,False
0.6032347,0.00013119236,False
15.677886,0.025861964,False
1.1287717,0.0005769841,False
1.9825286,0.0015711216,False
5.142102,0.0064912615,False
64.13982,0.18130164,True
2.0403485,0.001448719,False
40.15489,0.11937375,True
1.6602588,0.0005251975,False
1.3107104,0.00024467893,False
59.438793,0.7331079,True
2.4792707,0.0012799569,False
3.8052092,0.0017396533,False
0.65813863,-6.351288e-05,False
9.52866,0.0029563839,False
1.5073524,0.0008213526,False
2.1810842,0.002460269,False
0.4892456,0.0001275033,False
62.00781,0.3426064,True
7.348799,0.0058940696,False
10.261437,0.0075190067,False
186.97807,0.6533328,True
4.662049,0.00138728,False
30.22264,0.09622135,True
0.3204342,-3.7306294e-05,False
5.0772867,0.009710418,False
26.756174,0.029208168,True
0.28870085,-1.5613958e-05,False
0.3547381,-1.477894e-05,False
0.035635818,2.3841585e-07,False
0.27458826,1.978557e-05,False
0.052134585,8.3444684e-07,False
0.010501561,0.0,False
13.058098,0.015724558,False
26.539839,0.08534909,True
2.0194485,0.00088375143,False
9.161558,0.007619338,False
0.12439162,4.768095e-06,False
1.7778983,0.0007241332,False
0.05726971,-1.1920565e-07,False


==> new_results/losses/vgg-eps-0/scale_100_vgg-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.2963267e-15,134.16196,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,169.98181,True
0.0,0.0,False
9004.635,216.99496,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,12.481937,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
40.420673,334.30908,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,69.67584,True
0.0,0.0001163415,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.9961e-41,100.73895,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.40624127,348.59387,False
0.0,0.0,False
0.0,0.0,False
0.0,95.177124,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,37.881104,True
0.0,7.582175,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,16.1969,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.08663642,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2206034e-12,154.92035,True
0.0,0.0,False
0.0,0.0,False
2.5639238e-36,80.94617,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.381694e-27,201.69604,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,2.53548,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.9178137e-13,285.8036,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,31.132568,True
0.0,0.0,False
0.0,87.27728,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,33.08313,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7515006e-37,165.69757,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,43.264893,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.000103452105,242.95715,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.428195e-37,190.38226,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,59.680298,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,119.1947,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,104.7807,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,15.141632,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,28.342224,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.527374e-31,80.05322,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.504868e-17,145.34879,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,167.85883,True
0.0,0.0,False
7.914481e-30,229.42181,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,83.05582,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,77.78607,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.056063e-36,195.76312,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,91.61896,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,105.6026,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,152.12376,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,67.901306,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00011424123,219.28079,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,218.32697,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.0576453e-28,318.88458,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,153.23682,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0025573426,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00057156436,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3262633e-32,96.45871,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0146207e-08,200.37091,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.037669525,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7493271e-23,265.47003,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5414694e-36,134.63794,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,5.227853,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,137.98206,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,14.541199,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,12.955507,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,52.96228,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
732.6619,265.72183,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3787771e-24,127.34042,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,73.125916,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,75.002625,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2468305e-07,188.80347,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/vgg-eps-0/scale_10_vgg-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
2.142476e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.422714e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6766177e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.712389e-39,0.0,False
0.0,0.0,False
1.7777093e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4537556e-13,0.004212673,True
0.0,0.0,False
1.766042e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.300773e-27,0.0,True
4.121593e-27,0.0,True
0.0,0.0,False
2.719605e-14,0.0,True
0.0,0.0,False
1.589168e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.9275353e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.00113015e-33,0.0,False
92.18934,13.422226,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5134e-41,0.0,False
8.502e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.11241707,17.297924,True
0.0,0.0,False
1079.3225,21.037203,False
0.0,0.0,False
2.353404e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
9.833214e-05,1.5269128,True
2.6830042e-38,0.0,False
1.5304e-41,0.0,False
0.0,0.0,False
1.26089894e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5411175e-28,0.0,False
0.0,0.0,False
5.42454e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.845e-41,0.0,False
1.5744199e-34,0.0,False
6.897909e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.975675e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
4.8111322e-35,0.0,False
0.0,0.0,False
8.240555e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5909236e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4600065e-30,0.0,False
2.133493e-19,0.0,True
0.0,0.0,False
9.65e-41,0.0,False
1.2993175e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2818749e-12,0.00080422004,True
1.1246079e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0987878e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8863034e-38,0.0,False
7.566501e-20,0.0,True
9.634535e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.3301975e-11,0.00025948495,True
0.0,0.0,False
3.7803827e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
3.206327e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.256878e-36,0.0,False
0.0,0.0,False
3.4941816e-33,0.0,False
0.0,0.0,False
5.4975748e-33,0.0,True
1.43857e-40,0.0,False
0.0,0.0,False
1.828e-41,0.0,False
0.0,0.0,False
1545.231,33.017784,False
0.0,0.0,False
4.875333e-19,0.0,True
0.0,0.0,False
3.593465e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9216486e-10,0.0041304044,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7684e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0583295e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5824251e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.714132e-18,6.198864e-06,True
3.1246568e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.556831e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
4.703888e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.553221e-20,0.0,True
0.0,0.0,False
4.7857038e-36,0.0,False
4.0700712e-10,0.00048577905,True
0.0,0.0,False
0.0,0.0,False
1.4755161e-26,0.0,True
5.3862064e-36,0.0,False
0.0,0.0,False
5.1258216e-14,0.21292998,True
5.419254e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0054694e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.036150526,6.8673477,True
5.385538e-07,0.36774415,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2583837e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
7.445517e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8365e-41,0.0,False
0.0,0.0,False
1.5872153e-22,0.0,True
1.208909e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.520542e-12,0.060509726,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.750166e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8983086e-33,0.0,False
3.2091463e-16,0.0,True
4.9380677e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.8393907e-22,0.0,True
0.0,0.0,False
2.7498426e-27,0.0,False
1.4719505e-20,1.7404405e-05,True
8.886555e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.461963e-18,0.0,True
0.0,0.0,False
2.203861e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8524821e-34,0.0,False
2.2409055e-31,0.0,False
0.0,0.0,False
8.418e-42,0.0,False
0.0,0.0,False
7.781653e-14,0.0,True
1.56951e-40,0.0,False
0.0,0.0,False
7.8681356e-25,0.0,True
0.0,0.0,False
7.836989e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0383618e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.31303e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7845694e-38,0.0,False
0.0,0.0,False
1.998e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0231576e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
9.749879e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.4998e-40,0.0,False
0.0,0.0,False
1.4878382e-38,0.0,False
0.0,0.0,False
1.701254e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1200777e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9465403e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8658031e-22,0.0,True
7.42298e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
9.2049906e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.721402e-23,0.0,True
1.1803638e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.908626e-07,0.00086877745,True
2.7898997e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1866955e-18,0.020035857,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1154266e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3245232e-21,0.0,True
0.1585412,9.872218,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.710363e-08,0.0028449323,True
0.0,0.0,False
2.399956e-34,0.0,False
0.0,0.0,False
1520.5502,34.56471,False
2.98683e-40,0.0,False
1.3904056e-28,0.0,False
0.018016953,9.656452,True
2.2217525e-12,1.4305105e-06,True
0.0,0.0,False
2.571228e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4097778e-08,0.0002971446,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8577079e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2396873e-32,0.0,False
0.0,0.0,False
1.2822271e-05,0.09819491,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1186849e-14,2.8610189e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.274492e-07,0.049835887,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.686833e-27,0.0,True
9.0996685e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.568083e-28,0.0,False
1.810045e-32,0.0,False
0.0,0.0,False
2.9823105e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7547499e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9503291e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9235123e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.7645e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
4.341626e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.131657e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5670993e-33,0.0,False
1.4237673e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.637357e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1911549e-33,0.0,False
0.0,0.0,False
8.613253e-10,3.7147272,True
5.781409e-11,1.1745588,True
0.0,0.0,False
0.0,0.0,False
6.9611e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7112486e-25,0.0,True
8.176244e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3349722e-18,0.0,True
0.0,0.0,False
3.3167387e-37,0.0,False
0.0,0.0,False
8.163e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.641643e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.109575e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2098049e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7119233e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.754952e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.574139e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
4.417827e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1818514e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.693e-42,0.0,False
0.0,0.0,False
1.0758634e-12,1.7120672,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5255498e-22,0.0,True
1.2655803e-08,0.62316847,True
1.5049373e-28,0.0,False
6.1548975e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
5.7632545e-37,0.0,False
2.4429244e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5757922e-12,2.3364748e-05,True
0.0,0.0,False
3.6807443e-33,0.0,False
4.122362e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
2.077009e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.199598e-35,0.0,False
0.0,0.0,False
129.43898,15.087762,True
0.0,0.0,False
0.0,0.0,False
0.7109976,8.382867,True
0.0,0.0,False
2.1098577e-18,0.0,True
1.6869296e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2973387e-14,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
4.7628913,20.079302,True
4.4976e-41,0.0,False
6.3971357e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
5.85207e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4979223e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6860956e-30,0.0,False
0.0,0.0,False
2.8667513e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0626845e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4603942e-14,2.3841855e-07,True
0.0,0.0,False
1.5894018e-34,0.0,False
0.0,0.0,False
3.507432e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0026509932,0.9136327,True
1.3046294e-17,0.0,True
0.0,0.0,False
3.6378804e-38,0.0,False
177.31445,28.608406,True
8.9699e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
7.468307e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.016293721,3.1692293,True
0.0,0.0,False
1.5603557e-07,8.776888,True
0.0,0.0,False
0.0,0.0,False
3.386977e-18,0.0,True
0.0,0.0,False
1.545247e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
1.393345e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4008004e-11,0.0015747063,True
3.2681379e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.749793e-28,0.0,True
0.0,0.0,False
2.1104137e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.6933407e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9447812e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8925497e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.915342e-17,0.0,True
0.0,0.0,False
2.9438711e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
7.4658554e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0046244e-18,0.0,True
0.0,0.0,False
5.6625e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.19868e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.5238947e-20,0.0,True
9.2369604e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6978524e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4045214e-29,0.0,False
0.0,0.0,False
2.4869e-40,0.0,False
0.0,0.0,False
4.2238722e-26,0.0,True
8.83891e-40,0.0,False
1.43418815e-33,0.0,False
1.5245236e-19,0.0,True
8.288835e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.16412e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.7286e-41,0.0,False
4.4870433e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
2.355322e-10,3.3915803,True
0.0,0.0,False
7.6956554e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.4940855e-21,0.0,True
1.9600812e-11,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
4.9353635e-35,0.0,False
6.2897604e-22,0.0,True
0.0,0.0,False
5.969411e-39,0.0,False
0.0,0.0,False
4.825315e-30,0.0,False
0.72092,16.520678,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6503828e-13,0.0,True
0.0,0.0,False
1.0718032e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.822e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7968712e-11,0.0059023607,True
0.0,0.0,False
3.2223022e-09,0.0009460741,True
0.0,0.0,False
1.4103579e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.327779e-35,0.0,False
0.0,0.0,False
2.9417e-41,0.0,False
7.976005e-11,4.744225,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4114647e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.42239e-14,7.3909487e-06,True
0.0,0.0,False
0.0,0.0,False
1.0507992e-20,0.0,True
0.0,0.0,False
3.1886708e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1299959e-09,0.011585574,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.482e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0019064771,0.01534618,True
3.0813674e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.826e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1749164e-34,0.0,False
2.17861e-39,0.0,False
1.1416985e-17,0.0,True
2.3726059e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8763097e-24,0.0,True
0.0,0.0,False
1.7974307e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2475024e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.6179345e-10,2.3841855e-07,True
4.2627018e-15,6.1033294e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7461134e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
2.82818e-21,0.0,True
0.0,0.0,False
6.76948e-40,0.0,False
8.8513094e-13,0.005183946,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
584.86957,24.078352,True
0.0,0.0,False
1.354566e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.780568e-26,0.0,True
0.0,0.0,False
3.3704926e-13,0.0,True
3.3592601e-12,3.4570635e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.46100292,18.940098,True
0.0,0.0,False
1.6861598e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.855248e-39,0.0,False
0.0,0.0,False
4.5675995e-28,0.0,False
3.8330374e-11,0.0,True
0.0,0.0,False
1.3078027e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8317325e-31,0.0,False
2.9284282e-29,0.0,False
3.131225e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8310473e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6774975e-25,0.0,True
4.403166e-23,0.0,True
4.5461214e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3619712e-07,5.6717143,True
0.0,0.0,False
1.6253096e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.23878e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.1529532,11.824427,True
0.0,0.0,False
6.6535086e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0417702e-24,0.0,True
0.0,0.0,False
3.0948e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
5.914955e-11,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.177122e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.430317e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
5.8314863e-17,0.0,True
0.0,0.0,False
0.00011840612,10.38308,True
3.398682e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
2.97662e-40,0.0,False
4.4629855e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.161191e-07,1.615067,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3205123e-09,0.0010249129,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7325013e-28,0.0,False
2.0360907e-20,0.0,True
4.5740447e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.84315e-40,0.0,False
1.6861827e-17,0.0,True
5.2342554e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.561216e-20,0.0,True
0.0,0.0,False
2.40698e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
9.446174e-38,0.0,False
8.45122e-40,0.0,False
2.8868313e-35,0.0,False
6.294523e-05,2.6107786,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0555496e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2746585e-37,0.0,False
0.0,0.0,False
4.447795,8.299537,True
0.0,0.0,False
2.169817e-12,0.0,True
0.0,0.0,False
6.8670484e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
2.07625e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
2.130194e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
58.72164,14.680199,True
0.0,0.0,False
1.1675163e-15,0.0,True
0.0,0.0,False
0.04474696,16.798899,True
0.0,0.0,False
4.6020617,23.080383,True
0.0,0.0,False
0.0,0.0,False
3.722923e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4117854e-32,0.0,False
2.10006e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0005830245,8.222194,True
0.0,0.0,False
0.0,0.0,False
1.8603045e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.172838e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4977841e-15,0.0,True
0.0,0.0,False
8.2811e-41,0.0,False
0.0,0.0,False
2.0173093e-32,0.0,False
5.1778e-41,0.0,False
4.4445856e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.548784e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.603775e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.766387e-39,0.0,False
8.9792e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7401508e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6059439e-06,7.6404114,True
1.3902237e-29,0.0,False
0.0,0.0,False
1.4936676e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5725432e-38,0.0,False
0.9044703,19.625246,True
1.5436786e-14,2.2172682e-05,True
0.0,0.0,False
4.1297993e-13,0.0,True
4.51553e-40,0.0,False
3.354495e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.071907e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.977734e-39,0.0,False
0.0,0.0,False
4.3477456e-05,9.257008,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4062e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9276266e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3084752e-38,0.0,False
0.0,0.0,False
4.1883911e-38,0.0,False
9.333869e-06,10.151303,True
0.0,0.0,False
3.1719768e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.586887e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3867575e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.894992e-20,0.0,True
6.953193e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.73966e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.4558786e-15,0.0,True
0.0047462047,15.264283,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6470582e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.787573e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.8155e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5149171e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.738683e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.0923817e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.2470398e-12,2.3841855e-07,True
3.774062e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.02111e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4044483e-38,0.0,False
0.0,0.0,False
1.1570746e-24,0.0,True
1.7328153e-07,0.029609697,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.024398e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0008019703,6.978791,True
2.1984385e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6336655e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7100609e-07,0.018412035,True
0.0,0.0,False
5.032126e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.247e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3246507e-35,0.0,False
0.0,0.0,False
1.2109521e-19,0.0,True
4.193781e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8528216e-22,0.0,True
0.0,0.0,False
3.250332e-22,0.0,True
1.3075364e-35,0.0,False
0.0,0.0,False
8.434231e-34,0.0,False
0.0,0.0,False
1.1277936e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7016708e-35,0.0,False
0.0,0.0,False
2.9192218e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9175e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
9.443867e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2605007e-25,0.0,True
0.0,0.0,False
3.0609e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
7.255955e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4572e-41,0.0,False
0.0,0.0,False
447.88257,21.53541,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5603266e-24,0.0,True
6.9639745e-37,0.0,False
1.723741e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2603526e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
1.62733e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.43865e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.050306e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
2.30071e-40,0.0,False
0.0,0.0,False
4.972249e-28,0.0,True
0.0,0.0,False
3.5612845e-26,0.0,True
0.0,0.0,False
6.1653067e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3876138e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
6.7714726e-21,0.0,True
0.0,0.0,False
4.5695293e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.3276794e-28,0.0,False
2.3111918e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0027687973,21.73767,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1214984e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7002674e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.31379e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.3862906,31.936808,True
0.0,0.0,False
6.344292e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.12337112,15.225608,True
0.0,0.0,False
0.0,0.0,False
1.7166e-40,0.0,False
0.0,0.0,False
1.6951502e-21,0.0,True
0.0,0.0,False
3.5014756e-13,0.0,True
0.0,0.0,False
2.0836063e-16,0.0,True
1.0419624e-31,0.0,False
0.0,0.0,False
1.8148804e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4074727e-23,0.0,True
0.0,0.0,False
6.747568e-30,0.0,False
0.0,0.0,False
1.4932366e-28,0.0,False
0.0,0.0,False
3.959081e-09,2.6583319e-05,True
0.0,0.0,False
5.557847e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5135642e-18,0.0,True
0.0,0.0,False
1.7110022e-30,0.0,False
0.0,0.0,False
1.3818078e-09,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
1.989211e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3767483e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2063412e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6471394e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2751746e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.8425675e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
5.21101e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4037302e-36,0.0,False
0.0,0.0,False
2.3536667e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.369271e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3480688e-33,0.0,False
1.0247965e-08,0.37657115,True
5.4100127e-17,0.0,True
0.0,0.0,False
1.3988917e-21,0.0,True
0.0,0.0,False
8.5898565e-38,0.0,False
0.0,0.0,False
0.0016273443,0.4194817,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.001282,9.550683,True
0.0,0.0,False
0.0,0.0,False
4.228085e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8178017e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7339821e-09,0.00011026251,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.321994e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1369965e-18,0.0,True
0.0,0.0,False
1.3732836e-30,0.0,False
4.8199487e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
579.99304,20.011065,True
2.5327107e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.060738e-39,0.0,False
8.720236e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6389e-41,0.0,False
0.0,0.0,False
2.126664e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.8910048e-15,0.0,True
4.2380793e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
6.948131e-07,0.54885185,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5917367e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
2.754169e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5521198e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7612118e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.091164e-24,0.0,True
2.4899509e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.908593e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.547405e-39,0.0,False
20.571064,26.838959,True
1.0445946e-34,0.0,False
1.873004e-15,0.0,True
0.0,0.0,False
5.10898e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
3.775157e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4470956e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.433197e-21,0.0,True
5.8999407e-34,0.0,False
0.0,0.0,False
1.7295989e-38,0.0,False
1.4260319e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8778773e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.312644e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0193548,13.87265,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.207092e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
7.958422e-38,0.0,False
1.1210118e-31,0.0,False
1.542748e-13,0.0,True
1.1547784e-25,0.0,True
0.093399815,1.0093293,True
4.1498705e-33,0.0,False
0.0,0.0,False
2.6629e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1129414e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.5184966e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1858536e-34,0.0,False
9.973e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5151969e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
6.622211e-39,0.0,False
1.8461258e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.68558e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2923e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.931674e-36,0.0,False
3.2751802e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4871243e-06,13.872186,True
0.0,0.0,False
0.0,0.0,False
1.1165341e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4534927e-12,6.7949063e-06,True
0.0,0.0,False
1.0839377e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
7.056988e-05,1.8188416,True
4.0449238e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8968926e-07,1.3827299,True
9.274887e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.017027546,5.3957934,True
2.7201083e-32,0.0,False
4.747612e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.794395e-24,0.0,True
6.699073e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2027809e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9091517e-26,0.0,True
0.0,0.0,False
1150.4241,26.009304,False
1.870574e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0996148e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.77064e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.835021e-20,7.152555e-07,True
2.3737472e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.084405e-39,0.0,False
0.0,0.0,False
1.565177e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6713073e-35,0.0,False
0.0,0.0,False
3.3994202e-19,0.0,True
0.0,0.0,False
2.9353136e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6770766e-36,0.0,False
0.0,0.0,False
7.924e-41,0.0,False
9.704979,12.818804,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8191545e-10,8.344647e-07,True
1.7304453e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.687514e-05,0.024542432,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4261498e-30,0.0,False
2.6655674e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.633e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.852421e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1906954e-15,0.0,True
1.0437424e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.07304836,7.6074834,True
1.836702e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4236601e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.7459396e-18,0.0,True
0.0,0.0,False
3.9424086e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
8.765554e-10,7.595786,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.0739e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1864628e-11,5.6146e-05,True
0.0,0.0,False
1.310193e-39,0.0,False
880.91534,18.847605,True
0.0,0.0,False
1.9991857e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
9.079084e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.5701214e-35,0.0,False
1.5306485e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/vgg-eps-0/scale_1_vgg-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.005772374,3.4570512e-06,False
0.000754689,4.7683696e-07,False
0.11448581,0.00023991751,False
0.016253904,9.05977e-06,False
0.00082103396,7.152552e-07,False
0.0012779448,1.4305097e-06,False
17.302153,0.04658225,True
0.004668601,6.67568e-06,False
0.0032954724,3.933892e-06,False
0.7462319,0.002750934,False
0.0012118496,7.15255e-07,False
1.6186889e-06,0.0,False
9.56409e-10,0.0,False
0.0003198026,1.1920927e-07,False
0.050314255,4.3985638e-05,False
0.026257144,5.1853713e-05,False
0.0015766016,1.5497187e-06,False
2.114534e-06,0.0,False
3.4362005e-05,0.0,False
0.14804892,0.0002055827,False
0.014069558,1.7881239e-06,False
1.7906225,0.035901234,True
2.602546e-07,0.0,False
0.012937469,2.6463858e-05,False
0.01470552,1.33512085e-05,False
21.540796,0.585049,True
0.0003393021,1.1920927e-07,False
0.12976189,0.00028353182,False
4.9075086e-05,0.0,False
0.024887513,7.938886e-05,False
0.00024353903,2.3841852e-07,False
1.2085892,0.010698512,True
0.8148251,0.0022120138,True
3.971755e-08,0.0,False
15.347887,0.04840317,True
0.028624004,7.569369e-05,False
2.3242924,0.0046529165,True
2.8110805e-06,0.0,False
1.5330492e-07,0.0,False
0.0071068886,3.3378396e-06,False
0.00031419823,1.1920927e-07,False
0.081128,0.00022443144,False
6.3107786e-05,1.1920928e-07,False
7.632304e-05,0.0,False
1.8706518e-05,0.0,False
0.21239808,0.001391566,False
250.89032,0.9887011,False
2.0620114e-08,0.0,False
0.026034456,8.1891805e-05,False
0.0014740474,5.9604594e-07,False
0.07907887,0.00015459686,False
0.054807164,7.807552e-05,False
0.00031776284,0.0,False
0.00012624342,2.3841855e-07,False
0.003245163,1.7881348e-06,False
223.33539,1.7959433,True
1.0665706e-07,0.0,False
108.17579,1.5484321,False
0.0026729982,1.4305085e-06,False
2.7692277,0.01301888,True
0.0055122515,1.1682414e-05,False
3.9173996e-05,0.0,False
135.67763,0.6170003,True
0.10085504,5.8167512e-05,False
0.06641065,7.664398e-05,False
0.014210582,3.2781747e-05,False
3.3341115,0.05212403,True
0.0014416364,4.52994e-06,False
0.0013752219,9.5367324e-07,False
0.0005439762,1.1920926e-07,False
0.04170989,5.256845e-05,False
7.2993785e-06,0.0,False
1.0209897,0.0021144266,False
0.0011197956,2.3841841e-07,False
1.8871577,0.021207385,True
2.4834549e-06,0.0,False
0.001368831,7.15255e-07,False
0.031602435,6.0795046e-06,False
6.612467e-06,0.0,False
0.0005054538,1.1920926e-07,False
0.12489088,0.00024026292,False
0.21050979,0.0002880264,False
3.2087147,0.022604037,True
4.451316e-05,0.0,False
1.7315293e-05,0.0,False
1.9628586e-05,0.0,False
0.09433656,0.00059630605,False
0.0009507476,3.576277e-07,False
1.0784222e-06,0.0,False
0.30942988,0.0017464261,False
0.00033507217,2.3841852e-07,False
0.46486118,0.00061666523,False
0.003010781,5.960454e-07,False
8.053412e-06,0.0,False
0.006329548,8.8214165e-06,False
0.004310455,4.4107214e-06,False
7.203963e-06,0.0,False
8.4540035e-05,1.1920928e-07,False
3.640328e-06,0.0,False
9.54649e-05,0.0,False
0.018322114,3.9218598e-05,False
9.7139115e-08,0.0,False
0.0003048073,0.0,False
3.6138335e-05,0.0,False
0.02487363,3.874163e-05,False
0.00034790867,0.0,False
17.343971,0.09779993,True
4.3195807e-05,0.0,False
0.010702296,4.7683307e-06,False
0.030098967,2.753637e-05,False
0.0022349027,1.0728818e-06,False
0.90602124,0.0025474774,False
5.9176216,0.073521405,True
0.013858903,8.344535e-06,False
0.10717816,0.00018199903,False
0.18912928,0.00017900376,False
0.0003214708,0.0,False
7.778806e-08,0.0,False
0.03553796,5.9482245e-05,False
0.009984647,5.1259567e-06,False
19.718603,0.30984488,True
0.287634,0.0006044123,False
8.1898586e-05,1.1920928e-07,False
0.0007648451,1.1920923e-07,False
2.1679381e-05,0.0,False
0.00042068286,2.3841852e-07,False
0.7290717,0.0018313257,False
0.005130788,3.9338865e-06,False
3.764298e-05,0.0,False
0.014039785,7.629291e-06,False
0.107708834,0.00061213295,False
7.3593082,0.017123977,True
6.733825,0.092020035,True
0.002674752,2.0265525e-06,False
0.0024264199,1.7881358e-06,False
0.012020867,7.986924e-06,False
0.0038685189,1.5497167e-06,False
50.122314,0.4401776,True
7.608913e-06,0.0,False
1.6267711,0.0061775325,True
0.08255203,7.664344e-05,False
0.038693637,1.9788009e-05,False
0.23991245,0.00053249486,False
0.0011149299,1.3113007e-06,False
0.004920994,1.6689237e-06,False
0.034749966,5.8171187e-05,False
0.017704746,7.915076e-05,False
0.021967912,2.9801367e-05,False
3.7311533e-05,0.0,False
0.16125382,0.00051822804,False
1.1138516e-06,0.0,False
0.30236152,0.00046800607,False
0.0072366595,2.7417977e-06,False
0.82400185,0.0026997332,True
0.07796892,0.00040973737,False
0.01258746,1.3351254e-05,False
0.060789105,0.00056736806,False
0.0012636329,9.5367324e-07,False
179.46304,2.6663754,False
0.00037706847,1.1920927e-07,False
8.794343,0.049328737,True
2.5436158e-05,0.0,False
0.19082195,0.0003062936,False
0.0017018587,5.9604577e-07,False
1.1725557e-06,0.0,False
0.008046739,4.8875436e-06,False
4.1991698e-05,0.0,False
26.459232,0.43811956,True
1.7427366e-05,0.0,False
0.03608765,1.2278113e-05,False
2.4616802e-06,0.0,False
0.0009689929,2.3841847e-07,False
0.055953924,0.00031870077,False
0.0084400475,1.0132688e-05,False
9.69102e-06,0.0,False
7.005072e-05,1.1920928e-07,False
0.00037253468,7.152554e-07,False
2.1562748,0.006470508,True
0.005956947,5.125966e-06,False
0.009880109,8.940609e-06,False
0.0018790774,8.34464e-07,False
0.0021091336,9.5367295e-07,False
2.1525388e-07,0.0,False
0.73482734,0.01887009,False
8.845962e-05,0.0,False
0.025765346,1.6569646e-05,False
0.00028717928,1.1920927e-07,False
0.0016877248,9.5367307e-07,False
5.7756705,0.2769145,True
3.236846,0.021063492,True
1.2717914e-05,0.0,False
0.051883996,5.0541385e-05,False
4.378963e-05,0.0,False
0.0055467007,8.225381e-06,False
0.02797482,2.6225107e-05,False
0.0014522481,1.3113003e-06,False
1.1483795e-09,0.0,False
0.0021963743,1.0728819e-06,False
0.6170392,0.0042461203,False
0.0018967113,9.5367295e-07,False
0.00011821315,2.3841855e-07,False
1.7889404,0.003990612,True
0.0039283796,2.0265518e-06,False
9.610097e-07,0.0,False
0.00080857787,2.3841847e-07,False
9.195296,0.05777458,True
5.966684e-06,0.0,False
0.2346361,0.0006982882,False
35.944237,0.39307302,True
9.432223e-05,0.0,False
0.0040835463,5.6028075e-06,False
1.2646987,0.009273453,True
0.18610434,0.00051145,False
3.638474e-05,0.0,False
25.11147,0.7949111,True
21.073586,0.13776106,True
0.0004071497,0.0,False
0.001567321,2.3841835e-07,False
5.408196,0.035822343,True
0.011566594,8.582977e-06,False
0.0006041846,4.7683696e-07,False
5.406303e-05,0.0,False
3.6916368e-05,0.0,False
173.11485,0.84302235,True
71.04753,0.59252995,True
4.528949e-05,0.0,False
2.0421885e-07,0.0,False
0.0039136675,2.2649695e-06,False
23.809044,0.11171787,True
0.020973621,9.298151e-06,False
0.0004108675,3.5762775e-07,False
6.049351,0.023037272,True
0.009675662,3.4570426e-06,False
0.0038578007,1.9073425e-06,False
3.7565893e-05,0.0,False
0.0063143675,3.9338843e-06,False
4.0999625e-05,0.0,False
0.011145981,7.986946e-06,False
0.021801636,3.8980066e-05,False
0.058863845,0.00015233102,False
0.00056946033,0.0,False
2.728196,0.023223247,True
0.23622182,0.00021987216,False
4.7903693e-05,0.0,False
0.0012937466,3.5762758e-07,False
0.019863,2.8609316e-05,False
0.009083334,3.0159346e-05,False
0.043216962,7.533509e-05,False
29.653595,0.58005106,True
5.303176e-07,0.0,False
5.2559917e-06,0.0,False
0.00048352638,0.0,False
0.14632198,0.0004239945,False
5.1723036e-06,0.0,False
0.0029357176,2.9802231e-06,False
5.2915344e-05,0.0,False
0.00014761521,1.1920928e-07,False
0.31771225,0.0016163178,False
8.1623535,0.07103336,True
0.21117614,0.00015504858,False
8.467737e-05,0.0,False
7.576357e-05,2.3841855e-07,False
9.8657416e-05,0.0,False
3.6264613,0.05285471,True
0.00034162521,1.1920927e-07,False
1.3343514,0.002819538,False
5.088328,0.2693812,True
0.3338564,0.00057973416,False
0.0016271254,9.536732e-07,False
2.2417598e-06,0.0,False
1.7809723e-06,0.0,False
2.2438005e-06,0.0,False
11.981764,0.06995484,True
0.0014983221,4.768367e-07,False
0.09468989,0.0020902858,False
9.242136e-07,0.0,False
0.00092182774,0.0,False
0.0009741872,1.1920923e-07,False
0.0016578498,1.4305093e-06,False
2.2817062e-07,0.0,False
2.7990765e-05,0.0,False
0.2679179,0.0021484715,False
0.4463915,0.00075179257,False
8.659892e-07,0.0,False
0.06080122,4.5653796e-05,False
0.011689343,1.7881079e-05,False
24.088684,0.04171825,True
0.08017961,0.00029391004,False
0.00063372735,4.7683696e-07,False
1.7643036,0.027510818,True
1.8741594e-05,0.0,False
0.2122864,0.0008023984,False
2.5260475e-05,0.0,False
8.713697e-05,1.1920928e-07,False
4.088938e-07,0.0,False
0.0003411141,3.5762775e-07,False
2.361493e-05,0.0,False
1.6384216e-05,0.0,False
0.07022358,0.00012026857,False
0.28649396,0.00038365036,False
0.0009990126,5.96046e-07,False
4.0472303e-05,0.0,False
1.6342659e-06,0.0,False
8.905948e-06,0.0,False
0.00031921745,1.1920927e-07,False
0.00062955165,2.384185e-07,False
2.2162301e-05,0.0,False
2.0683924e-06,0.0,False
0.0019699547,1.0728822e-06,False
7.658238e-06,0.0,False
0.006978791,5.8412143e-06,False
0.15245444,0.00020880731,False
0.0007593993,2.3841847e-07,False
0.03848474,5.1138e-05,False
0.029519266,2.5867488e-05,False
0.018964956,1.4781659e-05,False
0.18886223,0.000508412,False
2.4837365e-05,0.0,False
0.056282375,0.00014255854,False
0.014436617,2.4318166e-05,False
8.844982e-06,0.0,False
5.0179373e-05,0.0,False
0.17488888,0.00017293701,False
7.628838e-06,0.0,False
0.0004169513,1.1920927e-07,False
1.9340726,0.028884705,True
1.7585244e-05,0.0,False
0.0061138542,9.775074e-06,False
0.028138753,3.4211665e-05,False
0.00010505752,0.0,False
9.378296e-05,0.0,False
5.8608857e-06,0.0,False
0.06756329,0.00025732318,False
1.2343666e-06,0.0,False
0.12090937,0.00018283058,False
7.934612e-05,1.1920928e-07,False
5.1410284,0.014314345,True
0.024385687,1.1682248e-05,False
0.006307635,4.4107173e-06,False
0.012581272,5.245154e-06,False
0.35396388,0.0010482988,False
9.414427e-05,1.1920928e-07,False
1.27977e-05,0.0,False
0.61363876,0.009650604,False
0.0009376904,4.7683687e-07,False
1.3469579e-05,0.0,False
0.012469357,7.390886e-06,False
8.023863e-05,2.3841855e-07,False
1.15263276e-07,0.0,False
0.00012104547,2.3841855e-07,False
0.0006398362,3.5762773e-07,False
0.0012654845,2.3841841e-07,False
2.9771514,0.010778252,True
5.5047307,0.009554245,True
3.5773442e-07,0.0,False
0.011438246,9.775042e-06,False
0.89565533,0.0067080185,True
0.00026504532,2.3841852e-07,False
2.4942827e-05,0.0,False
1.189103e-05,0.0,False
0.0011338857,7.1525517e-07,False
3.4937584,0.022400916,True
0.40728325,0.0008976153,False
0.0037726678,5.364395e-06,False
0.00027960236,1.1920927e-07,False
0.0039857845,2.2649683e-06,False
0.00924915,4.887541e-06,False
0.0006596468,3.5762773e-07,False
0.009792041,3.5762532e-06,False
108.08653,0.30600616,True
0.4267386,0.00075238885,False
0.00037296134,2.3841852e-07,False
0.0011490954,7.1525517e-07,False
6.9977794,0.6351094,True
1.1185212e-05,0.0,False
0.017928684,1.4781662e-05,False
2.8902862e-06,0.0,False
0.015860714,2.5271793e-05,False
3.7564653e-06,0.0,False
13.784925,0.022506852,True
4.512264e-07,0.0,False
0.029270994,2.6463571e-05,False
2.1443684e-05,0.0,False
0.013884389,1.1682334e-05,False
4.722653,0.013118934,True
139.22363,0.9223793,True
6.0048123e-06,0.0,False
0.00032824033,3.5762775e-07,False
0.018503586,2.6344485e-05,False
0.00021563003,3.576278e-07,False
4.1636675e-05,0.0,False
8.980755e-06,0.0,False
43.111603,0.28890607,True
0.017455755,1.5973717e-05,False
0.25283036,0.00050057075,False
4.7507223e-05,0.0,False
226.02734,2.8494024,False
0.065564044,0.0003412154,False
0.61883855,0.008129061,False
103.8873,1.1091831,True
27.448229,0.14355683,True
6.220227e-05,0.0,False
0.99108267,0.005380546,False
0.024125472,5.9601713e-05,False
1.5774198e-05,0.0,False
50.427376,0.29607013,True
6.512073e-05,0.0,False
0.00032111324,2.3841852e-07,False
2.6544412e-06,0.0,False
0.15936843,0.00021036284,False
0.0036763847,3.3378465e-06,False
0.0013849727,9.5367324e-07,False
0.0031018052,4.2915162e-06,False
0.6023976,0.00046322716,False
0.0025429407,2.3841794e-06,False
119.09271,0.43129346,True
0.015278998,1.6092947e-05,False
0.0024103008,1.3113e-06,False
0.0008132846,7.152552e-07,False
11.484142,0.20308624,True
0.0003657266,2.3841852e-07,False
0.021895794,1.6212074e-05,False
0.0038607589,2.9802204e-06,False
101.10724,0.4912212,True
8.814811e-05,0.0,False
0.0023757867,3.3378503e-06,False
0.0051686848,1.9073416e-06,False
1.1725044,0.00797811,True
2.978648,0.036254477,True
1.1830775e-05,0.0,False
3.6473513e-05,0.0,False
0.0034665947,1.6689255e-06,False
0.00061494124,2.384185e-07,False
0.00042655235,3.5762775e-07,False
0.0009296131,3.5762764e-07,False
1.8118026e-05,0.0,False
0.83464336,0.0069729798,False
0.32729006,0.0015957796,False
0.0020993834,1.3113001e-06,False
3.924393,0.035034634,True
0.010896885,9.655843e-06,False
0.016810933,2.9563073e-05,False
0.002208319,2.2649715e-06,False
1.0053636,0.0042202957,False
1.7516241e-07,0.0,False
0.00013811358,0.0,False
2.4629157,0.048738595,True
0.009219012,1.1324744e-05,False
4.631808e-06,0.0,False
0.0074607176,2.6225907e-06,False
1.1822056,0.011258297,True
0.01638856,9.536599e-06,False
1.2425409e-05,0.0,False
0.017108804,8.463718e-06,False
0.000112695896,0.0,False
0.001101694,4.7683682e-07,False
0.00033518462,1.1920927e-07,False
2.6265956e-05,0.0,False
0.00019947115,3.576278e-07,False
0.017408047,2.5987058e-05,False
2.0033526e-07,0.0,False
0.071881354,6.770562e-05,False
0.02595574,7.152198e-05,False
0.0021612814,4.053103e-06,False
1.5830678,0.021049742,True
0.00050940504,2.384185e-07,False
3.2545962e-05,0.0,False
4.0051097e-07,0.0,False
1.1404058e-05,0.0,False
4.4444485e-05,0.0,False
2.3325248,0.0029688973,True
0.0015317121,3.5762698e-06,False
1.4837179e-05,0.0,False
6.6023655e-05,0.0,False
7.068903e-09,0.0,False
0.0013561895,7.15255e-07,False
0.00028387865,2.3841852e-07,False
0.00027779824,1.1920927e-07,False
1.550725e-07,0.0,False
0.000105303596,0.0,False
0.00010692975,0.0,False
0.021333054,1.2874276e-05,False
8.986072e-08,0.0,False
0.018553419,1.1563117e-05,False
2.9830911e-05,0.0,False
0.0039615724,1.7881343e-06,False
0.00884299,1.2874457e-05,False
0.5912479,0.0025869794,False
0.3215345,0.000465271,False
0.0004858568,0.0,False
2.79894e-05,0.0,False
2.5533466e-06,0.0,False
0.16110346,0.00029257074,False
0.012263124,1.0967129e-05,False
5.1481643e-06,0.0,False
1.6480391e-05,0.0,False
0.52206373,0.0049717054,False
6.302254e-06,0.0,False
55.328205,0.79211795,True
44.31378,0.71850634,True
0.0016399606,4.768367e-07,False
0.0020630395,5.9604577e-07,False
0.5844494,0.00069577544,False
6.0829178e-05,0.0,False
1.2632157e-07,0.0,False
0.0033533254,4.768353e-06,False
4.8631122e-05,0.0,False
0.010888923,3.9338715e-06,False
2.8992923e-05,0.0,False
1.4649549,0.0080458,True
10.048074,0.053091373,True
0.0028135646,2.026553e-06,False
0.019047176,5.4237913e-05,False
8.102771e-05,0.0,False
0.010422913,4.184132e-05,False
0.0021779104,2.2649715e-06,False
7.945566e-07,0.0,False
0.00042970438,4.76837e-07,False
2.8644655e-08,0.0,False
0.00038868006,2.3841852e-07,False
8.534822e-05,1.1920928e-07,False
0.04947901,0.00024839386,False
8.973386,0.12823814,True
3.359539e-05,1.1920928e-07,False
0.12218391,0.00016591136,False
7.8064724e-05,0.0,False
0.0925911,0.00011835841,False
0.008033093,6.5564545e-06,False
0.007469466,2.7417656e-05,False
6.697487e-06,0.0,False
1.0086128,0.0025361916,False
0.0042959116,3.695472e-06,False
0.0003573867,2.3841852e-07,False
0.00010330363,2.3841855e-07,False
0.00081426534,3.576277e-07,False
0.0005502329,1.1920926e-07,False
0.17590131,0.0004300683,False
0.006338648,7.1525083e-06,False
0.0008221214,5.9604605e-07,False
0.0003420538,0.0,False
0.0048021935,3.5762619e-06,False
8.097543e-05,0.0,False
0.0018012187,7.152548e-07,False
0.005556504,5.364385e-06,False
0.0067836177,5.483591e-06,False
1.8186093e-06,0.0,False
0.0034113633,8.344632e-07,False
9.879503e-07,0.0,False
0.0003510287,2.3841852e-07,False
9.051138e-06,0.0,False
0.00093337847,1.9073461e-06,False
0.00033401817,2.3841852e-07,False
5.709658e-05,0.0,False
9.782074e-06,0.0,False
0.24359064,0.00040510672,False
0.006033669,4.5299257e-06,False
0.0057082237,4.6491386e-06,False
0.021921474,5.1972936e-05,False
0.00029443816,0.0,False
1.3538527e-06,0.0,False
6.775514e-07,0.0,False
0.000606557,2.384185e-07,False
0.059250873,8.308128e-05,False
2.9762025,0.011228593,True
4.364865e-05,0.0,False
1.4609337e-07,0.0,False
4.01292e-06,0.0,False
7.34145,0.015142631,True
0.0015756371,5.9604577e-07,False
8.0503945e-05,0.0,False
1.0190853e-05,0.0,False
9.11259,0.025353696,True
0.0003380938,2.3841852e-07,False
0.028836515,4.0887106e-05,False
0.17081544,0.00035380534,False
0.00031055656,0.0,False
3.0990116e-10,0.0,False
0.047938813,5.1971896e-05,False
7.894907e-07,0.0,False
0.9471787,0.0022893068,True
0.028074479,3.4807912e-05,False
5.540703e-07,0.0,False
8.030075e-06,0.0,False
0.0003807932,2.3841852e-07,False
9.1207785e-06,0.0,False
0.04670803,5.113775e-05,False
0.005690078,1.9430865e-05,False
18.949558,0.6958285,True
3.0571052e-06,0.0,False
0.07404558,0.00014565577,False
0.0048997635,8.702217e-06,False
0.0017562883,2.0265543e-06,False
0.0001142152,1.1920928e-07,False
0.006720142,5.3643844e-06,False
2.3782392,0.028504563,True
43.735245,0.6578298,True
0.70897096,0.0025101358,False
4.9144106,0.01032987,True
0.0003281433,1.1920927e-07,False
5.1486677e-05,0.0,False
0.12613094,8.450559e-05,False
0.12998393,0.0003137931,False
0.01422019,1.3351215e-05,False
3.7921556e-05,0.0,False
0.02620002,3.2066113e-05,False
7.2509706e-06,0.0,False
0.017641343,1.7046616e-05,False
0.0058346936,5.2451724e-06,False
0.00076115056,3.576277e-07,False
0.0099813575,2.1457518e-06,False
24.621021,0.25707996,True
4.4772558e-05,0.0,False
0.55104613,0.0016315526,False
0.14411558,0.0027061119,False
0.0007709399,2.3841847e-07,False
0.016146654,1.4781704e-05,False
0.074819535,0.000237185,False
7.635917e-06,0.0,False
0.0036487412,1.716596e-05,False
0.0055513876,7.5101316e-06,False
0.00044610817,2.3841852e-07,False
5.7813282e-05,0.0,False
0.006036599,2.3841749e-06,False
0.1872422,0.0003406979,False
6.276284e-08,0.0,False
191.69736,1.0340619,True
0.0006026756,4.7683696e-07,False
0.010328514,2.813282e-05,False
135.8049,0.968738,True
0.0005995699,3.5762773e-07,False
6.268247,0.04308931,True
0.12760736,0.00010500546,False
0.005467465,5.364384e-06,False
1.175587e-08,0.0,False
14.1558485,0.16230823,True
0.02220642,1.4662424e-05,False
0.0011185409,3.5762764e-07,False
176.82486,1.9231136,True
0.08636368,0.0010866296,False
11.572829,0.121974334,True
0.0027450158,2.741806e-06,False
9.7331606e-05,1.1920928e-07,False
0.069589615,2.8965776e-05,False
6.968648e-05,1.1920928e-07,False
2.5962714e-05,0.0,False
2.1831142e-06,0.0,False
0.17888461,0.00044640503,False
0.0024734605,1.6689263e-06,False
1.0441104e-05,0.0,False
0.6815023,0.006097877,False
2.8945547e-06,0.0,False
1.5365702,0.008930882,True
0.00029706286,1.1920927e-07,False
0.00082275865,4.7683687e-07,False
0.16051482,0.0021867808,False
2.0527457e-05,0.0,False
2.3286208e-05,0.0,False
0.0034430532,1.1920902e-06,False
19.488253,0.18927102,True
3.2585882e-05,0.0,False
0.2530231,0.00032745724,False
5.8449564e-07,0.0,False
1.0709686,0.003697119,False
0.046730876,4.934931e-05,False
0.00015143237,2.3841855e-07,False
0.00059839565,1.1920926e-07,False
0.041783217,3.4807366e-05,False
0.06100983,8.844593e-05,False
0.051808324,0.00029153566,False
4.9470356e-05,0.0,False
1.3220293e-06,0.0,False
2.449508e-06,0.0,False
1.6631515e-05,0.0,False
0.0018798126,5.9604577e-07,False
0.0033553261,1.0490344e-05,False
0.00028485464,2.3841852e-07,False
180.75708,0.56955093,True
9.460558,0.0101650525,True
4.9114755e-07,0.0,False
0.1152956,0.00029044732,False
212.66827,2.4248636,True
0.08833082,0.00015113447,False
0.00010719689,1.1920928e-07,False
0.00031303742,0.0,False
13.260136,0.056067124,True
2.6114141e-05,0.0,False
0.0005719093,2.384185e-07,False
0.00036382428,3.5762775e-07,False
135.03201,0.8254814,True
0.0019651589,1.4305092e-06,False
72.96745,1.1819044,True
2.5118533e-07,0.0,False
1.193638e-06,0.0,False
7.7361913,0.13182539,True
2.7521228e-06,0.0,False
0.46853918,0.0023366513,False
4.2422816e-05,0.0,False
0.012944851,2.1457243e-05,False
0.13713755,0.00042565982,False
1.8842167e-05,0.0,False
2.2356544e-05,0.0,False
7.9885585e-06,0.0,False
2.8957686e-06,0.0,False
23.07185,0.35602272,True
0.28549206,0.0015036671,False
0.00034689467,5.960462e-07,False
0.007663807,7.1524996e-06,False
0.00054841413,1.1920926e-07,False
5.253235e-05,0.0,False
0.01426833,1.4185663e-05,False
0.0064194263,4.053093e-06,False
0.7293818,0.00997218,True
9.533767e-07,0.0,False
0.35747695,0.0015630382,False
1.3414166e-05,0.0,False
0.043681648,4.4581935e-05,False
0.022823507,1.6569735e-05,False
0.24721296,0.0014277733,False
5.261469e-06,0.0,False
0.0012215218,2.3841841e-07,False
2.6237185,0.027007252,True
4.310814e-06,0.0,False
1.3324279e-06,0.0,False
6.034971e-06,0.0,False
0.0010075105,1.0728825e-06,False
3.921685e-07,0.0,False
0.0034407116,1.0728811e-06,False
0.0018068748,2.0265538e-06,False
0.006993233,1.0132704e-05,False
0.0027337954,2.8610152e-06,False
4.1500703e-06,0.0,False
0.4503502,0.0008009173,False
6.300227e-05,0.0,False
0.034612454,5.972055e-05,False
0.0053122933,2.2649674e-06,False
11.704812,0.06840583,True
0.00938188,1.1443954e-05,False
0.22419818,0.0011794474,False
5.3702943e-06,0.0,False
0.033451926,1.5615906e-05,False
0.8419809,0.0007432266,False
5.7763596e-06,0.0,False
0.0008278436,3.576277e-07,False
7.2552533,0.081054226,True
0.009809428,4.1722924e-06,False
0.102016844,0.00039518496,False
0.00046293542,0.0,False
0.001015283,1.0728825e-06,False
0.0045808996,6.437266e-06,False
2.5019854e-05,0.0,False
0.09236142,7.25907e-05,False
3.9022674e-05,0.0,False
0.00014331762,0.0,False
0.0045831404,3.337844e-06,False
6.732252,0.04171217,True
0.16910477,0.00025478832,False
0.029872358,6.198559e-05,False
0.00094453007,1.1920918e-06,False
0.2555427,0.0005013744,False
0.0003696581,2.3841852e-07,False
3.79956e-06,0.0,False
0.034066197,3.1708292e-05,False
6.347307e-05,1.1920928e-07,False
1.1704005e-05,0.0,False
0.55262744,0.0024340625,False
0.04839648,3.1588774e-05,False
0.09743953,8.272033e-05,False
2.4238614e-05,0.0,False
1.7024276,0.014591476,True
0.08305187,0.00011001421,False
0.39037505,0.0019019082,False
5.509411,0.03900191,True
0.37866285,0.002695505,False
0.0038683575,1.7881341e-06,False
3.2073043e-08,0.0,False
1.4222903e-05,0.0,False
0.015365707,3.1112853e-05,False
1.6275463e-06,0.0,False
0.01832066,1.16822785e-05,False
0.0015549158,3.5762753e-07,False
0.0031981852,1.4305078e-06,False
0.000117182164,0.0,False
0.006404205,1.7881168e-05,False
0.002206226,9.536688e-06,False
0.13348475,0.00027434799,False
1.8785261e-06,0.0,False
0.0011111767,5.96046e-07,False
0.0033066128,1.311299e-06,False
8.430786e-07,0.0,False
0.070392706,0.00019416318,False
6.107494,0.114940464,True
8.7214795e-07,0.0,False
0.0010517483,5.96046e-07,False
52.975296,0.8538439,True
0.00016787989,5.960463e-07,False
4.325244,0.044449184,True
0.034784853,2.5032947e-05,False
0.00031087102,0.0,False
7.544919e-05,0.0,False
0.02111991,1.6092872e-05,False
0.0003075116,0.0,False
0.016703501,6.914035e-06,False
1.5950608e-08,0.0,False
0.0048927935,1.7881325e-06,False
2.4558314e-05,0.0,False
0.01523135,1.0728662e-05,False
0.000356941,2.3841852e-07,False
3.0972567e-06,0.0,False
4.640895,0.06397557,True
33.503593,0.17447425,True
0.0001052289,2.3841855e-07,False
5.2553296e-06,0.0,False
0.41770232,0.0012344205,False
4.6137686,0.004469568,True
0.0039454815,4.768351e-06,False
0.10714565,0.00013766423,False
0.0051343055,2.2649674e-06,False
0.82656854,0.0026432148,False
208.79173,1.4755208,True
0.0040054373,6.4372653e-06,False
0.00010315456,1.1920928e-07,False
0.009198009,1.0251896e-05,False
26.3507,0.121257216,True
0.0020580823,4.768366e-07,False
0.14418942,0.00024920906,False
9.7051845e-05,1.1920928e-07,False
2.2830627e-05,0.0,False
9.1541755e-05,2.3841855e-07,False
0.00064189424,8.3446446e-07,False
4.993737e-07,0.0,False
5.045478e-07,0.0,False
0.080867864,4.219613e-05,False
0.0019977742,1.6689268e-06,False
7.8242294e-05,0.0,False
0.00039394345,8.344646e-07,False
9.1289185e-05,1.1920928e-07,False
1.6312651e-07,0.0,False
19.247128,0.3406245,True
4.100613e-05,0.0,False
70.764,0.5620315,True
0.0007356377,3.576277e-07,False
1.017598,0.004505293,True
0.00032513862,0.0,False
0.00051432854,0.0,False
1.9941435e-05,0.0,False
0.03789118,3.468821e-05,False
0.33516246,0.00063889084,False
1.0169703e-06,0.0,False
0.1299983,7.818855e-05,False
46.093376,1.1681595,True
0.01847845,2.2410752e-05,False
0.0007697998,1.1920923e-07,False
0.00015191967,2.3841855e-07,False
0.0021724012,7.152547e-07,False
0.008155225,4.887546e-06,False
2.1560701e-05,0.0,False
0.002457987,1.1920905e-06,False
0.54567313,0.0017910625,False
1.4166114e-06,0.0,False
0.001402016,7.1525494e-07,False
0.008500648,5.4835787e-06,False
0.010104247,5.6027757e-06,False
20.124672,0.25209978,True
0.0065343315,4.2915094e-06,False
0.00030468492,0.0,False
3.587969,0.009357909,True
0.013496585,7.8677085e-06,False
0.23620866,0.00045958738,False
0.01015623,1.4424153e-05,False
0.036620043,4.029081e-05,False
0.0008397347,3.576277e-07,False
0.00406418,1.3112985e-06,False
38.860054,0.363239,True
3.7797807e-05,0.0,False
0.003612847,3.814682e-06,False
0.0008391419,3.576277e-07,False
0.000513026,2.384185e-07,False
0.09659397,7.1516566e-05,False
0.0011057459,4.7683682e-07,False
1.5954047e-05,0.0,False
117.4211,0.47562099,True
1.1698204,0.016683739,True
0.008465017,4.649131e-06,False
0.00012056191,1.1920928e-07,False
0.0011410537,3.5762764e-07,False
0.09083571,9.404388e-05,False
0.004934678,1.7881327e-06,False
1.6172476e-06,0.0,False
0.2872936,0.0011540486,False
0.11451452,0.0002772187,False
14.118537,0.10680545,True
1.3933802,0.005711683,True
0.0027666232,1.4305087e-06,False
0.0015823285,9.5367324e-07,False
0.006000613,2.3841749e-06,False
0.008427144,1.0967144e-05,False
2.578773,0.02411528,True
8.323388e-05,0.0,False
0.70049375,0.002202213,False
6.2436343e-06,0.0,False
1.0218652e-06,0.0,False
1.6772516e-05,0.0,False
1.370679,0.0071272994,True
1.06249745e-05,0.0,False
0.0014919952,1.1920912e-06,False
0.056019664,0.00011300013,False
2.3146827e-06,0.0,False
0.009969576,1.2397628e-05,False
3.7838985e-05,0.0,False
0.017071798,1.8834686e-05,False
2.5173033e-05,0.0,False
7.387394e-05,1.1920928e-07,False
0.004363033,3.3378467e-06,False
4.141922e-05,0.0,False
9.938709e-06,0.0,False
44.5522,0.15786742,True
12.213528,0.34636578,True
0.005523629,4.410721e-06,False
8.657756e-05,1.1920928e-07,False
8.607956e-06,0.0,False
0.00042318398,2.384185e-07,False
1.5696704,0.0062692994,True
0.00073410623,4.7683687e-07,False
0.0003794591,2.3841852e-07,False
3.7816894,0.018621558,True
0.0032462303,1.1920903e-06,False
0.088687055,5.602283e-05,False
25.122833,0.45611504,True
0.013959957,1.1443933e-05,False
3.276234e-05,0.0,False
1.6445876e-05,0.0,False
0.0013368059,7.15255e-07,False
0.001552932,3.5762753e-07,False
0.009181082,9.179017e-06,False
1.15848046e-07,0.0,False
0.0003354769,0.0,False
8.793567e-06,0.0,False
0.006759476,3.8146786e-06,False
0.006692032,3.337842e-06,False
0.0020963205,8.344638e-07,False
0.0126821855,8.344549e-06,False
0.014162534,6.675634e-06,False
142.08437,1.861397,True
6.539255e-05,1.1920928e-07,False
0.22406758,0.0005444381,False
0.0011997507,5.96046e-07,False
0.00033385155,2.3841852e-07,False
6.387873e-07,0.0,False
0.00012451991,1.1920928e-07,False
0.0075531057,2.2649633e-06,False
1.449149,0.0069279657,True
0.0007543892,3.576277e-07,False
21.829803,0.16001447,True
49.355606,0.34454238,True
0.012297109,9.775034e-06,False
0.00029534887,1.1920927e-07,False
2.2496313e-06,0.0,False
137.45354,1.649211,True
6.958097e-05,1.1920928e-07,False
1.1301992,0.008344396,False
0.00039020533,3.5762775e-07,False
0.000114927934,2.3841855e-07,False
0.0013419113,7.1525494e-07,False
0.105519384,0.0005132693,False
0.0020626353,5.9604565e-07,False
0.8028544,0.0010858907,False
47.788956,0.07474772,True
6.181647e-06,0.0,False
0.119224094,0.00039994423,False
0.0008778822,3.576277e-07,False
2.8542045e-06,0.0,False
0.47399026,0.0019872615,False
0.79466146,0.0077225985,False
0.22783318,0.0002594383,False
6.570641e-05,0.0,False
0.00055269693,1.1920926e-07,False
0.3046972,0.0007201166,False
0.0013455725,2.5033905e-06,False
7.733648e-07,0.0,False
1.5627694,0.0032902225,True
2.4273884,0.00770346,True
1.2051613,0.0038385428,False
4.2068204e-06,0.0,False
1.4329813e-05,0.0,False
0.013753933,1.5139337e-05,False
0.0020004506,1.907345e-06,False
7.205122e-07,0.0,False
0.000102120124,1.1920928e-07,False
47.88698,0.7679411,True
0.0376358,7.855399e-05,False
0.2823962,0.0006594595,False
2.2150198e-06,0.0,False
0.002179794,1.19209176e-07,False
7.074065e-05,0.0,False
0.05584708,6.30568e-05,False
2.8956083e-05,0.0,False
0.09556764,9.154261e-05,False
2.389098e-05,0.0,False
0.036051434,0.0001012001,False
0.004080036,3.814682e-06,False
6.4204173e-06,0.0,False
2.9711193e-06,0.0,False
113.298256,1.1038399,True
2.4037536e-07,0.0,False
0.12667993,0.000852635,False
0.012118117,1.5616184e-05,False
0.027197795,6.138973e-05,False
0.0076686214,6.794873e-06,False
1.6679399,0.014271716,True
0.00011730277,1.1920928e-07,False
0.06978896,6.150815e-05,False
0.0011232499,3.5762764e-07,False
6.602948e-07,0.0,False
37.687305,0.20856373,True
5.1492345e-05,0.0,False
0.0014871259,9.5367324e-07,False
0.0020247689,8.344639e-07,False
0.0025098075,1.3112997e-06,False
0.27575767,0.0007403837,False
8.6032713e-07,0.0,False
9.5032876e-05,1.1920928e-07,False
3.92618e-05,0.0,False
0.005349487,2.5033846e-06,False
1.531515e-06,0.0,False
0.00066003716,4.7683696e-07,False
0.0032925338,1.1920899e-06,False
1.6555605e-05,0.0,False
0.004638204,5.72202e-06,False
3.4987723e-05,0.0,False
2.3646133e-05,0.0,False
0.0026869532,6.1988535e-06,False
0.74402064,0.0042106532,False
3.2604856e-07,0.0,False
0.0073844893,8.34457e-06,False
6.173939,0.08229935,True
0.002110603,7.152548e-07,False
85.06465,1.1215295,True
0.3748885,0.0052204435,False
2.0999973e-06,0.0,False
5.2645024e-05,0.0,False
0.0997278,0.0002449284,False
6.693766,0.03792018,True
0.014066472,1.740424e-05,False
0.00059637916,9.5367363e-07,False
0.056610573,4.9468596e-05,False
0.00039920415,1.0728829e-06,False
9.607821e-05,1.1920928e-07,False
54.53912,0.70396644,True
5.9643576e-06,0.0,False
4.7149897e-06,0.0,False
7.1608556e-05,0.0,False
0.00066993467,5.960461e-07,False
5.325231e-08,0.0,False
0.000141752,0.0,False
0.0101402635,1.5020156e-05,False
0.0033094527,3.933892e-06,False
4.7883515e-07,0.0,False
78.65597,0.41068786,True
0.010194562,1.7404327e-05,False
3.696222e-06,0.0,False
0.012998888,1.1324731e-05,False
3.696221e-05,0.0,False
0.04384102,2.0622298e-05,False
1.1854146,0.0034170388,False
7.7720504,0.07269359,True
0.30218953,0.001141093,False
5.1811465e-05,1.1920928e-07,False
8.144687e-06,0.0,False
0.024108475,2.8966952e-05,False
1.5592714e-05,0.0,False
0.07466431,9.535815e-05,False
10.805233,0.043622963,True
0.3050064,0.0069899983,False
0.017260747,6.6754146e-05,False
0.0050958847,3.6954702e-06,False
0.000603023,4.7683696e-07,False
1.9177123e-06,0.0,False
4.4989997e-06,0.0,False
3.6925623,0.102661274,True
0.00092860503,1.1920923e-07,False
0.079746924,0.00012479609,False
0.004601668,2.0265513e-06,False
3.0981204e-07,0.0,False
0.13589504,0.00023633661,False
0.068143345,9.4523304e-05,False
0.18452698,0.00041670952,False
57.927242,0.56158113,True
6.03112e-06,0.0,False
0.0008495875,3.576277e-07,False
0.03485635,0.00016186944,False
0.018351993,9.536578e-06,False
0.0029470467,9.417474e-06,False
7.0366095e-06,0.0,False
0.0051924568,4.0530967e-06,False
0.0003781538,3.5762775e-07,False
3.942737e-05,0.0,False
0.005716039,2.86101e-06,False
0.0001052707,2.3841855e-07,False
12.873452,0.122328475,True
1.6209755e-05,0.0,False
0.0006921433,7.152553e-07,False
3.4622662e-05,0.0,False
0.0037287923,9.536718e-07,False
3.49837e-05,0.0,False
0.2640307,0.00031756726,False
0.0024104682,9.536727e-07,False
234.88998,0.9227285,True
0.0006046647,2.384185e-07,False
20.141857,0.08741345,True
3.0296453e-06,0.0,False
1.748808,0.015571685,True
1.3866072e-05,0.0,False
0.011631682,3.2900996e-05,False
0.13529603,0.00024443824,False
0.00011382921,2.3841855e-07,False
0.0012459944,4.7683676e-07,False
0.28198314,0.0015199531,False
0.0059579606,2.7418005e-06,False
0.0002987675,0.0,False
1.9579672e-07,0.0,False
3.3093222e-08,0.0,False
0.0027755077,1.3112997e-06,False
140.94075,1.2500262,True
0.00093017623,5.9604605e-07,False
11.732678,0.12274249,True
0.04428928,1.9549545e-05,False
129.75665,1.594992,True
4.1850444e-06,0.0,False
218.83125,2.1005666,True
5.195943e-06,0.0,False
0.06925221,0.00013147123,False
4.7416525,0.07659426,True
2.5415188e-06,0.0,False
0.0003321661,0.0,False
7.11278e-06,0.0,False
5.6467106e-06,0.0,False
0.0033325218,9.5367204e-07,False
0.008710262,8.702189e-06,False
0.015564073,9.536592e-06,False
0.0006264088,1.1920926e-07,False
0.017794915,5.340359e-05,False
0.0023106984,4.053103e-06,False
0.49060667,0.0009071251,False
0.09711529,9.225626e-05,False
4.1648793e-05,0.0,False
0.00032922445,2.3841852e-07,False
0.00095339137,8.344644e-07,False
104.294876,1.4280937,True
0.0027195448,2.3841794e-06,False
0.00030256432,2.3841852e-07,False
0.7183362,0.000594293,False
0.0008370048,3.5762764e-07,False
5.586368e-05,0.0,False
0.0037237487,2.1457604e-06,False
1.4054842e-06,0.0,False
1.6706187,0.0031297624,True
2.6985729e-06,0.0,False
0.00034290567,0.0,False
9.940593e-06,0.0,False
0.002560159,2.7418066e-06,False
0.009656347,7.271701e-06,False
0.0028085927,1.7881351e-06,False
16.309492,0.13574448,True
0.003511992,3.3378487e-06,False
0.06556595,0.00011121176,False
1.004766e-05,0.0,False
0.3000524,0.0009588924,False
0.0623197,0.000112880065,False
0.6098378,0.00036744436,False
2.222151e-06,0.0,False
1.8468863e-05,0.0,False
3.7411664e-05,0.0,False
0.57195264,0.0028721807,False
0.01575934,1.537769e-05,False
0.014259686,1.0967077e-05,False
0.011286939,1.633144e-05,False
0.009738874,3.9338756e-06,False
0.07505571,7.855094e-05,False
0.00070297584,3.5762773e-07,False
0.0122223105,6.7948577e-06,False
0.0066148504,5.602794e-06,False
0.14061002,0.00013480149,False
0.092614435,0.00014315007,False
0.0011220974,5.96046e-07,False
0.005800567,6.1988476e-06,False
3.283706e-05,0.0,False
0.0055213883,5.960428e-06,False
0.3249767,0.0005647636,False
0.019791609,1.6927383e-05,False
0.045539904,0.00010000842,False
66.6107,0.95900786,True
0.71343297,0.0016817444,False
0.00065399654,2.384185e-07,False
0.3432203,0.00089608773,False
0.013464107,5.7219822e-06,False
2.0444255e-05,0.0,False
0.008057937,1.1443988e-05,False
2.0904677e-06,0.0,False
0.17288865,0.00041028333,False
169.32059,1.7834597,True
31.534348,0.26996115,True
0.0026985037,1.3113e-06,False
21.35739,0.028179133,True
0.06459608,0.00024969928,False
0.37126294,0.0010098665,False
0.00034518982,2.3841852e-07,False
0.0013270928,9.5367324e-07,False
0.0005629555,4.7683696e-07,False
2.73275e-06,0.0,False
8.638152e-06,0.0,False
0.0245493,1.6092808e-05,False
0.001983598,1.3112997e-06,False
2.1835264e-07,0.0,False
0.092180215,0.00023264633,False
0.0018735325,2.3841835e-07,False
2.7545706e-05,0.0,False
0.0029846719,1.1920903e-06,False
0.0086088795,2.980214e-06,False
0.01705771,1.4900867e-05,False
0.113068275,0.0005636533,False
4.5371276e-06,0.0,False
73.335815,1.1612791,True
0.000376326,3.5762775e-07,False
0.036313597,2.5152149e-05,False
0.024794877,1.8357741e-05,False
0.06361331,4.9348688e-05,False
0.00010681767,2.3841855e-07,False
0.0017985181,4.768366e-07,False
0.0010885043,1.0728825e-06,False
10.939375,0.16809733,True
1.6424904e-07,0.0,False
0.0005509406,1.1920926e-07,False
0.0041274796,2.503386e-06,False
0.0012600728,8.344642e-07,False
2.5036179e-05,0.0,False
0.003995023,2.0265518e-06,False
8.517879e-05,1.1920928e-07,False
1.5177571e-05,0.0,False
1.4880616e-05,0.0,False
1.0046255e-06,0.0,False
0.11162071,0.0004977691,False
6.2464545e-07,0.0,False
0.1132811,0.00023766018,False
86.38108,0.95943445,True
0.01868975,1.2635954e-05,False
1.1445527,0.011260883,False
6.031361e-05,1.1920928e-07,False
2.293025e-05,0.0,False
0.00095185015,2.3841847e-07,False
1.2319832e-07,0.0,False
5.99009e-06,0.0,False
4.0956158e-07,0.0,False
7.641119e-05,0.0,False
0.032385074,9.536075e-05,False
0.11344182,6.746606e-05,False
7.647754e-06,0.0,False
1.4570709e-06,0.0,False
0.28269774,0.00064071827,False
0.013627085,1.3112837e-05,False
0.008670107,2.6225875e-06,False
0.008504688,2.3841703e-06,False
4.9116635,0.027571874,True
0.45422512,0.002025804,False
3.4324574e-05,0.0,False
1.3968755e-05,0.0,False
0.000398364,2.3841852e-07,False
0.0022209666,1.1920908e-06,False
7.791093e-05,0.0,False
0.00035608318,2.3841852e-07,False
0.01520429,1.2397548e-05,False
0.0022851445,1.0728819e-06,False
0.00025839265,0.0,False
0.010356591,1.7285085e-05,False
0.14493932,0.00033976766,False
0.021405054,5.185388e-05,False
1.3965229e-05,0.0,False
2.0903393e-05,0.0,False
0.01081181,3.3020166e-05,False
0.006292713,1.6569897e-05,False
4.7411482e-05,0.0,False
4.128282e-06,0.0,False
16.808947,0.12348532,True
100.42899,1.7985768,True
0.03445933,5.0304036e-05,False
0.0057514436,6.794887e-06,False
0.023526117,1.132468e-05,False
0.036043998,3.981404e-05,False
0.012944728,1.6092952e-05,False
0.014709861,1.5020092e-05,False
1.0791656e-07,0.0,False
1.3439931,0.01725331,False
2.749642e-05,0.0,False
0.0021993984,9.5367284e-07,False
2.565886e-05,0.0,False
0.20951064,0.00038742082,False
0.0063327486,3.099426e-06,False
0.022524301,2.7894152e-05,False
2.8579167e-05,0.0,False
0.034624163,3.182752e-05,False
5.897771e-05,0.0,False
0.059761714,6.687081e-05,False
0.004831305,2.6225941e-06,False
1.199401e-06,0.0,False
1.5664426,0.01077465,True
0.0023330762,2.1457627e-06,False
0.0003206612,2.3841852e-07,False
1.15932586e-07,0.0,False
0.027774423,6.5919434e-05,False
0.001366072,9.5367324e-07,False
19.290611,0.10408601,True
0.003436268,8.1061835e-06,False
1.9022289e-05,0.0,False
0.0004590555,2.384185e-07,False
2.8609173e-07,0.0,False
0.00367271,1.4305078e-06,False
8.8538545e-06,0.0,False
5.8286543,0.039736897,True
0.0025364822,2.3841799e-06,False
0.020847479,4.6132227e-05,False
1.6016251e-07,0.0,False
0.029836813,3.492705e-05,False
0.00056573085,2.384185e-07,False
0.009504129,5.9604117e-06,False
0.0006779616,5.960461e-07,False
6.956411e-05,0.0,False
0.00432444,2.5033855e-06,False
40.786133,0.16308957,True
0.46424353,0.00089893176,False
0.0105562825,1.1443944e-05,False
0.007313538,1.2040013e-05,False
0.0166988,1.5020097e-05,False
0.026291652,4.9350478e-05,False
3.8140413e-06,0.0,False
0.078609236,0.00023146765,False
2.8796054e-05,0.0,False
0.06043089,0.00013588148,False
0.16304022,0.00017102493,False
0.0044935476,3.2186376e-06,False
1.2691097,0.016170643,True
39.07905,0.41210604,True
0.001848949,7.1525494e-07,False
1.0911312e-05,0.0,False
2.5931073e-05,0.0,False
0.0012174156,1.0728825e-06,False
2.3340876e-06,0.0,False
0.13901502,0.000115258044,False
0.015329452,7.736317e-05,False
0.003686566,3.0994306e-06,False
0.0008261796,2.3841847e-07,False
0.0003320936,1.1920927e-07,False
1.0157423e-06,0.0,False
0.010426852,3.933874e-06,False
5.1687344e-05,0.0,False
0.020925868,1.7404138e-05,False
105.38549,1.0143714,True
7.0030637,0.047583997,True
8.084215e-05,1.1920928e-07,False
1.5809972e-08,0.0,False
0.8556501,0.0016487043,True
0.0009025356,3.576277e-07,False
9.3297155e-07,0.0,False
67.902466,0.52692103,True
0.0007912676,4.7683687e-07,False
0.14439829,0.00016554966,False
9.41116e-05,1.1920928e-07,False
0.0035623426,1.6689257e-06,False
2.343478e-07,0.0,False
6.2277795e-06,0.0,False
0.06635576,2.1694632e-05,False
1.9517745e-05,0.0,False
0.005889792,3.2186363e-06,False
0.00050076994,0.0,False
0.075404115,0.00021692301,False
3.3921745e-07,0.0,False
0.32262594,0.0006256825,False
0.0019228039,8.34464e-07,False
7.6530976,0.01913298,True
1.7260866,0.0029344528,True
5.6854898e-08,0.0,False
0.0036613662,2.0265525e-06,False
0.0009187021,4.7683687e-07,False
3.1600552,0.01726849,True
0.0001100926,3.576278e-07,False
3.4103844,0.04157058,True
0.2338676,0.0007442009,False
0.013128975,1.5377744e-05,False
0.3646294,0.0003349234,False
0.00011223504,0.0,False
0.23366998,0.00027311756,False
0.037964478,6.937572e-05,False
0.0007393964,1.1920923e-07,False
0.00011772871,0.0,False
0.40898934,0.0012083217,False
0.059318088,0.00024052548,False
0.92978066,0.018883552,False
0.006354174,4.1723006e-06,False
1.3272697e-05,0.0,False
0.052687414,5.9957863e-05,False
0.0024498592,3.4570592e-06,False
0.0002873361,1.1920927e-07,False
5.518699,0.11639114,True
0.00060378906,3.5762773e-07,False
2.2785176e-05,0.0,False
0.00034122932,3.5762775e-07,False
0.0046565216,7.033306e-06,False
1.3322302e-06,0.0,False
1.1495594,0.005170075,True
1.0293321e-07,0.0,False
0.08497168,0.00012956202,False
0.022907015,1.9788191e-05,False
4.150379e-05,0.0,False
1.741906,0.008606073,True
8.0105594e-05,1.1920928e-07,False
5.844511e-05,0.0,False
0.066331685,0.00035469054,False
5.846205e-06,0.0,False
166.53984,1.6213627,False
0.0018252975,1.4305092e-06,False
4.0150962e-07,0.0,False
0.0002754903,0.0,False
0.0021600856,1.5497176e-06,False
0.0017818112,3.337851e-06,False
0.00046809504,1.1920926e-07,False
0.04233848,4.6012217e-05,False
0.0004485683,1.1920926e-07,False
1.8457512,0.0026948717,True
0.12802798,8.939332e-05,False
0.17567071,0.00037227507,False
0.0017653974,1.1920912e-06,False
0.00040989352,1.6689285e-06,False
1.92177,0.007842873,True
0.025787884,1.537758e-05,False
0.05225189,6.9493864e-05,False
0.08611339,0.0001325426,False
0.0015625631,8.34464e-07,False
0.0043227356,4.6491386e-06,False
1.100366e-05,0.0,False
1.954555,0.011088525,True
0.00037402214,1.1920927e-07,False
3.1212344e-06,0.0,False
0.00038252067,1.1920927e-07,False
3.0362926e-05,0.0,False
0.005595888,4.8875563e-06,False
0.006444858,3.814678e-06,False
0.024355005,2.9920662e-05,False
0.053128876,6.1984305e-05,False
1.4715159,0.014680984,True
0.0044517796,2.2649667e-06,False
0.0022864363,1.907345e-06,False
0.09728667,0.00019475401,False
2.42519e-05,0.0,False
1.7414523,0.03581484,True
4.3465756e-05,0.0,False
1.3171498,0.0025661571,True
0.05757566,7.593016e-05,False
4.295419,0.013344225,True
0.0020221358,8.344639e-07,False
0.016938917,8.821347e-06,False
0.0217992,1.2039865e-05,False
2.0686228e-08,0.0,False
0.0013999207,1.7881364e-06,False
3.0785604,0.013549217,True
1.7382841e-05,0.0,False
0.013779114,1.4543303e-05,False
3.821287,0.071824975,True
5.6301535e-05,0.0,False
0.3570024,0.0016103403,False
0.000113017006,1.1920928e-07,False
0.0130513385,9.894231e-06,False
7.8684534e-05,0.0,False
0.0022228877,1.9073445e-06,False
0.0027678367,2.8610139e-06,False
3.067369e-06,0.0,False
0.058823917,7.3903866e-05,False
2.1295291e-05,0.0,False
5.276545e-06,0.0,False
0.045025714,4.0886414e-05,False
0.00747095,2.7417973e-06,False
0.74921805,0.0025255124,False
4.0973043,0.07970465,True
0.0055308444,3.814678e-06,False
0.005642045,5.1259694e-06,False
4.0482405e-06,0.0,False
111.14079,2.0097084,True
0.055779863,6.9017464e-05,False
0.0006378828,2.384185e-07,False
0.0004371613,0.0,False
3.3974604e-05,0.0,False
0.00012312933,1.1920928e-07,False
0.2690228,0.0006071264,False
0.00010282582,1.1920928e-07,False
0.0005123545,0.0,False
0.76963323,0.025123201,False
0.011766364,3.063607e-05,False
0.00012955685,2.3841855e-07,False
0.012408643,1.1801563e-05,False
9.704951,0.10743258,True
6.3681364e-05,0.0,False
0.015534127,2.4675759e-05,False
1.5804637e-06,0.0,False
0.0007945744,1.1920923e-07,False
0.012294141,1.2039989e-05,False
0.0033604603,9.5367227e-07,False
4.567697e-05,1.1920928e-07,False
0.00010711818,1.1920928e-07,False
0.0020848732,1.3112997e-06,False
0.019363092,3.0874202e-05,False
174.32407,2.870235,True
0.020306213,1.3112775e-05,False
1.7808164,0.0083815465,True
0.0014830462,7.15255e-07,False
0.026996735,4.9588583e-05,False
0.002361473,7.152547e-07,False
137.92157,1.3774031,True
8.2098464e-05,0.0,False
0.0020398672,4.7683648e-07,False
0.089549825,0.00012431983,False
0.008694017,3.6954625e-06,False
2.9241426,0.034804463,True
7.3304905e-06,0.0,False
26.618448,0.083228685,True
1.8960558e-05,0.0,False
17.413904,0.1036214,True
0.44532698,0.0005261692,False
5.767079e-07,0.0,False
2.1489565,0.010758128,True
1.7478152e-07,0.0,False
0.00031405166,2.3841852e-07,False
4.901053e-06,0.0,False
3.8877723e-05,0.0,False
0.00037119118,3.5762775e-07,False
2.524399,0.008127452,True
0.002302357,2.9802245e-06,False
0.75192636,0.0010867112,False
1.5005848e-10,0.0,False
0.88864243,0.005267201,False
0.07762129,0.00030881327,False
68.07675,0.24333161,True
1.9227653e-05,0.0,False
4.595137,0.0540353,True
0.0006198713,2.384185e-07,False
0.0003633994,3.5762775e-07,False
0.03720501,3.8621845e-05,False
0.011526097,1.6450631e-05,False
0.00064579066,3.5762773e-07,False
0.003866497,8.3446275e-07,False
0.0003221448,2.3841852e-07,False
6.367789e-05,0.0,False
0.00029644236,2.3841852e-07,False
4.869714,0.12161045,True
0.0012682104,8.344642e-07,False
0.67862356,0.0029275937,False
0.0022149563,2.0265538e-06,False
57.520325,0.14276887,True
9.2652755e-08,0.0,False
0.005923987,2.2649667e-06,False
7.1046925,0.039980248,True
0.0011503713,7.1525517e-07,False
1.1960297e-05,0.0,False
0.4751023,0.0013478223,False
0.006175193,1.6689235e-06,False
0.0005767676,1.1920926e-07,False
5.6129675,0.014437645,True
8.117482e-05,0.0,False
0.0058546043,5.0067556e-06,False
1.1468373e-07,0.0,False
5.2662403e-05,0.0,False
0.0002980914,2.3841852e-07,False
3.4017947e-05,0.0,False
0.00023730706,0.0,False
0.01027818,3.81467e-06,False
3.474977e-05,0.0,False
0.0008977054,2.3841847e-07,False
2.5194063e-07,0.0,False
0.013186179,1.966917e-05,False
5.165132e-05,0.0,False
0.4687598,0.0017082109,False
0.00032013794,0.0,False
0.0044973246,2.2649685e-06,False
13.685242,0.114731625,True
0.00082185544,2.3841847e-07,False
1.9180843e-05,0.0,False
5.761897e-06,0.0,False
0.031377334,7.378625e-05,False
0.044442095,4.899211e-05,False
0.026000593,0.0001287352,False
0.0006027073,3.5762773e-07,False
0.00030323782,0.0,False
14.27564,0.06560223,True
0.0004375918,2.3841852e-07,False
1.7482952e-07,0.0,False
0.0804243,0.0005406736,False
0.005582073,4.1723024e-06,False
0.005535972,2.8610102e-06,False
0.00011709365,1.1920928e-07,False
0.0013695325,9.536732e-07,False
0.03138133,5.0661525e-05,False
0.13114913,0.0011753888,False
6.476811e-05,0.0,False
2.1808076,0.016160183,True
1.1965561e-05,0.0,False
9.9965924e-05,0.0,False
3.5685258e-05,0.0,False
0.00030608766,1.1920927e-07,False
0.03333898,3.2066077e-05,False
0.0009852388,3.576277e-07,False
2.5193842e-05,0.0,False
0.017747419,4.994701e-05,False
0.0077412976,2.2649638e-06,False
0.00067387347,3.576277e-07,False
0.003379076,7.867769e-06,False
0.0011823709,9.5367324e-07,False
9.995683e-06,0.0,False
1.5611907e-06,0.0,False
0.08037441,0.00012121822,False
0.002521758,7.152546e-07,False
8.640916e-08,0.0,False
1.5796739e-05,0.0,False
0.474069,0.0005114667,False
65.90879,0.723842,True
12.176473,0.086655736,True
0.00082158094,4.7683687e-07,False
3.310385,0.031127803,True
0.0067645474,2.1457563e-06,False
0.15306005,0.00048702068,False
2.9039466e-05,0.0,False
75.290344,0.48767155,True
3.6937981e-06,0.0,False
4.44421e-05,0.0,False
0.025687031,8.106041e-06,False
0.0031936246,3.814684e-06,False
0.00085938897,5.9604605e-07,False
84.621994,0.878637,True
4.6387722e-05,0.0,False
2.1454393e-06,0.0,False
5.4268856,0.04761046,True
0.0032742168,2.1457618e-06,False
0.0013025334,7.1525517e-07,False
0.16540357,0.00024550903,False
0.0003888615,1.1920927e-07,False
0.026644869,8.7020635e-06,False
31.363182,0.2920401,True
0.006582852,4.76834e-06,False
2.4163523e-05,0.0,False
0.023589747,2.9086174e-05,False
0.36197296,0.0034586904,False
0.00011599971,1.1920928e-07,False
0.05838758,8.606137e-05,False
0.0003170754,1.1920927e-07,False
6.549122e-05,1.1920928e-07,False
0.001157176,5.96046e-07,False
0.024565103,3.683428e-05,False
1.965813e-06,0.0,False
0.015733404,2.2410833e-05,False
8.421709,0.095704295,True
6.4193875e-05,1.1920928e-07,False
0.49073157,0.0009538734,False
0.17417729,0.0004103894,False
9.509535e-05,0.0,False
7.7548946e-05,0.0,False
1.2374933e-06,0.0,False
261.56906,1.5846686,True
20.187307,0.068305634,True
3.8176713e-06,0.0,False
0.10956499,0.00018318776,False
0.0017169098,2.0265543e-06,False
0.014534568,2.0741963e-05,False
4.239106e-05,0.0,False
0.0020373575,7.152548e-07,False
0.17319389,0.0004482817,False
30.69652,0.07952273,True
9.1341667e-07,0.0,False
2.60525e-07,0.0,False
8.919456e-07,0.0,False
8.199635e-05,1.1920928e-07,False
0.013220667,1.2278378e-05,False
0.056778274,5.6620334e-05,False
0.0015054657,8.344642e-07,False
0.15691261,0.00027196016,False
7.1729076e-08,0.0,False
2.7447719e-05,0.0,False
0.10072228,0.0003857661,False
14.278457,0.059478775,True
1.5113633,0.014174078,True
5.8725504e-07,0.0,False
0.0028898895,2.264971e-06,False
76.299675,0.6016552,True
2.7863925e-05,0.0,False
2.8476057e-05,0.0,False
0.00108991,3.5762764e-07,False
0.42658588,0.0021270346,False
0.0004239434,5.960462e-07,False
0.014282649,2.3126053e-05,False
0.62108713,0.014165117,False
2.0756506e-06,0.0,False
0.0028766892,5.960454e-07,False
9.014242,0.03696003,True
5.8216824e-07,0.0,False
0.0008390256,5.96046e-07,False
2.120736e-05,0.0,False
5.787686e-08,0.0,False
2.1342346e-07,0.0,False
0.00070646516,2.3841847e-07,False
0.036347035,2.3006525e-05,False
0.015078078,1.5735332e-05,False
0.2005192,0.0014560205,False
9.325158e-06,0.0,False
6.127095e-06,0.0,False
6.3849535e-07,0.0,False
2.0005786,0.012954349,True
0.20703883,0.00025597768,False
4.802531e-05,0.0,False
0.001165893,1.0728825e-06,False
1.910032e-06,0.0,False
9.698546e-05,2.3841855e-07,False
0.005528954,5.722014e-06,False
0.0025886823,4.7683648e-07,False
0.0062161726,7.390921e-06,False
0.00032471278,3.5762775e-07,False
0.3085573,0.00066457124,False
2.3451315e-05,0.0,False
1.457387e-06,0.0,False
0.0006305984,2.384185e-07,False
6.171129e-05,0.0,False
0.09209495,0.0005092132,False
205.92532,2.4765549,True
0.20130989,0.00028349407,False
17.75534,0.073243245,True
0.00031170843,1.1920927e-07,False
0.09299883,7.235373e-05,False
0.025504336,2.4794808e-05,False
9.851027e-06,0.0,False
0.18604906,0.00038096687,False
0.0013692367,4.7683676e-07,False
1.0305865e-07,0.0,False
0.0030158064,1.9073442e-06,False
0.13247488,0.0005342341,False
1.361727e-05,0.0,False
3.067287e-06,0.0,False
2.0466094e-07,0.0,False
0.014115541,1.2636005e-05,False
0.0077606663,3.5762555e-06,False
1.9902204e-06,0.0,False
4.8924713,0.024095766,True
0.42105585,0.0009809809,False
0.020691702,1.26359355e-05,False
0.09012474,0.00020678829,False
0.3033727,0.00043096134,False
0.025247794,3.3019838e-05,False
0.0006552069,8.3446446e-07,False
0.017940778,1.0251825e-05,False
0.21135554,0.00019735159,False
0.00081473123,4.7683687e-07,False
0.00056072476,0.0,False
0.0013994684,7.15255e-07,False
1.5311993e-05,0.0,False
1.0545655e-06,0.0,False
0.0069375765,1.7761964e-05,False
9.612334e-07,0.0,False
7.679499,0.05814051,True
2.3521834e-06,0.0,False
0.0006216669,2.384185e-07,False
177.71523,1.4644132,True
0.0002924983,0.0,False
3.0934374e-05,0.0,False
0.0010876451,3.5762764e-07,False
0.004897309,4.2915126e-06,False
3.3379884,0.15598595,True
0.00034621696,0.0,False
9.052535e-06,0.0,False
0.19939227,0.00040122727,False
0.3274135,0.0009772868,False
20.73323,0.105110794,True
1.3087181,0.0063628885,True
114.88069,0.45972785,True
0.28494695,0.0009074777,False
1.9639374e-05,0.0,False
0.074502364,0.00012110385,False
4.210975e-06,0.0,False
9.307101e-06,0.0,False
0.19731657,0.00024001101,False
0.0028352956,1.7881346e-06,False
0.0049765985,2.7418025e-06,False
0.00496297,3.9338875e-06,False
3.45683e-06,0.0,False
0.0034408742,5.1259767e-06,False
0.24921186,0.0023050192,False
0.0013095087,5.9604594e-07,False
0.0055828476,6.1988458e-06,False
0.42696673,0.00094031636,False
0.08787792,6.722679e-05,False
5.4494565e-05,1.1920928e-07,False
0.025381817,3.4211815e-05,False
2.8848415e-05,0.0,False
2.4432939e-06,0.0,False
1.5222266e-06,0.0,False
0.029941505,2.5629106e-05,False
3.0538187e-05,0.0,False
2.226587e-05,0.0,False
3.5640638e-05,0.0,False
0.005274863,1.5497153e-06,False
6.8524925e-05,1.1920928e-07,False
0.24976818,0.0006726907,False
0.0024174054,8.3446366e-07,False
8.5762105e-07,0.0,False
0.21328263,0.00034270796,False
0.2051556,0.0006149144,False
0.0035748894,3.9338893e-06,False
4.0458863e-06,0.0,False
0.05145885,6.0315335e-05,False
9.117462e-05,1.1920928e-07,False
0.01624121,8.821347e-06,False
1.8596764e-06,0.0,False
0.00084108213,5.9604605e-07,False
0.0034919714,3.2186408e-06,False
0.15091012,0.0003332055,False
1.1559579e-07,0.0,False
9.030148e-05,2.3841855e-07,False
0.06270406,0.00018618123,False
0.013462699,2.0146013e-05,False
2.70802e-05,0.0,False
6.363368e-05,0.0,False
0.21870364,0.0004992393,False
0.70627457,0.0051626856,False
0.0019302132,1.0728819e-06,False
0.004333841,2.9802213e-06,False
86.20614,1.5361195,True
1.3700587e-08,0.0,False
0.0010655797,5.9604605e-07,False
0.9991886,0.027728446,False
0.017144302,0.0001273057,False
1.2689546e-05,0.0,False
19.6118,0.2151257,True
0.00010627282,1.1920928e-07,False
0.16837232,0.00026064555,False
0.0037757359,1.0728809e-06,False
0.029984225,2.0860962e-05,False
117.951225,0.7044226,True
7.2315907,0.15581547,True
2.3434275e-05,0.0,False
0.0015433612,2.1457633e-06,False
0.056350544,0.00019380951,False
0.010002649,2.1457297e-05,False
0.0012015781,1.4305098e-06,False
0.0026718557,2.0265525e-06,False
45.171974,0.5859383,True
0.22130792,0.00018258426,False
6.949248e-05,0.0,False
1.0488531e-05,0.0,False
95.95803,0.7893294,True
0.32669726,0.0013991292,False
5.477031,0.013377111,True
4.9740706e-06,0.0,False
0.009779764,9.059793e-06,False
0.0006831346,4.7683696e-07,False
0.0084538115,4.291501e-06,False
0.016001524,3.4212146e-05,False
0.002024484,4.768366e-07,False
2.9747124,0.0119694825,True
0.081272915,0.0009750589,False
0.000106617714,0.0,False
0.00017171404,2.3841855e-07,False
0.17781433,0.00050953927,False
2.9494151e-05,0.0,False
0.0018161118,5.9604577e-07,False
0.8896793,0.0039830366,True
3.7351452e-05,0.0,False
122.84112,2.0038488,False
0.07767243,0.00076450105,False
7.40808e-06,0.0,False
6.625341e-05,0.0,False
0.28845558,0.0020594348,False
1.3250639e-08,0.0,False
1.4052749e-05,0.0,False
0.008857651,1.3470484e-05,False
7.670963e-06,0.0,False
2.368994e-05,0.0,False
1.6954033e-05,0.0,False
0.5619777,0.003035781,False
1.935548e-05,0.0,False
0.00035729905,1.1920927e-07,False
1.08200165e-05,0.0,False
5.354891,0.20385268,True
0.6847004,0.0019570182,False
0.00075844023,5.9604605e-07,False
0.009197959,1.4066529e-05,False
0.00012540382,2.3841855e-07,False
1.5891176e-06,0.0,False
1.4771654e-05,0.0,False
1.4166844e-05,0.0,False
2.0794492e-07,0.0,False
0.16964632,0.00033536577,False
0.00036039666,3.5762775e-07,False
0.16534421,0.0004187526,False
0.0010584395,2.3841847e-07,False
0.002802332,2.1457622e-06,False
0.16032514,0.00047415576,False
3.2333985e-05,0.0,False
6.606126,0.024514213,True
1.2394297e-07,0.0,False
0.5436387,0.00091048004,False
0.005878892,2.0265488e-06,False
0.009258859,6.198827e-06,False
0.22846971,0.0005694062,False
8.21334e-06,0.0,False
0.0871076,0.00013397296,False
155.94055,1.1619128,True
4.2239058e-06,0.0,False
0.0004968822,0.0,False
1.0477232e-05,0.0,False
42.30347,0.19493952,True
17.389633,0.058893196,True
1.0579859e-05,0.0,False
0.008445552,3.6954611e-06,False
1.7594804e-05,0.0,False
3.7356804e-06,0.0,False
0.000825558,8.344644e-07,False
2.8078986e-05,0.0,False
137.85628,0.37524414,True
1.2421368e-05,0.0,False
3.868721e-05,0.0,False
0.0010617025,3.5762758e-07,False
0.0009859952,5.96046e-07,False
3.2335833e-05,0.0,False
6.91229e-05,0.0,False
0.5380591,0.00094063976,False
0.1655866,0.00037670118,False
3.875073e-06,0.0,False
0.020567356,1.3231942e-05,False
1.1593137e-05,0.0,False
2.5007794e-05,0.0,False
8.706074e-05,1.1920928e-07,False
4.7975685e-05,0.0,False
0.00031716982,1.1920927e-07,False
0.0934205,0.0003231015,False
0.0020246878,3.218643e-06,False
0.00013287066,0.0,False
0.0018014548,1.072882e-06,False
9.405748e-05,1.1920928e-07,False
0.0042613167,3.4570558e-06,False
0.50969017,0.00092632865,False
0.039434955,2.4794523e-05,False
0.017452775,1.2278323e-05,False
6.303342e-05,1.1920928e-07,False
0.0025054505,2.6225975e-06,False
0.0019354651,7.152547e-07,False
1.2376353e-06,0.0,False
14.842874,0.06692077,True
0.25670975,0.0007712336,False
2.8079357e-05,0.0,False
3.1483858e-05,0.0,False
9.856715e-06,0.0,False
189.28156,1.0065567,True
4.3776646,0.016221903,True
9.82339e-06,0.0,False
2.9375384e-05,0.0,False
0.006739948,5.7220054e-06,False
7.496757e-05,1.1920928e-07,False
0.0005535845,3.5762773e-07,False
0.023951363,1.954989e-05,False
3.8208742e-05,0.0,False
5.1799172e-05,0.0,False
0.2782897,0.0007496654,False
0.00029512407,2.3841852e-07,False
0.0024407385,3.2186422e-06,False
0.014950928,2.980157e-05,False
11.935356,0.07369615,True
0.0010837334,9.536734e-07,False
7.2826037,0.04813913,True
0.0006794825,3.5762773e-07,False
0.0005308669,0.0,False
36.29303,1.1502302,True
0.002054734,1.4305089e-06,False
0.004922773,2.8610107e-06,False
0.00010015582,0.0,False
0.06796641,2.9323473e-05,False
0.00074608217,5.9604605e-07,False
0.003009867,7.152523e-06,False
2.234031e-05,0.0,False
25.59108,0.31121412,True
0.032195214,3.2781172e-05,False
0.0980585,9.892963e-05,False
360.56418,1.4782757,True
0.007856997,2.622589e-06,False
4.252342,0.028123762,True
1.5980337e-05,0.0,False
0.015643483,8.95213e-05,False
1.4359363,0.0020404959,True
1.1712044e-05,0.0,False
1.6634885e-05,0.0,False
1.18158276e-07,0.0,False
9.2842565e-06,0.0,False
2.3475094e-07,0.0,False
6.042194e-09,0.0,False
0.29806086,0.00062090636,False
1.2513888,0.010088218,True
0.0013534039,7.15255e-07,False
0.04614191,5.5428656e-05,False
1.7050153e-06,0.0,False
0.0010273724,4.7683682e-07,False
3.170488e-07,0.0,False


==> new_results/losses/vgg-eps-0/scale_25_vgg-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0128624e-36,7.152555e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.313594e-39,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.3645531,33.556774,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9165634e-09,42.745255,True
0.0,0.0,False
2685.7576,53.709602,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.7785684e-16,3.1906805,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.571817e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3326413e-31,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2102.155,83.424255,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.303544e-29,9.5367386e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.3955204e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.730064e-39,0.014231616,True
5.53601e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1899945e-10,17.334564,True
1.8836504e-21,0.10653757,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4935637e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.5518956e-35,0.0008131535,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.804266e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9547943e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,3.8384653e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.4840323e-08,25.016655,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1605483e-24,7.152555e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
908.13947,87.06416,False
0.0,0.0,False
0.0,0.0,False
1.0687234e-10,23.909851,True
5.420211e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3532623e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6160325e-18,0.003941744,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5868e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.349786e-21,0.00050114945,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2290966e-28,9.388649,True
1.3667166e-31,2.069433,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9344665e-35,3.9792047,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.135972e-25,0.4660483,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.555755e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1663703,38.40551,True
0.0,0.0,False
0.0,0.0,False
8.4182517e-07,20.47667,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.307929e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00015836049,50.349285,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.88438e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9522803e-13,1.1321195,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3151909,71.4917,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.927117e-11,7.7944107,True
0.0,0.0,False
8.147099e-23,21.860168,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.954075e-32,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.7263024e-30,8.311892,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.251494e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.442647e-07,41.383545,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.605228e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.303676e-32,4.410734e-06,True
0.0,0.0,False
4.918792e-27,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9067295e-31,11.157073,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.30539e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.6696555e-28,2.2291888e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5472956e-13,3.170917e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9498735e-29,0.0,True
3.5709e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.4377247e-36,1.7881378e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
101.26802,60.65296,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.631469e-37,0.0,True
1.0592711e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6258908e-07,47.513847,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0825562e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.6906275e-22,14.670273,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7613597e-08,29.719482,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8211066e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.1325702e-15,26.115982,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3155289e-21,3.7095022,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6130465e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.760447e-16,6.8368287,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.10969e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2306645e-05,20.258636,True
0.0,0.0,False
8.650951e-35,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.12335623,36.46695,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
8.477723e-10,41.97557,True
0.0,0.0,False
4.8190454e-05,57.471024,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.6466662e-14,20.69191,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0529785e-20,19.330948,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2452324e-06,48.981644,True
1.67706e-40,0.0,True
0.0,0.0,False
9.220011e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7889431e-16,22.983932,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1053e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0670651e-18,26.059814,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.5882e-41,0.0,True
7.078377e-12,38.071785,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.505901e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.223303e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.7540732e-22,0.00018344627,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.83424e-14,17.13176,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0263458e-22,2.8848232e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
79.89217,54.573624,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.1733806e-13,54.50255,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00011325087,79.76201,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1509449e-08,38.227493,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.043498e-37,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.8525384e-27,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.06115e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.933955e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2799014e-25,0.17522058,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.354226e-13,0.15475506,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.672525e-06,24.035484,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.263369e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
23.62689,50.120018,True
9.23554e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.200262e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0385e-41,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.0090354e-21,0.36981955,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0044334983,66.61284,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0441289e-06,34.000313,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0300847e-37,0.0,True
0.0,0.0,True
1.0256434e-08,1.5676663,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.722898e-19,34.557175,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.603795e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0482918e-16,3.8140385,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8074825e-21,3.116134,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.05144546e-10,13.319765,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2273.8567,66.073395,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0015916133,31.907143,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1106063e-30,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3727401e-16,9.941561e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7642e-41,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2729161e-09,18.52681,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4930246e-28,18.82985,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.85405e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
42.858112,47.22789,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/vgg-eps-0/scale_50_vgg-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.478095e-06,67.09186,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.182514e-22,85.15744,True
0.0,0.0,False
5207.1655,108.15194,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.802841e-35,6.2616754,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
828.30615,167.12988,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.00013326711,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.0531916e-23,34.781647,True
0.0,0.011307913,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,5.960463e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.243032e-19,50.25743,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
92.483246,174.2676,False
0.0,0.0,False
0.0,0.0,False
2.82303e-24,47.66559,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.906199e-39,1.716599e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,18.886108,True
0.0,3.838622,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,8.039507,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.2754713,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.3962044e-05,77.243805,True
0.0,0.0,False
0.0,0.0,False
1.5373889e-16,40.63315,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.491283e-12,100.7982,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.05286964e-29,1.5512292,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.523088e-05,142.92905,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.107664e-24,15.573532,True
0.0,0.0,False
0.0,43.665833,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,16.568817,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.69911e-17,82.821594,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,21.85968,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7746964e-29,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6347545,121.4257,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.348761e-17,95.13667,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,29.673615,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1970336e-19,59.544525,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.1461425e-33,52.337524,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,7.504213,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0872715e-34,14.004579,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2119143e-13,40.190155,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.9962464e-07,72.76088,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.5715193e-22,83.936646,True
0.0,0.0,False
3.324931e-13,114.78793,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.399246e-31,41.47989,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,38.81601,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9234088e-16,97.90881,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.209048e-36,45.862305,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.072417e-39,52.574066,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.0906803e-26,76.08912,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.8867024e-31,34.05493,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4412868,109.480255,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5119544e-28,109.11066,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4954184e-12,159.46954,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.054613e-20,76.563965,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.044452175,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.471599e-29,0.024894586,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.406763e-14,48.17656,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.039314017,100.204254,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.1801115,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.055601e-10,132.89856,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.497901e-16,67.54622,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.5595136e-20,2.699618,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.9496e-41,69.032104,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5167518e-35,7.3755045,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,6.3674254,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.010324e-24,26.533966,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2312.4055,132.70453,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3709629e-10,63.718216,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5892817e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0482202e-22,36.7265,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,37.55414,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.09655736,94.42053,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/vgg-eps-0/scale_5_vgg-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
6.501322e-26,0.0,False
6.7277495e-30,0.0,False
1.80612e-18,0.0,False
3.7846097e-23,0.0,False
1.9512922e-31,0.0,False
2.3716479e-30,0.0,False
3.6449893e-07,1.1920928e-07,True
5.0262107e-27,0.0,False
9.743078e-27,0.0,False
4.4867745e-13,0.0,False
7.889581e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
8.91754e-33,0.0,False
1.6194683e-21,0.0,False
1.712558e-20,0.0,False
4.114628e-28,0.0,False
0.0,0.0,False
1.0927966e-35,0.0,False
3.0703352e-18,0.0,False
4.0598136e-23,0.0,False
1.640088e-11,1.1920928e-07,True
0.0,0.0,False
6.0246084e-23,0.0,False
7.315534e-24,0.0,False
1.8307335e-05,0.07202913,True
5.6619182e-34,0.0,False
1.7501539e-17,0.0,False
8.002492e-36,0.0,False
2.3355142e-22,0.0,False
2.4366677e-33,0.0,False
1.3026106e-12,0.0,True
1.7753415e-12,0.0,True
0.0,0.0,False
5.069511e-06,2.264974e-06,True
2.8071693e-21,0.0,False
1.4373315e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2510111e-25,0.0,False
6.025067e-33,0.0,False
8.864061e-18,0.0,False
8.928377e-36,0.0,False
4.5014486e-35,0.0,False
1.9336051e-37,0.0,False
1.0424218e-15,0.0,False
329.69086,6.6179,False
0.0,0.0,False
1.9922652e-23,0.0,False
3.9818927e-29,0.0,False
2.0694871e-19,0.0,False
1.1790704e-19,0.0,False
2.0092966e-32,0.0,False
2.2079463e-33,0.0,False
6.3476802e-27,0.0,False
20.228073,8.811821,True
0.0,0.0,False
539.2318,10.145252,False
7.047979e-28,0.0,False
4.65787e-11,0.0,True
1.0852525e-25,0.0,False
2.3236371e-36,0.0,False
0.7393725,1.0763752,True
5.9865613e-18,0.0,False
1.2767791e-19,0.0,False
4.9907042e-23,0.0,False
1.40056e-10,0.0,True
4.0225232e-29,0.0,False
9.328939e-29,0.0,False
4.2659054e-32,0.0,False
2.1048074e-20,0.0,False
1.080931e-39,0.0,False
6.393603e-13,0.0,False
1.9355312e-30,0.0,False
2.1798917e-10,0.0,True
0.0,0.0,False
3.1021718e-29,0.0,False
1.7225822e-21,0.0,False
1.57729e-39,0.0,False
8.666991e-33,0.0,False
2.2454888e-19,0.0,False
3.9861005e-16,0.0,False
1.02248925e-10,0.0,True
7.749821e-36,0.0,False
6.3960957e-38,0.0,False
5.3089033e-38,0.0,False
9.450796e-18,0.0,False
1.6376652e-29,0.0,False
0.0,0.0,False
2.9961236e-16,0.0,False
1.3425243e-32,0.0,False
1.0576781e-14,0.0,False
6.187903e-27,0.0,False
4.34548e-40,0.0,False
3.7645024e-25,0.0,False
1.606446e-25,0.0,False
2.05796e-40,0.0,False
2.3947345e-33,0.0,False
5.9388e-41,0.0,False
9.203151e-34,0.0,False
2.983408e-22,0.0,False
0.0,0.0,False
7.098132e-33,0.0,False
3.6979045e-37,0.0,False
2.6664415e-22,0.0,False
3.6540747e-32,0.0,False
1.9914607e-06,1.6450747e-05,True
3.0382662e-37,0.0,False
1.7888764e-23,0.0,False
7.6048403e-22,0.0,False
1.3173237e-28,0.0,False
4.920747e-14,0.0,False
1.4753656e-08,1.1920922e-06,True
3.6584004e-24,0.0,False
5.1119204e-19,0.0,False
1.602333e-17,0.0,False
6.280036e-32,0.0,False
0.0,0.0,False
3.5480252e-21,0.0,False
1.0401117e-24,0.0,False
3.2014217e-05,0.024375733,True
1.4805894e-16,0.0,False
5.9208256e-35,0.0,False
2.6157744e-30,0.0,False
1.8749444e-37,0.0,False
6.654248e-31,0.0,False
1.7480732e-14,0.0,False
2.9314233e-27,0.0,False
2.4466095e-36,0.0,False
1.25375e-24,0.0,False
4.91835e-18,0.0,False
8.705235e-09,0.0,True
1.6169049e-09,2.7418098e-06,True
1.1185381e-27,0.0,False
3.2633157e-28,0.0,False
1.1922726e-24,0.0,False
2.8430732e-26,0.0,False
0.0006096752,0.019803073,True
1.24983e-40,0.0,False
1.5612074e-10,0.0,True
3.8359574e-20,0.0,False
1.172479e-20,0.0,False
6.8844106e-16,0.0,False
6.040667e-31,0.0,False
1.3077636e-26,0.0,False
7.169547e-21,0.0,False
3.057297e-22,0.0,False
2.3115167e-22,0.0,False
1.3559692e-36,0.0,False
7.082996e-17,0.0,False
0.0,0.0,False
2.0147034e-15,0.0,False
3.526186e-25,0.0,False
4.066215e-15,0.0,True
5.6747857e-19,0.0,False
6.4080244e-24,0.0,False
1.7624551e-19,0.0,False
1.637932e-29,0.0,False
844.2899,16.158567,False
1.3153147e-31,0.0,False
2.9608385e-08,3.576278e-07,True
1.1507998e-37,0.0,False
3.3962681e-18,0.0,False
3.1077769e-28,0.0,False
0.0,0.0,False
3.776791e-25,0.0,False
2.2469692e-36,0.0,False
0.0011066615,0.06562023,True
3.1774427e-37,0.0,False
2.2832247e-22,0.0,False
0.0,0.0,False
4.7912995e-31,0.0,False
1.5837006e-19,0.0,False
3.3104355e-24,0.0,False
2.296748e-39,0.0,False
1.0646495e-34,0.0,False
3.5869925e-32,0.0,False
1.4582552e-10,0.0,True
1.4024918e-25,0.0,False
6.892782e-24,0.0,False
5.314488e-28,0.0,False
2.417061e-27,0.0,False
0.0,0.0,False
5.726778e-14,0.0,False
1.1355581e-33,0.0,False
4.806889e-22,0.0,False
2.9850903e-34,0.0,False
3.9414397e-30,0.0,False
8.8906525e-08,0.0026164367,True
1.7941595e-09,0.0,True
2.2113689e-38,0.0,False
1.777681e-21,0.0,False
4.4403375e-35,0.0,False
8.464624e-25,0.0,False
8.361433e-23,0.0,False
9.875393e-30,0.0,False
0.0,0.0,False
1.1795927e-28,0.0,False
3.5196052e-14,0.0,False
8.928435e-30,0.0,False
5.958029e-34,0.0,False
1.1015928e-12,0.0,True
3.5602806e-26,0.0,False
0.0,0.0,False
1.3755831e-30,0.0,False
1.21597825e-08,2.3841855e-07,True
1.169735e-39,0.0,False
9.433835e-17,0.0,False
0.001191384,0.024398178,True
1.929837e-34,0.0,False
8.100861e-27,0.0,False
4.1626303e-12,0.0,True
9.9633455e-17,0.0,False
1.489637e-36,0.0,False
9.247531e-06,0.4729949,True
7.865239e-06,6.484775e-05,True
4.099046e-33,0.0,False
3.9206965e-28,0.0,False
8.654785e-08,1.1920928e-07,True
6.0888667e-24,0.0,False
3.6431546e-31,0.0,False
6.5085733e-35,0.0,False
1.1694334e-35,0.0,False
8.012578,3.4085157,True
0.048090067,0.53227687,True
6.145874e-36,0.0,False
0.0,0.0,False
7.932249e-26,0.0,False
3.7435937e-05,8.2131824e-05,True
9.3558185e-24,0.0,False
1.6064491e-32,0.0,False
3.574917e-09,0.0,True
6.6987725e-24,0.0,False
5.081424e-28,0.0,False
1.4370668e-36,0.0,False
1.2216042e-24,0.0,False
2.2629402e-36,0.0,False
1.4250678e-23,0.0,False
6.766085e-23,0.0,False
1.3790647e-19,0.0,False
1.1729455e-31,0.0,False
4.3027096e-10,0.0,True
4.2179027e-16,0.0,False
1.1038851e-35,0.0,False
8.40966e-29,0.0,False
9.94426e-24,0.0,False
1.0531696e-25,0.0,False
2.0712591e-20,0.0,False
5.7741152e-05,0.23507683,True
0.0,0.0,False
9.1781e-41,0.0,False
5.8483144e-33,0.0,False
4.4339736e-17,0.0,False
8.4598e-41,0.0,False
5.62286e-27,0.0,False
1.5797818e-35,0.0,False
6.589319e-33,0.0,False
2.0595358e-15,0.0,False
4.5523453e-07,1.2516897e-05,True
3.0068995e-17,0.0,False
1.8856479e-34,0.0,False
4.596158e-35,0.0,False
3.878914e-33,0.0,False
9.599727e-10,9.5367386e-07,True
5.46267e-32,0.0,False
2.2347588e-12,0.0,False
4.1329025e-09,0.0039962446,True
1.3242697e-15,0.0,False
3.420168e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1971584e-07,3.3378547e-06,True
5.0305126e-28,0.0,False
2.1216395e-18,0.0,False
0.0,0.0,False
8.685445e-31,0.0,False
2.38853e-30,0.0,False
8.0381936e-30,0.0,False
0.0,0.0,False
1.1380005e-37,0.0,False
5.360802e-16,0.0,False
1.5131864e-14,0.0,False
0.0,0.0,False
1.3359568e-19,0.0,False
6.1439416e-25,0.0,False
1.09216335e-05,1.072883e-06,True
5.2133e-19,0.0,False
1.3879896e-30,0.0,False
2.3025687e-11,0.0,True
1.043546e-38,0.0,False
1.1246877e-16,0.0,False
1.2045045e-37,0.0,False
5.958468e-33,0.0,False
0.0,0.0,False
1.9560244e-31,0.0,False
2.5616075e-36,0.0,False
4.5008308e-38,0.0,False
4.5674038e-20,0.0,False
2.0606682e-16,0.0,False
2.1360179e-30,0.0,False
3.1013044e-36,0.0,False
0.0,0.0,False
7.2907e-41,0.0,False
3.777446e-32,0.0,False
1.5940765e-31,0.0,False
1.1031691e-37,0.0,False
0.0,0.0,False
9.822897e-28,0.0,False
1.22304e-40,0.0,False
5.60467e-26,0.0,False
2.5556975e-18,0.0,False
3.4808233e-31,0.0,False
2.9887255e-21,0.0,False
4.443219e-23,0.0,False
2.2115015e-23,0.0,False
7.503945e-18,0.0,False
1.0021536e-36,0.0,False
2.1030792e-19,0.0,False
1.3381599e-22,0.0,False
2.171085e-39,0.0,False
1.05561186e-35,0.0,False
1.4646278e-17,0.0,False
1.333277e-39,0.0,False
1.0008287e-30,0.0,False
3.662389e-11,0.0,True
7.618078e-39,0.0,False
8.033287e-27,0.0,False
4.11407e-23,0.0,False
6.95004e-34,0.0,False
6.384758e-35,0.0,False
5.4414e-41,0.0,False
1.0439892e-18,0.0,False
0.0,0.0,False
4.6669865e-18,0.0,False
2.9094376e-34,0.0,False
4.3576684e-09,0.0,True
1.9293151e-22,0.0,False
1.6775905e-26,0.0,False
5.707824e-23,0.0,False
5.7138566e-16,0.0,False
5.5701156e-35,0.0,False
1.3307469e-38,0.0,False
2.3098214e-14,0.0,False
1.0231065e-29,0.0,False
1.330597e-39,0.0,False
1.1644497e-24,0.0,False
3.3189644e-35,0.0,False
0.0,0.0,False
6.995234e-35,0.0,False
7.4002344e-31,0.0,False
3.4332226e-29,0.0,False
6.3775185e-10,0.0,True
9.9184705e-09,0.0,True
0.0,0.0,False
5.4979144e-24,0.0,False
3.1951056e-13,0.0,True
1.1875373e-32,0.0,False
1.3076245e-36,0.0,False
1.2292133e-38,0.0,False
1.927241e-29,0.0,False
3.0137282e-10,0.0,True
1.2639175e-14,0.0,False
3.4665506e-26,0.0,False
5.144261e-34,0.0,False
3.921881e-27,0.0,False
9.276097e-26,0.0,False
5.8227544e-31,0.0,False
2.7965592e-24,0.0,False
0.04500529,0.028515032,True
1.9148378e-15,0.0,False
1.061569e-31,0.0,False
2.6958674e-29,0.0,False
3.3787344e-08,0.15145284,True
1.2172931e-38,0.0,False
2.039613e-23,0.0,False
0.0,0.0,False
5.127787e-23,0.0,False
0.0,0.0,False
3.4833178e-08,0.0,True
0.0,0.0,False
5.485894e-21,0.0,False
1.9954856e-37,0.0,False
3.7223292e-25,0.0,False
1.5189339e-09,0.0,True
15.821464,4.8276863,True
1.2285e-41,0.0,False
5.0950903e-32,0.0,False
3.6495902e-23,0.0,False
4.2363788e-33,0.0,False
5.1975093e-37,0.0,False
8.41253e-40,0.0,False
0.010354329,0.04419422,True
7.1651715e-24,0.0,False
5.703299e-16,0.0,False
1.6509255e-36,0.0,False
1000.40875,16.96351,False
6.436413e-19,0.0,False
3.8153177e-13,0.0,False
5.402051,4.910669,True
5.1984563e-05,0.0009588173,True
2.3948212e-35,0.0,False
1.8207202e-12,0.0,False
3.2665655e-22,0.0,False
8.3771007e-38,0.0,False
0.007590281,0.016967107,True
6.225574e-34,0.0,False
2.3488265e-32,0.0,False
0.0,0.0,False
2.0542858e-17,0.0,False
1.10439294e-26,0.0,False
1.0336582e-28,0.0,False
2.8660098e-28,0.0,False
1.15390816e-14,0.0,False
7.6295537e-28,0.0,False
0.2652871,0.26703972,True
1.1616086e-24,0.0,False
1.5509255e-28,0.0,False
8.603517e-31,0.0,False
2.6796426e-06,0.0015142414,True
1.2861598e-32,0.0,False
1.3128431e-22,0.0,False
8.4059755e-27,0.0,False
0.06682623,0.21405531,True
4.2377563e-34,0.0,False
1.260871e-28,0.0,False
7.4304984e-26,0.0,False
1.9251736e-12,0.0,True
2.584986e-09,3.576278e-07,True
1.120066e-38,0.0,False
2.5332558e-35,0.0,False
2.1709198e-27,0.0,False
9.888732e-32,0.0,False
5.4877766e-31,0.0,False
3.0434665e-31,0.0,False
1.7409562e-37,0.0,False
5.9482746e-13,0.0,False
4.724777e-15,0.0,False
6.372249e-28,0.0,False
7.009804e-10,0.0,True
7.712653e-25,0.0,False
7.552394e-23,0.0,False
2.1844042e-28,0.0,False
7.305115e-15,0.0,False
0.0,0.0,False
1.843322e-33,0.0,False
3.8354048e-10,2.3841855e-07,True
6.018706e-24,0.0,False
1.3773e-41,0.0,False
1.1208791e-24,0.0,False
1.3445067e-11,0.0,True
1.2038043e-22,0.0,False
6.478146e-38,0.0,False
1.1589608e-23,0.0,False
6.5118897e-34,0.0,False
4.9579085e-29,0.0,False
5.2151553e-32,0.0,False
1.9701616e-36,0.0,False
6.592175e-33,0.0,False
1.3045653e-22,0.0,False
0.0,0.0,False
3.7606464e-19,0.0,False
1.0440916e-21,0.0,False
4.301134e-29,0.0,False
2.3431819e-11,0.0,True
1.3115662e-32,0.0,False
5.7946543e-37,0.0,False
0.0,0.0,False
1.266321e-39,0.0,False
3.6803854e-36,0.0,False
9.892297e-11,0.0,True
1.530526e-29,0.0,False
2.0476671e-38,0.0,False
3.4792136e-36,0.0,False
0.0,0.0,False
2.1896295e-28,0.0,False
4.1553534e-33,0.0,False
5.8086897e-34,0.0,False
0.0,0.0,False
5.2883144e-34,0.0,False
3.3135985e-34,0.0,False
7.2906165e-23,0.0,False
0.0,0.0,False
2.1652525e-22,0.0,False
4.270681e-37,0.0,False
5.038386e-26,0.0,False
1.8957511e-23,0.0,False
2.0015317e-15,0.0,False
4.295495e-15,0.0,False
1.22408826e-32,0.0,False
2.9696227e-37,0.0,False
0.0,0.0,False
8.25691e-18,0.0,False
2.8508382e-23,0.0,False
5.8452e-41,0.0,False
3.3605634e-38,0.0,False
2.5874512e-15,0.0,False
1.1529e-40,0.0,False
0.0022770043,1.9448767,True
0.0006340578,0.9301966,True
1.4412491e-28,0.0,False
2.1238909e-27,0.0,False
2.9329248e-14,0.0,False
1.923887e-35,0.0,False
0.0,0.0,False
4.8592306e-26,0.0,False
3.9354376e-36,0.0,False
4.2596694e-25,0.0,False
8.468738e-38,0.0,False
1.4590005e-11,0.0,True
2.951956e-07,7.152555e-07,True
5.211335e-28,0.0,False
3.474009e-22,0.0,False
3.5026811e-34,0.0,False
2.2865146e-23,0.0,False
8.5181384e-29,0.0,False
0.0,0.0,False
6.9236584e-31,0.0,False
0.0,0.0,False
5.304363e-32,0.0,False
2.6072074e-34,0.0,False
1.0628279e-20,0.0,False
7.017563e-08,2.7536968e-05,True
9.7704315e-36,0.0,False
2.3075095e-17,0.0,False
3.4426958e-35,0.0,False
1.3904187e-19,0.0,False
1.0868153e-25,0.0,False
1.0435538e-24,0.0,False
4.7825e-41,0.0,False
1.5183794e-12,0.0,False
2.3126875e-26,0.0,False
2.9620133e-32,0.0,False
1.2347499e-34,0.0,False
1.2673255e-30,0.0,False
9.3340517e-32,0.0,False
2.2959527e-16,0.0,False
5.407408e-25,0.0,False
2.0642465e-30,0.0,False
4.790763e-32,0.0,False
7.3938754e-27,0.0,False
4.579031e-34,0.0,False
1.7085039e-29,0.0,False
8.166141e-27,0.0,False
9.515294e-25,0.0,False
0.0,0.0,False
1.5359575e-27,0.0,False
0.0,0.0,False
4.7294593e-32,0.0,False
5.37638e-40,0.0,False
5.9311157e-30,0.0,False
6.6710827e-32,0.0,False
3.159007e-35,0.0,False
1.019e-40,0.0,False
4.5763992e-17,0.0,False
1.4529986e-25,0.0,False
2.9928988e-25,0.0,False
1.3218056e-21,0.0,False
1.8337346e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
9.990544e-32,0.0,False
1.9886078e-20,0.0,False
6.085207e-10,0.0,True
1.0597015e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
9.585128e-08,0.0,True
1.4495119e-29,0.0,False
7.5287233e-35,0.0,False
8.0475545e-38,0.0,False
8.9817966e-08,0.0,True
5.9316764e-33,0.0,False
1.1553797e-22,0.0,False
2.0922758e-17,0.0,False
2.1342481e-32,0.0,False
0.0,0.0,False
8.802788e-21,0.0,False
0.0,0.0,False
1.4387501e-13,0.0,True
6.850062e-22,0.0,False
0.0,0.0,False
3.727673e-39,0.0,False
4.8761607e-31,0.0,False
7.36148e-39,0.0,False
9.977157e-20,0.0,False
3.6183534e-25,0.0,False
2.7872391e-05,1.101342,True
0.0,0.0,False
4.4958165e-20,0.0,False
2.9935792e-26,0.0,False
7.826659e-30,0.0,False
1.7831059e-34,0.0,False
1.2855081e-24,0.0,False
3.9669007e-10,0.0,True
0.0067684,0.6832817,True
4.047373e-13,0.0,False
3.0290965e-09,0.0,True
9.6311375e-33,0.0,False
2.6023706e-36,0.0,False
2.7203232e-17,0.0,False
1.590736e-17,0.0,False
1.0107055e-23,0.0,False
2.5000957e-35,0.0,False
1.318341e-20,0.0,False
3.71207e-40,0.0,False
2.0909204e-22,0.0,False
1.2438117e-25,0.0,False
5.237619e-32,0.0,False
2.1020327e-24,0.0,False
4.224511e-05,0.0046871556,True
1.7655884e-35,0.0,False
2.4792642e-15,0.0,False
7.260826e-17,0.0,False
1.7207323e-30,0.0,False
1.5070478e-23,0.0,False
1.7214473e-18,0.0,False
2.7985e-40,0.0,False
5.4236144e-27,0.0,False
4.3243787e-25,0.0,False
9.478495e-31,0.0,False
8.4512115e-35,0.0,False
1.7661645e-25,0.0,False
2.4305872e-16,0.0,False
0.0,0.0,False
363.9839,7.2416763,True
9.927078e-32,0.0,False
1.8334819e-23,0.0,False
35.251816,4.3508415,True
2.9701347e-31,0.0,False
4.7262457e-08,3.576278e-07,True
1.4484025e-17,0.0,False
8.919507e-26,0.0,False
0.0,0.0,False
5.4279003e-06,0.0005181877,True
4.8483186e-23,0.0,False
9.241351e-30,0.0,False
77.48915,9.979066,True
3.1064e-19,0.0,False
7.0257784e-08,2.503392e-06,True
3.2679321e-28,0.0,False
3.052918e-35,0.0,False
8.96497e-19,0.0,False
3.5848907e-35,0.0,False
4.292133e-37,0.0,False
0.0,0.0,False
5.519777e-17,0.0,False
5.0734875e-29,0.0,False
1.55799e-39,0.0,False
7.359813e-14,0.0,False
0.0,0.0,False
1.8978995e-11,0.0,True
1.8852126e-32,0.0,False
1.4582653e-30,0.0,False
4.5827713e-18,0.0,False
9.722277e-37,0.0,False
8.0816615e-38,0.0,False
4.0879504e-27,0.0,False
7.547194e-06,0.00050234096,True
1.8149017e-37,0.0,False
4.8425895e-16,0.0,False
0.0,0.0,False
7.2885204e-13,0.0,False
6.689108e-21,0.0,False
1.01333775e-33,0.0,False
6.409701e-32,0.0,False
2.7278833e-21,0.0,False
9.005499e-20,0.0,False
1.074877e-19,0.0,False
7.68939e-36,0.0,False
0.0,0.0,False
1.5772e-41,0.0,False
4.950828e-38,0.0,False
1.57648575e-27,0.0,False
4.9798193e-28,0.0,False
3.9502995e-33,0.0,False
2.9566324,0.84639585,True
1.3420255e-07,0.0,True
0.0,0.0,False
8.100738e-18,0.0,False
493.5975,14.202479,True
3.6591472e-19,0.0,False
7.966792e-34,0.0,False
3.5688958e-32,0.0,False
2.6958733e-07,3.576278e-07,True
4.1555235e-37,0.0,False
6.835076e-32,0.0,False
3.8113832e-32,0.0,False
4.9414964,1.7605038,True
6.907496e-29,0.0,False
0.026410745,4.4276066,True
0.0,0.0,False
0.0,0.0,False
6.607113e-08,5.0662664e-05,True
0.0,0.0,False
4.297091e-15,0.0,False
3.3139938e-35,0.0,False
3.4098418e-24,0.0,False
1.587056e-18,0.0,False
6.461894e-38,0.0,False
1.4832359e-37,0.0,False
6.84599e-40,0.0,False
3.2139e-41,0.0,False
0.00034801062,0.0369645,True
7.4033777e-16,0.0,False
2.4846865e-33,0.0,False
2.4605597e-25,0.0,False
2.355028e-31,0.0,False
2.1656647e-35,0.0,False
6.2079847e-24,0.0,False
1.9936905e-25,0.0,False
5.783315e-13,0.0,True
0.0,0.0,False
1.6257705e-15,0.0,False
3.911405e-39,0.0,False
4.9134286e-21,0.0,False
5.9019816e-22,0.0,False
8.258717e-16,0.0,False
0.0,0.0,False
3.885727e-29,0.0,False
5.596815e-10,0.0,True
0.0,0.0,False
0.0,0.0,False
9.7989e-41,0.0,False
1.52152895e-30,0.0,False
0.0,0.0,False
1.7743312e-26,0.0,False
1.8090508e-28,0.0,False
2.739529e-25,0.0,False
1.1473096e-27,0.0,False
4.3191e-41,0.0,False
4.3674526e-14,0.0,False
7.640879e-35,0.0,False
4.8328805e-22,0.0,False
4.0289767e-26,0.0,False
3.729923e-07,2.145765e-06,True
3.5850354e-26,0.0,False
5.646584e-17,0.0,False
1.86837e-40,0.0,False
1.5923492e-21,0.0,False
3.4108727e-13,0.0,False
1.13123e-40,0.0,False
1.2893138e-30,0.0,False
4.758495e-08,3.0994368e-06,True
9.769174e-25,0.0,False
3.014206e-19,0.0,False
1.2034469e-33,0.0,False
1.0142316e-30,0.0,False
3.1635895e-26,0.0,False
1.2030604e-38,0.0,False
5.6782056e-19,0.0,False
1.2316544e-36,0.0,False
4.1101913e-33,0.0,False
5.0080684e-27,0.0,False
8.988369e-09,1.1920928e-07,True
1.0094071e-17,0.0,False
3.6902784e-22,0.0,False
5.4198136e-29,0.0,False
1.4980081e-16,0.0,False
3.6898524e-32,0.0,False
0.0,0.0,False
9.30188e-22,0.0,False
4.3269367e-36,0.0,False
1.159066e-39,0.0,False
2.0281505e-13,0.0,False
2.7846266e-20,0.0,False
5.8554265e-19,0.0,False
3.4693325e-38,0.0,False
6.9741834e-12,0.0,True
9.514322e-19,0.0,False
1.6455655e-15,0.0,False
1.2510433e-08,1.1920928e-07,True
9.692904e-15,0.0,False
3.6368302e-27,0.0,False
0.0,0.0,False
3.5242525e-38,0.0,False
1.4699999e-23,0.0,False
0.0,0.0,False
1.05625004e-23,0.0,False
2.7609592e-28,0.0,False
5.7107732e-27,0.0,False
3.2955912e-34,0.0,False
9.448571e-25,0.0,False
3.4076528e-28,0.0,False
1.0869732e-18,0.0,False
0.0,0.0,False
1.0340106e-29,0.0,False
6.9370374e-28,0.0,False
0.0,0.0,False
4.046062e-19,0.0,False
2.3038982e-08,4.7801783e-05,True
0.0,0.0,False
2.0639102e-30,0.0,False
0.0011361296,1.8727946,True
2.9922471e-33,0.0,False
2.6852407e-09,4.7683704e-07,True
1.12145246e-20,0.0,False
9.8641204e-33,0.0,False
1.0095894e-33,0.0,False
2.8821147e-23,0.0,False
7.939496e-33,0.0,False
4.341718e-23,0.0,False
0.0,0.0,False
1.3717436e-26,0.0,False
3.3072928e-38,0.0,False
5.79095e-23,0.0,False
4.7791383e-33,0.0,False
1.3859e-41,0.0,False
3.0498795e-09,1.072883e-06,True
0.0003541143,0.0005442806,True
2.8683063e-34,0.0,False
2.8865e-41,0.0,False
3.7473042e-16,0.0,False
7.862495e-10,0.0,True
7.593679e-27,0.0,False
2.7924935e-18,0.0,False
2.9558988e-26,0.0,False
8.373233e-14,0.0,False
41.958584,8.225435,True
1.4817195e-27,0.0,False
1.543235e-34,0.0,False
2.3816776e-24,0.0,False
1.4920306e-05,7.2717403e-06,True
1.7574392e-27,0.0,False
4.2316552e-17,0.0,False
6.3869464e-35,0.0,False
1.0955325e-36,0.0,False
1.2352816e-34,0.0,False
4.4729187e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
9.9861386e-20,0.0,False
1.239343e-28,0.0,False
5.551195e-34,0.0,False
3.706253e-32,0.0,False
7.623408e-34,0.0,False
0.0,0.0,False
0.00033823543,0.063285746,True
1.512945e-36,0.0,False
0.0042449203,0.03720924,True
1.2005765e-31,0.0,False
3.9812438e-13,0.0,True
5.98289e-32,0.0,False
2.3053663e-32,0.0,False
6.9326366e-38,0.0,False
6.624445e-23,0.0,False
3.1657811e-16,0.0,False
0.0,0.0,False
2.3511665e-19,0.0,False
0.0005864693,2.6669533,True
7.964839e-24,0.0,False
7.8365694e-32,0.0,False
2.073865e-33,0.0,False
5.065576e-28,0.0,False
1.916935e-24,0.0,False
5.624663e-38,0.0,False
2.4309282e-29,0.0,False
1.6186786e-14,0.0,False
0.0,0.0,False
6.582864e-30,0.0,False
3.4905403e-26,0.0,False
3.9297268e-24,0.0,False
5.8706055e-06,0.0027241523,True
2.4325874e-25,0.0,False
1.6839562e-32,0.0,False
3.1203513e-09,0.0,True
3.615535e-24,0.0,False
6.4944197e-16,0.0,False
1.387316e-23,0.0,False
1.2773171e-20,0.0,False
2.2766384e-30,0.0,False
5.982442e-26,0.0,False
0.0019159216,0.08975948,True
4.8988393e-36,0.0,False
7.3455076e-27,0.0,False
3.411712e-31,0.0,False
1.1800102e-32,0.0,False
1.4143645e-19,0.0,False
1.720441e-29,0.0,False
2.1134063e-38,0.0,False
1.9265622,0.13549887,True
1.4360486e-11,0.0,True
1.5520098e-24,0.0,False
7.4424037e-34,0.0,False
8.808704e-30,0.0,False
2.8821317e-19,0.0,False
2.3916294e-26,0.0,False
0.0,0.0,False
4.7306483e-16,0.0,False
2.255224e-18,0.0,False
1.5846257e-07,8.106199e-06,True
2.0953573e-12,0.0,True
1.4415897e-26,0.0,False
3.5982474e-29,0.0,False
3.9673214e-26,0.0,False
5.010023e-25,0.0,False
5.5653374e-11,0.0,True
1.72228e-33,0.0,False
5.2276048e-14,0.0,False
1.02452e-40,0.0,False
0.0,0.0,False
1.657276e-37,0.0,False
4.3882866e-12,0.0,True
9.109155e-39,0.0,False
3.899158e-30,0.0,False
2.4987465e-20,0.0,False
0.0,0.0,False
3.3453777e-24,0.0,False
1.2881259e-35,0.0,False
4.8076657e-22,0.0,False
2.5912928e-36,0.0,False
1.0612415e-34,0.0,False
9.484276e-26,0.0,False
3.2905152e-35,0.0,False
2.14626e-39,0.0,False
0.0015470812,0.00046647617,True
1.4941197e-06,0.0066595757,True
5.499494e-26,0.0,False
6.510638e-35,0.0,False
5.25267e-40,0.0,False
1.6769301e-32,0.0,False
1.8823487e-12,0.0,True
2.4208081e-31,0.0,False
1.1881567e-31,0.0,False
1.8874682e-09,0.0,True
1.8885458e-26,0.0,False
1.0761616e-18,0.0,False
3.279585e-05,0.07138467,True
1.2183752e-23,0.0,False
6.017687e-36,0.0,False
9.600605e-38,0.0,False
6.715197e-30,0.0,False
2.3657387e-28,0.0,False
6.5313315e-25,0.0,False
0.0,0.0,False
4.0309782e-32,0.0,False
8.5787e-41,0.0,False
9.019879e-25,0.0,False
8.294174e-25,0.0,False
1.2706425e-28,0.0,False
3.0684525e-23,0.0,False
9.95163e-25,0.0,False
545.15936,11.753255,True
4.3357905e-35,0.0,False
1.587357e-16,0.0,False
7.564655e-30,0.0,False
3.7139768e-32,0.0,False
0.0,0.0,False
1.25967775e-33,0.0,False
1.8273339e-25,0.0,False
7.369186e-12,0.0,True
9.503457e-32,0.0,False
1.9275392e-05,0.00010835537,True
8.036216e-05,0.0021972342,True
5.81793e-24,0.0,False
2.8148751e-33,0.0,False
0.0,0.0,False
26.502247,9.4080305,True
3.5709895e-33,0.0,False
1.8088913e-13,0.0,False
1.8377793e-31,0.0,False
4.98415e-34,0.0,False
8.864548e-31,0.0,False
2.8483913e-18,0.0,False
1.7418338e-27,0.0,False
7.4101744e-13,0.0,False
0.0007046537,2.9444258e-05,True
1.00539e-40,0.0,False
1.2209294e-17,0.0,False
2.1615109e-29,0.0,False
0.0,0.0,False
1.2107295e-14,0.0,False
2.1593759e-13,0.0,False
2.111349e-16,0.0,False
9.399449e-35,0.0,False
1.5084457e-31,0.0,False
4.5041087e-15,0.0,False
2.2847331e-29,0.0,False
0.0,0.0,False
1.7456972e-11,0.0,True
1.6577173e-10,0.0,True
2.6455925e-12,0.0,False
3.9196e-41,0.0,False
7.644477e-39,0.0,False
1.04738695e-23,0.0,False
7.0910935e-28,0.0,False
0.0,0.0,False
9.4685324e-35,0.0,False
0.025576383,2.7347074,True
1.0567773e-20,0.0,False
1.5430918e-15,0.0,False
0.0,0.0,False
2.1423496e-28,0.0,False
2.532558e-34,0.0,False
6.2583314e-21,0.0,False
7.3732816e-38,0.0,False
5.0157885e-19,0.0,False
1.9297187e-37,0.0,False
5.630342e-21,0.0,False
5.4172866e-27,0.0,False
1.184997e-39,0.0,False
0.0,0.0,False
14.432574,5.857574,True
0.0,0.0,False
1.14627596e-17,0.0,False
1.252697e-23,0.0,False
1.8960226e-22,0.0,False
4.7596838e-26,0.0,False
3.477799e-11,0.0,True
1.1636514e-33,0.0,False
2.4300395e-19,0.0,False
7.1272727e-29,0.0,False
0.0,0.0,False
0.00039860953,0.00061373936,True
3.841839e-36,0.0,False
5.32807e-29,0.0,False
6.772375e-28,0.0,False
1.2409324e-27,0.0,False
8.8749485e-17,0.0,False
0.0,0.0,False
1.1252413e-34,0.0,False
1.10989e-36,0.0,False
2.9100567e-26,0.0,False
0.0,0.0,False
3.5608251e-31,0.0,False
1.5850357e-27,0.0,False
1.534824e-37,0.0,False
7.724605e-26,0.0,False
1.7487044e-35,0.0,False
3.8469323e-36,0.0,False
2.4047435e-27,0.0,False
3.2385173e-13,0.0,False
0.0,0.0,False
9.251588e-26,0.0,False
1.8854531e-07,1.9430925e-05,True
5.4866947e-28,0.0,False
0.6128493,5.144411,True
1.9157825e-14,0.0,False
0.0,0.0,False
3.4122583e-35,0.0,False
8.036253e-19,0.0,False
6.500242e-09,0.0,True
2.428617e-24,0.0,False
7.4886984e-32,0.0,False
4.5423564e-20,0.0,False
1.3063229e-32,0.0,False
3.548137e-33,0.0,False
0.026688311,1.0566655,True
1.21411e-40,0.0,False
0.0,0.0,False
7.2274232e-34,0.0,False
2.8235726e-30,0.0,False
0.0,0.0,False
4.186331e-33,0.0,False
3.687685e-25,0.0,False
1.5562639e-26,0.0,False
0.0,0.0,False
0.0048709842,0.03492437,True
1.2343733e-23,0.0,False
2.98e-41,0.0,False
9.1025634e-24,0.0,False
1.585515e-36,0.0,False
3.833775e-21,0.0,False
8.508284e-13,0.0,False
6.783833e-09,7.152555e-07,True
2.6320695e-15,0.0,False
1.1090795e-34,0.0,False
1.400996e-39,0.0,False
1.5003511e-22,0.0,False
7.235776e-39,0.0,False
7.0911206e-19,0.0,False
1.6128165e-07,3.576278e-07,True
7.615358e-15,0.0,False
5.472749e-24,0.0,False
1.1793239e-25,0.0,False
7.85936e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
5.845188e-09,3.70734e-05,True
2.2699365e-31,0.0,False
1.8891432e-18,0.0,False
1.275906e-26,0.0,False
0.0,0.0,False
1.2405673e-17,0.0,False
9.247093e-19,0.0,False
1.783222e-16,0.0,False
0.3425731,1.3877262,True
9.91997e-40,0.0,False
2.0039245e-31,0.0,False
5.1530565e-22,0.0,False
3.1389866e-22,0.0,False
2.674815e-28,0.0,False
2.443836e-39,0.0,False
1.487764e-25,0.0,False
1.7997685e-32,0.0,False
3.4744798e-35,0.0,False
2.460043e-25,0.0,False
6.8552793e-35,0.0,False
2.589472e-06,5.1735493e-05,True
1.6280356e-38,0.0,False
5.110816e-31,0.0,False
2.1229313e-37,0.0,False
1.0064373e-26,0.0,False
1.2309645e-36,0.0,False
2.281404e-17,0.0,False
8.704763e-28,0.0,False
117.88241,4.3021064,True
9.90437e-32,0.0,False
4.3101394e-05,3.6000558e-05,True
0.0,0.0,False
1.09049705e-11,0.0,True
1.2747546e-37,0.0,False
1.010407e-23,0.0,False
5.1746356e-19,0.0,False
2.4462754e-34,0.0,False
1.1757163e-29,0.0,False
5.7962306e-16,0.0,False
6.267077e-25,0.0,False
4.962678e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
1.15324e-27,0.0,False
258.626,7.3266644,True
6.0434354e-30,0.0,False
1.0552676e-06,4.8993817e-05,True
9.8972015e-21,0.0,False
9.006277,8.404401,True
1.4241e-41,0.0,False
108.25491,11.594077,True
0.0,0.0,False
3.6968262e-20,0.0,False
5.041833e-08,9.536698e-06,True
1.5475e-41,0.0,False
3.3264383e-32,0.0,False
1.532739e-39,0.0,False
3.14285e-40,0.0,False
1.6448152e-26,0.0,False
2.6950272e-25,0.0,False
8.4549686e-24,0.0,False
1.9828323e-30,0.0,False
1.0908251e-22,0.0,False
1.4518452e-27,0.0,False
8.503369e-15,0.0,False
5.621145e-19,0.0,False
4.0365076e-36,0.0,False
8.5299175e-33,0.0,False
2.9298574e-30,0.0,False
0.82341224,4.150099,True
1.1417884e-27,0.0,False
6.33564e-34,0.0,False
1.4491534e-13,0.0,False
1.7385532e-31,0.0,False
1.5814542e-35,0.0,False
6.9488525e-28,0.0,False
0.0,0.0,False
1.1392903e-11,0.0,True
0.0,0.0,False
9.109775e-32,0.0,False
2.67599e-39,0.0,False
7.018847e-27,0.0,False
1.1849904e-24,0.0,False
2.561418e-27,0.0,False
1.8833548e-06,8.2966224e-05,True
2.1732602e-26,0.0,False
4.1085446e-19,0.0,False
7.603412e-39,0.0,False
4.533019e-15,0.0,False
2.4358641e-19,0.0,False
2.2228538e-13,0.0,False
0.0,0.0,False
7.244745e-39,0.0,False
6.406947e-37,0.0,False
2.4636228e-13,0.0,False
6.0080095e-23,0.0,False
1.4734268e-24,0.0,False
3.8317164e-23,0.0,False
3.674999e-25,0.0,False
1.4742693e-18,0.0,False
7.324141e-31,0.0,False
2.5616387e-23,0.0,False
3.303215e-26,0.0,False
3.7204367e-18,0.0,False
1.2288659e-18,0.0,False
2.6808096e-29,0.0,False
1.1192477e-25,0.0,False
9.4950556e-36,0.0,False
1.0930882e-26,0.0,False
1.2621298e-16,0.0,False
3.616673e-23,0.0,False
5.5448443e-20,0.0,False
0.074207485,3.7663102,True
1.4842938e-13,0.0,False
2.1459543e-30,0.0,False
5.088661e-16,0.0,False
7.536267e-23,0.0,False
3.4894155e-37,0.0,False
1.9146384e-24,0.0,False
0.0,0.0,False
6.483899e-18,0.0,False
42.87576,9.829134,True
5.010283e-06,0.0044182544,True
5.449692e-27,0.0,False
2.144267e-05,5.960463e-07,True
7.687927e-19,0.0,False
2.5042582e-15,0.0,False
1.461313e-32,0.0,False
1.6578595e-29,0.0,False
2.0830899e-32,0.0,False
1.6196e-41,0.0,False
1.75673e-39,0.0,False
2.5059e-23,0.0,False
4.6247004e-29,0.0,False
0.0,0.0,False
1.4872772e-18,0.0,False
2.3946428e-28,0.0,False
5.8684687e-38,0.0,False
7.444256e-28,0.0,False
2.9962325e-25,0.0,False
1.869279e-24,0.0,False
2.3567854e-18,0.0,False
1.3349e-41,0.0,False
0.3682147,4.6903377,True
3.2829635e-30,0.0,False
2.7451047e-21,0.0,False
2.4361147e-23,0.0,False
1.7482255e-19,0.0,False
9.627028e-35,0.0,False
6.179055e-29,0.0,False
8.599612e-30,0.0,False
1.8553418e-06,0.0002311201,True
0.0,0.0,False
2.9420987e-31,0.0,False
1.6382435e-26,0.0,False
1.3945541e-29,0.0,False
4.170728e-37,0.0,False
7.543242e-27,0.0,False
7.980077e-35,0.0,False
1.8408122e-38,0.0,False
9.66405e-40,0.0,False
0.0,0.0,False
4.412181e-18,0.0,False
0.0,0.0,False
8.764027e-18,0.0,False
0.18365537,4.856193,True
5.696733e-22,0.0,False
7.5429826e-13,0.0,False
1.2081326e-34,0.0,False
1.7045458e-37,0.0,False
1.803938e-29,0.0,False
0.0,0.0,False
6.8486e-41,0.0,False
0.0,0.0,False
3.0003873e-34,0.0,False
5.9737873e-21,0.0,False
2.5711557e-18,0.0,False
8.62976e-40,0.0,False
0.0,0.0,False
1.6605403e-15,0.0,False
6.5444595e-24,0.0,False
2.3555892e-25,0.0,False
1.50936435e-24,0.0,False
7.670866e-09,0.0,True
8.1528934e-14,0.0,False
4.367574e-36,0.0,False
9.535695e-38,0.0,False
2.8749326e-31,0.0,False
9.6345464e-29,0.0,False
1.3526687e-33,0.0,False
2.2463115e-32,0.0,False
1.3313675e-24,0.0,False
1.8985526e-28,0.0,False
4.9430816e-33,0.0,False
2.223879e-25,0.0,False
3.8845603e-17,0.0,False
1.5518199e-21,0.0,False
3.387796e-39,0.0,False
3.2468144e-37,0.0,False
2.8853705e-23,0.0,False
2.2484072e-24,0.0,False
4.5548914e-36,0.0,False
2.623e-41,0.0,False
3.2905514e-06,5.5311582e-05,True
2.607582,7.713935,True
7.171752e-21,0.0,False
2.0767047e-25,0.0,False
7.4695646e-22,0.0,False
1.8300399e-22,0.0,False
1.2960386e-24,0.0,False
1.2068569e-24,0.0,False
0.0,0.0,False
1.7924991e-12,0.0,False
2.2424926e-36,0.0,False
8.120184e-28,0.0,False
1.1221052e-37,0.0,False
1.2659549e-16,0.0,False
1.2888269e-24,0.0,False
8.5309255e-23,0.0,False
1.7874798e-36,0.0,False
7.7068555e-21,0.0,False
3.2980595e-34,0.0,False
2.9835864e-19,0.0,False
5.1516355e-26,0.0,False
0.0,0.0,False
4.0411948e-11,0.0,True
4.9436545e-29,0.0,False
4.4529908e-33,0.0,False
0.0,0.0,False
5.558136e-21,0.0,False
9.906025e-30,0.0,False
8.044368e-06,2.7179349e-05,True
2.8967562e-27,0.0,False
3.718247e-37,0.0,False
3.0345635e-33,0.0,False
0.0,0.0,False
5.7437945e-27,0.0,False
2.65992e-40,0.0,False
8.22814e-09,0.0,True
9.102001e-29,0.0,False
5.803138e-23,0.0,False
0.0,0.0,False
1.2255885e-21,0.0,False
7.4378376e-32,0.0,False
1.660175e-24,0.0,False
2.178899e-31,0.0,False
2.8885124e-34,0.0,False
1.9386369e-26,0.0,False
0.0001040628,0.0004284656,True
2.322835e-14,0.0,False
3.0783902e-25,0.0,False
3.1959657e-25,0.0,False
2.1820975e-23,0.0,False
1.4322893e-22,0.0,False
2.8865e-41,0.0,False
4.807556e-19,0.0,False
1.0066771e-36,0.0,False
7.238366e-21,0.0,False
4.503532e-18,0.0,False
1.0545138e-27,0.0,False
2.867725e-11,0.0,True
0.020167092,0.15223512,True
4.8025745e-28,0.0,False
1.4543904e-38,0.0,False
9.055683e-37,0.0,False
7.131156e-30,0.0,False
0.0,0.0,False
3.9581812e-18,0.0,False
8.9530916e-23,0.0,False
1.3850763e-26,0.0,False
2.2290794e-30,0.0,False
4.9016153e-33,0.0,False
0.0,0.0,False
9.675317e-24,0.0,False
7.661998e-35,0.0,False
1.2836044e-22,0.0,False
1.2698575,3.619908,True
1.8436532e-08,3.576278e-07,True
2.325235e-34,0.0,False
0.0,0.0,False
1.0546401e-12,0.0,True
1.2256687e-29,0.0,False
0.0,0.0,False
0.027455095,0.14887816,True
1.7928472e-31,0.0,False
8.9975024e-18,0.0,False
3.8074942e-35,0.0,False
5.3871173e-27,0.0,False
0.0,0.0,False
9.07613e-40,0.0,False
1.1061082e-19,0.0,False
3.0705443e-38,0.0,False
1.1229365e-25,0.0,False
9.076486e-33,0.0,False
7.1957986e-20,0.0,False
0.0,0.0,False
1.8946217e-16,0.0,False
9.278217e-28,0.0,False
1.2496263e-08,0.0,True
2.414002e-11,0.0,True
0.0,0.0,False
2.3134047e-26,0.0,False
2.3389586e-29,0.0,False
4.3841683e-10,0.0,True
1.4825543e-34,0.0,False
6.571633e-10,1.1920928e-07,True
1.6913369e-16,0.0,False
1.2471096e-24,0.0,False
1.0857631e-15,0.0,False
1.3949911e-33,0.0,False
1.577726e-17,0.0,False
7.566289e-22,0.0,False
1.2288667e-30,0.0,False
1.0860125e-33,0.0,False
2.1230497e-16,0.0,False
6.549141e-20,0.0,False
6.630408e-13,0.0,False
2.2709209e-26,0.0,False
5.6875964e-38,0.0,False
2.8128843e-19,0.0,False
1.0399849e-27,0.0,False
3.5615065e-33,0.0,False
3.9857673e-09,1.9073304e-05,True
4.94435e-32,0.0,False
2.839867e-37,0.0,False
2.6363122e-33,0.0,False
2.5145397e-26,0.0,False
0.0,0.0,False
1.0351945e-11,0.0,True
0.0,0.0,False
2.155125e-19,0.0,False
1.0848747e-22,0.0,False
2.3637054e-36,0.0,False
1.1140645e-11,0.0,True
1.0009177e-34,0.0,False
1.0109734e-34,0.0,False
2.2632398e-19,0.0,False
7.8178e-41,0.0,False
449.74268,10.403319,False
1.0715756e-29,0.0,False
0.0,0.0,False
4.9512256e-33,0.0,False
4.507277e-28,0.0,False
2.3405735e-28,0.0,False
6.880552e-33,0.0,False
1.3595447e-21,0.0,False
2.4533629e-33,0.0,False
5.500494e-11,0.0,True
3.1887756e-17,0.0,False
2.0484822e-18,0.0,False
1.4025342e-28,0.0,False
3.6086553e-31,0.0,False
3.9309046e-11,0.0,True
2.2684929e-23,0.0,False
5.6169564e-20,0.0,False
4.9050027e-19,0.0,False
2.5225067e-28,0.0,False
9.5143115e-26,0.0,False
1.379699e-39,0.0,False
1.7888928e-10,0.0,True
1.0165003e-32,0.0,False
0.0,0.0,False
3.98838e-31,0.0,False
1.9672423e-37,0.0,False
1.1640249e-25,0.0,False
1.1712691e-24,0.0,False
1.7813159e-21,0.0,False
2.3335699e-20,0.0,False
1.6512668e-11,0.0,True
5.3725526e-26,0.0,False
1.37519e-27,0.0,False
6.3790437e-19,0.0,False
2.0641104e-38,0.0,False
8.670646e-13,0.0,True
5.913153e-36,0.0,False
6.7158935e-12,0.0,True
7.847187e-20,0.0,False
8.346311e-10,0.0,True
3.4633396e-29,0.0,False
2.159161e-22,0.0,False
6.648005e-23,0.0,False
0.0,0.0,False
9.6100895e-29,0.0,False
6.490985e-10,0.0,True
1.1280624e-38,0.0,False
3.3540808e-24,0.0,False
2.754513e-09,2.384183e-06,True
1.6424715e-34,0.0,False
2.0767348e-15,0.0,False
7.86646e-34,0.0,False
1.4428836e-24,0.0,False
1.5630267e-35,0.0,False
6.503181e-28,0.0,False
2.7138107e-27,0.0,False
0.0,0.0,False
1.1852278e-21,0.0,False
9.519366e-38,0.0,False
0.0,0.0,False
4.1771797e-21,0.0,False
1.1033005e-25,0.0,False
8.0070764e-13,0.0,False
3.558517e-08,2.7298554e-05,True
2.020705e-26,0.0,False
3.066258e-26,0.0,False
0.0,0.0,False
2.1933165,10.815509,True
8.358784e-20,0.0,False
3.6281936e-30,0.0,False
1.0353437e-33,0.0,False
7.449804e-37,0.0,False
4.9308204e-33,0.0,False
4.592967e-17,0.0,False
3.294336e-33,0.0,False
3.812453e-32,0.0,False
5.7956136e-13,0.0,False
1.3370643e-25,0.0,False
1.5570696e-33,0.0,False
2.9969085e-23,0.0,False
4.8959603e-08,1.5616295e-05,True
3.9948415e-35,0.0,False
1.3581081e-22,0.0,False
0.0,0.0,False
1.3202131e-30,0.0,False
4.3310064e-23,0.0,False
1.297419e-26,0.0,False
4.2138943e-36,0.0,False
4.552628e-34,0.0,False
5.85263e-29,0.0,False
2.4317431e-23,0.0,False
99.832664,15.969311,True
4.996779e-22,0.0,False
3.0955713e-12,0.0,True
1.1799602e-28,0.0,False
2.1728948e-21,0.0,False
8.412146e-28,0.0,False
14.506132,7.555085,True
7.91768e-34,0.0,False
9.071288e-29,0.0,False
6.4664064e-19,0.0,False
2.2522681e-25,0.0,False
1.1035842e-09,0.0,True
8.949058e-39,0.0,False
2.2647939e-05,1.3828182e-05,True
1.2484547e-37,0.0,False
6.413916e-07,1.6093125e-05,True
1.1368993e-14,0.0,False
0.0,0.0,False
5.0262062e-11,0.0,True
0.0,0.0,False
5.5936655e-33,0.0,False
5.6795e-41,0.0,False
1.5706464e-37,0.0,False
3.1711925e-33,0.0,False
1.4112568e-10,0.0,True
4.859149e-28,0.0,False
1.12356074e-13,0.0,False
0.0,0.0,False
4.778095e-13,0.0,False
1.530051e-19,0.0,False
0.0051290197,0.005183704,True
7.085838e-39,0.0,False
9.67081e-10,4.7683704e-07,True
9.557452e-31,0.0,False
2.4836102e-33,0.0,False
3.6144432e-21,0.0,False
2.5525867e-24,0.0,False
1.727771e-30,0.0,False
1.5097175e-26,0.0,False
4.1700027e-33,0.0,False
9.4619e-36,0.0,False
8.454299e-34,0.0,False
4.3280764e-08,6.687418e-05,True
3.9321294e-30,0.0,False
5.787335e-14,0.0,False
1.34521e-27,0.0,False
0.0026748425,0.0003791327,True
0.0,0.0,False
1.00476973e-25,0.0,False
4.277219e-08,2.3841855e-07,True
2.5027783e-29,0.0,False
4.141531e-38,0.0,False
1.425554e-14,0.0,False
5.0999576e-25,0.0,False
3.3131811e-31,0.0,False
3.9182946e-09,0.0,True
1.232877e-34,0.0,False
7.009392e-26,0.0,False
0.0,0.0,False
1.4820036e-35,0.0,False
8.043882e-33,0.0,False
3.5844998e-36,0.0,False
2.066085e-34,0.0,False
2.1398084e-23,0.0,False
1.12887205e-36,0.0,False
6.188869e-30,0.0,False
0.0,0.0,False
2.4354509e-24,0.0,False
9.338686e-36,0.0,False
1.6701017e-15,0.0,False
4.3802002e-32,0.0,False
5.494248e-26,0.0,False
9.404689e-06,4.4106466e-05,True
7.587096e-30,0.0,False
1.3245776e-37,0.0,False
4.32338e-40,0.0,False
4.649859e-22,0.0,False
4.4622587e-22,0.0,False
1.7074388e-22,0.0,False
7.550661e-32,0.0,False
7.338222e-33,0.0,False
1.4455858e-07,2.3841855e-07,True
3.972622e-31,0.0,False
0.0,0.0,False
9.559781e-19,0.0,False
3.8300055e-25,0.0,False
1.0430544e-25,0.0,False
1.1751491e-33,0.0,False
3.1748708e-29,0.0,False
5.684925e-22,0.0,False
4.3600465e-17,0.0,False
4.2202773e-34,0.0,False
5.781457e-11,0.0,True
3.383162e-39,0.0,False
3.0595686e-33,0.0,False
5.2219747e-36,0.0,False
3.1224713e-31,0.0,False
7.158178e-22,0.0,False
3.583699e-29,0.0,False
6.770487e-38,0.0,False
1.4492682e-22,0.0,False
3.1791345e-24,0.0,False
2.1113952e-31,0.0,False
1.3389709e-26,0.0,False
6.7720418e-31,0.0,False
1.270318e-39,0.0,False
0.0,0.0,False
2.8938823e-18,0.0,False
6.482541e-28,0.0,False
0.0,0.0,False
2.4230897e-37,0.0,False
1.3730006e-15,0.0,False
0.006698473,0.50680816,True
2.8867876e-07,3.3378547e-06,True
1.0484037e-30,0.0,False
1.2633559e-09,1.1920928e-07,True
5.694353e-25,0.0,False
1.2687582e-17,0.0,False
6.571114e-38,0.0,False
1.432149,0.5652983,True
1.38203e-40,0.0,False
3.2510957e-36,0.0,False
1.7071252e-22,0.0,False
2.4556163e-26,0.0,False
2.182888e-30,0.0,False
29.393965,4.7167172,True
3.7423444e-37,0.0,False
0.0,0.0,False
4.8887e-08,4.7683704e-07,True
1.3014173e-26,0.0,False
2.8384712e-28,0.0,False
5.63743e-17,0.0,False
3.4445013e-31,0.0,False
1.3361607e-22,0.0,False
0.0019254168,0.00991396,True
1.0536565e-26,0.0,False
5.6567633e-38,0.0,False
7.1136176e-21,0.0,False
9.015583e-15,0.0,False
3.1208677e-34,0.0,False
2.2103483e-20,0.0,False
2.3492748e-32,0.0,False
3.2682784e-34,0.0,False
1.9377453e-28,0.0,False
7.8691116e-23,0.0,False
0.0,0.0,False
6.257801e-24,0.0,False
5.6154885e-08,6.5564896e-06,True
1.8990467e-34,0.0,False
4.352362e-14,0.0,False
2.0888109e-16,0.0,False
1.2009095e-34,0.0,False
2.7447963e-34,0.0,False
0.0,0.0,False
854.0757,9.828698,True
5.1930538e-06,3.0994368e-06,True
1.3986e-41,0.0,False
5.0799895e-20,0.0,False
8.509183e-29,0.0,False
1.7502843e-23,0.0,False
1.0490511e-36,0.0,False
1.2773878e-28,0.0,False
2.0593563e-18,0.0,False
3.504026e-05,8.225407e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.061134e-35,0.0,False
1.3788823e-23,0.0,False
2.485525e-19,0.0,False
2.730061e-29,0.0,False
1.814095e-17,0.0,False
0.0,0.0,False
3.2999496e-36,0.0,False
5.761704e-20,0.0,False
2.5884153e-06,2.145765e-06,True
3.0086442e-13,0.0,True
0.0,0.0,False
4.754141e-27,0.0,False
0.052465845,0.6212876,True
1.08957e-36,0.0,False
5.4898663e-37,0.0,False
1.0477947e-30,0.0,False
6.845763e-15,0.0,False
1.199351e-30,0.0,False
1.846419e-23,0.0,False
4.8894157e-13,0.0,False
0.0,0.0,False
2.0547358e-27,0.0,False
2.4622258e-08,0.0,True
0.0,0.0,False
4.3664006e-31,0.0,False
1.8035215e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
5.314174e-32,0.0,False
3.223049e-21,0.0,False
1.4159621e-23,0.0,False
1.6802504e-16,0.0,False
9.4447e-40,0.0,False
7.2737e-41,0.0,False
0.0,0.0,False
6.6620716e-11,0.0,True
5.838048e-17,0.0,False
1.6398921e-35,0.0,False
8.253683e-31,0.0,False
0.0,0.0,False
7.7825773e-35,0.0,False
3.020944e-25,0.0,False
2.2295669e-27,0.0,False
1.2246556e-25,0.0,False
1.7035999e-33,0.0,False
8.4452605e-16,0.0,False
6.0651547e-37,0.0,False
0.0,0.0,False
9.384872e-31,0.0,False
5.4911445e-35,0.0,False
1.3334231e-18,0.0,False
219.4396,13.527577,True
3.2002408e-16,0.0,False
1.7124355e-06,3.4570635e-06,True
3.4586703e-32,0.0,False
1.1064624e-18,0.0,False
3.7927092e-22,0.0,False
7.575099e-39,0.0,False
2.6759717e-18,0.0,False
1.2032781e-29,0.0,False
0.0,0.0,False
1.8684294e-27,0.0,False
6.0142338e-18,0.0,False
1.7012227e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
5.99852e-23,0.0,False
4.443137e-25,0.0,False
0.0,0.0,False
1.730216e-09,0.0,True
8.6959007e-16,0.0,False
9.398666e-22,0.0,False
4.929391e-18,0.0,False
1.4536333e-16,0.0,False
9.63097e-23,0.0,False
2.100261e-30,0.0,False
9.3705524e-23,0.0,False
6.596473e-17,0.0,False
1.5280483e-31,0.0,False
3.4079715e-32,0.0,False
1.1541442e-29,0.0,False
1.8200455e-38,0.0,False
0.0,0.0,False
4.5563763e-25,0.0,False
0.0,0.0,False
2.6495474e-07,2.503392e-06,True
1.3901e-41,0.0,False
2.0449833e-30,0.0,False
52.909454,7.1497517,True
1.5242535e-32,0.0,False
1.5347672e-36,0.0,False
2.2005051e-29,0.0,False
1.6408977e-26,0.0,False
3.3850978e-10,0.00012051333,True
1.1050969e-31,0.0,False
7.85988e-40,0.0,False
1.272875e-17,0.0,False
1.0777838e-14,0.0,False
1.1983608e-05,1.9311718e-05,True
9.767716e-12,0.0,True
10.459654,0.84805435,True
2.0195116e-15,0.0,False
1.8752675e-38,0.0,False
7.2890235e-19,0.0,False
1.4837e-41,0.0,False
3.938272e-39,0.0,False
5.897712e-16,0.0,False
3.424364e-27,0.0,False
1.090536e-25,0.0,False
1.3535072e-26,0.0,False
5.586e-41,0.0,False
4.7414196e-27,0.0,False
1.213896e-16,0.0,False
2.1264561e-29,0.0,False
1.5086761e-25,0.0,False
8.6933723e-16,0.0,False
4.0156734e-19,0.0,False
2.286929e-35,0.0,False
1.9005183e-22,0.0,False
7.0664533e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
6.6458224e-23,0.0,False
2.265801e-37,0.0,False
8.159142e-38,0.0,False
8.221872e-37,0.0,False
3.5580992e-25,0.0,False
1.6654221e-35,0.0,False
1.6018404e-16,0.0,False
2.302139e-28,0.0,False
0.0,0.0,False
4.018238e-18,0.0,False
4.885322e-16,0.0,False
2.059857e-27,0.0,False
0.0,0.0,False
1.8623547e-20,0.0,False
1.97677e-33,0.0,False
1.2622898e-23,0.0,False
0.0,0.0,False
2.3690494e-30,0.0,False
1.5980586e-26,0.0,False
1.0554147e-18,0.0,False
0.0,0.0,False
6.423489e-35,0.0,False
1.4180333e-19,0.0,False
1.3930482e-22,0.0,False
3.724359e-36,0.0,False
6.3896756e-36,0.0,False
1.07147405e-16,0.0,False
2.1070766e-13,0.0,False
2.808364e-29,0.0,False
1.5832015e-26,0.0,False
0.14986731,6.978089,True
0.0,0.0,False
1.5434326e-29,0.0,False
1.2245417e-12,0.0,False
3.758621e-22,0.0,False
1.7583279e-38,0.0,False
5.709801e-05,0.0024517498,True
1.0507489e-33,0.0,False
4.549991e-17,0.0,False
3.0841823e-27,0.0,False
7.603529e-22,0.0,False
0.5879584,1.2590003,True
2.1208786e-08,0.00016699827,True
4.1621745e-38,0.0,False
2.9409902e-30,0.0,False
8.348751e-20,0.0,False
6.551927e-25,0.0,False
1.0010491e-29,0.0,False
2.997618e-28,0.0,False
0.02732563,0.9340281,True
1.3099064e-16,0.0,False
3.192267e-34,0.0,False
7.489737e-39,0.0,False
4.983848,2.8085856,True
5.993046e-15,0.0,False
1.0404932e-09,0.0,True
5.3734e-41,0.0,False
4.1663363e-25,0.0,False
4.2073134e-31,0.0,False
1.4662687e-25,0.0,False
1.220984e-22,0.0,False
9.701185e-28,0.0,False
1.2673078e-10,0.0,True
3.1498835e-18,0.0,False
8.041621e-34,0.0,False
7.2920176e-33,0.0,False
2.2191213e-17,0.0,False
5.2135922e-36,0.0,False
8.774606e-29,0.0,False
4.753479e-12,0.0,True
2.0326695e-35,0.0,False
599.38855,12.636035,False
1.6992096e-18,0.0,False
2.78235e-40,0.0,False
2.1695872e-34,0.0,False
3.7549487e-15,0.0,False
0.0,0.0,False
5.210078e-39,0.0,False
9.919104e-24,0.0,False
1.131986e-39,0.0,False
6.1147697e-37,0.0,False
5.954897e-37,0.0,False
9.8101e-14,0.0,False
4.1257083e-38,0.0,False
2.0251062e-31,0.0,False
2.530857e-39,0.0,False
9.426605e-09,0.00083280687,True
2.2471616e-14,0.0,False
1.114561e-31,0.0,False
7.839885e-24,0.0,False
1.1345626e-34,0.0,False
0.0,0.0,False
1.893828e-39,0.0,False
5.486273e-39,0.0,False
0.0,0.0,False
2.8891498e-18,0.0,False
9.5822755e-32,0.0,False
1.5062706e-17,0.0,False
3.5447673e-30,0.0,False
1.0788193e-26,0.0,False
1.952886e-16,0.0,False
8.2571047e-38,0.0,False
2.1532006e-08,0.0,True
0.0,0.0,False
6.031984e-14,0.0,False
8.9073545e-26,0.0,False
9.708649e-26,0.0,False
6.2448245e-17,0.0,False
3.74183e-40,0.0,False
3.4843016e-19,0.0,False
114.0694,6.4175773,True
1.60011e-40,0.0,False
9.268466e-33,0.0,False
6.26571e-40,0.0,False
0.0009161861,0.0009037937,True
4.0375176e-07,4.7683704e-07,True
5.18337e-40,0.0,False
1.8640835e-25,0.0,False
1.0713894e-37,0.0,False
0.0,0.0,False
2.3039995e-31,0.0,False
1.6806494e-37,0.0,False
0.57530636,0.14529265,True
9.410431e-39,0.0,False
2.9230936e-37,0.0,False
7.342762e-31,0.0,False
6.189028e-31,0.0,False
7.0936186e-37,0.0,False
2.423085e-35,0.0,False
4.6031016e-14,0.0,False
6.505109e-17,0.0,False
0.0,0.0,False
9.998807e-23,0.0,False
1.4252405e-38,0.0,False
1.1716086e-37,0.0,False
2.8307878e-35,0.0,False
6.4273985e-36,0.0,False
4.397983e-33,0.0,False
7.343254e-19,0.0,False
4.615665e-29,0.0,False
1.3837736e-33,0.0,False
1.3861213e-28,0.0,False
1.883503e-34,0.0,False
5.0076836e-27,0.0,False
3.936853e-16,0.0,False
1.966665e-21,0.0,False
1.087348e-23,0.0,False
1.8336575e-34,0.0,False
5.5729253e-28,0.0,False
3.5769984e-29,0.0,False
0.0,0.0,False
2.454258e-06,6.079655e-06,True
1.6562305e-17,0.0,False
3.8702462e-38,0.0,False
8.851317e-37,0.0,False
8.094287e-39,0.0,False
15.119288,3.9824822,True
1.6478999e-09,0.0,True
1.4860144e-38,0.0,False
5.8892763e-37,0.0,False
3.9201515e-26,0.0,False
8.235073e-36,0.0,False
7.8463184e-32,0.0,False
1.1546271e-21,0.0,False
2.6893078e-35,0.0,False
3.581891e-36,0.0,False
3.9638606e-16,0.0,False
3.6268868e-33,0.0,False
2.6077746e-27,0.0,False
2.373461e-23,0.0,False
1.1396964e-07,2.7418098e-06,True
1.9543222e-30,0.0,False
1.8808706e-07,2.264974e-06,True
8.041635e-31,0.0,False
3.227283e-32,0.0,False
0.0019056718,3.8714767,True
5.938408e-29,0.0,False
4.4556288e-26,0.0,False
3.851192e-33,0.0,False
3.4276783e-19,0.0,False
4.737258e-31,0.0,False
8.018195e-27,0.0,False
1.3224359e-38,0.0,False
0.00031428493,0.007916739,True
5.1000597e-22,0.0,False
1.3384991e-18,0.0,False
1216.6168,9.239027,True
4.586056e-25,0.0,False
3.617013e-08,1.1920928e-07,True
6.0544423e-38,0.0,False
7.055767e-23,0.0,False
3.011824e-12,0.0,True
3.626815e-38,0.0,False
1.2796927e-37,0.0,False
0.0,0.0,False
1.415365e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7304244e-16,0.0,False
4.379579e-12,0.0,True
1.5327088e-29,0.0,False
3.1364e-21,0.0,False
0.0,0.0,False
1.1739362e-29,0.0,False
0.0,0.0,False


==> new_results/losses/vgg-eps-0/take_off_vgg-eps-0_analysis_results.csv <==
sharpness_at_zeros,take_off
250.89032,4
223.33539,9
108.17579,0
135.67763,22
179.46304,0
173.11485,14
71.04753,25
139.22363,11
226.02734,0
103.8873,13
55.328205,21
44.31378,24
18.949558,23
43.735245,24
191.69736,3
135.8049,12
176.82486,5
180.75708,22
212.66827,2
135.03201,17
72.96745,17
52.975296,22
208.79173,8
46.093376,21
142.08437,1
137.45354,7
47.88698,18
113.298256,10
85.06465,14
54.53912,22
57.927242,20
234.88998,10
140.94075,5
129.75665,10
218.83125,5
104.294876,14
66.6107,17
169.32059,7
73.335815,16
86.38108,16
100.42899,11
105.38549,17
166.53984,1
111.14079,9
174.32407,4
137.92157,9
65.90879,25
75.290344,24
84.621994,9
261.56906,2
76.299675,24
205.92532,4
177.71523,8
114.88069,21
86.20614,14
117.951225,21
45.171974,22
95.95803,16
122.84112,0
155.94055,7
189.28156,14
36.29303,19
360.56418,2


==> new_results/losses/wrn-eps-0-c100/basins_wrn-eps-0-c100_analysis_results.csv <==
loss_0,loss_1,loss_2,loss_3,loss_4
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
1.1920928e-07,0.0,0.0,0.0,0.0
2.115003,0.0,0.0,0.0,0.0
20.484009,0.0,0.0,0.0,0.0
38.319214,0.0,0.0,0.0,0.0
55.865845,0.00015198029,0.0,0.0,0.0
73.656006,2.9154441,0.0,0.0,0.0
91.914795,14.772217,0.0,0.0,0.0
109.87683,26.797607,1.1920928e-07,0.0,0.0
128.2019,39.257935,0.011798953,0.0,0.0
146.1853,50.550537,7.3600116,0.0,0.0
164.51428,62.443604,18.936035,0.0,0.0
183.30933,73.995605,31.207764,0.0,0.0
201.5299,85.59863,43.281006,0.0,0.0
220.86755,97.29297,54.764893,0.0,0.0
239.33057,109.19873,65.62695,1.9073304e-05,0.0
257.84534,120.25891,76.00928,0.04684705,0.0
276.03137,132.31616,86.38989,5.197319,0.0
295.0437,143.6521,97.103516,13.149172,0.0
313.8484,155.32617,108.22095,20.982422,0.0
332.01416,166.41003,119.68945,29.193848,0.0025454522
350.77808,177.97058,130.9187,36.734985,6.4947376


==> new_results/losses/wrn-eps-0-c100/scale_0.25_wrn-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
1575.1512,0.27566832,False
1472.0085,0.36064672,True
387.99374,0.14892372,False
1924.236,0.54511523,True
1212.655,0.60176635,True
1769.7373,0.21021688,True
1806.947,0.6237511,False
686.50183,0.105275735,False
532.70105,0.07343712,False
327.51776,0.050687477,False
412.23947,-0.018137202,False
1274.5054,0.23413491,False
490.90823,0.020470321,False
952.50244,0.15792522,False
359.94916,0.0012439638,False
1342.4305,0.29306996,False
1911.3629,0.28846264,True
1051.8824,0.22154981,False
84.3628,-0.0021111239,False
132.45273,-0.0051135886,False
794.3893,0.15975225,False
544.7906,0.04459265,False
1204.5342,0.207919,True
808.5387,0.17314868,False
959.8463,0.094210416,False
1077.9926,0.28447857,False
1519.6875,0.22700518,True
1902.9071,0.5655236,True
1908.6365,0.32171226,True
2098.7766,0.45393395,True
73.74367,-0.0018343972,False
791.1175,0.052413374,False
1756.1752,0.2806875,True
757.27423,0.056546062,False
2408.1606,0.37214637,True
1793.4633,0.3257563,True
1390.2124,0.39514452,False
1955.691,0.26783133,True
597.20496,0.09975131,False
731.13794,0.1787822,False
1387.8641,0.48910427,True
697.32806,0.110333234,False
619.6036,0.2219861,False
679.51654,0.119428426,False
211.83517,0.00082521886,False
480.54324,0.0394463,False
793.2735,0.28381902,False
1729.2987,0.24331427,True
1982.3215,0.78416514,True
764.0502,0.123750806,False
751.5447,0.065329954,False
716.043,0.032017156,False
2277.736,0.49611092,True
1766.3184,0.31630588,True
1565.018,0.5320101,True
1254.0895,0.14545369,False
902.8886,0.1224239,False
1003.8667,0.075659335,False
1396.5247,0.1868825,True
1210.2853,0.08459571,False
1673.7686,0.21206784,False
487.37088,-0.054353096,False
1157.6097,0.18670017,False
683.36914,0.14326523,False
1371.433,0.36371648,True
1435.541,0.27667475,True
356.77707,-0.0048671663,False
2033.0234,0.44058943,True
2007.6704,0.76634336,True
1165.295,0.16878802,False
392.6169,-0.016356174,False
834.52325,0.16647069,False
485.1195,0.072006725,False
1624.945,0.39808738,False
1582.0753,0.36363494,True
2218.1118,0.28897583,True
1036.3556,0.29447255,False
1783.3187,0.2834869,True
1558.2957,0.35931695,True
1190.7578,0.24621794,False
107.73764,-0.007590564,False
775.10913,0.040171787,False
944.975,0.15573317,False
1434.6997,0.35810834,False
1306.2438,0.31974155,False
714.27106,0.16206096,False
444.72656,0.046820804,False
1408.4526,0.15285072,False
1318.8374,0.2192328,True
854.7707,0.31641135,False
1078.4722,0.2946515,False
1354.5958,0.16925085,True
439.5401,-0.03303291,False
1828.013,0.27720886,True
944.38135,0.10377008,False
1139.5466,0.31661355,True
212.80647,-0.008444045,False
1676.2308,0.4320798,True
343.17764,0.007985786,False
1378.6039,0.17978013,False
1957.1362,0.4357655,False
412.34464,0.022053115,False
482.79813,0.014540479,False
1321.5151,0.24460003,False
1580.5486,0.4177276,False
789.3569,0.16119191,False
584.8982,0.059389815,False
440.48773,0.0902569,False
1101.2518,0.27849513,False
1306.1877,0.11927432,False
711.1682,0.089897186,False
1449.6195,0.3492918,True
1270.6362,0.27895057,True
262.12802,-0.0026005358,False
593.9865,0.077774584,False
1180.4933,0.3704213,False
1499.7072,0.20725173,True
1466.4062,0.28049278,True
1368.1261,0.26476675,False
1065.4431,0.21137428,True
526.75494,0.019920096,False
1244.4211,0.4428277,True
752.74304,0.226699,False
598.565,0.1556536,False
1929.7638,0.49658024,True
2127.442,0.5043943,True
1610.7957,0.34719694,True
516.6597,0.010764271,False
2073.4412,0.343817,True
1625.9741,0.40907192,False
1884.7529,0.10949814,True
1145.6636,0.7273084,True
1442.8721,0.635551,False
3141.5664,0.4510696,True
805.3769,0.072310805,False
2676.0652,0.1904651,True
1242.522,0.5465355,True
217.36218,-0.004501071,False
493.74918,0.13540395,False
1333.6138,0.5178628,False
1058.0245,0.0721364,False
1383.404,0.20336384,True
1450.8075,0.3170119,True
1318.4822,0.21015638,False
1782.9706,0.3639207,False
1153.9259,0.06274754,True
735.3046,0.14841142,False
917.2835,0.22107172,True
1848.567,0.36474085,True
700.19336,0.04573769,False
842.4198,0.31829393,False
725.4341,0.15973982,False
2135.555,0.15010643,True
1069.648,0.35179687,True
1129.0115,0.11462793,False
1271.6255,0.29515183,True
499.78775,0.026931018,False
214.0521,-0.007688172,False
1148.5325,0.2127729,False
769.9009,0.20237416,False
1016.98395,0.21835703,False
944.7294,0.29692987,False
1524.624,0.5294578,True
687.6521,0.24380252,False
1293.2374,0.19965526,False
1254.1426,0.92659163,True
1234.0406,0.39222896,True
1301.9111,0.4441185,True
2478.0635,0.51127446,False
275.70386,-0.0058440343,False
1247.9845,0.30062628,True
1097.4868,0.08437616,False
1672.1162,0.26641804,False
1032.5182,0.11092752,False
979.15106,0.16260362,True
1364.0166,0.20316434,False
953.25635,0.2879274,True
788.62024,0.17538506,False
870.4549,0.10842419,True
1313.7516,0.3130163,True
978.06305,0.11156291,False
1776.4749,0.43873477,True
1959.1919,0.5213569,False
1137.6915,0.22266936,False
639.86896,0.13008189,False
734.31134,0.13492629,False
385.98743,0.052799456,False
558.9074,0.04799612,False
1243.718,0.24045002,False
1141.2969,0.15738493,True
1342.091,0.17224789,True
597.55383,0.15922527,False
2059.9824,0.33692813,True
1197.6788,0.515257,False
2215.0166,0.11799264,True
1349.1509,0.18564016,False
990.694,0.14398196,False
1502.1344,0.4182793,False
1193.3794,0.2529837,False
1382.7856,0.48632836,True
1539.3925,0.45825744,True
2100.2073,0.32081425,True
423.27274,0.059249997,False
1413.5505,0.5292299,False
1625.6599,0.25547993,True
1489.3906,0.58710253,True
1115.9908,0.27071857,False
1165.7792,0.44295108,True
1098.5999,0.25124264,False
1834.7035,0.2914561,True
1011.2539,0.4827411,False
768.55756,0.21297717,False
1057.5372,0.2593093,False
1763.8605,0.7510359,True
1042.7322,0.22978306,True
1049.3527,0.13711017,False
567.238,0.11742395,False
815.13806,0.051649988,False
569.03143,-0.018419906,False
1108.5793,0.1342206,False
1460.0939,0.17069012,False
1149.5421,0.33428264,False
411.5125,0.0486309,False
1136.2424,0.13928539,False
2295.2898,0.76772285,True
1390.2296,0.40829742,True
1823.3585,0.25982553,False
40.103043,-8.211704e-05,False
1475.3843,0.2401588,True
1361.7404,0.6695082,True
2683.9033,0.44470692,False
1488.3607,0.28041613,True
1859.7128,0.4167984,False
650.9517,0.11030713,False
1377.3374,0.2975831,True
767.5837,0.10317591,False
1412.6779,0.26836094,False
2063.8228,0.41316772,True
1113.1539,0.2556268,False
540.35455,0.0036023706,False
1714.6217,0.37757277,True
1411.8503,0.20724797,True
1728.9316,0.5114567,True
2412.9065,0.42221475,True
763.42,0.11733925,False
1211.464,0.48646355,False
887.1637,0.27634943,False
1661.3,0.3335216,True
636.23096,0.06909144,False
1119.2607,0.16570526,False
1003.6986,0.37907755,True
871.74805,0.21609184,False
1086.6206,0.3087561,False
1119.151,0.28503692,False
1338.4412,0.16605926,True
2497.9114,0.37849045,True
1042.5103,0.2057614,False
1818.6862,0.3814546,True
1021.16547,0.2097958,False
885.51855,0.6218612,True
1298.874,0.31711903,False
1185.8771,0.3110637,False
1235.3805,0.31903756,True
1257.4143,0.1730926,False
1574.8588,0.29642224,True
1812.2592,0.33945012,True
1369.4316,0.41542327,True
1737.1644,0.36462468,True
1199.4039,0.2187568,True
1524.4282,0.110102236,False
326.34357,-0.019431774,False
2256.9219,0.54948246,False
1637.9634,0.84985757,True
1135.4543,0.12543637,False
402.62927,0.0028382987,False
655.32263,0.15661818,False
489.4437,0.13538422,False
1639.9307,0.32034838,False
1505.9009,0.16254932,True
1824.8003,0.3964014,True
1400.5751,0.16424048,True
285.32025,-0.0029877871,False
1014.59924,0.3579924,False
1724.584,0.20125186,False
1403.4213,0.3092702,True
1071.082,0.19648904,True
640.3895,0.17217436,False
344.89917,0.026653618,False
1076.1058,0.2341891,False
762.6431,0.09178412,False
337.7192,-0.00860063,False
808.369,-0.029209472,False
911.3458,0.12425244,False
367.06714,-0.027339172,False
2058.609,0.34723723,False
902.60297,0.14117262,False
1171.7721,0.20653033,False
1356.933,0.06318164,True
1685.8528,0.29506806,False
1016.4785,0.42115402,True
1000.1272,0.19566482,True
1229.2682,0.42619705,True
270.86154,0.00013241917,False
2127.5293,0.35268807,True
1636.3737,0.28198522,True
1093.5475,0.476439,True
1013.47125,0.14430222,False
783.37286,0.060583472,False
1225.6635,0.34730196,True
1313.9305,0.32646376,False
930.5421,0.15002963,False
1363.8898,0.35773367,True
1030.0094,0.3910532,True
2441.0354,0.34356058,True
1319.3854,0.115442455,False
1153.0742,0.21026802,False
1593.118,0.36318624,True
2138.3127,0.33798754,True
1384.0258,0.5649495,True
1332.0402,0.46281326,False
1018.4252,0.15408906,False
1086.6761,0.25082356,False
1463.8348,0.36708236,True
1624.5731,0.4030273,True
1185.6382,0.25979376,False
1801.9723,0.8645978,True
1084.7322,0.17319041,False
879.7953,0.1590866,False
1157.0557,0.26317275,False
1512.481,0.28856522,True
2365.4082,0.6587584,True
1238.4113,0.2195543,True
1362.7505,0.3765545,True
1010.0108,0.1525991,False
391.3998,0.06521028,False
1172.4973,0.17163861,False
1562.4978,0.19726616,False
348.97354,0.027281843,False
236.905,0.0013734028,False
1532.2268,0.4433881,True
1539.4518,0.382962,True
1276.6274,0.22501743,False
1723.4619,0.24099183,True
1862.9244,0.37572575,True
1743.3016,0.16456884,False
918.381,0.26626652,False
1375.1385,0.23393667,True
1464.6466,0.30185303,True
1537.7284,0.28910476,True
2016.5817,0.791324,False
2024.9916,0.39752817,True
186.07831,-0.009018362,False
1256.7358,0.3495674,True
1595.9353,0.43060923,False
1401.3152,0.4198109,False
1050.2272,0.2854971,False
892.0129,0.16687706,False
733.8026,0.11867958,False
1175.3064,0.34550524,False
157.09517,-0.009502659,False
2117.7014,0.1856587,True
2211.5437,0.32274568,False
1220.2966,0.28537077,True
1072.7688,0.14278132,False
1097.6155,0.13098201,False
1335.7373,0.29602456,True
494.99313,-0.0032844245,False
1815.0956,0.58909595,True
2101.1067,0.36639786,True
1169.32,0.15761405,False
1682.3956,0.44592714,False
1117.581,0.19965807,False
2502.9302,0.35267878,True
1287.351,0.24719507,True
1598.535,0.43086267,False
567.4367,-0.021089815,False
819.9368,0.14679506,False
1137.4159,0.7165466,False
521.2921,0.0012907162,False
1233.1759,0.28722596,True
845.92865,0.11250439,False
2137.047,0.33880097,True
1135.066,0.078361616,False
194.76207,-0.0022222456,False
1332.5548,0.3646388,False
1810.9341,0.5272379,False
932.43286,0.1430512,False
1128.5956,0.1746524,False
608.67346,0.095032424,False
937.4196,0.228504,False
1811.8091,0.17928314,True
1643.556,0.16509807,False
614.34937,0.28109762,False
2414.8972,0.34497464,True
1585.1395,0.25677162,True
1206.3798,0.1849209,False
1241.2603,0.35093367,True
835.2109,0.08544853,False
1553.01,0.3369832,True
682.43494,0.06276889,False
1125.961,0.19727442,False
1098.1476,0.25616473,True
1552.623,0.56283164,True
1395.5009,0.39494163,False
1468.2312,0.31693673,True
1948.4158,0.39157093,False
802.52423,0.16890168,False
1973.5891,0.47324783,True
2525.0269,0.8097881,True
1389.3787,0.502861,True
857.3919,0.070595235,False
2569.392,0.43726492,True
1790.0156,0.2530625,False
1258.286,0.3305081,True
1858.6334,0.37553406,False
618.6797,0.10650623,False
1553.6196,0.27642235,False
1537.8943,0.21243143,False
1421.0151,0.35181385,False
1401.0402,0.24401855,True
619.352,0.12550473,False
1173.9579,0.17637378,False
1281.7498,0.12020314,True
1936.6047,0.13535136,False
1409.5894,0.29715776,True
1237.9131,0.19898006,False
1806.4266,0.3401668,False
425.37894,0.051903643,False
949.2088,0.1374493,False
798.5086,0.08676258,False
1397.257,0.18826652,False
819.76697,0.083699614,False
1037.8655,0.12482983,False
1097.94,0.5374145,True
395.31628,-0.021772832,False
1408.7616,0.45586812,True
1189.6307,0.28073335,True
1655.5171,0.22322369,True
1155.9425,0.11788362,False
557.16656,0.044473782,False
260.49112,-0.0013722144,False
1291.2323,0.24329638,False
1348.1393,0.23754549,True
1651.601,0.29586828,True
1891.9692,0.27950013,True
610.5053,0.04422597,False
1418.5038,0.26782972,False
2145.9604,0.38112807,True
1982.203,0.41463816,True
1129.7767,0.2685703,False
1625.3223,0.30985105,True
1738.4164,0.3869946,True
721.4237,0.080081105,False
1296.8646,0.118157625,False
1234.6398,0.3696072,True
976.68427,0.10992521,False
852.1582,0.09330639,False
1917.9175,0.3639828,True
1193.0887,0.29677892,True
919.16644,0.032694906,False
1576.5952,0.3068692,True
1227.7789,0.15826601,False
1001.3819,0.349873,False
1077.4053,0.22798908,True
1274.0131,0.0797801,False
697.8614,0.1071264,False
644.9141,0.08739433,False
1279.1974,0.2751248,False
1776.4586,0.6331266,True
806.60645,0.13482511,False
1134.8108,0.24198395,False
1816.9127,0.67153966,False
1156.1487,0.12843996,False
1679.5289,0.24273014,False
125.06238,0.0020609908,False
1685.1129,0.5211239,True
1444.295,0.61354065,True
869.79803,0.16545916,False
1048.7981,0.18703106,False
563.1261,0.084389,False
1666.7708,0.24875772,True
829.37213,0.04868731,False
451.79794,0.01185767,False
1427.8542,0.34991288,True
825.46875,0.12153748,False
1866.9625,0.45130837,True
1448.3513,0.24504566,True
1055.0443,0.3721125,True
697.46906,0.23832314,False
1770.843,0.2987851,True
1236.9629,0.20321059,True
663.43195,-0.007827863,False
1624.667,0.20529747,False
1112.8905,0.51720285,False
728.06537,0.11306405,False
1461.16,0.275599,False
2040.1133,0.63238275,True
1867.0226,0.3353653,True
1200.4607,0.417593,True
1269.2118,0.3578961,True
914.6735,0.21149933,False
1384.8552,0.39579844,True
676.7013,0.09073447,False
1806.3527,0.5075532,True
856.6717,0.10926014,False
1564.8665,0.3625275,True
892.0684,0.15443245,False
941.253,0.08421737,False
304.50842,-0.0074909665,False
1390.2285,0.44810843,False
1419.7816,0.3145224,True
729.8049,0.21928167,False
651.8847,0.08476596,False
1680.4973,0.18145418,True
750.9733,0.07998003,False
704.03326,0.16619514,False
679.73914,0.13264024,False
1043.8203,0.14037496,False
845.1249,0.073880255,False
1741.1107,0.3681823,True
462.6243,0.08046284,False
1298.2924,0.3894018,True
1171.8055,0.25811595,False
1511.5477,0.3754533,False
2073.754,0.39837575,False
1284.7798,0.32678068,False
1789.713,0.6269046,True
1438.2759,0.2375685,False
1229.5226,0.21287447,False
1610.8064,0.42121565,False
2433.604,0.5220628,True
2279.9983,0.84310985,True
1099.8986,0.22528934,True
1342.0333,0.43610346,True
1390.5007,0.17466772,False
246.28696,-0.008040525,False
1496.718,0.33366406,False
1513.177,0.34033513,True
846.8482,0.09516825,False
526.25146,0.034876846,False
663.05597,0.054002568,False
1525.1519,0.18658972,False
1093.8654,0.16103238,True
1565.4285,0.43123925,True
1128.1094,0.2226901,True
1716.6058,0.19164121,True
788.3249,0.12556624,False
2003.3641,0.5122688,True
1478.3867,0.32519644,False
1817.9209,0.3324145,True
619.8164,0.07343131,False
729.8227,0.09922144,False
1505.7677,0.46514857,True
357.2096,-0.012839295,False
2205.9822,0.36171436,True
1608.4891,0.51620173,True
1039.092,0.23331988,False
1981.7842,0.5635679,True
724.44836,0.17220652,True
571.85706,0.07951827,False
808.05756,0.069138855,False
234.2348,-0.0035981238,False
892.2716,0.12803957,False
576.6591,0.07917036,False
660.0276,0.105987325,False
2344.3206,0.33389646,True
1008.886,0.09830505,False
1728.2417,0.58261466,True
1502.8545,0.4329939,True
591.76184,0.06493817,False
1529.2107,0.28290147,False
1275.4512,0.24202752,True
1256.2233,0.36339545,True
1636.0554,0.351851,True
1923.0215,0.23493838,True
1482.03,0.3509022,False
1715.6553,0.46008348,True
569.818,0.0842791,False
1206.3171,0.169047,True
1111.7805,0.19039935,False
530.6419,0.053723104,False
1376.8213,0.44422746,True
665.4818,0.17390427,False
1411.7032,0.14957118,False
367.6438,0.030080996,False
1019.002,0.13556957,False
1552.9585,0.40041423,False
611.22424,0.2883048,True
1208.0249,0.12944502,True
778.781,0.31768036,False
1706.7863,0.29137385,True
920.7162,0.16761416,False
1022.983,0.26424116,False
1589.0533,0.46145993,False
1326.2363,0.20035762,False
1577.2932,0.32228923,True
746.51825,0.36478382,False
965.3638,0.043163717,False
788.49524,0.113483906,False
2168.9302,0.3529768,True
252.52734,-0.0035958476,False
1519.511,0.16990262,False
1643.923,0.44497478,True
1582.213,0.28790224,False
1301.9851,0.21341902,True
1161.7303,0.14424944,True
1785.8896,0.6144389,True
972.6137,0.22902784,False
678.37354,0.4336462,True
773.35376,0.11342332,False
1262.6661,0.112371564,True
958.39453,0.15637362,False
707.98224,0.11615163,False
2145.241,0.4154681,True
1661.0018,0.3213017,True
1477.906,0.51378727,True
1498.757,0.31494927,True
846.6411,0.18980047,False
1392.721,0.5220461,True
1364.0066,0.33374006,True
1626.3745,0.21808994,True
618.3004,0.07981366,False
2274.1816,0.23495996,True
1487.8895,0.4426294,True
1559.7634,0.3168676,True
951.83716,0.10967849,False
1810.6332,0.3857,True
1589.2058,0.63746035,True
589.1095,0.083115846,False
976.98004,0.23629987,True
2226.1409,0.58931684,True
1354.9468,0.23586327,False
1537.9984,0.17176867,True
2063.578,0.13958466,True
1280.1317,1.1706015,True
1606.0623,0.34744298,True
744.10205,0.11271612,False
639.8309,0.04080563,False
1262.921,0.29537857,True
1228.8424,0.258192,False
1747.7495,0.24686587,True
1707.1703,0.5625751,False
1188.4478,0.4902388,True
970.7598,0.26272732,False
1200.0665,0.20701587,False
623.7823,0.058391675,False
1288.1875,0.17225465,False
1299.9071,0.39017344,True
1208.9973,0.15676734,False
1090.6497,0.17176324,False
1410.1454,0.39211857,True
833.04944,0.26006028,False
1756.6138,0.3762828,True
335.44177,-0.0036343671,False
1605.6947,0.545989,True
344.2086,0.018836945,False
1874.7068,0.6362915,False
1628.288,0.30297863,True
563.5549,0.015763566,False
1374.2233,0.17772198,True
1326.7042,0.2537651,False
1232.2701,0.32844818,False
1040.7562,0.1319462,False
1600.4409,0.21712601,True
1505.7759,0.18506414,False
1575.7476,0.26305878,True
444.45258,-0.011941157,False
653.5175,0.09651871,False
1820.763,0.41820383,True
184.85884,-0.0019066818,False
750.28876,0.07636875,False
634.57916,0.07149166,False
1388.0767,0.112026274,False
1363.9198,0.42114812,False
1209.7859,0.17494309,False
634.2423,0.051217496,False
1433.3997,0.33718407,True
1259.2732,0.39074385,True
2222.4226,0.5294442,True
1655.0094,0.38593674,True
1415.9818,0.3368299,True
1289.2781,0.27615356,True
948.0704,0.07573421,False
1356.9987,0.28604794,False
1404.3782,0.3235134,True
995.78094,0.30815864,False
654.0138,0.115534216,False
989.4769,0.1488359,False
561.6436,0.16400236,False
1860.186,0.43140042,True
957.9255,0.24410558,True
2048.1807,0.37295532,True
810.00696,0.18824062,False
1045.7228,0.073289186,False
1393.7572,0.3261273,True
1066.8665,0.3330058,True
1333.5109,0.40866792,True
1971.3309,0.7654624,True
1012.80536,0.13859458,False
1336.9023,0.3643955,True
588.41064,0.022265047,False
658.529,0.18905482,False
585.45325,0.12252474,False
899.242,0.08653602,False
1079.827,0.2848937,False
583.93604,0.06564544,False
1697.7389,0.124180794,True
654.6921,0.0616937,False
733.78986,0.55869114,False
701.5164,0.07319671,False
1349.17,0.3712923,True
2375.278,0.6043501,True
1101.1202,0.39773417,False
650.8163,0.07207316,False
1461.6758,0.26166224,False
1243.1213,0.27549285,False
1484.3447,0.46055603,True
1441.7924,0.29445446,True
1541.48,0.23903203,False
1521.8059,0.26739603,True
568.5969,0.088516966,False
1550.0471,0.39912868,True
1814.5409,0.21163821,True
1518.3662,0.31553352,True
1410.385,0.13957763,False
1176.5474,0.3002435,False
351.0326,-0.018045098,False
772.8471,0.19760954,False
1724.9972,0.6323934,True
1510.1354,0.3479998,True
1137.8462,0.15638095,True
1756.0679,0.38327885,False
312.26495,-0.011301275,False
49.996418,-0.0012628296,False
590.0844,0.060562998,False
1372.1573,0.4105556,True
925.8546,0.43475914,False
1035.3123,0.20965889,False
2953.3071,0.9756409,False
1171.4949,0.16789019,False
2074.5823,0.33099103,True
925.5853,0.14249033,False
1649.9872,0.46163952,False
976.1758,0.23614001,True
636.3047,0.11467406,False
1595.3895,0.25917637,True
2094.805,0.29085386,True
1836.0874,0.30585694,True
1451.288,0.26467544,False
817.0955,0.13228169,False
792.68005,0.20436034,False
628.9142,0.12605724,False
1604.9216,0.15915537,True
2094.2722,0.30382633,True
1935.6396,0.23825991,True
1237.0005,0.22870049,False
1394.2653,0.34781307,True
1411.0721,0.2722783,True
1393.2638,0.39603984,False
681.1475,0.07509147,False
1356.0444,0.46617377,True
1660.837,0.5164267,True
1584.4475,0.23962414,False
1960.9624,0.43037438,True
554.2404,0.09469487,False
1264.9944,0.27953273,True
1837.3468,0.27788186,True
280.0128,-0.018502943,False
726.5091,0.29900074,False
1813.3008,0.58623624,True
838.0253,0.0784004,False
1258.2032,0.2161451,False
1719.0485,0.25609648,True
1078.0868,0.05797285,False
1795.1301,0.38306534,True
2225.7368,0.24740112,True
260.71524,0.06962377,False
1435.901,0.2003125,False
1159.381,0.11782777,False
1419.7081,0.336437,True
1444.8663,0.3757434,True
841.3996,0.12027231,False
1659.4592,0.30418122,True
1851.7814,0.17270231,False
1280.1262,0.54486704,True
820.47845,0.09793568,False
785.25964,0.12188181,False
826.4858,0.046807438,False
1335.8027,0.6101463,True
1965.447,0.3958534,True
1316.1835,0.18942946,True
131.23238,-0.0028773658,False
944.4147,0.21896398,True
1595.8928,0.56811345,False
1540.3362,0.46081364,True
556.76807,0.332129,False
2166.174,0.4773625,True
1282.467,0.117735386,False
1591.8011,0.1628418,True
1554.1432,0.49698973,True
1511.7417,0.2302087,False
1308.7872,0.68570745,True
1576.2499,0.13312817,True
1646.2001,0.30864394,True
371.84747,0.016425513,False
1567.2334,0.24219513,True
1884.8105,0.17944479,True
824.9925,0.0784674,False
633.91327,0.09041077,False
224.41846,-0.0021869875,False
2604.8877,0.84961367,True
1355.2815,0.28160632,False
525.8943,0.13027745,False
1601.9181,0.27447295,True
1448.0864,0.49684107,True
1440.2047,0.27655387,True
1989.5927,0.27608728,True
1683.4391,0.2983495,False
294.55582,-0.008129876,False
403.19687,-0.018585946,False
463.55658,-0.0190273,False
857.30975,0.055459023,False
1234.2292,0.23160154,False
1484.6772,0.41534245,False
1337.1058,0.41813713,False
263.99518,-0.011117436,False
1119.1254,0.5352819,True
1196.9944,0.10437578,False
1042.5023,0.5941394,False
963.92017,0.22521281,False
602.8871,0.1033926,False
1766.4204,0.23527241,True
1849.253,0.16157496,False
2125.9514,0.4364866,True
1618.1698,0.12919089,False
1271.5886,0.23269618,False
1298.6212,0.43972886,True
962.7209,0.19191015,False
1952.9612,0.41750705,True
633.7252,0.13650633,False
2056.1328,0.1458373,True
982.5967,0.20331335,False
1993.3497,0.30553132,False
1154.8887,0.22697079,True
1367.2202,0.4851241,True
1231.163,0.2671708,True
1731.1462,0.3454429,True
1486.4081,0.40720654,True
1142.9089,0.39406264,True
680.3491,0.11762676,False
1317.0027,0.25480092,True
1575.0406,0.40527272,True
2574.3188,0.5353184,True
1032.4829,0.2545632,False
1749.5524,0.24723053,True
323.02228,0.041490465,False
1360.0626,0.28160238,False
1008.3385,0.3280611,False
1492.5889,0.31351268,False
1183.0901,0.55401397,True
641.7711,0.16060008,False
424.70786,0.03527341,False
1267.9702,0.4231043,True
1085.2871,0.15661061,True
780.34503,0.12019536,False
2075.8965,0.16028339,True
1139.6763,0.33343577,True
1283.1223,0.35648078,True
528.60846,-0.029552877,False
1184.3644,0.16732049,True
1214.925,0.26874107,True
909.72546,0.18024188,True
1496.9714,0.39403117,True
1384.6675,0.15383214,True
902.11786,0.2305859,False
1695.5751,0.5497203,True
1606.1072,0.37667584,True
303.15475,-0.011611119,False
2117.0974,0.4678868,True
1153.6263,0.13954577,False
1820.7133,0.46700478,False
1320.0912,0.71445155,True
834.8238,0.12970802,False
1815.34,0.44858074,True
1281.3749,0.620688,False
1755.1904,0.36861932,True
1945.7029,0.29153895,False
1377.9878,0.30628562,False
1162.8055,0.413316,True
1304.0092,0.360945,True
1168.2456,0.47596896,False
283.20944,-0.01501379,False
1799.1445,0.20437264,True
474.8495,0.02957591,False
1975.9247,0.34501946,True
1631.545,0.2550292,False
992.42303,0.08254346,False
1766.6647,0.2903517,False
1381.6383,0.2723992,False
2082.1204,0.09269631,False
1140.2303,0.4838107,False
1676.9065,0.20076853,True
1389.7639,0.3713236,False
1260.4188,0.20679313,False
933.2254,0.076829255,False
1563.2743,0.28360337,True
1022.74725,0.22432491,False
745.93,0.12287325,False
382.58826,-0.015118167,False
1320.7882,0.22403514,True
1549.1227,0.21955353,False
764.94116,0.23398167,False
1572.5656,0.23248947,False
1873.9854,1.1585348,True
1010.58777,0.17858972,False
1542.9111,0.87227994,False
1249.3048,0.44298732,True
1130.2421,0.5409278,True
828.9751,0.07726072,False
1566.7548,0.54806083,False
987.63,0.2783653,False
797.02,0.07887074,False
1690.8108,0.26466757,True
1475.0193,0.8020334,True
1105.6133,0.123996854,False
709.39764,0.07153991,False
1328.6273,0.21168643,False
1290.848,0.18336502,False
1245.5361,0.106770754,False
1919.2893,0.10302037,True
1672.3961,0.33425558,True
1708.5026,0.31835306,True
916.13257,0.10269463,True
1490.2886,0.15302753,False
1465.1276,0.3471117,True
1059.0463,0.12101978,False
1478.1809,0.35813117,True
946.02875,0.17656046,False
1339.0913,0.16335678,True
1423.8197,0.5740688,False
1676.0337,0.6170566,False
847.7749,0.17187378,False
2315.5867,0.2812388,True
854.8305,0.12842688,False
1696.9913,0.3764075,True
926.5928,0.14242673,False
483.59256,0.07262072,False
1721.8474,0.28858078,True
1445.5793,0.35106105,True
1424.175,0.16870981,True
231.66412,-0.012726538,False
570.28845,0.06094852,False
1271.4124,0.33076024,True
1109.468,0.31403604,False
606.69965,0.042977422,False
893.9476,0.20459217,True
1326.6847,0.28834307,True
1905.5908,0.4352963,True
1408.9943,0.11935973,False
1370.8684,0.16056651,False
617.2009,0.06751163,False
1830.424,0.38882852,True
1201.3668,0.2537948,True
847.2783,0.10663664,False
1080.92,0.1327833,False
1618.0116,0.2303853,True
1550.1709,0.47716475,True
748.52344,0.110882804,False
1884.7566,0.43348706,True
1494.0051,0.2680899,True
1816.0701,0.26380008,False
1060.2837,0.16048968,False
1109.7375,0.23515475,False
1631.5209,0.337735,True
1794.7474,0.30911595,True
1392.7222,0.27108645,True
1061.9083,0.30034405,True
740.308,0.19367099,True
1472.8599,0.23017937,True
1938.5236,0.28973973,True
1320.0049,0.34243643,False
1078.5193,0.14594448,False
1976.4478,0.3676505,True
1428.0547,0.29237866,True
1349.4023,0.2720368,True
1559.6909,0.50670195,True
1949.7197,0.16767359,True
6.0103097,0.0,False
321.00455,0.034187626,False
1473.2268,0.12400392,False
868.064,0.16798653,False
1040.8752,0.18765038,True
1446.6807,0.24150082,False
1161.1519,0.15050101,False
1257.1737,0.28751493,True
1806.0658,0.34845072,True
1754.4717,0.1996482,False
1218.5923,0.3394453,False
1845.0139,0.37287784,True
1693.7014,0.2510211,True
790.7261,0.22913527,False
1884.9006,0.4323027,True
1095.3561,0.27637625,False
1781.565,0.78481066,True
1048.8352,0.24623251,True
390.92566,0.07737914,False
1051.6005,0.12404549,False
1682.4116,0.5219395,True
714.1625,0.065295845,False
1606.142,0.23864448,True
1165.9702,0.2576896,False
1278.1914,0.09029257,False
1432.7197,0.20602864,True
1625.2693,0.27413654,True
1211.5487,0.30067375,False
673.5556,0.13731396,False
2468.2566,0.69475853,True
1612.1313,0.6956601,True
839.81964,0.10841842,False
1380.3584,0.2660501,False
513.63947,0.0516216,False
1470.3213,0.25952876,True
1318.4816,0.39311203,False
954.7607,0.19549572,True
1394.0364,0.45638883,True
1208.6602,0.34625626,True
197.57487,-0.0048876293,False
2271.3977,0.32631242,True
1830.5636,0.26412535,True
1421.9615,0.16844797,False
961.50586,0.2713119,False
952.49097,0.2784863,False
1760.2708,0.4751581,True
1035.2422,0.17738307,False
2426.7808,0.7221792,True
1457.0094,0.3565445,False
1433.5089,0.42363027,False
738.844,0.16221058,False
1582.2072,0.27146316,True
1571.3761,0.4365449,False
2055.3545,0.39427304,True
1623.8768,0.3273704,True
2494.2842,0.28263247,True
562.31415,0.05340062,False
1776.1683,0.15647614,True
283.15192,0.029429272,False
1575.7627,0.3331108,False
1536.5182,0.32984328,False
1591.991,0.31881893,True
380.4487,0.030091316,False
1311.4515,0.5618746,True
1024.489,0.111472934,False
1794.2736,0.331595,False
1629.4861,0.43487918,True
962.07513,0.20482516,False
522.9808,0.023944438,False
1712.3826,0.33879805,False
574.1117,0.042745486,False
1359.9579,0.26248527,True
1142.7612,0.13741678,False
1621.1503,0.4595027,True
1749.3307,0.7212901,True
759.46375,0.22500816,False
554.03845,0.07701653,False
1238.9939,0.31767118,True
1042.6786,0.29749286,True
1528.6215,0.23577723,False
1913.3352,0.46081948,True
1455.6342,0.3258704,True
1596.4064,0.34677297,True
654.7653,0.17828956,False
374.1651,0.037796825,False
1219.6604,0.12502182,True
1429.405,0.5508592,True
1147.0325,0.13362175,False
918.74603,0.09710249,False
867.19385,0.07489997,False
827.9905,0.16851178,False
805.32117,0.091022015,False
1198.3407,0.36852372,True
763.2114,0.07611528,False
2055.2927,0.26664978,True
944.4883,0.29116917,False
740.37616,0.18833947,False
1586.9932,0.1685937,True
701.49646,0.07734841,False
855.53925,0.072829366,False
987.9722,0.19706494,False
1395.2996,0.30257225,False
1360.2571,0.43891466,True
1459.4731,0.35249412,True
890.34845,0.13882717,False
1059.1852,0.11142683,False
627.6493,0.07978167,False
807.00433,0.20732197,False
1136.7644,0.35678804,True
1348.8226,0.36310852,True
1279.114,0.34729552,True
1940.2744,0.5008557,True
2132.1091,0.3567562,True
177.63054,-0.0054326504,False
1244.8613,0.20052171,True
797.1089,0.082896456,False
1114.6025,0.43995583,False
1539.2959,0.30358088,True
1107.6997,0.1689133,False
1728.6854,0.5703418,False
1542.7562,0.22446728,True
837.2254,0.19307488,False
1989.6704,0.2759539,True
1620.1179,0.46040022,True
1134.8534,0.1634674,False
1449.0084,0.14829743,False
1358.7542,0.42169988,True
1982.591,0.24723017,False
710.2571,0.06666002,False
1535.7565,0.19060439,False
820.75824,0.09317964,False
915.20624,0.34113646,False
316.3213,-0.013619702,False
1659.2225,0.36698753,False
1320.5168,0.15745717,False
1605.3407,0.66752183,True
445.40634,-0.022289217,False
1059.9934,0.6217618,True
1651.089,0.63293946,False
858.8392,0.079653755,False
1532.2651,0.37254798,True
1537.2374,0.1394186,False
1545.4066,0.17250466,True
1182.4574,0.14557034,False
1005.4325,0.26153785,False
1003.78845,0.36253858,True
531.9042,-0.036981657,False
1379.7928,0.5945761,True
1328.9803,0.56410253,False
473.97183,0.17581488,False
1276.5431,0.22232729,False
1011.26245,0.101759106,False
1861.8951,0.5183408,False
1846.5332,0.694561,True
1911.5726,0.47429156,True
1253.7982,0.25458717,True
523.31006,0.04272428,False
1334.5862,0.38511986,False
2058.1948,0.41625142,False
688.8983,0.056443587,False
911.2262,0.12284508,False
1743.6444,0.31834608,False
1331.9539,0.3485322,True
1023.7457,0.16814002,False
1389.0146,0.13972849,False
1215.8848,0.57834935,False
1444.1243,0.2561593,True
888.02924,0.14245278,False
1323.7222,0.18504882,True
1055.9922,0.09410201,False
1303.3059,0.32818782,False
1134.9637,0.18601911,False
2290.0042,0.53223014,True
1631.3777,0.49792254,True
959.51685,0.20923299,False
1544.7601,0.5858128,True
1746.4053,0.33002114,True
1617.8706,0.36374235,True
1307.7216,0.27496612,False
1136.9907,0.37013125,True
1341.2201,0.18808079,True
219.87093,-0.008856583,False
288.9072,-0.0049507767,False
1050.3473,0.20689404,False
1369.377,0.25967908,True
1067.4122,0.25076365,False
868.334,0.11426973,False
1522.9434,0.48127317,True
646.04767,-0.027858756,False
2100.3618,0.40972626,True
1796.3728,0.4124211,True
1826.8057,0.45814705,True
1156.8826,0.50741184,False
1260.0875,0.27645946,True
1081.7926,0.27017754,False
1790.3159,0.531476,True
957.57184,0.50323355,True
1794.3729,0.3731916,True
252.65443,-0.009278197,False
1608.2463,0.42241144,False
1109.9897,0.14708388,False
1715.697,0.54116285,True
1572.2578,0.4083296,True
589.96606,0.047960192,False
428.42206,-0.009256527,False
1471.6146,0.41049147,False
1390.1497,0.22110534,True
727.4479,0.09376997,False
1160.9327,0.26190066,False
1255.5165,0.10562837,False
1057.0912,0.07819389,False
1746.0702,0.30373448,True
285.4042,0.0040977933,False
735.171,0.10128331,False
1454.327,0.37593126,False
1702.6232,0.3152597,True
554.2702,0.028347582,False
384.2798,-0.017096423,False
2470.315,0.3048004,True
1838.569,0.2964905,True
947.79205,0.12346995,False
2021.324,0.29130948,True
2043.1776,0.34990132,True
1480.798,0.25959742,True
1465.5168,0.17557317,False
396.00363,-0.009978771,False
259.8289,0.006765593,False
1555.9379,0.40172994,True
628.4422,0.13496417,False
1348.2019,0.5261666,True
1019.8072,0.14594907,False
846.7184,0.049990356,False
1469.6953,0.33305788,True
1300.8367,0.17894042,True
1831.6099,0.28520656,False
2137.9734,0.73576546,False
1724.9622,0.2439413,True
1790.7373,0.54894316,True
1311.7394,0.20717233,True
907.41956,0.11758703,False
725.9115,0.1291268,False
919.7406,0.19987077,False
743.27966,0.6369106,False
1409.8484,0.16947854,False
1244.4918,0.13932204,False
1394.4525,0.24146783,False
1087.4385,0.12083602,False
1893.1982,0.36764896,True
658.32935,0.09821883,False
1662.9093,0.17274559,False
1530.6116,0.38049066,True
2354.4858,0.45453858,True
690.92444,0.10405791,False
1172.486,0.21560639,True
564.8177,0.08466472,False
1147.3074,0.440651,False
1843.319,0.5355835,False
1581.459,0.29307687,True
1897.4294,0.39066565,True
1609.4103,0.28487897,True
944.3597,0.25902212,True
1425.6461,0.41693327,False
975.9754,0.41406125,False
476.02747,0.110369995,False
553.91534,-0.018336877,False
1343.8992,0.36360025,True
999.73505,0.19976544,True
665.80945,0.15722501,False
999.3182,0.10517812,False
283.56622,-0.012508472,False
1419.7968,0.17864501,True
1139.084,0.19646084,True
1850.6251,0.27567255,True
1804.7045,0.55041707,True
876.93896,0.10122241,False
1723.26,0.56954503,True
1699.5585,0.5595319,True
797.1112,0.26432353,False
1235.3862,0.10954976,True
1377.9841,0.1581496,False
1863.8499,0.48408663,False
945.7595,0.17531373,False
2207.7673,0.5254414,True
1646.0011,0.21994698,False
1205.3639,0.3074417,True
1182.1837,0.26677203,False
1128.9941,0.24223542,True
1603.724,0.41713405,True
1408.9841,0.42844498,True
681.4422,0.14630806,False
928.07275,0.14295602,False
1525.4912,0.46633327,False
1828.0367,0.45449007,True
963.8753,0.12114304,False
1015.1664,0.08175859,False
1879.6414,0.40591955,True
1252.4723,0.3149194,True
1022.3744,0.16624472,False
1081.1382,0.18990266,False
1215.5854,0.110060155,False
1297.0836,0.34318507,True
690.58545,0.08775778,False
1799.6736,0.5580016,True
1387.4865,0.60151696,False
1443.4681,0.18733883,False
1595.4113,0.34386313,True
1993.1266,0.5128344,True
1582.6249,0.39071882,False
1448.7708,0.22030085,True
1300.4213,0.3841765,True
1238.2601,0.26585925,True
1620.213,0.2767861,True
446.47607,0.08315307,False
1718.8142,0.5772871,True
236.76237,-0.006891884,False
1120.1534,0.17740518,False
2156.4531,0.5484915,True
1400.8301,0.30324835,False
603.3346,0.11104633,False
1442.2051,0.3396598,True
974.665,0.14206704,False
1514.9757,0.3613299,True
1456.2566,0.30161738,False
1713.1766,0.48260647,True
1767.6617,0.28213227,True
1593.2491,0.37063384,True
1632.5919,0.27300918,False
1802.6714,0.30151224,False
1632.6556,0.49593747,False
1149.1958,0.34713507,False
1184.221,0.2873187,True
1471.8612,0.60475516,True
1131.1008,0.3340962,True
2539.239,0.5374497,True
1181.9646,0.44809592,True
1275.6746,0.41379654,True
1057.5411,0.1917401,False
1598.177,0.5445591,True
1753.5867,0.18995482,True
181.17068,-0.004188806,False
925.9484,0.12688947,False
1418.1785,0.34690773,True
1403.9741,0.1109277,True
1374.5104,0.36116648,True
1376.2559,0.2726664,True
141.14221,-0.00070586056,False
1819.905,0.33415186,False
1470.6239,0.6483995,False
1633.4307,0.41352844,True
1120.994,0.21882606,False
1331.0155,0.23236448,False
1585.3538,0.5166389,True
525.128,-0.03929341,False
2469.5833,0.39216447,False
794.9325,0.1929917,False
1288.8623,0.3483101,True
1430.213,0.31030345,True
852.6871,0.14333858,False
1596.6868,0.40597486,True
982.36523,0.35172296,True
1268.0493,0.2497853,True
2483.072,0.34114218,True
1332.584,0.39014053,True
1532.6619,0.13834506,True
1376.1196,0.22412062,False
2024.3037,0.27331853,True
999.1029,0.20628947,False
898.63135,0.095921576,False
836.84644,0.1209476,False
1653.9001,0.49301624,True
1095.4375,0.33802688,True
1180.8435,0.12910682,False
794.70264,0.117474705,False
762.1389,0.28508282,False
322.37076,-0.012578357,False
1217.1707,0.12811476,True
1202.2917,0.21426255,True
1592.5867,0.27296197,True
1320.2134,0.24193716,False
374.84152,-0.0036994219,False
500.89566,0.04908608,False
1842.3872,0.41539025,True
1201.9432,0.20702577,True
1108.5896,0.15622258,False
652.75494,0.12885311,False
1409.9502,0.46030378,False
1279.1338,0.38576525,True
428.2036,-0.013643295,False
961.83716,0.3386823,True
449.0853,-0.046678163,False
1562.4861,0.77433777,False
1466.6759,0.1974653,True
1767.5664,0.24241835,True
1153.9263,0.24116811,False
1758.3094,0.5622147,True
198.07596,-0.0063026957,False
720.69696,0.13806394,False
1568.398,0.31308782,True
974.76874,0.11599094,True
1842.0171,0.30561674,False
1303.8693,0.4828558,True
1113.9293,0.28901005,True
694.169,0.057306558,False
2113.913,0.32928073,True
1590.2269,0.6481211,True
1496.7714,0.2331605,True
788.5924,0.088433385,False
1647.474,0.25779164,True
565.807,0.16702849,False
1542.8821,0.470855,True
1216.6202,0.3076163,False
1336.4944,0.2590431,True
607.8523,0.03972455,False
887.2196,0.07499498,False
272.41815,0.0023832135,False
639.4466,-0.0052722916,False
1505.5935,0.40744972,True
1727.1482,0.2829392,True
1351.567,0.08677223,False
1672.1605,0.3148986,True
1389.0471,0.2329086,False
1945.3286,0.39370638,True
973.7302,0.3058542,True
252.99438,-0.014523171,False
544.53314,0.045159772,False
575.1693,0.10508227,False
1285.9435,0.446975,True
1291.6172,0.43524528,False
1493.4059,0.28080022,True
393.0358,-0.01274094,False
1327.8838,0.17035612,False
1122.1702,0.17678595,True
1260.1287,0.16260582,True
1541.0938,0.22564763,False
1068.3209,0.22732505,False
1364.0873,0.16285127,False
1295.3595,0.38693047,True
1496.816,0.17245507,True
1759.1619,0.4636551,True
1305.176,0.25630146,False
721.45105,0.12120184,False
836.89935,0.21573058,False
1378.6576,0.28389513,True
1223.9476,0.27430558,True
958.917,0.07686156,False
842.09863,0.22507992,False
1516.6953,0.45284677,True
1489.3154,0.2894975,False
1247.6063,0.18767935,False
1148.9055,0.3341518,False
1911.0382,0.43283617,True
2449.3147,0.49769735,True
817.73334,0.26610833,False
1339.8927,0.3590684,False
1430.682,0.33129507,False
1334.5144,0.2111299,False
1292.2664,0.34048378,False
1046.4836,0.12918925,True
1395.1885,0.1874207,False
1168.972,0.27747005,False
334.22202,0.06868467,False
1767.6161,0.20523828,True
1913.0948,0.3927679,True
1065.5784,0.18812025,False
1084.0709,0.26329064,True
1982.1698,0.32608128,True
924.33026,0.3207662,False
1441.15,0.33842313,True
1734.829,0.3922639,True
1029.2026,0.20522666,False
1608.5029,0.61982024,True
1987.4541,0.41078544,True
892.55457,0.386687,False
1782.6017,0.265661,True
879.3959,0.2625999,False
1147.154,0.12138793,False
1438.2264,0.4295646,False
1051.3856,0.40645552,False
1330.0321,0.20883465,True
1761.435,0.35088623,True
1664.975,0.44100726,True
1230.8163,0.11804947,False
1158.4124,0.38164234,True
881.13806,0.12448558,False
1033.1626,0.23758534,False
275.82898,-0.014808647,False
2252.1326,0.6855155,True
707.2432,0.1284746,False
196.06221,-0.005832657,False
1453.0186,0.19019926,True
794.0143,0.087206095,False
823.93164,0.20927072,True
1511.7808,0.108694136,True
702.75055,0.09610504,False
1160.3926,0.22787583,False
1445.7754,0.49089575,True
374.5921,0.036029346,False
313.62256,0.0026082098,False
1559.7427,0.18734068,False
1912.3344,0.38698542,True
741.827,0.28995574,False
1189.7717,0.30359012,False
293.35498,0.030563131,False
1394.0002,0.15500176,True
1276.5079,0.10271165,False
1207.4692,0.33544534,False
2550.1367,0.21538651,False
939.9363,0.10842407,False
975.3578,0.12992755,False
1875.552,0.44204807,True
977.2542,0.32274657,True
1335.0751,0.19113183,False
1506.7212,0.49887496,False
1399.2615,0.24780804,False
1585.991,0.35195684,True
1110.7201,0.39619446,False
1907.0602,0.2095165,False
878.7873,0.064656824,False
1509.575,0.2118721,True
1791.9462,0.44601655,True
1257.5538,0.21004,False
861.5439,0.28681755,False
1198.6538,0.2110768,False
1908.6587,0.47885728,True
971.9482,0.087573394,False
1482.3997,0.17695743,True
1640.2567,0.32111967,True
717.55743,0.045898974,False
731.4809,0.12794258,False
969.7079,0.33998883,False
1772.2733,0.42552435,False
1411.2412,0.31335115,True
570.5439,0.042727396,False
1452.9486,0.16678214,True
434.96857,0.06351929,False
1671.758,0.23602384,True
839.2257,0.12940618,False
1075.2024,0.15186852,True
498.948,0.059462562,False
1493.8037,0.25822842,False
1225.8063,0.21468621,True
1265.0643,0.14163285,False
1418.2928,0.53184664,True
290.84103,-0.0057657473,False
1453.4366,0.19609284,True
106.448326,-0.0035300124,False
585.9003,0.09306502,False
1710.5066,0.5395503,False
1189.5457,0.1319139,False
1327.9619,0.13978207,False
678.6339,0.07539581,False
206.70526,-0.0043635704,False
523.79126,0.009224929,False
1071.7194,0.17250477,False
1414.34,0.6195484,False
230.78047,-0.020410784,False
1248.9999,0.22414434,True
1341.2656,0.5197768,True
115.337,0.0038836524,False
1075.4056,0.23153129,True
860.4915,0.046174586,False
656.57635,0.0770261,False
68.51187,-0.0009643622,False
698.4497,0.07274744,False
630.41626,0.11620456,False
935.32007,0.173439,False
243.52191,-0.0041822717,False
1269.2264,0.27126187,True
925.81964,0.069181114,False
643.933,0.23036191,False
287.80542,0.030253332,False
1325.6915,0.24527788,True
1752.9979,0.21406847,True
1468.8928,0.19091225,True
914.8795,0.125101,False
2142.88,0.44736385,True
2008.4697,0.82186234,False
1506.9803,0.0817852,False
1072.928,0.18188298,False
1712.2622,0.3042822,False
1441.3737,0.31420398,True
1624.3999,0.2412237,True
1199.3378,0.13890511,False
1865.1049,0.45366716,True
1559.0444,0.31243837,True
1204.673,0.0725072,False
852.4245,0.29613954,False
1916.5741,0.13350141,True
1306.7775,0.30113447,True
1437.171,0.2261219,True
1950.3175,0.30831838,True
1141.5612,0.22125298,True
605.65015,0.12229057,False
1333.5481,0.11810541,True
1719.8717,0.45917082,True
671.4364,0.059529483,False
1273.1029,0.22627765,False
1099.8986,0.18349263,False
1799.6521,0.4900329,True
1282.3132,0.18961841,True
1840.7495,0.5322287,False
1217.4147,0.2740869,False
1275.0654,0.2587427,False
184.20242,-0.0010091327,False
160.06432,-0.004241798,False
1281.2297,0.15193611,False
138.31245,-0.006435504,False
1367.2257,0.18805063,False
1740.3259,0.23152483,True
1859.4766,0.39069772,True
512.2916,0.030245066,False
1713.8866,0.1911825,True
1608.5571,0.30478436,False
1906.1749,0.71568227,False
873.4312,0.11157197,False
1355.7231,0.23567706,True
2039.4487,0.38503933,True
974.8981,0.14820123,False
1373.5079,0.24531221,False
954.60095,0.11882734,True
668.7837,0.13800837,False
1879.2097,0.5932237,True
532.7556,0.027990475,False
785.572,0.09581737,False
1350.992,0.43355405,True
1170.5645,0.18410885,True
1339.9772,0.37370372,True
773.3467,0.0567573,False
1999.4072,0.35424381,False
1394.7651,0.659336,True
1211.5635,0.14271507,False
643.39526,-0.020454079,False
1615.832,0.19562542,True
849.39545,0.32300353,False
399.59253,0.015283667,False
884.90985,0.11903657,False
1689.4478,0.33211017,True
2015.0242,0.3628987,True
613.1304,0.07418655,False
628.8616,0.24041204,False
619.2977,0.041020602,False
1752.0565,0.3535776,True
1231.8597,0.115691364,False
1324.1923,0.72210336,False
1466.3615,0.30080223,True
1220.288,0.27273464,True
1087.465,0.37656564,False
1233.2511,0.16138476,True
1262.3955,0.4091521,False
1299.3632,0.11039069,True
1676.9453,0.42989194,True
1370.5361,0.14132136,True
1002.02686,0.14101814,False
1389.6196,0.2330687,True
1400.6853,0.26045394,True
484.04453,-0.026726536,False
1052.4681,0.3437978,False
1644.969,0.2586043,True
883.18005,0.34258354,False
1149.2297,0.37747484,False
847.92957,0.42160338,False
1231.7498,0.14919874,False
1905.309,0.56806254,True
1083.216,0.23601788,False
1821.8861,0.50570655,False
2255.1348,0.21727848,True
609.2856,0.03580551,False
1129.0267,0.17689615,False
1577.337,0.3089776,True
1840.1167,0.34361076,True
819.0955,0.10822709,False
1562.6075,0.37088943,True
2102.5598,0.38369846,True
1548.9045,0.2363134,False
1318.6658,0.34050086,False
968.5479,0.3018093,True
862.02155,0.13858685,False
989.41034,0.4264238,True
1066.984,0.29074764,True
628.3426,0.11567524,False
1499.2285,0.35606313,True
791.12354,0.19850454,False
785.3513,0.082048714,False
1361.6676,0.28747463,True
2044.7201,0.25554454,True
1642.2417,0.25659138,True
2060.6682,0.48981917,True
1035.5361,0.078364044,False
710.193,0.16358677,False
189.36914,-0.0033962373,False
1690.2135,0.15060842,True
939.2801,0.08946574,False
547.19104,0.06292401,False
836.8218,0.25903046,False
1250.7219,0.46488595,True
343.58035,0.046778187,False
352.0402,-0.008639172,False
626.6151,0.07052629,False
1413.4235,0.40426105,False
927.161,0.59892416,True
844.9384,0.93628496,True
1443.1941,0.37790954,False
606.7537,-0.046681,False
1486.368,0.19236386,True
556.51855,0.18178755,False
1991.9337,0.18618691,True
790.52106,0.07766494,False
1317.5203,0.17595863,True
1350.9696,0.20452565,False
1592.6952,0.38584787,False
1190.2076,0.13604933,False
767.5914,0.13652495,False
2407.0232,0.349869,True
760.9166,0.10571042,False
1452.846,0.36976302,True
1374.763,0.1932863,False
1763.0253,0.46306455,True
1784.2239,0.2735231,True
1507.2126,0.38220716,False
1478.9688,0.21840972,True
474.57724,0.06510984,False
1172.7904,0.48990297,True
1724.2806,0.28875744,False
1452.6735,0.60537267,True
2046.8726,0.5655472,True
631.291,0.17408507,False
1449.6188,0.46953732,False
1444.2103,0.303877,False
1309.5654,0.15057343,False
2241.1218,0.86921644,True
1044.9562,0.20911759,True
1340.6016,0.7439909,True
1371.6085,0.17977858,True
124.593346,0.0050036423,False
1803.544,0.38663447,True
1962.6292,0.22948086,True
1691.098,0.28127795,True
1983.4788,0.38175488,True
1385.816,0.16026449,True
1289.437,0.16768003,True
1334.9012,0.42092624,False
2166.6562,0.46636808,True
1381.806,0.33917856,True
1687.8789,0.3457532,True
1725.2349,0.29354286,True
1012.4447,0.17537227,False
1545.66,0.28654265,True
917.3153,0.16276902,False
1441.0914,0.18680525,True
1668.6193,0.48415017,False
555.55365,0.051453575,False
463.03604,-0.0006892234,False
140.9482,-0.0062018223,False
318.2914,0.011744395,False
2104.3657,0.24584663,True
1117.6036,0.42913473,True
707.7971,0.17107125,False
1507.9242,0.20141274,True
1856.2731,0.62323415,True
1636.054,0.35536563,True
1423.6014,0.3438208,True
1746.398,0.8043797,True
1227.4058,0.18842539,False
1777.2579,0.28569865,True
1707.6985,0.19886792,True
1997.2402,0.40241408,True
1713.2399,0.41136193,True
620.4078,0.04312636,False
561.8896,0.03383994,False
861.76495,0.09972796,False
1388.3453,0.48434716,False
1044.4253,0.30982482,False
2010.9331,0.43314362,False
1354.8444,0.37883413,True
1174.2964,0.36336422,False
940.62634,0.14549112,False
1827.8406,0.46572614,True
1105.0734,0.22238052,False
691.48,0.12995622,False
1100.8981,0.30927902,False
946.8746,0.20576936,True
1576.3114,0.3391676,True
599.90283,-0.036102965,False
491.6844,0.0097748265,False
1971.0435,0.17467475,True
907.3165,0.44324934,True
1697.869,0.3648014,True
1807.111,0.31596205,False
1227.8444,0.1424844,False
1103.4701,0.12703869,False
1042.4641,0.34931824,False
1992.4243,0.23826838,True
2066.478,0.15365338,True
704.7359,0.103012025,False
565.4821,0.08923632,False
1513.1772,0.21908057,True
657.60394,0.045390636,False
819.13293,0.057539225,False
2595.759,0.5376086,True
537.0648,0.18406023,False
2010.5667,0.4447186,True
615.49713,0.064891845,False
1976.7961,0.207659,True
1612.025,0.4715538,True
604.1902,0.07080673,False
844.5478,0.13271746,False
1067.2335,0.10913241,False
1093.0206,0.13892868,False
1051.016,0.62004054,True
409.6186,-0.027413838,False
894.6386,0.12638563,True
1767.5353,0.2674181,True
1896.1484,0.35232532,True
324.11475,-0.00556612,False
1218.7087,0.29525155,False
780.06494,0.14717829,True
1810.2782,0.741617,True
1349.5789,0.2429148,True
980.7917,0.21915409,False
1162.8285,0.32283497,False
1630.947,0.26872385,True
1343.0944,0.47324574,False
1188.9093,0.29754448,True
1303.1212,0.28707027,False
1478.5217,0.2388959,True
1856.4121,0.30374253,True
1607.5358,0.5417278,True
1350.5721,0.07103583,False
1596.8312,0.10584819,False
1288.9247,0.37164986,True
1505.2859,0.24882245,True
2156.7676,0.6946298,True
798.97296,0.1310564,False
620.6307,0.09651157,False
1220.2473,0.37743366,True
961.0915,0.48635936,True
1315.1361,0.31173563,False
1653.4769,0.3684088,True
1426.855,0.2715397,True
1245.7384,0.39227656,True
1588.7415,0.327317,False
1458.2893,0.1759373,True
393.11594,-0.010707259,False
1205.4767,0.38132465,False
356.0979,-0.010065496,False
1289.2064,0.059584916,False
715.4635,0.13489783,False
476.11472,0.077584386,False
872.7314,0.16241914,False
1270.2872,0.27605486,True
1212.1826,0.2757396,False
1383.1642,0.09407765,False
1720.2156,0.37675202,True
652.9166,0.13115278,False
1002.49475,0.32942504,False
471.2922,-0.025112487,False
551.64594,-0.03415872,False
1132.3597,0.37275636,True
1290.3993,0.36907327,False
1064.9325,0.23486292,True
1803.7559,0.65708995,False
1361.148,0.35559344,True
1429.3386,0.37062693,True
1380.9283,0.35587,True
357.0986,-0.006486073,False
1308.902,0.5429913,False
467.46863,0.107657626,False
1980.7192,0.71139026,False
1439.7687,0.21165013,True
1964.8091,0.54931104,True
1511.0334,0.25877583,False
2001.4812,0.36470926,True
1544.3462,0.594604,True
1242.7926,0.20430982,False
1387.7196,0.22735673,True
1789.9753,0.3082402,False
585.58075,0.12819521,False
1347.05,0.2990136,True
2713.3691,0.41281748,True
1551.1764,0.38807082,True
998.9332,0.2525791,True
201.80481,0.018587332,False
2304.5686,0.614964,True
444.50677,0.04744935,False
1558.3488,0.4009986,True
1095.9196,0.16869581,False
851.1643,0.11646712,False
1131.5385,0.2398847,False
454.41226,0.057050116,False
399.19788,0.08804439,False
1301.321,0.363688,False
447.0006,0.003123477,False
635.4487,0.12482557,False
1165.3496,0.292279,True
756.1896,0.1319764,False
1614.0789,0.43342352,True
1060.6943,0.4322778,False
692.5414,0.088002756,False
2113.3196,0.18628502,False
1657.2648,0.30327857,True
1455.7386,0.3791111,False
811.29724,0.21082926,False
1457.6378,0.19789165,False
2540.2344,0.32649815,True
1489.1053,0.2516076,False
909.6346,0.41363123,False
854.7987,0.09030482,False
769.75555,0.20522788,False
1570.3995,0.47343016,True
1673.9806,0.1633023,True
1792.1895,0.32810697,False
556.5801,0.14125937,False
1013.0037,0.42771918,True
543.85004,0.07426689,False
1322.8615,0.15372968,True
1990.5911,0.38241947,True
1902.6031,0.39658737,True
1097.7799,0.23282921,False
1023.08594,0.19236124,False
1331.5321,0.3538159,True
1329.0779,0.626577,True
1510.6727,0.14945328,True
1193.9226,0.3504808,False
1385.5272,0.48206198,True
993.2305,0.20378679,False
1488.6876,0.25347477,True
1912.1652,0.2876593,True
1534.254,0.25542116,True
602.39984,0.13309349,False
841.3251,0.09940222,False
1530.8933,0.39043224,True
1293.7008,0.15123975,False
1016.5436,0.10547122,False
1053.3231,0.1262981,False
749.309,0.4964291,True
542.9454,0.105223015,False
1583.4515,0.3639642,True
1508.3668,0.41068637,True
1019.7198,0.21095413,False
1114.0143,0.16837855,False
1244.3834,0.12762788,False
2284.7878,0.38831306,True
1639.5334,0.30840385,True
1050.8401,0.26163077,False
2139.6882,0.27788353,True
1189.4655,0.22011304,False
1280.5626,0.18230402,False
941.2837,0.09814304,False
1217.9868,0.3662858,True
1220.7556,0.49414635,False
1292.974,0.32749462,False
952.05676,0.1272797,False
1526.5063,0.53518605,False
1441.1932,0.4980619,True
1367.0024,0.2762323,False
1608.2102,0.2224375,False
613.96173,0.10223934,False
722.9249,0.1384252,True
1712.6791,0.3946625,False
1896.1117,0.47625422,True
763.0302,0.1754612,False
1695.8228,0.22172749,True
791.6534,0.06035626,False
727.09143,0.1096178,False
879.0379,0.0946452,False
1311.9819,0.25733173,True
1477.4495,0.15420628,True
1528.6521,0.38353956,True
1177.2727,0.34296823,False
1592.7146,0.26665878,True
1968.0929,0.8560262,True
2245.0576,0.8929008,True
1002.8649,0.10192397,False
1234.6626,0.16770613,False
845.19586,0.19172853,False
1708.239,0.31854677,True
1267.4952,0.4389029,False
1767.4794,0.33621752,True
1692.4468,0.27284372,True
866.90717,0.090937704,False
1239.4845,0.21917063,True
865.336,0.22338799,False
1395.0941,0.3563205,False
1257.5159,0.23505402,False
1689.9711,0.84062195,True
960.136,0.17953601,False
1334.3224,0.27977577,False
750.74506,0.049704596,False
1338.5725,0.22768307,True
1536.4221,0.6065886,True
809.90497,0.10684836,False
547.0681,0.13834769,False
248.90492,-0.0065869354,False
1122.8141,0.28313076,False
989.2787,0.27181685,True
2047.6206,0.50801,True
1646.6467,0.4108429,True
1308.2762,0.19062507,False
2447.973,0.26230896,True
1147.9353,0.30663157,False
562.0163,0.10524291,False
1628.8944,0.2706113,False
1613.1886,0.3601799,True
662.3125,0.09673488,False
1248.9386,0.28412443,False
2335.1023,0.31004953,True
2308.5361,0.3066312,True
1693.1381,0.30342042,True
1538.341,0.46357608,True
1878.5524,0.47781658,True
873.9498,0.05923578,False
369.54816,0.003436312,False
1908.2269,0.40613747,True
704.0391,0.16590898,False


==> new_results/losses/wrn-eps-0-c100/scale_0.5_wrn-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
425.05322,0.08467668,False
1781.6866,0.46299964,True
11.161667,0.009666518,False
790.99176,0.34287587,True
1627.7495,1.536989,True
2562.9639,0.32106417,True
427.75784,0.36109656,False
23.95706,0.0060318485,False
31.502672,0.007873287,False
3.9380038,0.0009588035,False
3.3531082,-4.7548645e-05,False
94.532455,0.018596139,False
18.664368,0.0009747406,False
37.024494,0.007007417,False
2.765387,6.137401e-05,False
555.56775,0.12407295,False
2792.764,0.37644,True
251.49036,0.06281051,False
0.1521189,-2.3841671e-06,False
0.20101319,-5.841135e-06,False
34.052334,0.007275522,False
21.139082,0.0022845024,False
330.19235,0.05384807,True
13.762104,0.005124079,False
41.418232,0.0047541545,False
44.32799,0.019850943,False
794.37854,0.13044155,True
1794.8151,1.111225,True
951.1196,0.1623081,True
968.6604,0.30616117,True
0.08130798,-1.1920856e-06,False
92.59009,0.0076031443,False
618.5002,0.09951142,True
11.541068,0.000902188,False
2220.9978,0.3871126,True
3074.6543,0.5696999,True
220.731,0.07918096,False
1099.8993,0.20076561,True
23.115353,0.007325726,False
12.927632,0.005058606,False
1188.1816,0.46079543,True
7.9161696,0.00218887,False
22.888727,0.020894583,False
135.01025,0.04553639,False
0.8663456,7.9504025e-05,False
5.7766323,0.0009084594,False
44.31411,0.04253134,False
2681.1614,0.53986144,True
2612.173,1.4872434,True
32.765972,0.0069310823,False
14.005451,0.0015783315,False
20.180727,0.0010585338,False
2005.9269,0.6657575,True
2284.587,0.7845331,True
1846.5035,0.8692715,True
172.12057,0.020586811,False
26.25178,0.0051190443,False
86.83672,0.0056027863,False
916.26587,0.18258172,True
104.873695,0.009831174,False
2320.0066,0.3233769,False
6.4936123,-0.0004511896,False
130.39334,0.031305023,False
46.671566,0.012400588,False
1941.8099,0.5530157,True
1340.229,0.21050408,True
4.0684257,2.5977788e-05,False
3071.4678,0.6632817,True
2900.8406,2.1890893,True
169.9292,0.041826956,False
2.2002501,-6.364961e-05,False
64.77993,0.02190946,False
18.22684,0.0047148047,False
483.77487,0.15535057,False
1388.6267,0.30680305,True
2130.4375,0.33086458,True
138.12764,0.075915955,False
1363.8206,0.31912917,True
1145.469,0.3349313,True
46.660404,0.0122684,False
0.16221197,-8.106121e-06,False
17.411507,0.0009627532,False
63.200073,0.012884822,False
248.6485,0.08393665,False
273.3953,0.07480855,False
59.686504,0.022558058,False
7.465222,0.0016958298,False
100.22948,0.020936284,False
315.87625,0.06749034,True
43.555412,0.024658686,False
25.002962,0.012227844,False
854.3909,0.10035269,True
4.6923103,-0.00019217582,False
1002.4714,0.18318252,True
114.92986,0.011008948,False
620.2819,0.23560692,True
0.9725493,-1.1443015e-05,False
2199.888,0.840121,True
1.8515477,0.00011858152,False
352.2279,0.060813073,False
3320.6252,0.9306567,False
5.4154215,0.00040977797,False
5.9760356,0.00030135922,False
74.68341,0.024976538,False
140.54115,0.054967895,False
28.249353,0.006615563,False
19.624117,0.0028021627,False
7.0657415,0.0031244243,False
330.34668,0.09442677,False
259.59677,0.0271659,False
85.26048,0.016538326,False
1537.0225,0.75037944,True
1584.3026,0.69457287,True
0.823137,-2.3839602e-06,False
9.077664,0.0014954081,False
157.94978,0.061484575,False
1372.4581,0.20397934,True
883.8923,0.1697995,True
218.30989,0.12353234,False
312.80664,0.06912628,True
11.684407,0.00047554052,False
2053.9697,0.809216,True
343.2767,0.0836777,False
6.929687,0.0030521285,False
2162.372,0.70107776,True
3500.8513,1.090944,True
2341.9138,0.53548,True
6.5849895,0.00024885172,False
1746.426,0.2920176,True
488.73062,0.20272174,False
2684.9495,0.16234916,True
570.08075,0.44706774,True
2620.5386,1.328472,False
1020.167,0.29157102,True
26.429314,0.0026027285,False
3763.7102,0.3471975,True
1379.0465,0.6410047,True
1.4602543,-4.2910106e-06,False
5.7822824,0.0035925482,False
125.97637,0.0894337,False
79.693,0.0055498537,False
974.29456,0.1743405,True
760.8467,0.23708072,True
170.31902,0.048543714,False
386.91833,0.093605205,False
485.2506,0.030774232,True
12.053026,0.003455414,False
1186.8109,0.5048871,True
2865.8345,0.7529106,True
36.845303,0.0027741112,False
47.94132,0.026299052,False
23.16213,0.0073199403,False
2474.7407,0.26829588,True
852.215,0.31498614,True
237.12352,0.038027987,False
371.0585,0.1328808,True
4.200692,0.00036527333,False
1.7773185,-6.9133166e-06,False
188.2861,0.038130928,False
31.339628,0.012561897,False
122.961975,0.03867407,False
89.68387,0.04041883,False
2341.2612,0.8115888,True
16.345715,0.017739084,False
76.7846,0.017126221,False
2313.259,1.8430462,True
914.75134,0.38668463,True
2198.8916,0.7162991,True
4044.24,1.1047268,False
2.4194498,-5.9593003e-07,False
415.3885,0.115896516,True
197.41406,0.013622075,False
147.7161,0.034116987,False
188.86015,0.039291576,False
773.8552,0.13275056,True
194.26532,0.031924296,False
1449.5582,0.47840953,True
14.28732,0.0038489907,False
230.08047,0.03678004,True
1928.5679,0.75779104,True
85.354645,0.00879072,False
1831.6847,0.6677609,True
327.45877,0.119135186,False
154.77652,0.04148817,False
24.915228,0.005013981,False
15.808054,0.0057445355,False
6.0182233,0.0017882762,False
10.046908,0.00099839,False
113.845276,0.031303935,False
415.98938,0.10130748,True
427.84177,0.07148614,True
8.821255,0.0040655187,False
1113.9048,0.262968,True
175.05913,0.10834124,False
1066.5769,0.0548743,True
117.30223,0.016818821,False
69.585686,0.01390741,False
312.0287,0.1478164,False
221.89244,0.045569334,False
1186.3684,0.4517506,True
1072.6863,0.37874836,True
2022.1965,0.32917443,True
7.421509,0.0018455072,False
150.43527,0.14975616,False
2422.7117,0.71151876,True
816.6838,0.8568423,True
74.03213,0.023608975,False
655.67035,0.2710973,True
1999.7544,0.42499804,False
2258.508,0.3914586,True
80.01573,0.17015,False
12.341147,0.0048685367,False
100.23324,0.045783192,False
1988.822,1.0922971,True
967.4728,0.23965725,True
81.40736,0.0190413,False
13.916351,0.0064145382,False
30.133383,0.0031202803,False
6.286547,-0.00013412564,False
160.8828,0.03498604,False
192.77544,0.02337631,False
211.55089,0.0769794,False
5.698792,0.0009841186,False
153.77574,0.029777283,False
3492.446,1.5093668,True
1797.8134,0.51126003,True
454.0699,0.07696889,False
0.015096559,0.0,False
1763.9034,0.3374511,True
1966.1565,1.0967062,True
4966.281,0.8446288,False
555.16693,0.13723433,True
223.95815,0.068142086,False
11.287452,0.0029861836,False
726.4156,0.14443779,True
14.177375,0.003845773,False
107.64845,0.030342827,False
2989.358,0.67635477,True
255.05493,0.08060985,False
5.086246,6.134488e-05,False
997.1156,0.25621855,True
2131.1594,0.48336995,True
2610.2751,0.87135947,True
2574.3882,0.5865828,True
28.46315,0.00439212,False
327.458,0.17135268,False
60.100792,0.06273887,False
537.754,0.20995551,True
17.698275,0.0022662156,False
221.3954,0.030190501,False
902.02563,0.6370337,True
62.269623,0.02036786,False
402.6858,0.09996878,False
390.41046,0.09692249,False
673.40186,0.09730215,True
1370.9004,0.2844113,True
75.46929,0.032350603,False
2712.0679,0.6243687,True
137.56299,0.04364097,False
904.9977,0.64776736,True
69.4626,0.02682364,False
379.54248,0.10011943,False
1524.2524,0.63626057,True
248.59561,0.037394308,False
2141.159,0.5095144,True
1275.6403,0.23271719,True
1862.2157,0.48521787,True
1059.4999,0.35392368,True
485.5844,0.11886512,True
150.89372,0.013146486,False
2.986199,-5.970965e-05,False
3841.8853,1.316935,False
1311.246,0.8440182,True
144.23604,0.024296181,False
3.2652092,7.887109e-05,False
23.066525,0.0064404774,False
7.2736793,0.002359787,False
349.45685,0.09225011,False
517.76825,0.098962404,True
2822.5872,0.6599491,True
949.19257,0.16009457,True
2.3864722,0.000112731126,False
1669.5513,0.68168724,False
571.52637,0.06715398,False
350.003,0.11132665,True
799.4501,0.1991614,True
13.630756,0.0073462967,False
3.0954216,0.00040382944,False
118.41017,0.031840667,False
19.685026,0.0026833971,False
1.6613108,-2.9079936e-05,False
9.543955,-0.0001604642,False
85.11437,0.0128871165,False
2.8035746,-0.000117751115,False
294.63644,0.072737515,False
21.338606,0.0044866903,False
45.79191,0.012566451,False
2166.5137,0.19782436,True
112.278625,0.031179216,False
1052.9901,0.385625,True
885.6112,0.2718745,True
2029.8667,0.8947759,True
1.0637325,6.24563e-05,False
1819.0709,0.5089234,True
1102.9147,0.29117662,True
544.09186,0.5141295,True
141.21086,0.01852805,False
56.326225,0.0052494872,False
2066.2197,0.6974654,True
103.364296,0.03645132,False
55.290485,0.018327648,False
570.593,0.20100974,True
805.8182,0.27456832,True
2096.3892,0.41432738,True
252.9111,0.029295407,False
1929.617,0.73484766,False
1921.7797,0.58938545,True
1651.1028,0.38074273,True
2102.8142,0.890971,True
216.75327,0.14318094,False
44.478733,0.010863686,False
78.24871,0.021194275,False
1989.0005,0.8099486,True
1409.7043,0.37958422,True
170.43689,0.07304279,False
2600.716,1.6436543,True
247.25078,0.04443826,False
19.801214,0.004792978,False
80.45202,0.026875965,False
643.4724,0.12413955,True
3757.1646,1.3923454,True
532.26636,0.1403644,True
1328.6074,0.35059395,True
125.99359,0.02387977,False
17.136154,0.004128488,False
102.42108,0.015504469,False
342.7484,0.0628555,False
3.7003791,0.00043398663,False
1.263921,2.8368522e-05,False
1049.6318,0.3259791,True
2502.1216,0.6065757,True
502.3418,0.07758951,False
1676.1594,0.26150057,True
2800.955,0.72354364,True
330.91202,0.029789489,False
179.49146,0.05461641,False
1562.8468,0.27785012,True
387.20648,0.14013995,True
577.6005,0.19885536,True
2792.4424,2.0586805,False
1316.6102,0.37243822,True
1.3891966,-2.8367955e-05,False
1902.2881,0.6508022,True
518.0922,0.25007093,False
407.76794,0.16966538,False
83.50898,0.033820495,False
36.626213,0.007955458,False
32.574333,0.009065023,False
108.42229,0.051299557,False
0.34490815,-1.15630155e-05,False
1246.34,0.17653391,True
625.22833,0.100706905,False
1001.2855,0.3090649,True
289.2357,0.046658933,False
48.029285,0.008481905,False
2468.7717,0.5705749,True
3.3625143,4.6713714e-05,False
2599.1514,1.669078,True
982.78937,0.20749077,True
159.2649,0.021310424,False
2832.3345,1.1010005,False
122.49453,0.035344847,False
3124.4556,0.54241216,True
360.11084,0.10510002,True
2798.7622,0.92759526,False
4.4092407,-4.182593e-05,False
62.49551,0.019461945,False
331.96432,0.2790014,False
4.2982945,0.00017860546,False
1615.6155,0.62026256,True
25.35022,0.0037021118,False
1652.9658,0.31876737,True
90.26519,0.00807868,False
1.1844167,2.2289794e-05,False
298.6432,0.09120473,False
500.64493,0.19382532,False
95.78062,0.017715717,False
145.53833,0.021462012,False
22.697151,0.003463287,False
162.09572,0.045079462,False
2862.6821,0.3492216,True
427.7133,0.057762854,False
12.661677,0.012880767,False
3046.7034,0.91290516,True
678.3352,0.14343353,True
70.354744,0.01703504,False
532.3336,0.20687799,True
56.425346,0.008646097,False
2532.7861,0.6731682,True
9.0917225,0.0010100035,False
87.8905,0.028767137,False
1244.6088,0.4301011,True
1438.2461,0.6549252,True
153.14377,0.064784005,False
830.07715,0.32611614,True
3009.6897,0.74711955,False
74.61981,0.021425989,False
1002.28406,0.5177619,True
3532.5264,1.7115698,True
1028.7639,0.41098958,True
57.303684,0.006986085,False
4420.1616,0.8437004,True
3064.2563,0.603459,False
1750.5254,0.7305969,True
3086.4297,0.83389235,False
12.426242,0.003152219,False
114.77293,0.03568925,False
229.28944,0.036230747,False
206.99019,0.060621522,False
2017.5216,0.42695993,True
16.691446,0.0032290088,False
98.48346,0.014262852,False
1341.8751,0.12771916,True
467.74713,0.0436393,False
1823.7935,0.37230223,True
99.487206,0.036168903,False
3322.156,0.67527795,False
8.439843,0.0019267607,False
63.712215,0.013153011,False
51.22321,0.011391591,False
157.46265,0.023124324,False
20.916357,0.0021259969,False
138.47667,0.0365177,False
673.136,0.62443197,True
2.2329423,-8.867004e-05,False
1766.2281,0.5386777,True
649.38,0.16410768,True
1916.254,0.28444055,True
104.62223,0.012716984,False
11.397665,0.0009785997,False
1.7788689,8.820425e-06,False
2022.6919,0.64255893,False
1861.0502,0.31853545,True
844.6834,0.12956695,True
1654.0583,0.3934253,True
18.484741,0.0021309806,False
168.13911,0.03817513,False
3748.0422,0.7253643,True
1384.1031,0.32355332,True
239.76697,0.06083311,False
776.1312,0.13315216,True
2279.506,0.57198477,True
22.13381,0.0034297777,False
268.6078,0.029741503,False
1227.48,0.46653092,True
47.629116,0.006192853,False
25.313152,0.003316783,False
2004.214,0.3479096,True
369.676,0.1460696,True
22.635519,0.0007446322,False
900.5406,0.25634152,True
76.035995,0.011197564,False
84.65512,0.037254736,False
693.80835,0.14027269,True
72.75388,0.004699844,False
14.579811,0.0028072053,False
14.046835,0.0020962309,False
148.95676,0.03648133,False
1055.4347,0.72577626,True
24.540672,0.007108764,False
66.23766,0.016995355,False
2972.086,1.74259,False
45.53064,0.0062159686,False
2605.8076,0.4059657,False
0.4280016,2.8489732e-05,False
2275.446,1.7074134,True
2534.644,1.0458279,True
29.857054,0.009139,False
29.043884,0.008245327,False
10.99299,0.0017837788,False
2183.727,0.40996796,True
34.933468,0.00255825,False
5.602586,0.00032598802,False
2574.6462,0.6309713,True
22.267902,0.00381119,False
916.21716,0.31266922,True
559.7341,0.09583034,True
1094.0487,0.38106096,True
8.848597,0.008505772,False
2196.8003,0.38115048,True
1507.3477,0.20365357,True
6.074829,1.9539264e-05,False
166.01372,0.023511715,False
86.253716,0.07783582,False
27.738096,0.0038892487,False
182.99863,0.05567666,False
1383.1193,0.8226617,True
1297.3766,0.23134235,True
2071.401,0.6262344,True
1982.2499,0.5437731,True
81.72261,0.020075552,False
1354.7855,0.44220603,True
33.103645,0.0061980304,False
676.74274,0.54275644,True
22.695368,0.0029915809,False
1461.0416,0.3482164,True
39.11017,0.010600867,False
28.762426,0.0036069741,False
1.1946422,-1.2992939e-05,False
2637.5466,0.791275,False
1102.5732,0.22232126,True
12.190293,0.0051857457,False
94.756424,0.01839787,False
2592.7834,0.40508962,True
14.15504,0.0021272812,False
11.122612,0.0039409,False
11.251337,0.0033791014,False
39.809677,0.0053972504,False
66.74933,0.007128818,False
917.6339,0.27464277,True
33.894936,0.008518551,False
1764.2297,0.62921816,True
246.48537,0.047990594,False
145.80325,0.051610164,False
3446.7039,0.8957615,False
151.20117,0.047875136,False
2173.7598,1.1371529,True
170.3951,0.033478316,False
162.5921,0.0475462,False
519.1001,0.1971829,False
1205.1655,0.40052733,True
1370.005,0.9382755,True
2020.9948,0.36275756,True
995.44226,0.41601145,True
64.74992,0.014047369,False
0.66758746,-1.5019439e-05,False
1955.3472,0.9052236,False
1815.423,0.40014255,True
56.150417,0.013607977,False
7.177177,0.00066280656,False
12.969166,0.0016248027,False
310.6964,0.06350238,False
561.4171,0.10272183,True
536.43494,0.20112512,True
1544.4355,0.45448166,True
2150.2024,0.2247796,True
44.083355,0.013444733,False
2339.3218,0.6895628,True
156.27448,0.051211014,False
1089.172,0.2694892,True
24.109484,0.0027598115,False
11.430592,0.0019146409,False
2241.2832,0.98921883,True
2.484345,-2.4788664e-05,False
2121.3645,0.6052283,True
2666.649,0.92641044,True
37.543568,0.0104387645,False
990.4772,0.38899475,True
980.7019,0.22717685,True
8.2816105,0.0012723312,False
52.671505,0.0062908265,False
1.4622043,1.1919474e-07,False
39.623344,0.008499201,False
9.226769,0.0013113115,False
15.975303,0.0032981255,False
865.26904,0.1760806,True
71.15489,0.007517783,False
1328.0228,0.4936044,True
966.9902,0.36069304,True
22.012152,0.0036160732,False
346.98917,0.06521037,False
1858.8706,0.46169478,True
2298.2024,0.6667272,True
840.9971,0.1981946,True
2776.375,0.38557774,True
306.5306,0.11124828,False
1681.25,1.0579135,True
34.785896,0.009729687,False
577.8951,0.07134722,True
110.32252,0.020900393,False
43.421165,0.008653932,False
1753.2438,0.5068066,True
25.357584,0.014837214,False
362.64072,0.03617645,False
3.323296,0.0005660286,False
69.578926,0.0124719795,False
298.60217,0.08975643,False
857.9104,0.34457082,True
636.1623,0.090784706,True
1499.5957,0.5892284,False
975.2569,0.20350155,True
53.627617,0.011710749,False
58.83886,0.019807916,False
289.75787,0.17925292,False
102.24837,0.016395994,False
2423.4524,0.6339489,True
125.12646,0.26076946,False
56.041378,0.0033202106,False
30.290998,0.004686013,False
3131.324,0.53906333,True
1.5208905,9.535288e-07,False
401.37833,0.06400534,False
1842.7958,0.76394045,True
305.2674,0.06629473,False
737.6461,0.18873003,True
1494.0997,0.22874486,True
1600.3943,0.7653589,True
51.511326,0.01534853,False
1213.8074,0.75828743,True
38.772926,0.008000452,False
911.4604,0.13423654,True
37.820297,0.007940175,False
32.95285,0.004944829,False
2681.06,0.71905965,True
570.64166,0.14171958,True
2359.293,0.82391506,True
2514.7827,0.5495552,True
163.4812,0.08409509,False
1370.6105,0.5563406,True
588.16406,0.1373575,True
1565.4734,0.19132456,True
13.401892,0.0036032405,False
3307.298,0.41033858,True
568.25275,0.28697947,True
910.7592,0.27218005,True
33.040707,0.006536483,False
1363.698,0.32738805,True
1373.1276,0.63935626,True
9.159611,0.0014386937,False
732.3857,0.15081088,True
3764.0586,1.1437478,True
239.73454,0.056990724,False
1387.3198,0.19507983,True
1337.4259,0.16306868,True
1642.3448,2.5497386,True
2162.6257,0.5199533,True
14.796184,0.0032213756,False
14.223863,0.0011457232,False
494.6857,0.21083546,True
141.4797,0.048820376,False
1264.5824,0.21947002,True
302.88815,0.20055915,False
1152.7383,0.4283892,True
73.00676,0.021648541,False
141.62184,0.03240782,False
34.985886,0.005176457,False
160.87384,0.034687296,False
511.7583,0.23537397,True
187.80916,0.05083727,False
76.20928,0.011975431,False
1667.9967,0.6804553,True
72.20355,0.030216703,False
2582.9822,0.91634136,True
2.7256634,3.2894517e-05,False
980.76105,0.6105312,True
5.9409084,0.0007204696,False
3506.3938,1.320825,False
1242.2882,0.3053794,True
6.915294,0.0002921184,False
730.35956,0.07857342,True
288.1956,0.051014055,False
86.77289,0.031297524,False
121.44912,0.02091287,False
1590.8801,0.23329923,True
227.42122,0.03327944,False
1737.7042,0.25025815,True
3.7056239,-2.9792194e-05,False
42.05715,0.011826641,False
3199.9133,0.7220566,True
0.6168116,2.8608847e-06,False
19.558582,0.0029273909,False
11.175292,0.0014122835,False
186.39645,0.029284379,False
145.65495,0.063848466,False
123.313545,0.027754432,False
14.81383,0.0014051845,False
857.7872,0.21020956,True
993.5173,0.28544462,True
2542.5679,0.6153486,True
1216.8381,0.26644915,True
2455.2493,0.5966722,True
597.4684,0.12287865,True
73.8616,0.009822335,False
78.00952,0.03276515,False
1936.6837,0.8662889,True
227.43849,0.07586123,False
28.68511,0.009885753,False
78.254456,0.014068416,False
11.402127,0.003899129,False
2294.8018,0.70690775,True
601.16925,0.12865385,True
1820.6868,0.54659325,True
38.933056,0.011056282,False
56.07668,0.006048325,False
1563.7372,0.36703202,True
1071.9697,0.39603966,True
1628.9994,0.8111289,True
2843.8474,1.4055823,True
195.4457,0.039841317,False
1622.7592,0.6800723,True
6.771269,0.0005185349,False
14.267787,0.006678354,False
18.340918,0.0043241857,False
103.422104,0.016722487,False
48.380543,0.025505828,False
6.605437,0.0013214091,False
1636.3834,0.16329715,True
22.977953,0.0029821512,False
55.14125,0.16076365,False
25.391098,0.0029656857,False
697.5581,0.28493503,True
4010.5408,1.1623651,True
143.1363,0.05373424,False
31.10495,0.006270891,False
86.03853,0.022859998,False
191.04623,0.064709365,False
1827.3197,1.0051825,True
1675.2765,0.42784238,True
2373.3623,0.54935247,False
1081.2885,0.31785583,True
46.161892,0.010085317,False
850.05145,0.25756824,True
1306.0892,0.15357715,True
1747.4098,0.42367283,True
173.24559,0.020965308,False
222.22939,0.13063805,False
2.9159665,-8.986611e-05,False
28.572077,0.012691237,False
1198.7366,0.80092865,True
1003.3785,0.29416978,True
677.6088,0.104723886,True
3379.5264,0.7796576,False
1.2426536,-2.062077e-05,False
0.058993705,-7.15253e-07,False
57.133556,0.0105204005,False
1505.3381,0.4221456,True
162.07664,0.091680765,False
70.96544,0.0200571,False
5182.761,2.1216164,False
86.93234,0.015313536,False
1724.7627,0.38887182,True
122.6502,0.027287645,False
618.24963,0.19695954,False
1529.0988,0.4505018,True
14.052963,0.0059054527,False
1567.5978,0.26315755,True
1468.3529,0.23821452,True
1238.1631,0.21193744,True
311.43134,0.101986974,False
31.191748,0.0065287254,False
15.074312,0.006211226,False
14.045024,0.004554389,False
2217.5713,0.2564779,True
1173.0088,0.22407724,True
1788.6833,0.28348842,True
109.428986,0.03135513,False
409.06357,0.17803505,True
2389.3015,0.5117339,True
513.70496,0.15600237,False
19.705729,0.0031508203,False
1931.8693,0.94483614,True
1712.8965,0.5426108,True
304.45557,0.05782146,False
899.36414,0.2893225,True
154.2645,0.044550553,False
537.85205,0.21143442,True
1271.2814,0.2536714,True
1.1244001,-4.7203004e-05,False
53.34555,0.025998557,False
1482.4006,1.0133203,True
26.302,0.0024968698,False
98.22741,0.017784607,False
772.64716,0.10528239,True
195.54095,0.018238897,False
2218.6863,0.6754378,True
2357.7605,0.45691267,True
3.3055556,0.0017904409,False
228.83253,0.034305207,False
43.278458,0.005255136,False
2190.4055,0.50592935,True
1947.3754,0.5800916,True
51.668774,0.0076356493,False
1984.376,0.39462918,True
205.67654,0.030581817,False
1214.7151,0.6771996,True
98.928635,0.015021667,False
38.81975,0.00803138,False
11.60435,0.00090763567,False
2023.872,0.92607576,True
1313.0139,0.30222863,True
814.0757,0.1380737,True
0.1993383,-2.2649465e-06,False
360.6997,0.08739208,True
434.41132,0.3658539,False
687.08246,0.48267487,True
6.4776826,0.024691561,False
3306.3245,0.8903295,True
174.97917,0.022615224,False
1633.8384,0.20115542,True
623.5625,0.44868302,True
272.26752,0.05787152,False
685.1791,0.986776,True
2199.7483,0.23392582,True
673.38983,0.13124886,True
4.0662985,0.00019826356,False
2227.1138,0.28218853,True
904.38367,0.09339951,True
21.635115,0.0019955272,False
8.626357,0.0022718671,False
1.7982918,3.5518766e-05,False
4212.646,1.7177054,True
103.02166,0.026981689,False
6.495211,0.0028990393,False
680.82117,0.22773239,True
1377.9513,0.46088877,True
2170.4377,0.5624789,True
2318.0552,0.27745384,True
530.71075,0.12945712,False
1.0109184,-8.939867e-06,False
2.347521,-7.008427e-05,False
3.4117353,-6.744743e-05,False
18.723263,0.0014120202,False
171.63863,0.05827965,False
268.6199,0.14425574,False
122.79992,0.06568718,False
0.88429016,-1.8714712e-05,False
1746.2404,0.83871204,True
98.669716,0.009993166,False
108.71104,0.10124262,False
17.882269,0.0061665485,False
13.854152,0.0038762186,False
1535.4437,0.2076864,True
2598.527,0.329297,False
3259.9102,0.70961225,True
158.23701,0.016736912,False
270.17328,0.0947002,False
1617.3795,0.50213146,True
338.43536,0.06514794,False
2168.3018,0.56312114,True
10.622788,0.0034235995,False
3047.6333,0.4007998,True
32.158566,0.008104392,False
549.60333,0.15671523,False
386.62598,0.09340224,True
1042.7963,0.5676731,True
1457.4843,0.5645659,True
1103.8448,0.22465467,True
2337.9563,0.8718956,True
935.1615,0.33283544,True
12.519374,0.0034162435,False
1589.1093,0.33500534,True
1597.2279,0.4452423,True
2805.6467,0.6146203,True
63.831047,0.05494578,False
1311.1796,0.18456684,True
19.793215,0.0040299776,False
2189.022,0.6491163,False
110.319374,0.042736318,False
337.69052,0.07372357,False
299.84283,0.34265697,True
27.888523,0.0113713965,False
5.3905096,0.00070155156,False
963.68134,0.38798183,True
1286.3667,0.34208477,True
15.776839,0.0033214474,False
652.72784,0.056242026,True
1261.0078,0.5004801,True
331.8235,0.3594277,True
4.5232725,-0.00014573266,False
358.70963,0.051607937,True
1746.566,0.50894856,True
294.33514,0.12310067,True
1748.4304,0.6338885,True
384.05353,0.058312647,True
200.43553,0.09453255,False
2051.3713,1.2299068,True
2909.6106,0.7082913,True
1.5983752,-1.668639e-05,False
2368.5464,0.5502212,True
106.568115,0.019281236,False
607.2354,0.2009959,False
1685.2592,1.0495322,True
17.226503,0.005543718,False
1274.2797,0.35943395,True
263.80045,0.35633296,False
2193.5603,0.5180089,True
484.2563,0.11612217,False
209.05576,0.07776025,False
1637.831,0.57436657,True
1585.4536,0.72484505,True
391.65582,0.1927068,False
1.2667295,-4.2554468e-05,False
1686.7784,0.21741143,True
5.0242944,0.0006920346,False
1512.8981,0.60695946,True
486.65024,0.10439378,False
15.198467,0.0014857809,False
409.98526,0.08960043,False
2615.0078,0.5365815,False
405.81363,0.018085431,False
187.52315,0.2691012,False
1102.8597,0.1618448,True
253.25049,0.09124424,False
156.278,0.027165888,False
31.411367,0.0032972803,False
462.95972,0.15098955,True
54.93611,0.015976407,False
35.440956,0.01254799,False
2.2795284,-4.7674097e-05,False
359.1958,0.07346964,True
100.161285,0.016580485,False
17.192991,0.008617333,False
455.47614,0.07495069,False
839.2144,1.2066424,True
67.17587,0.028319197,False
345.79626,0.4715266,False
657.2498,0.25594276,True
318.1744,0.7557864,True
36.05947,0.003651807,False
340.25494,0.27897078,False
138.44879,0.043541938,False
32.98567,0.008052163,False
487.83804,0.15159684,True
2475.7798,1.4683714,True
61.05673,0.008511588,False
19.465078,0.0036392764,False
176.6735,0.028364452,False
178.6146,0.052675314,False
253.83998,0.023638621,False
945.5492,0.05625111,True
2380.389,0.58553374,True
600.4394,0.18591286,True
267.7021,0.049268797,True
235.93024,0.032247145,False
1374.567,0.50590014,True
53.642803,0.0064608986,False
2063.024,0.5039661,True
93.99137,0.024608595,False
540.88135,0.09722617,True
365.70236,0.32159275,False
2767.7493,1.4779062,False
38.26725,0.010846311,False
1493.0968,0.20671968,True
14.250195,0.0035511595,False
2299.2815,0.46950376,True
119.291725,0.02243562,False
7.1105723,0.0014812821,False
951.54755,0.16984278,True
583.5912,0.2223118,True
335.6919,0.0572093,True
0.94394076,-2.5985559e-05,False
9.5338125,0.0010178179,False
500.7792,0.19675025,True
201.89563,0.11472543,False
8.685899,0.0007170782,False
261.6979,0.06847677,True
518.2864,0.11565382,True
2680.2925,0.9817348,True
150.10757,0.019159116,False
245.9614,0.037417747,False
8.253468,0.0010885797,False
1151.046,0.26995474,True
1309.5763,0.44332954,True
24.094177,0.0032712442,False
53.447598,0.007367011,False
1385.3788,0.37580693,True
2219.0435,1.1460799,True
12.444121,0.0023090437,False
1379.7445,0.38687775,True
1603.3889,0.30721724,True
504.94275,0.08764027,False
76.411255,0.016487332,False
483.03052,0.09094895,False
581.1721,0.18835548,True
1117.6594,0.30183935,True
725.9029,0.1722618,True
351.38693,0.13040173,True
568.3877,0.13939974,True
487.01685,0.15721592,True
2302.704,0.6109932,True
237.88187,0.07090735,False
135.57858,0.017901225,False
3196.2402,0.6085936,True
1171.2548,0.28477576,True
2168.8,0.53907114,True
2176.4392,0.9827924,True
2323.152,0.2658423,True
0.0002360043,0.0,False
4.559925,0.0008712013,False
111.18628,0.016537175,False
38.175186,0.011914519,False
463.98074,0.10915253,True
109.4922,0.024487335,False
187.49884,0.021950737,False
1565.3542,0.4275968,True
1024.2423,0.31824204,True
302.80637,0.040955447,False
189.62965,0.07453737,False
1207.9877,0.27215552,True
731.0117,0.12236077,True
134.18138,0.047907174,False
2777.8677,0.6397844,True
275.44626,0.081750475,False
1414.3047,0.896259,True
1788.5422,0.49049705,True
6.5823464,0.0018744211,False
151.29137,0.015127163,False
1008.4133,0.42366743,True
15.224266,0.0015630698,False
1272.0862,0.20299183,True
156.8394,0.04703468,False
77.6536,0.00851048,False
980.1603,0.22231942,True
2354.1296,0.38603508,True
68.01368,0.025314521,False
14.037632,0.0062216935,False
2114.7952,0.9999632,True
717.54956,0.677001,True
70.07211,0.011944756,False
277.3948,0.066614136,False
7.5825086,0.0010335107,False
1118.4772,0.20256332,True
99.54461,0.081829496,False
992.4848,0.16238111,True
503.17737,0.23327783,True
662.5177,0.22274041,True
1.0853659,-3.2183307e-06,False
1442.7533,0.21990599,True
2286.7275,0.50019836,True
92.15172,0.013586302,False
122.01205,0.057889126,False
44.21876,0.022464795,False
1362.4343,0.44325012,True
103.793434,0.018882193,False
3827.94,1.2499299,True
417.51575,0.10465872,False
185.67505,0.17739749,False
58.403275,0.011532513,False
2745.637,0.4974543,True
2815.639,0.8428564,False
2963.5693,0.6932844,True
2090.8647,0.4373504,True
1619.1813,0.35298052,True
7.6441803,0.0009646389,False
1217.1685,0.10337286,True
2.386307,0.0005988216,False
429.1066,0.12591025,False
2025.9297,0.76951903,False
786.7672,0.25552368,True
4.8306,0.00052506034,False
1111.9556,0.6380195,True
27.895683,0.0031041023,False
324.43756,0.0884526,False
2341.0833,0.8062142,True
149.10512,0.030156802,False
5.582285,0.0005622064,False
749.0227,0.14695743,False
10.581362,0.0011367161,False
2421.4924,0.45262694,True
98.00093,0.019616973,False
2930.2766,0.7771987,True
3105.6335,1.3530557,True
23.806574,0.01862565,False
13.4649515,0.0019151825,False
1525.0944,0.63925755,True
815.3133,0.20069188,True
246.26018,0.0732283,False
2655.2341,1.2459048,True
1578.868,0.47731742,True
1209.9153,0.37451982,True
12.674595,0.010004548,False
6.829072,0.00087326346,False
1188.7042,0.17785126,True
2362.2725,1.0527263,True
70.64182,0.017721256,False
53.614807,0.007938238,False
82.80319,0.008741615,False
36.70537,0.011088198,False
29.89667,0.003668834,False
1450.5173,0.41865003,True
23.277718,0.0026724811,False
1799.3148,0.4110174,True
71.455475,0.02486911,False
61.688576,0.021591932,False
493.1937,0.05898314,True
14.69279,0.0032367893,False
31.298183,0.002681754,False
44.948193,0.012341016,False
273.13855,0.075366825,False
971.29584,0.41315967,True
1097.003,0.30792153,True
68.32085,0.014445157,False
252.46788,0.031964477,False
11.515841,0.0014762626,False
79.28805,0.049662713,False
456.66116,0.27816108,True
488.36438,0.17267026,True
1250.6925,0.42696324,True
1083.4646,0.3128832,True
3441.8633,0.655911,True
0.5921827,1.3112149e-06,False
612.16754,0.1330199,True
18.68142,0.0021587133,False
382.32718,0.20277396,False
615.09155,0.20091766,True
86.593796,0.01354155,False
3278.2087,1.1087661,False
1537.8245,0.28488606,True
49.994633,0.015289405,False
2418.0852,0.36960146,True
1898.2046,0.730914,True
238.89818,0.044070225,False
68.075874,0.007896841,False
903.7305,0.31387156,True
792.2605,0.08871001,False
9.893258,0.0010288048,False
282.2172,0.037485562,False
22.027443,0.0040559564,False
31.674706,0.024999335,False
1.4574618,-2.8249204e-05,False
312.8646,0.10608488,False
266.56973,0.03534971,False
949.92694,0.71187544,True
4.7861643,-0.00015177496,False
490.4648,0.44096714,True
198.20381,0.1326303,False
39.974545,0.0055184667,False
1809.3099,0.50167835,True
266.41452,0.027094902,False
1944.5814,0.25348806,True
117.58846,0.012467129,False
137.97101,0.1265725,False
1410.1746,0.5286013,True
5.946945,-0.00016489835,False
2406.3618,1.130449,True
167.52324,0.12634717,False
6.8572307,0.004164936,False
303.38208,0.10408975,False
20.931887,0.0028808645,False
631.3751,0.24397084,False
2934.2676,1.096216,True
1038.9268,0.32694852,True
896.04626,0.15440182,True
13.224911,0.001013543,False
166.43549,0.12662244,False
3845.203,0.84548116,False
15.524958,0.0016546954,False
17.699356,0.0027046534,False
202.88239,0.04647587,False
348.30615,0.16334675,True
128.23616,0.02645201,False
178.3904,0.015629936,False
2094.8726,1.114208,False
2086.4792,0.36440754,True
37.34662,0.0061213356,False
1471.6802,0.1831064,True
37.18575,0.00374337,False
369.38638,0.114457406,False
37.155033,0.00865249,False
3534.7605,1.2490809,True
1388.3323,0.6602067,True
26.714611,0.008299604,False
1654.0295,0.7591399,True
881.7105,0.19207637,True
892.0136,0.20385195,True
307.9947,0.06362018,False
1849.427,0.5418376,True
1574.432,0.2900376,True
0.5101285,-1.4423615e-05,False
2.7974994,0.00012953492,False
175.58496,0.034792528,False
950.1011,0.27122527,True
222.39087,0.049502704,False
35.6872,0.004546366,False
1525.7919,0.48919386,True
5.787916,-0.00013179192,False
1879.5183,0.4353325,True
2243.3896,0.6354505,True
641.1361,0.23983952,True
146.21976,0.091212325,False
1718.752,0.38432586,True
148.03413,0.07385989,False
1512.7236,0.8024733,True
1203.3064,0.6764635,True
915.74475,0.21768972,True
0.9523303,-8.105475e-06,False
2962.431,1.0677845,False
322.38266,0.039612897,False
1837.1798,0.6037743,True
2556.3699,0.685737,True
19.598896,0.002779044,False
5.382188,3.28772e-05,False
2786.86,0.76043284,False
1034.3026,0.15680847,True
54.52441,0.013146408,False
2119.5403,0.5522866,False
140.34227,0.02218529,False
161.58864,0.020832479,False
632.97284,0.13818368,True
2.1536484,0.00014932602,False
18.740536,0.004567727,False
277.93048,0.10144257,False
2783.9407,0.60676897,True
6.1070375,0.00044265087,False
2.168441,-2.9081159e-05,False
2407.7493,0.38457307,True
458.14435,0.14543396,True
73.6488,0.017069168,False
1181.1501,0.18137082,True
3158.6807,0.64501595,True
1346.9368,0.20799965,True
327.59656,0.055770952,False
2.1290963,-2.6817012e-05,False
1.9536673,0.00027279026,False
1344.3837,0.47591138,True
11.453159,0.0029585115,False
1083.0862,0.84289825,True
68.2332,0.010177082,False
102.718735,0.007341747,False
1269.007,0.4450599,True
486.85773,0.07108533,True
2933.0173,0.62541145,False
3650.0823,1.5553712,False
1821.3857,0.35640854,True
2060.6743,1.1041604,True
426.31396,0.07896726,True
44.34289,0.008383129,False
20.087727,0.0049112206,False
162.37865,0.04445597,False
12.070217,0.048978135,False
344.2964,0.037440702,False
40.83164,0.0053303214,False
380.52158,0.0589258,False
103.88843,0.01428836,False
2302.3154,0.49642006,True
22.34697,0.0034007323,False
411.9176,0.05045033,False
808.11584,0.20949039,True
3220.5115,0.7693927,True
54.110806,0.011070719,False
534.22504,0.12388458,True
31.507069,0.0071271253,False
64.96034,0.05901311,False
547.3963,0.23740107,False
1408.2793,0.2582091,True
2223.8494,0.52509284,True
2769.0312,0.6263963,True
480.1121,0.19985637,True
130.31247,0.06773407,False
141.18413,0.11718934,False
26.930122,0.014640606,False
5.3005767,-0.00011235237,False
2380.2112,0.7710116,True
476.38577,0.08045372,True
103.36558,0.020771623,False
142.77528,0.017682191,False
1.3813981,-4.2316653e-05,False
1142.5956,0.10925616,True
1543.0742,0.24698615,True
2298.2097,0.35707262,True
2562.513,1.1767368,True
76.069115,0.012788393,False
2335.6523,1.2700883,True
1598.1315,0.9073111,True
93.37622,0.05052191,False
2193.7588,0.21986198,True
99.424706,0.012553531,False
647.8267,0.20746496,False
28.895788,0.010358028,False
3655.1929,1.1588274,True
279.65533,0.044171017,False
712.2807,0.41357923,True
121.82178,0.03969019,False
1157.475,0.23890623,True
2116.2852,0.7135982,True
1181.7434,0.4462141,True
101.372406,0.018618826,False
37.180378,0.007865468,False
220.93477,0.09384257,False
1432.619,0.46956134,True
150.94424,0.025793526,False
66.57808,0.008937338,False
1076.5261,0.29015005,True
802.6936,0.27757645,True
84.9587,0.020727023,False
56.678936,0.011946506,False
192.6142,0.021418363,False
1055.7839,0.28226995,True
30.644312,0.0065461723,False
1962.97,1.0770772,True
2285.437,1.3771975,False
263.47308,0.036045447,False
1305.8784,0.51520944,True
2432.2405,1.0138873,True
432.37796,0.19245788,False
1014.8826,0.18905628,True
937.1318,0.30818096,True
990.7116,0.22684447,True
2035.7001,0.40493146,True
4.61604,0.0015056063,False
2233.599,1.5869577,True
1.1022824,-6.1981336e-06,False
253.68018,0.042574733,False
2012.5037,0.62776095,True
176.21655,0.056648545,False
30.250698,0.01273216,False
566.7798,0.28073668,True
98.049484,0.026764246,False
2092.8938,0.6799214,True
122.7288,0.029722802,False
1118.086,0.39145827,True
1222.635,0.22226544,True
2549.2566,0.58019036,True
140.69685,0.032421283,False
3156.31,0.582379,False
209.15714,0.09369168,False
2128.766,0.6513386,False
2006.7762,0.48261917,True
567.89124,0.45512483,True
1918.8839,0.5265192,True
3277.5469,0.911338,True
1057.4021,0.42289013,True
643.03394,0.28185812,True
119.65198,0.022591,False
2421.1978,1.177105,True
421.84152,0.098640345,True
0.47115803,2.3841021e-06,False
35.92338,0.0064789318,False
739.9435,0.20532623,True
778.58264,0.06952317,True
922.02563,0.39196938,True
480.4019,0.10921678,True
0.30981886,2.3841367e-06,False
530.48737,0.10284948,False
308.6644,0.28035992,False
3004.9446,0.7306341,True
146.74442,0.029592691,False
170.09511,0.030525282,False
1121.5956,0.4315325,True
4.93214,-0.00023590692,False
4025.9365,0.91610956,False
22.02264,0.0074536214,False
945.1247,0.24229051,True
2047.5975,0.7698288,True
13.986904,0.00354769,False
2469.1814,0.6205638,True
468.69424,0.23544638,True
732.9588,0.16479962,True
3650.9644,0.58551896,True
2285.0762,0.7379434,True
593.69116,0.12628594,True
519.2595,0.07316687,False
3095.6765,0.627384,True
72.39148,0.015586551,False
57.78602,0.008087219,False
14.09366,0.00265837,False
1572.7391,1.1078147,True
1024.4246,0.26928157,True
87.597626,0.0105106225,False
11.275462,0.0027984967,False
1426.4193,0.53550076,False
2.1229556,-1.6328762e-05,False
413.8178,0.048439905,True
1515.0785,0.47476748,True
1946.0452,0.46344906,True
123.4664,0.028486986,False
2.6478424,3.932853e-05,False
8.452712,0.0014240242,False
1925.5875,0.75542724,True
796.6166,0.21666038,True
56.74095,0.012044406,False
10.853969,0.002571973,False
2541.597,1.0665547,False
1027.1036,0.48640788,True
4.7501283,-9.0553774e-05,False
992.6816,0.38839757,True
4.1647286,-0.00024810882,False
424.3082,0.41431296,False
1196.5746,0.2160265,True
593.47046,0.16226494,True
80.49884,0.028176758,False
2496.8623,1.14946,True
0.76503646,-1.1204931e-05,False
29.10325,0.010753914,False
646.6783,0.14005873,True
240.46567,0.03990397,True
504.35773,0.14789873,False
892.68365,0.34690678,True
488.81967,0.13384347,True
15.540667,0.0016498689,False
976.4497,0.19401872,True
1480.4299,1.2641984,True
1373.269,0.28949064,True
51.310272,0.009291027,False
1746.0552,0.30700448,True
12.331184,0.00884644,False
878.4074,0.4616122,True
183.66797,0.06868394,False
562.97534,0.11734809,True
6.6704917,0.00061530404,False
134.9253,0.025951702,False
1.5063303,0.00015767873,False
6.3407454,-8.102419e-06,False
2269.762,0.7400442,True
1008.11584,0.28610998,True
333.46075,0.033432275,False
2213.8245,0.60539305,True
435.18448,0.08850748,False
1211.2356,0.43664938,True
283.2995,0.223277,True
1.0261173,-3.1587653e-05,False
58.673878,0.0076234387,False
46.27667,0.018875755,False
1098.02,0.3623749,True
127.79858,0.071136646,False
2004.0223,0.4124102,True
1.7940387,2.0262523e-06,False
271.33026,0.06426558,False
1243.6465,0.16322604,True
628.61285,0.14863643,True
267.52222,0.08951415,False
29.079681,0.0087053785,False
304.97202,0.038540766,False
781.3831,0.24126707,True
734.5205,0.07708502,True
2442.7898,1.0376916,True
197.92412,0.040379956,False
28.561674,0.00468079,False
36.98493,0.01362513,False
442.15985,0.14043267,True
1357.2555,0.281195,True
70.5522,0.006996153,False
31.71181,0.009330997,False
1526.4497,0.45349142,True
240.52718,0.055919692,False
252.46965,0.040257,False
143.35008,0.0716262,False
2904.758,0.7348477,True
1433.1985,0.37931323,True
101.404,0.1045164,False
337.36676,0.119680226,False
195.81236,0.067009814,False
1784.3179,0.42929256,False
51.382626,0.020388834,False
794.25635,0.13553621,True
94.45161,0.015981972,False
122.092575,0.035174757,False
4.9140153,0.0015947539,False
523.9031,0.1380176,True
3067.061,0.55643,True
74.58168,0.014809368,False
432.40402,0.1507521,True
3010.8477,0.47938895,True
202.87123,0.081476524,False
1709.3806,0.5643862,True
2588.8718,0.69583815,True
101.22765,0.046498608,False
1283.0153,0.7819692,True
3239.1118,0.86282074,True
41.443653,0.03227327,False
1169.4855,0.24916482,True
25.907282,0.012259631,False
65.2895,0.010199834,False
242.3631,0.14080706,False
26.948357,0.0292286,False
1031.3026,0.15255077,True
1614.8818,0.38665184,True
1549.9335,0.54826283,True
80.6424,0.009465556,False
1948.913,0.5773796,True
50.391865,0.012032863,False
49.579903,0.01769134,False
1.0174245,-4.171864e-05,False
2728.1736,0.96564686,True
12.01896,0.0030667563,False
0.669587,-1.3112167e-05,False
1445.3085,0.22333756,True
21.25881,0.0028101853,False
742.1553,0.24361369,True
2123.3723,0.20874947,True
24.99051,0.0032852152,False
418.15576,0.07162101,False
1604.7786,0.53784937,True
26.668558,0.0041368185,False
1.3062676,2.860502e-05,False
156.97748,0.018812492,False
2902.2625,0.5355505,True
106.66079,0.04405698,False
72.66159,0.041771326,False
3.2646217,0.00045887078,False
740.52344,0.08994995,True
128.70746,0.012372479,False
242.32576,0.11867774,False
384.7079,0.039230496,False
172.301,0.026599504,False
69.78766,0.010471577,False
2554.6616,0.57033634,True
488.14017,0.2804009,True
302.0101,0.05086481,False
179.40027,0.16504052,False
136.78152,0.033199634,False
706.36584,0.18431468,True
132.6811,0.06749859,False
273.55988,0.03958911,False
22.786812,0.0017205509,False
836.9501,0.109711915,True
1217.2772,0.4419089,True
94.540634,0.023257874,False
1658.6758,0.577759,False
86.09372,0.020876545,False
1811.022,0.59120744,True
58.76401,0.00828948,False
762.511,0.11675379,True
1610.8062,0.26235273,True
36.51214,0.004164253,False
29.369003,0.008910113,False
141.8165,0.059755076,False
387.47888,0.112648025,False
1484.9904,0.34187537,True
13.368413,0.0010852439,False
1024.9574,0.14339185,True
6.0840044,0.0011561872,False
1562.0974,0.29717267,True
28.107761,0.006257984,False
411.97028,0.09568255,True
6.479442,0.0009469894,False
157.90788,0.033240255,False
595.02216,0.1597887,True
101.95088,0.025688175,False
1299.0586,0.51004183,True
1.3326772,6.4366104e-06,False
954.0765,0.17941436,True
0.11896649,-2.5033705e-06,False
11.438407,0.0026765415,False
2842.5754,1.3029468,False
141.64978,0.018686537,False
92.67286,0.01098145,False
14.470809,0.0022780118,False
0.6438325,6.1985047e-06,False
3.7041106,0.00015907377,False
22.87147,0.0056739133,False
185.47679,0.32681006,False
0.79927576,-4.911087e-05,False
1460.3516,0.30506063,True
2407.9775,0.94685197,True
0.14744869,1.1682307e-05,False
329.6109,0.12545723,True
39.29398,0.0018329346,False
16.454638,0.0020766468,False
0.044474717,-3.5762696e-07,False
12.407194,0.0019900752,False
63.92087,0.017305031,False
31.114931,0.0068114037,False
1.012778,2.6819187e-05,False
432.39526,0.16737747,True
35.946426,0.003182794,False
18.80259,0.013309576,False
5.8059015,0.0009227629,False
1603.9015,0.33856302,True
697.58417,0.09442699,True
668.1871,0.076401904,True
28.983593,0.0047570877,False
3487.2095,0.82115877,True
691.66907,0.51318014,False
226.23645,0.01638276,False
34.308693,0.007306309,False
2928.2302,0.6610719,False
2720.9788,0.65954757,True
2253.3782,0.30990404,True
102.56687,0.012357388,False
2195.0764,0.7233741,True
1757.597,0.48789734,True
168.58969,0.009033466,False
208.65738,0.115101285,False
2224.6958,0.21569347,True
776.3236,0.23391,True
2296.2712,0.41595542,True
1519.4509,0.2334879,True
407.29633,0.10937858,True
11.135196,0.005093923,False
2101.922,0.2189151,True
1307.1631,0.40852213,True
34.942066,0.0046263556,False
149.10706,0.034182996,False
44.377583,0.012457207,False
2449.539,1.061599,True
713.88824,0.13834447,True
3237.0103,1.0244852,False
63.03736,0.036158077,False
223.59819,0.04649524,False
1.6982198,2.5745656e-05,False
0.8438641,-1.1920049e-05,False
117.52175,0.013816647,False
0.16757041,-5.841195e-06,False
159.48073,0.04023031,False
1495.3041,0.20550519,True
1100.0374,0.22802284,True
9.074299,0.000631755,False
753.3645,0.070065044,True
322.96915,0.08874081,False
3538.2715,1.3944739,False
32.921062,0.004745422,False
579.7325,0.12036805,True
2985.6184,0.84248614,True
105.93752,0.024597056,False
294.96808,0.049145915,False
421.59064,0.047753133,True
23.892948,0.010123683,False
2917.433,0.93701947,True
19.982134,0.0015222075,False
34.834145,0.013117808,False
588.4516,0.276815,True
879.47125,0.16699365,True
2023.8867,0.8930403,True
30.416471,0.0029936573,False
320.50082,0.066655666,False
683.30096,0.3835259,True
99.56839,0.0140006095,False
6.599912,-0.00012829772,False
1627.9203,0.24986586,True
29.995884,0.02366273,False
3.853939,0.00031858546,False
67.39587,0.013517888,False
3130.805,0.55970407,True
1083.9762,0.20540646,True
68.714714,0.013007759,False
18.03124,0.0126405405,False
17.885221,0.0013893729,False
2453.6787,0.517073,True
95.07812,0.0118573755,False
376.04355,0.6779851,False
2251.1653,0.7496396,True
1363.4761,0.2598472,True
147.19981,0.059089188,False
403.45523,0.06352166,True
388.39304,0.15807244,False
327.88333,0.043251265,True
1590.2068,0.36479294,True
517.3581,0.07604569,True
37.045486,0.008294023,False
2391.8171,0.34040558,True
483.21118,0.17962065,True
5.145732,-0.00015800213,False
212.20341,0.23582467,False
1945.9772,0.5902716,True
76.78142,0.0672684,False
83.02626,0.067678906,False
70.647194,0.0653679,False
180.70345,0.027641816,False
1014.4808,0.50713027,True
53.996048,0.013331804,False
3073.2014,1.3157065,False
3818.264,0.38636428,True
12.128725,0.00072250306,False
210.3601,0.054005086,False
1361.0278,0.28423783,True
1783.2191,0.36220658,True
40.3453,0.009936575,False
2796.6116,0.6978909,True
1231.8649,0.2631133,True
239.23006,0.04932429,False
41.802303,0.017914943,False
678.8353,0.2926243,True
28.406761,0.0057774903,False
1620.4409,0.6043508,True
741.2576,0.17401409,True
12.877786,0.0025860495,False
2344.0007,0.67221713,True
37.103474,0.01645258,False
12.820753,0.0018595152,False
1100.7317,0.19282645,True
1213.1674,0.20980851,True
1068.5477,0.27269462,True
1251.2299,0.3978619,True
137.81775,0.01602527,False
11.207349,0.0033746613,False
0.33185294,-5.960319e-07,False
684.7933,0.058092058,True
148.7169,0.021520272,False
9.360522,0.0013090317,False
83.10091,0.062890664,False
2175.9136,0.8088571,True
4.967862,0.00078216684,False
1.6845211,-1.8236213e-05,False
18.708237,0.0025844546,False
321.88678,0.2679693,False
531.5974,0.42212304,True
228.29753,1.3512658,True
682.75433,0.18725617,False
9.071199,-0.00042919937,False
1403.693,0.14659154,True
16.538853,0.017645199,False
1348.4518,0.2518726,True
43.72221,0.009283572,False
1417.4171,0.21712267,True
259.37653,0.03908785,False
170.31207,0.05230657,False
50.4175,0.0070866286,False
69.89254,0.02340757,False
2842.7134,0.9530743,True
35.235844,0.0054579424,False
1442.8895,0.39972103,True
207.73044,0.035309143,False
2585.5881,0.83896357,True
1655.1855,0.327793,True
780.90625,0.18645221,False
1181.3525,0.30054134,True
9.205396,0.0017777177,False
586.35095,0.3847402,True
159.70277,0.031649373,False
689.3596,0.38260955,True
3406.5085,1.1241289,True
25.703222,0.019006219,False
305.39255,0.17011775,False
589.441,0.1314263,False
264.6095,0.03561118,False
4022.6304,1.8624079,True
1422.1837,0.3989567,True
1548.5878,0.99984914,True
872.16547,0.22769879,True
1.0599132,0.00015459109,False
2626.5298,0.7326522,True
1542.425,0.19018751,True
602.44604,0.16851102,True
1307.2935,0.4469416,True
403.43942,0.066971496,True
956.06915,0.17897145,True
156.9001,0.10837421,False
1673.007,0.40950167,True
972.9605,0.26218146,True
1464.5675,0.33035246,True
2697.8228,0.45903146,True
144.6817,0.05907376,False
674.24536,0.24915767,True
31.446684,0.011695536,False
2526.7751,0.32077312,True
607.2612,0.21398592,False
23.351423,0.004258205,False
3.5546367,7.6620636e-05,False
0.39912435,-7.033097e-06,False
3.2377203,0.00029346743,False
2865.4905,0.57385284,True
1158.0645,0.5037927,True
65.43756,0.03147931,False
658.6808,0.13399802,True
2458.2903,1.767585,True
2201.5044,0.72499275,True
1290.3645,0.5176285,True
706.7506,1.0072318,True
282.09238,0.0798433,False
2887.6511,0.3991542,True
676.9094,0.08705479,True
1598.4325,0.5052636,True
2059.4258,0.48250252,True
8.997122,0.0011243039,False
29.332483,0.0034456362,False
27.598139,0.0037393356,False
283.69333,0.12737384,False
119.77034,0.06618471,False
3092.5046,1.4097629,False
936.4557,0.28492004,True
2242.5347,0.74081206,False
27.466625,0.004922754,False
1328.8201,0.3293754,True
147.02306,0.05825893,False
17.336575,0.0043401676,False
85.40527,0.031457186,False
452.40366,0.14626148,True
678.9037,0.23655093,True
6.715122,-0.0002762245,False
4.631015,0.00019444301,False
2257.7964,0.22503284,True
1174.886,0.6137835,True
2917.2583,0.7227346,True
297.02048,0.12347338,False
75.41101,0.010390178,False
173.61758,0.027192771,False
173.31093,0.12511177,False
2438.1692,0.43845066,True
1447.8126,0.11028764,True
21.699148,0.0047439355,False
12.811535,0.003090601,False
1070.4607,0.21475986,True
30.869415,0.0027647114,False
20.797405,0.0014039488,False
3349.2166,0.8418995,True
9.660049,0.0045018885,False
2163.425,0.42921722,True
12.067797,0.0012337792,False
2212.6702,0.2676516,True
1853.4728,0.89445907,True
40.645775,0.0071639726,False
24.951029,0.0041886936,False
106.19905,0.013836695,False
61.330303,0.009271758,False
1198.5557,0.89430684,True
3.030367,-0.000114760565,False
1023.6924,0.20517054,True
546.0617,0.11640777,True
2379.8738,0.54866433,True
1.7071239,-1.0965756e-05,False
274.11105,0.09086792,False
282.99673,0.08944096,True
569.9647,0.7052272,True
1536.0865,0.39100564,True
40.71698,0.012561748,False
247.17688,0.1288696,False
1656.8088,0.43746334,True
87.685356,0.050560612,False
536.9433,0.19253385,True
524.90485,0.10219989,False
531.92834,0.08473362,True
2523.9353,0.5147828,True
2452.5417,0.8960116,True
190.51056,0.010601837,False
371.3447,0.02761067,False
1937.9607,0.72803557,True
2266.616,0.31591636,True
1674.9482,0.90222585,True
25.157196,0.0052734157,False
14.913797,0.0027767487,False
902.91235,0.27253497,True
459.1666,0.25498208,True
304.22614,0.08640453,False
1218.4537,0.28024364,True
1818.701,0.5383902,True
358.2339,0.17453569,True
274.9011,0.076656386,False
358.1355,0.05882304,True
2.3371778,3.1820528e-05,False
203.68277,0.113030024,False
3.3375707,1.1559227e-05,False
64.06653,0.0032073404,False
14.448056,0.003744219,False
5.080942,0.0011047078,False
118.265915,0.050368257,False
457.78604,0.14364043,True
213.12828,0.051867325,False
175.77946,0.013780715,False
2584.3203,0.6157121,True
25.0441,0.009082834,False
187.78499,0.10792093,False
3.4344692,-0.00011583707,False
5.1964593,-0.00022516923,False
1577.0027,0.48905557,True
149.6667,0.05168561,False
881.4189,0.29618955,True
3289.5046,1.2225676,False
1218.9294,0.34238234,True
2408.1729,0.8562635,True
1354.9469,0.44645622,True
2.9908843,-2.0140025e-05,False
624.1372,0.2965292,False
8.085953,0.0048648366,False
691.05005,0.36313793,False
658.46564,0.11793242,True
1293.9512,0.41576523,True
376.03775,0.06974341,False
2782.9006,0.7633159,True
2586.6792,1.2371798,True
192.77779,0.049454115,False
477.86758,0.15229672,True
376.3994,0.13249902,False
13.26327,0.0084472615,False
1098.0072,0.21641572,True
1909.0789,0.32197592,True
1175.3674,0.51445174,True
1012.4401,0.28717655,True
3.7126002,0.000586248,False
3716.1892,0.96663964,True
4.1189923,0.0007893608,False
2175.3418,0.6531462,True
43.973515,0.0103652505,False
34.285637,0.005904836,False
43.857468,0.011803491,False
4.1405077,0.0011096715,False
4.230585,0.0022375784,False
229.21819,0.1015383,False
3.3691921,7.471998e-05,False
17.691195,0.0052273385,False
1203.0481,0.2561182,True
12.10727,0.0026753019,False
2573.074,0.6574087,True
177.03989,0.09460597,False
45.71816,0.010089727,False
3781.086,0.5098041,False
1381.2021,0.32662284,True
220.34607,0.078812495,False
56.720276,0.015577846,False
344.71002,0.04579535,False
3127.993,0.5934381,True
194.33047,0.038324945,False
52.645134,0.08307119,False
71.16377,0.00878348,False
70.39626,0.04941243,False
1184.6697,0.45435777,True
2294.0962,0.24895138,True
283.20944,0.083868556,False
14.705793,0.004762318,False
447.21872,0.21886048,True
7.446269,0.0015455987,False
1711.2291,0.20358062,True
844.8266,0.19230613,True
2199.9626,0.4728788,True
99.10345,0.023798745,False
48.39269,0.01084881,False
1428.25,0.4998071,True
1577.0712,1.3230163,True
1349.3308,0.140813,True
232.54417,0.10210402,False
2045.0454,0.6419436,True
149.61334,0.031295247,False
784.0551,0.19940336,True
1652.9629,0.324235,True
1056.418,0.16108848,True
47.748,0.019694597,False
34.442627,0.0069666477,False
2012.5267,0.7878744,True
276.17133,0.04155252,False
45.581635,0.004623552,False
41.847794,0.0054312097,False
725.081,0.4566494,True
6.5146127,0.0032352551,False
695.2641,0.26024935,True
617.75824,0.30807012,True
47.50593,0.0118040005,False
26.88362,0.0058511915,False
121.33969,0.018073589,False
2210.936,0.46323603,True
885.415,0.43284237,True
173.49368,0.07850252,False
3249.7952,0.5069457,True
152.74712,0.027251748,False
108.2772,0.016528063,False
18.885952,0.0026704972,False
825.7368,0.27630132,True
2300.4077,1.1092792,False
341.6924,0.13444915,False
61.25491,0.007589861,False
2453.925,1.1728519,False
2282.4966,0.73912054,True
180.47401,0.070672,False
383.62714,0.07418456,False
28.251371,0.009142911,False
397.3278,0.11240014,True
458.16702,0.120749876,False
2054.7,0.5801974,True
19.939781,0.0069563407,False
681.8155,0.09737883,True
15.678432,0.0018036553,False
12.04795,0.0022958084,False
26.649374,0.0027588606,False
478.53976,0.107184656,True
724.04504,0.060370818,True
1868.4421,0.41458791,True
1805.1287,0.75328267,False
938.3464,0.2365938,True
2446.675,1.861694,True
2618.0476,1.3787448,True
22.608088,0.002859414,False
70.31126,0.01570279,False
17.637741,0.0068426323,False
2740.6938,0.55228686,True
146.64644,0.08550451,False
687.3561,0.15820274,True
2439.8298,0.45577925,True
19.97882,0.0022136748,False
1150.6819,0.31070632,True
42.20077,0.015924428,False
139.5258,0.060216933,False
316.74792,0.06831824,False
3101.6812,1.5016763,True
69.076546,0.014232204,False
139.16068,0.05564239,False
129.73404,0.009747057,False
1138.4596,0.2296178,True
750.4143,0.64171124,True
39.19262,0.007958904,False
8.922283,0.0026297257,False
0.7276651,-1.1443255e-05,False
294.31967,0.06875109,False
834.8959,0.26684225,True
2032.721,0.72583145,True
530.76117,0.24221405,True
65.64547,0.014169788,False
2816.1062,0.30964595,True
359.3564,0.1035502,False
7.902632,0.0019147764,False
2689.8005,0.5099757,False
2736.3345,0.90185523,True
20.293228,0.0037926745,False
170.12976,0.06335203,False
3715.0261,0.62689143,True
879.8571,0.27595198,True
1152.9108,0.2210219,True
2552.0227,0.7625978,True
1352.2446,0.37517893,True
40.438225,0.0033273073,False
1.3432595,4.9345814e-05,False
1052.9023,0.25903112,True
136.82333,0.055417642,False


==> new_results/losses/wrn-eps-0-c100/scale_100_wrn-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.4747338e-13,407.65015,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,197.78418,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,36.734985,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2208634e-38,107.81433,True
0.0,350.77808,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.019230006,True
6.340764e-26,215.72778,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.5053781,106.651,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,40.565918,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
5.1780694e-26,556.6124,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,177.97058,True
0.0,0.0,False
0.0,0.0,False
6.5933452e-12,251.58044,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,146.08557,True
0.0,130.9187,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,169.76428,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0011882872,True
0.0,256.00354,True
0.0,28.795776,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
9.7240944e-17,371.36707,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,23.875977,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,107.57483,True
1.1799685e-29,188.33264,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,6.4947376,True
0.0,0.0,False
0.0,0.0,False
0.0,373.28186,True
0.0,0.0,True
0.0,0.0,True
4.79902e-10,297.6361,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.3191891e-26,91.614136,True
0.0,0.0,False
0.0,0.0,True
1.6647633e-23,193.31897,True
0.0,0.0,False
0.0,104.97327,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.849589e-12,228.0199,True
0.0,100.199585,True
0.0,0.0,False
0.0,0.0,True
3385.5442,139.65094,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,115.46155,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,171.58887,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,33.59137,True
397666.2,278.0169,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,83.70068,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,74.50598,True
4.4663875e-23,201.88281,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,10.422759,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,36.305298,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,134.78796,True
0.0,0.0,False
1.7282749e-16,118.147095,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
763004.56,376.34616,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,60.64917,True
0.0,0.0,True
0.0,0.0,False
5.713132e-29,106.03119,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,178.04413,True
0.0,0.0,False
0.0,2.3841855e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,146.93811,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
8536.636,289.28806,False
0.0,91.65027,True
0.0,0.0,True
0.0,25.049133,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,148.5658,True
0.0,0.0,True
0.0,0.0,False
0.0,359.12054,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,292.73395,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6.807945e-27,151.65979,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.024879444,540.99316,False
0.0,0.0,True
0.0,0.0,False
0.0,135.8584,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2047628e-24,127.538086,True
0.0,0.0,False
4.622369e-10,451.7467,True
0.0,0.0,True
0.0,0.0,False
1.7046602e-14,325.04297,False
0.0,0.0,False
0.0,0.081142426,True
0.0,0.0,True
74995.03,266.5089,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.8953518e-32,143.82385,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1307563e-15,83.49451,True
0.0,0.0,False
0.0,0.0,False
1.1083879e-09,271.04822,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.958634e-29,176.55078,True
0.0,0.0,False
0.0,0.0,False
0.0,10.207068,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1921.3231,199.28064,False
0.0,0.0,False
0.0,0.0,True
8.555448e-37,402.01697,True
0.0,0.0,True
0.0,0.0,False
6.7093705e-23,217.35388,True
1.8778235e-13,163.18726,False
1.1197254e-24,187.4646,True
0.003921994,222.66736,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.02031975,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.634034e-10,161.40808,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,34.596436,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3768894e-15,125.093025,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,88.78052,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,8.801054,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,35.188477,True
0.0,0.0,False
0.0,0.0,False
0.75625443,503.2854,False
0.0,0.0,False
6.9224435e-22,103.435425,False
0.0,0.0,False
8.991782e-26,445.4115,True
0.0,55.30713,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,42.42682,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,92.93274,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.005566601,170.92651,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.7571637e-29,51.945923,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,66.72119,True
0.0,0.0,False
0.0,0.0,False
2559.3584,310.28937,False
0.0,0.0,False
0.0,224.94543,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.36518326,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.337549e-09,250.37317,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.2854597e-08,138.80298,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.004618468,296.33923,True
0.0,0.0,False
0.0,60.76465,True
0.0,118.52319,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,83.521484,True
0.0,24.689392,True
0.0,0.0,True
1.7327685e-21,73.93579,True
0.0,0.0,False
0.0,195.99402,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,41.41736,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2383775e-32,149.10925,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,116.94592,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,135.5127,True
0.0,0.0,True
0.0,14.596069,True
1.3501413e-26,104.82214,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.1370045,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,172.20569,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
8.059263e-14,618.44495,True
0.0,65.92261,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2585656e-19,184.01697,True
0.0,0.0,False
6.1556256e-24,253.35046,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.100271e-05,391.68066,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,39.179443,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,100.97266,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,202.16821,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,98.486084,True
0.0,0.0,True
0.0,21.589111,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,155.58044,True
0.0,240.51343,True
0.0,0.0,False
0.0,23.321777,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,224.922,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,224.7539,True
0.0,12.487064,True
0.004804531,198.89355,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,18.905151,True
0.0,0.0,True
0.0,0.0,True
6837.865,185.36745,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6242652e-09,538.7988,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,46.009644,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,73.46277,True
0.0,0.0,False
0.0,0.0,False
0.0,199.6991,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,162.7981,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,126.74927,True
0.0,31.565918,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.316043e-29,131.32214,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.3856195,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.5980336e-15,227.328,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,107.61719,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,368.27258,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,110.27295,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,51.27063,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
88992.27,116.34215,False
0.0,4.1723165e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,24.076904,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,68.847046,True
0.0,0.0,True
3.0281075e-13,226.2041,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.007381654,195.73438,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.679971e-36,58.902466,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,87.71362,True
0.0,0.0,True
0.0,80.072876,True
0.0,0.0,True
0.0,0.0,False
0.0,294.0443,True
2.4382367e-36,94.75,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,6.8131723,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.032973e-18,198.38025,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4202855e-08,138.9928,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,101.38464,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,30.869873,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,98.2879,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.3915548e-37,77.12866,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,13.131105,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.848266e-18,415.21643,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.2372592e-23,267.10095,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,33.104248,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.000700446,339.69983,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,105.51648,True
0.0,0.0,False
0.0,0.0,False
0.0,114.63147,True
0.0,0.0,True
0.0,100.65723,True
9.72603e-07,267.30273,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,45.117493,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,113.70642,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.1516641e-23,114.90906,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,124.17096,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,32.74164,True
7.267167,253.75983,False
0.0,110.33777,True
0.0,1.1920928e-07,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
313125.22,241.98447,False
0.0,0.0,True
0.0,0.0,False
0.0,0.16383952,True
0.0,0.0,False
0.0,0.0,False
2.356382e-21,202.40161,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,217.0722,True
0.0,0.0,False
0.0,0.0,False
0.0,125.56079,True
0.0,0.0,True
0.0,0.0,False
1.2772473e-37,301.5724,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.186917e-24,232.16376,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,47.672485,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
384412.94,267.7943,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,20.182251,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,112.00287,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,114.96582,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.779361,242.55878,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.002086057,264.07367,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,319.1516,True
0.0,41.020508,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,22.074707,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,93.55469,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.001398059,360.8974,False
0.0,0.0,False
0.0,0.0,True
0.0,10.387377,True
0.0,0.0,False
0.0,0.0,False
2.5695104e-16,82.433945,False
0.0,0.0,True
0.0,0.0,False
0.0149422325,152.73956,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,26.271606,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,47.48352,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,121.66016,True
0.0,0.0,False
0.0,0.0,False
0.0,0.09966096,True
0.0,0.0,True
28152.865,203.58728,False
0.0001965952,404.82178,False
0.0,5.67604,True
0.0,234.69653,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,83.717896,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,8.7019e-05,True
5.1673e-32,155.48865,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,153.86365,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.45402142,347.39197,True
0.0,0.0,False
0.0,300.5304,True
0.0,76.50757,True
0.0,0.0,False
9.369359e-19,36.438477,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4566232e-26,319.67932,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,53.176636,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,231.63477,True
128134.68,406.15646,False
0.0,0.0,False
0.0,0.0686856,True
0.0,239.7113,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
8.46532e-25,397.91064,True
0.0,0.0,False
0.0,0.0,False
0.0,19.875854,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,123.93933,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.2163834e-07,149.91357,False
0.0,0.0,False
53228.47,194.05733,False
0.0,26.69458,True
0.0,0.0,True
0.0,0.0,True
0.0,156.58325,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,282.13367,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,25.092712,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0014755031,270.0952,False
0.0,0.0,False
0.0,0.0,True
4.08212e-21,212.18762,True
0.0,0.0,False
0.0,27.319214,True
0.0,0.0,True
0.0,0.0,True
0.0,21.44873,True
0.0,114.9234,True
0.0,0.0,True
0.0,0.0,False
3.1009974e-26,165.2644,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,229.58679,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.000412e-24,112.87915,False
0.0,0.0,False
0.0,0.0,True
0.0,89.862305,True
0.0,33.64807,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,86.57825,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0019051008,333.609,False
0.0,0.21231481,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,255.58472,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,230.97583,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,93.57495,True
0.0,0.0,True
0.0,0.0,False
5.4451492e-18,163.07776,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,4.9709037e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,255.71997,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,94.06177,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9439736e-07,112.07434,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,1.1920928e-07,True
0.0,95.45947,True
0.0,0.0,False
0.0,0.0,True
0.0,175.8772,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,86.4895,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,1.239769e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
7.718913e-15,72.46509,False
0.0,0.0,False
0.0,6.079655e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.76928e-10,362.76196,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,133.16327,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,110.05542,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0007653178,186.49744,False
0.0,125.06885,True
0.0,0.0,True
0.0,0.0,False
0.0,40.379517,True
0.0,4.96004,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
9.667706e-36,66.62146,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.8335349e-16,35.09961,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.2720675e-18,308.11743,True
0.0,0.0,True
7.7943515e-17,206.68811,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,257.7328,False
0.0,0.0,False
0.0,0.0,True
1.4833124e-23,221.90125,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,104.998535,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,211.69373,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.5497088e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,7.241683,True
0.0,0.0,False
0.0,1.4781843e-05,False
2.3331504e-14,233.38623,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,135.19775,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.00034323713,348.30603,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.7345784e-32,173.62817,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.157002e-39,158.763,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,216.8789,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,227.99133,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,142.66553,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
6.2991776e-16,287.11682,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6399597e-26,479.79303,True
0.0,62.67798,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
5.122459e-29,181.39319,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.01089458,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0239986e-12,155.7522,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.7293027e-21,461.58813,True
1.8665216e-31,176.58105,True
0.0,27.717285,True
0.0,128.44214,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.5554305,434.02124,False
0.0,0.0,True
1.0435766e-11,161.6123,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,28.029053,True
0.0,67.540955,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,5.212858,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,56.427002,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,135.78711,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,162.65637,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,43.54016,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,2.4079987e-05,True
0.0,2.622601e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,52.57727,True
0.0,111.47266,True
0.0,0.0,False
0.0,0.0,False
0.0,55.230347,True
0.0,0.0,True
0.0,16.284668,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,84.56445,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,26.815796,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.008181437,207.59021,False
0.0,0.0,True
0.0,233.7168,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,176.30212,True
5.519791e-29,283.56836,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,15.850281,True
0.0,0.0,False
0.0,96.089355,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0025795866,190.0863,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,9.762764e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,34.108276,True
0.0,320.9021,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,158.8169,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.94753e-31,108.90588,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.678056e-06,341.10516,False
0.0,0.0,False
0.0,0.0,False
3.6346086e-09,311.30774,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.4386963e-21,154.17712,False
0.0,0.0,True
0.0,417.02124,True
0.0,184.12915,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4440422e-34,96.24988,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,217.45428,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,8.587223,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,2.7971737,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.465186e-15,108.66907,False
1.876592e-39,242.62622,True
0.0,0.0,False
0.0,0.0,False
2.5921033e-25,133.98938,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False


==> new_results/losses/wrn-eps-0-c100/scale_10_wrn-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
1.2987999e-34,0.0,False
4.337334e-07,0.007172431,True
0.0,0.0,False
2.30887e-28,0.0,True
1719.334,40.74673,True
0.0012165615,0.004547967,True
2.4567455e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6582034e-29,0.0,False
1.36886885e-17,0.0,True
2.309509e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0175731e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.689196e-16,0.0,True
4.8941993e-09,19.778412,True
6.0285224e-27,0.0,True
6.2940914e-25,0.0,True
0.0,0.0,False
1.837933e-32,0.0,False
3.4255183e-27,0.0,True
0.0,0.0,False
2.5397775e-16,0.0,True
0.002787759,3.8237243,True
9.6202e-41,0.0,False
8.968884e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
2.5231563e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4889509e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.512004,10.852948,True
4.521443,35.110523,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.11089916e-13,0.49623364,True
107.94282,21.484789,True
1.2202007e-14,0.18233134,True
1.9893601e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
7.5955904e-14,0.0,True
0.0,0.0,False
24117.467,10.43388,False
0.0,0.0,False
2.5472323e-35,0.0,False
2.01465e-40,0.0,False
0.00055824575,4.037363,True
2.4517918e-20,0.0,True
0.0,0.0,False
7.370208e-12,0.00012647305,True
136.24547,55.69211,True
8.974506e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8923473e-27,0.0,False
2.5359652e-15,0.0,True
1.118715e-10,5.841238e-06,True
1.6147078e-32,0.0,False
1.978746e-13,9.5367386e-07,True
1.0043747e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.477969e-34,0.0,False
7.3297986e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.836568e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2747933e-17,0.0,True
0.0,0.0,False
1.3878612e-20,0.0,True
2.689927e-35,0.0,False
3.2836536e-21,0.0,True
0.0,0.0,False
1.8801564,17.916096,True
0.0,0.0,False
1.1427995e-26,0.0,False
3212.4866,25.154303,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7304996e-33,0.0,False
1.3417985e-30,0.0,False
5.30623e-40,0.0,False
0.0005215145,14.533035,True
0.013914463,13.057665,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1662931e-10,0.0,True
2.504352e-25,0.0,True
2.8767194e-32,0.0,False
1.5961311e-25,0.0,True
0.0,0.0,False
0.1743694,16.940573,True
2.8721124e-31,0.0,False
0.0,0.0,False
1.6206022e-07,0.41111365,True
0.16689506,25.62613,True
0.003698136,3.1231859,True
0.0,0.0,False
3.9474925e-23,0.0,True
5.2927355e-27,0.0,False
0.004254444,0.0001432793,True
3.286813e-22,0.0,True
704.2211,37.03168,False
1.2480349e-24,0.0,True
0.0,0.0,False
4.068725e-06,0.009067783,True
8.342479e-07,2.3991754,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8189241e-13,0.0,True
1.0860764e-17,0.0,True
1.6429055e-36,0.0,False
4.5239993e-34,0.0,False
8.014121e-24,0.0,True
0.0,0.0,False
1.3190029,10.681944,True
49.57611,18.801134,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.07936512,0.17056945,True
6.3381344e-20,0.0,True
2.1835226e-29,0.0,False
3.345884e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
1.679874e-39,0.0,False
0.0,0.0,False
1.6564069e-33,0.0,False
1.0748775e-38,0.0,False
1.9052848e-10,1.020606,True
0.0,0.0,False
0.0,0.0,False
1.6397237,37.428215,True
5.0169087e-14,7.748574e-06,True
9.8692915e-11,0.00071488094,True
6481.3643,29.815557,False
0.0,0.0,False
1.4910946e-23,0.0,True
3.1258115e-37,0.0,False
0.0,0.0,False
3.5160322e-29,0.0,False
2.3232814e-14,0.0,True
2.7541798e-35,0.0,False
55.705116,9.149412,True
0.0,0.0,False
2.0392151e-26,0.0,True
196.70424,19.547895,True
0.0,0.0,False
4.2215757e-05,10.342226,True
0.0,0.0,False
1.952763e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2366401e-21,0.0,True
2.9695132e-27,0.0,True
0.0,0.0,False
3.722313e-19,0.0,True
9.1889e-41,0.0,False
2.3270573e-25,0.0,True
4.403304e-39,0.0,False
0.0,0.0,False
8.921576e-34,0.0,False
1.4585564e-37,0.0,False
1.4760069e-17,0.0,True
1.4146559e-15,1.1920928e-07,True
1.1339209e-13,0.0,True
0.0,0.0,False
9.766907e-38,0.0,False
2240.739,22.743408,True
9.700888e-16,9.9731455,True
0.0,0.0,False
5.366065e-32,0.0,True
20647.357,13.488109,False
7.464645e-10,3.6119764e-05,True
3.260524e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
8.3917644e-11,11.543985,True
3.0395394e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3770527e-32,0.0,False
7.425653e-38,0.0,False
5.250748e-38,0.0,False
0.0,0.0,False
3.5548095e-34,0.0,False
1.5742974e-10,17.250643,True
3.2371983e-10,2.9921084e-05,True
2.5077327e-28,0.0,False
0.0,0.0,False
2.4239194e-10,1.28745205e-05,True
3.186823e-13,3.4566588,True
55448.715,27.143847,False
3.248351e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
2.3589164e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.02192106,8.391348,True
1.8628832e-26,0.0,False
0.0,0.0,False
5.6841006e-23,0.0,True
0.19852532,7.5169916,True
203.65562,20.120209,True
4.802592e-10,0.07237471,True
0.0,0.0,False
5.0739066e-31,0.0,False
0.0,0.0,False
9.8387854e-26,0.0,True
0.0,0.0,False
7.2398456e-32,0.0,False
2.3109797e-15,1.3450352,True
0.0,0.0,False
1.46807e-36,0.0,False
1.6002738e-35,0.0,False
1.855653e-17,0.0,True
3.662347e-20,0.0,True
0.0,0.0,False
0.003078909,3.7266548,True
8.978514e-34,0.0,False
1.6182446e-20,0.0,True
0.0,0.0,False
4.191351e-29,0.0,False
1.7284429,13.501511,True
4.4359194e-34,0.0,False
1017.7239,11.882822,True
8.210252e-25,0.0,True
8.8534247e-10,1.1920928e-07,True
5.041755e-16,2.3841855e-07,True
6.5938102e-24,0.0,True
1.34598e-40,0.0,False
0.0,0.0,False
76736.086,36.99149,False
2.0512236e-27,0.0,True
2.0673158e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6138384e-32,0.0,False
7.383823e-22,0.0,True
4.3466604e-05,5.9267125,True
9.157095e-13,0.0,True
0.0,0.0,False
38.57143,10.820057,False
7.917695e-31,0.0,False
5.642605e-25,0.0,True
1.3767183e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
3.3014216e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5401e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.027513342,0.16410923,True
0.0,0.0,False
1.4435968e-23,0.0,True
2.3825827e-08,0.0006853377,True
0.0013181269,17.89032,True
0.0,0.0,False
4.1903672e-12,0.18449014,True
5.706856e-14,3.576278e-07,True
9.78563e-19,0.0003948624,True
2.4323652e-38,0.0,False
1.77736e-40,0.0,False
3.131596,14.7302475,True
0.0,0.0,False
0.0,0.0,False
3.910412e-23,0.0,True
6.265244e-30,0.0,True
8.766575e-13,5.6980418e-05,True
1.6361984e-32,0.0,False
22791.027,28.419163,False
0.017248688,9.098104,True
4.3146278e-13,1.8954097e-05,True
4.5400634e-14,2.5644445,True
1.365952e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0124089755,15.000992,True
5.9813425e-19,0.0,True
1.9661293e-34,0.0,False
1.4368567e-08,35.804802,True
3.489974e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0078212e-26,0.0,True
0.0005574003,29.388618,True
2.129731e-20,0.0,True
3.009753e-18,0.0,True
1.4511047e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1498007e-26,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2012126e-23,0.0,True
6.839265e-08,0.00073179643,True
8.8384245e-31,0.0,False
1.9629541e-11,1.1920928e-07,True
119.91396,15.364842,True
2.9362366e-37,0.0,False
2.46762e-40,0.0,False
2.186712e-12,0.0,True
2.891232e-25,0.0,True
3.0526806e-21,0.0,True
23990.725,53.95847,False
1.0312961e-19,0.0,True
0.0,0.0,False
0.94456226,13.704567,True
2.7716745e-27,0.0,False
9.40984e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6358878e-14,0.0,True
4.7373575e-34,0.0,False
3.5156951e-12,1.6689287e-06,True
1.3838633e-29,0.0,False
0.0,0.0,False
125.03567,12.81259,True
0.0,0.0,False
4728.483,45.22674,True
3.7659033e-23,0.0,True
2.7739396e-37,0.0,False
1523.5476,32.502903,False
6.0376403e-35,0.0,False
2.542061e-07,0.53227663,True
1.3645683e-25,0.0,True
42482.496,26.03816,False
0.0,0.0,False
0.0,0.0,False
4.763031e-32,0.0,False
0.0,0.0,False
22.622791,14.431725,True
0.0,0.0,False
2.4084084e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
5.0939227e-35,0.0,False
1.2433188e-34,0.0,False
6.93692e-40,0.0,False
2.0024315e-38,0.0,False
0.0,0.0,False
8.466611e-36,0.0,False
1250.1646,8.330194,True
3.0984766e-31,0.0,False
0.0,0.0,False
5825.0713,26.96692,True
3.9207818e-20,0.0,True
0.0,0.0,False
6.954654e-21,0.0,True
0.0,0.0,False
47.09815,17.681858,True
0.0,0.0,False
1.7013141e-38,0.0,False
2.787633e-05,1.3342463,True
1.973157e-17,0.00071809726,True
0.0,0.0,False
1.4249457e-14,2.9802277e-06,True
39411.062,19.54493,False
4.076735e-39,0.0,False
5.994872e-18,0.0006797387,True
14.745695,40.255825,True
1.02045755e-24,0.0,True
0.0,0.0,False
305.31955,21.671776,True
2070.3286,16.32882,False
120.69571,18.80168,True
19058.96,22.176613,False
0.0,0.0,False
0.0,0.0,False
5.938228e-39,0.0,False
3.9357096e-38,0.0,False
7.1273353e-06,0.48971903,True
0.0,0.0,False
0.0,0.0,False
1.8087965e-11,0.0,True
1.2740803e-29,0.0,False
1.8634115e-14,0.0,True
7.6099e-40,0.0,False
4109.696,16.083845,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7519397e-33,0.0,False
6.2405165e-13,3.4144742,True
0.0,0.0,False
4.3273973e-10,2.0622994e-05,True
5.047153e-24,0.0,True
5.1343434e-08,2.9801879e-05,True
9.3182e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1068.5154,13.194565,False
2.0731819e-11,0.0,True
3.2628335e-29,0.0,True
1.9633337e-09,0.005132238,True
0.0,0.0,False
0.0,0.0,False
1.2698277,8.915855,True
5.080188e-21,0.0,True
1.6527654e-33,0.0,False
3.8707457e-26,0.0,True
5.7134388e-05,1.2698342,True
0.0,0.0,False
8.8554445e-29,0.0,False
3.0723677e-14,5.0067774e-06,True
0.0,0.0,False
0.0,0.0,False
1.3467403e-22,0.0,True
1.553912e-22,0.0,True
0.0,0.0,False
1.1861969e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
4.9101665e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.5800977e-17,3.4673798,True
0.0,0.0,False
0.0,0.0,False
24470.385,50.126762,False
0.0,0.0,False
345.89624,10.4876585,False
0.0,0.0,False
118.630104,44.55251,True
5.2729206e-06,5.568823,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.0345327e-07,0.011540677,True
0.0,0.0,False
0.0,0.0,False
0.0010019388,4.226518,True
0.0,0.0,False
9.5122196e-27,0.0,True
2.7669944e-28,0.0,True
3.7422908e-17,0.0,True
0.0,0.0,False
8.50045e-12,0.0,True
2.243639e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2111583e-34,0.0,False
4.5243657e-12,9.210931,True
4.144754e-20,0.0,True
3.8800404e-06,0.003917046,True
3.4788866e-07,0.038820557,True
0.0,0.0,False
1.592758e-09,0.004264666,True
0.0,0.0,False
1.2607718e-21,0.00020871368,True
0.0,0.0,False
6.824352e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
21160.125,16.874723,False
8.1125563e-25,0.0,True
0.0,0.0,False
1.3602618e-37,0.0,False
56.222267,5.354764,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.8151185e-21,0.0,True
0.0,0.0,False
0.00083860755,6.6963654,True
2.1650902e-28,0.0,False
1.33303e-40,0.0,False
56449.05,30.36783,False
4.638849e-39,0.0,False
2.1613566e-06,22.371552,True
0.0,0.0,False
7.2934316e-36,0.0,False
2.5391734e-31,0.0,False
4.0154327e-25,0.0,True
1.9876001e-19,0.6844043,True
0.01893997,0.0026811145,True
4.4911788e-17,5.960463e-07,True
0.0,0.0,False
0.0,0.0,False
5353.472,25.13333,False
3.1578524e-09,0.00016234987,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4810924e-30,0.0,False
2.2502412e-19,0.0,True
6.142196e-24,0.0,True
4367.419,13.723928,True
2.1610919e-10,0.0,True
0.0,0.0,False
3.467237e-14,0.0048473226,True
0.0,0.0,False
5.078668e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
13978.239,29.385647,True
0.0,0.0,False
1.330626e-06,6.0424633,True
0.28587896,11.983743,True
0.0,0.0,False
8.156276e-25,0.0,True
1.2885241e-10,0.0,True
0.0,0.0,False
9.577e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4842681e-24,0.0,True
3.5418e-40,0.0,False
1.2926329e-26,0.0,True
9.103493e-19,0.0,True
0.0,0.0,False
1.2767322e-33,0.0,False
2.213204,8.337622,True
0.00016399943,2.6103263,True
8.367647e-26,0.0,True
327.12695,7.315479,True
4.6661502e-30,0.0,False
9.034857e-08,19.610794,True
0.0,0.0,False
6.4974726e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
1.322315e-16,0.0,True
0.0,0.0,False
3.0839685e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2679597e-35,0.0,False
7.371711e-12,0.0,True
1.2449688e-16,0.0,True
1.4726725,4.177537,False
1.0577824e-16,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0776595e-32,0.0,False
0.0,0.0,False
22.742994,14.863339,True
1.2545214e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3475625e-06,0.0039815214,True
0.0,0.0,False
2.7223963e-26,0.0,False
1.3705951e-05,11.657174,True
4.897868e-33,0.0,False
2.299944e-16,0.0,True
3.3703847e-05,0.0003555381,True
3.498988e-14,0.005417428,True
0.0,0.0,False
1.0817116e-08,0.15161389,True
0.0,0.0,False
8.799153e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.003048264,13.467317,True
2.2067042e-26,0.0,True
3.1963687e-09,1.5688559,True
90.95909,10.553004,True
1.3144788e-28,0.0,False
2.8144846e-19,0.0,True
1.0528173e-27,0.0,True
4.521873e-14,0.0,True
0.0,0.0,False
0.00013300564,0.60814697,True
6.736336e-22,0.0,True
3.5984313e-16,0.0,True
0.0,0.0,False
1.3865006e-17,0.0,True
8.182857e-17,3.933899e-06,True
0.0,0.0,False
4.6794425e-17,0.0,True
0.0007327401,17.287224,True
6.880651e-33,0.0,False
2.4799938e-11,0.0,True
1.2113391e-12,0.0,True
1604.5344,61.8346,True
0.062150404,6.4622707,True
0.0,0.0,False
0.0,0.0,False
1.4104063e-24,0.0,True
3.451635e-39,0.0,False
1.2138096e-16,0.0,True
1.17796485e-36,0.0,False
8.6817536e-14,0.0,True
0.0,0.0,False
4.2363094e-38,0.0,False
0.0,0.0,False
3.2329281e-34,0.0,False
3.031954e-21,0.0,True
6.789953e-31,0.0,False
0.0,0.0,False
443.05658,18.331501,True
3.782088e-39,0.0,False
172.98183,25.266973,True
0.0,0.0,False
1.3000935e-15,0.046763323,True
0.0,0.0,False
10042.937,38.947323,False
1.0804352e-17,0.0,True
0.0,0.0,False
6.5285004e-20,0.0,True
1.0549467e-38,0.0,False
0.0,0.0,False
3.6629012e-34,0.0,False
1.185345e-08,7.152555e-07,True
3.857789e-34,0.0,False
1.4993114e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00018879771,4.014074,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7215084e-32,0.0,False
0.0,0.0,False
4.4952e-40,0.0,False
0.0,0.0,False
1.7699387e-20,0.0,True
1.5196197e-21,0.0,True
3.542771e-17,0.0,True
5.119796e-22,0.0,True
1.9291767,9.873303,True
1.1087421e-27,0.0,True
1.65657e-40,0.0,False
0.0,0.0,False
0.27263165,20.119017,True
7.433142e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.459487e-05,9.825784,True
4.942167e-29,0.0,True
8.198921e-09,2.220257,True
0.0,0.0,False
0.0,0.0,False
1.7241428e-10,1.6689287e-06,True
7.596471e-10,0.0009034366,True
0.01650247,15.615509,True
2.2549941e-10,24.07788,True
2.1046046e-34,0.0,False
7.7998516e-07,2.4354582,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.8674576e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
6.712555e-08,4.7683704e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.018452e-20,0.0,True
0.022235056,22.538773,True
2.907208e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7229245e-35,0.0,False
1.800581,22.593508,True
0.0017565622,1.5534062,True
17699.707,19.70913,False
1.4411425e-14,8.344647e-07,True
0.0,0.0,False
1.2333957e-25,0.0,True
1.3168834e-18,0.0,True
4.3910322e-07,0.030061988,True
1.1895436e-38,0.0,False
2.3715838e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
6.7301095e-17,2.1068494,True
7.7056395e-13,1.1920922e-06,True
1.28888175e-14,0.0,True
33619.215,18.100574,False
0.0,0.0,False
0.0,0.0,False
1.016812e-39,0.0,False
2.4107432e-15,0.0,True
2.58409e-40,0.0,False
0.0,0.0,False
8498.462,53.945812,False
0.0,0.0,False
3.829782e-14,7.152555e-07,True
1.1016117e-33,0.0,False
1.8561768e-29,0.0,False
0.018131316,4.660553,True
0.0,0.0,False
1.067192e-11,0.0,True
1.7887357e-16,0.0,True
7.5431085e-21,0.0,True
7.3597e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.414253e-06,0.00057787885,True
5.65859e-18,0.0,True
1.215537e-07,8.4635016e-05,True
5.12935e-40,0.0,False
2.879331e-23,0.0,True
0.17783308,7.2553835,True
8.104587e-31,0.0,False
0.0,0.0,False
0.0013019739,19.821442,True
2.0641942e-14,0.0,True
8.741645e-33,0.0,False
1.6067182e-19,0.0,True
1.5518378e-28,0.0,False
9.78257e-20,0.0,True
8.478975e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2415631e-10,16.158432,True
0.0,0.0,False
0.0,0.0,False
8.482609e-29,0.0,True
1.3034437e-29,0.0,False
0.07540626,12.604465,True
7.3417954e-07,2.9931557,True
0.0,0.0,False
6.518073e-38,0.0,False
0.0,0.0,False
2.6100955e-07,0.00024327656,True
42.795155,13.026021,True
0.0,0.0,False
6.702524e-10,2.3841855e-07,True
6.354124e-34,0.0,False
8.8016155e-10,0.6315053,True
2.464825e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
9.07521e-09,0.0016899126,True
1.3879483e-19,0.0,True
1.8974938e-15,0.0,True
0.0,0.0,False
5.643386e-28,0.0,True
1.1869904e-30,0.0,False
1.2735132e-18,5.9841273e-05,True
0.0,0.0,False
2093.1067,22.844587,True
1.289085e-32,0.0,False
6.735341e-08,8.344647e-07,True
4.536364e-24,0.00015257625,True
2.0629223e-31,0.0,False
4.595647e-18,10.857822,True
0.05178218,0.020028956,True
7.7473295e-29,0.0,True
0.0,0.0,False
7.644484e-09,2.3841855e-07,True
6.298354e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.6554286e-05,36.820847,True
0.0,0.0,False
0.0,0.0,False
3.6906237e-19,0.0,True
1.9898828e-18,0.0,True
1.1714408,11.008174,True
1.09378867e-16,0.0,True
4.7781582e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.034051e-31,0.0,False
4.175239e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
7.7704175e-07,5.112355,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.055057e-12,0.0,True
38436.094,11.049339,False
2.7825258e-06,0.25157243,True
1.6005e-40,0.0,False
2.929615e-29,0.0,False
2.0542084e-22,0.0,True
1.9926407e-27,0.0,False
4.979641e-11,0.0036309524,True
0.0,0.0,False
0.13396837,2.4452488,True
0.0,0.0,False
6.8036095e-27,0.0,False
1.00678556e-22,0.0,True
8.447374e-15,0.041195992,True
2.2490996e-05,6.744754,True
9.237115e-25,0.0,True
1773.0754,22.6028,True
9.665893e-17,0.0,True
0.0,0.0,False
3.8961017e-09,2.1815062e-05,True
2.0948887e-13,1.1920928e-07,True
5.1905726e-17,5.960463e-07,True
0.0,0.0,False
1.8696214e-17,0.0,True
0.0,0.0,False
20391.568,19.426613,False
0.0,0.0,False
2.1778442e-36,0.0,False
8.903505e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
4.87967e-20,0.0,True
7.209572,5.7742534,True
0.0,0.0,False
1.4161614e-27,0.0,True
2.0481339e-11,1.1920928e-07,True
4.409858e-25,2.3841855e-07,True
0.0,0.0,False
1.2256516e-23,0.0,True
0.18622747,8.7115135,True
1.4695157e-22,0.0,True
0.0005757127,8.097304,True
2.9463233e-25,0.0,True
8.5778274e-32,0.0,False
1.7785611,29.416813,True
9.636427,9.486858,True
0.0,0.0,False
6.7105495e-18,0.0,True
6.70397e-40,0.0,False
5.3861005e-31,0.0,False
1.371731e-13,1.1674109,True
0.0,0.0,False
2.419077e-25,0.0,True
3.2428784e-29,0.0,False
4.1569672e-13,1.5497195e-06,True
1.4731357e-33,0.0,False
1.0970312e-33,0.0,False
7.4449056e-09,1.7881233e-05,True
584.33276,19.791061,True
1.3602335e-29,0.0,False
0.0,0.0,False
1.1567714e-12,0.0,True
0.0,0.0,False
8.682326e-15,0.070626944,True
1.3657447e-26,0.0,False
0.0,0.0,False
1.706651e-33,0.0,False
5400.572,14.016073,False
4.8960074e-38,0.0,False
3.0143376e-31,0.0,False
2.3086507e-17,0.0,True
1.6593984e-32,0.0,False
6.44512e-40,0.0,False
0.0,0.0,False
1.2414842e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.164216e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2482776e-30,0.0,False
8.9800705e-20,10.162331,True
0.0,0.0,False
6.03874e-32,0.0,False
8.969429e-25,0.0,True
6.2441176e-25,3.1453838,True
0.0,0.0,False
1.3198292e-28,0.0,False
7.192425e-35,0.0,False
0.0,0.0,False
1.9957216e-25,0.0,True
7.656569e-09,9.820809,True
0.0,0.0,False
0.0,0.0,False
5.8566064e-38,0.0,False
1.9749975e-33,0.0,False
2.0203094e-28,0.0,False
1.690522e-20,0.0,True
8.062074,7.6554885,True
3.167755e-21,0.0,True
2.799487e-23,0.0,True
1.0074226e-30,0.0,False
8.234467e-07,1.5931361,True
0.0,0.0,False
2.8683472e-10,0.000102395534,True
2.3922192e-37,0.0,False
2.4550992e-20,0.0,True
2.9131835e-31,0.0,False
610.5671,41.49398,False
0.0,0.0,False
3.5255964e-21,0.0,True
0.0,0.0,False
1.4011134e-13,0.0,True
3.2812752e-38,0.0,False
0.0,0.0,False
1.857401e-20,0.0,True
7.066649e-23,0.0,True
1.7462762e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
3.081674e-20,0.0,True
2.7846927e-35,0.0,False
0.0,0.0,False
1.2961115e-22,0.0,True
4.217168e-25,0.0,True
231.67117,26.732582,True
4.248863e-39,0.0,False
1.949541e-35,0.0,False
0.0,0.0,False
5.3088035e-24,0.0,True
0.001387342,3.376839,True
0.0,0.0,False
0.0,0.0,False
2.1368272e-09,0.018809523,True
12836.864,33.81181,True
0.0,0.0,False
1.273575e-19,0.0,True
4.947278e-11,1.1920928e-07,True
1.1015857e-32,0.0,False
0.0,0.0,False
6.6917543e-32,0.0,False
2.1266801e-21,0.0,True
1.0586702e-16,0.0,True
2.0109782e-22,0.0,True
4.0308478e-26,0.0,True
1.9810032e-14,0.0,True
1.5639298e-24,0.0,True
0.021972554,10.513058,True
0.0,0.0,False
9.280485e-34,0.0,False
1.1016287,11.39919,True
1.5819301e-17,0.0,True
0.08335769,9.86678,True
7938.431,26.709599,True
1.0164241e-07,1.8358061e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7344694e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
1.8324016e-12,4.887569e-06,True
5.1846437e-17,0.0,True
2.6789128e-34,0.0,False
4.8386157e-30,0.0,False
8.780957e-18,0.0,True
7.3482083e-25,0.0,True
1.6823092e-36,0.0,False
6.6444684e-08,0.012178232,True
1.01006314e-32,0.0,False
3.2216438e-26,1.1920928e-07,True
0.0003090752,4.48333,True
0.0,0.0,False
1.815333e-39,0.0,False
1.5194032e-17,2.145765e-06,True
0.0,0.0,False
2.5736246e-16,0.0,True
1.4998954e-31,0.0,False
0.0,0.0,False
1.326954e-13,0.0,True
2.1163936e-07,0.0005691816,True
0.0,0.0,False
0.0,0.0,False
6.628234e-12,11.404186,True
3.2033101e-24,0.0005262897,True
0.0,0.0,False
3.487961e-32,0.0,False
0.0,0.0,False
4.3228499e-16,0.0,True
0.0,0.0,False
8.770028e-27,0.0,True
2.9585042e-26,0.0,True
1.8212623e-18,0.0,True
0.0,0.0,False
2.7780808e-22,0.0,True
225.33722,11.549576,True
0.0,0.0,False
1.0785434e-36,0.0,False
0.0,0.0,False
2.2002585e-16,2.264974e-06,True
0.0,0.0,False
9.554663e-10,12.4575615,True
3.0648198e-33,0.0,False
1.2417763e-34,0.0,False
0.0,0.0,False
0.0006050062,3.3280194,True
21974.682,25.049475,False
0.19395955,11.156782,True
2.4283616e-05,0.17792305,True
5.6701237e-15,7.2717403e-06,True
0.0,0.0,False
1.0346017e-18,0.0,True
0.0,0.0,False
6.823799e-27,0.0,False
35605.848,23.57053,False
8.276298e-18,0.0,True
0.0,0.0,False
2.6536516e-11,0.6002449,True
0.0,0.0,False
1.3424093e-33,0.0,False
320.58905,20.272303,True
0.0,0.0,False
0.0,0.0,False
3.0399499e-30,0.0,False
0.0,0.0,False
2.9928358e-05,0.0015985103,True
0.0,0.0,False
1.1622016e-12,2.3841855e-07,True
0.0016942656,21.639755,True
0.0,0.0,False
0.0,0.0,False
0.06495844,12.4986,True
4.1314004e-25,0.0,True
8.445119e-33,0.0,False
10.266035,30.342161,True
3.814328e-09,0.00659018,True
7.739834e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
5.186647e-05,0.00016568719,True
165.73553,23.312405,True
0.0,0.0,False
0.0,0.0,False
4.0604966e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0213588e-14,0.0,True
0.0,0.0,False
1.517983e-10,0.014015347,True
0.0,0.0,False
8.4554e-41,0.0,False
4.541462e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4600046e-34,0.0,False
1.9303097e-22,0.0,True
7.4464024e-19,0.0,True
0.0,0.0,False
1.1135864e-26,0.0,False
0.0,0.0,False
5.436664e-37,0.0,False
2.5840735e-19,0.0,True
2.8564261e-25,0.0,True
8.489788e-14,0.00029392692,True
1.8772393e-29,0.0,True
6.147881e-05,4.86035,True
0.0,0.0,False
1.3585355e-21,0.0,True
0.0,0.0,False
4.943277e-30,0.0,False
1.7369411e-19,0.0,True
0.0,0.0,False
48533.273,26.270355,False
1.1534673e-10,1.072883e-06,True
0.0,0.0,False
9.0704283e-10,8.546941e-05,True
6.490229e-14,2.1714923,True
5.6282487e-27,0.0,False
0.0,0.0,False
8.025431e-21,0.0,True
3.2026086e-30,0.0,False
0.0,0.0,False
1.5881435e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3035424e-32,0.0,False
7.347371e-34,0.0,False
2.3131615e-21,6.9854206e-05,True
0.0,0.0,False
2.4724545e-25,0.0,True
3.4330056e-36,0.0,False
0.0,0.0,False
2.6349118e-15,3.576278e-07,True
7.1999158e-34,0.0,False
7.5769112e-06,0.00015150353,True
0.0,0.0,False
3.5322176e-33,0.0,False
2.26132e-08,0.022331903,True
0.0,0.0,False
2.4126435e-05,11.253895,True
0.0,0.0,False
0.0,0.0,False
5.543932e-26,0.0,False
0.0,0.0,False
3.6493294e-35,0.0,False
5.627562e-05,11.44164,True
9.024661e-22,0.0,True
7.562153e-27,0.0,True
0.0,0.0,False
1.0491976e-33,0.0,False
27534.438,23.991262,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.937401e-24,0.0,True
2.3226239e-35,0.0,False
1.08281e-40,0.0,False
11680.601,26.330515,False
6.2487857e-06,0.0019884591,True
0.0,0.0,False
2.582008e-16,0.0,True
0.0,0.0,False
1.383178e-31,0.0,False
0.0,0.0,False
0.05342126,31.891312,True
2.584397e-12,3.9711797,True
0.0,0.0,False
4.1694994e-15,0.0796976,True
4.7520426e-26,0.0,True
4.179001e-19,0.0,True
2.5975917e-37,0.0,False
2.2803485e-08,3.0994368e-06,True
5.700957e-06,0.00020561488,True
0.0,0.0,False
0.0,0.0,False
5.551391e-38,0.0,False
1.0455092e-12,3.576278e-07,True
1.2169885e-36,0.0,False
0.0,0.0,False
1.7610263e-20,0.0,True
0.0,0.0,False
2.4172716e-17,0.0,True
4.762538e-10,2.3011115,True
1.07802296e-29,0.0,True
2.1724896e-38,0.0,False
9.396968e-12,0.0,True
1.0371902e-37,0.0,False
5.380688e-10,9.379402,True
8.7997214e-17,5.7220295e-06,True
1.870263e-23,0.0,True
0.0,0.0,False
13058.057,35.88255,False
2.177583e-29,0.0,False
2.267312e-19,0.0,True
7.266953e-05,1.6524503,True
0.0,0.0,False
0.0,0.0,False
916.3758,8.760552,False
4.269133e-19,0.0,True
0.0,0.0,False
15503.83,15.205571,False
6.0514354e-37,0.0,False
2.152429e-34,0.0,False
2.6123373e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
4.3136772e-36,0.0,False
1.2804216e-05,2.8284624,True
0.0,0.0,False
0.0,0.0,False
3.2251842e-12,1.1920928e-07,True
1.388814e-25,0.0,True
0.0,0.0,False
4.2559257e-23,0.0,True
0.016852213,4.9610705,True
8.906927e-19,0.0,True
5.805926e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
2.89792e-09,0.13705137,True
0.0,0.0,False
3.758385e-10,12.112921,True
0.0,0.0,False
1.5947978e-36,0.0,False
1.6358376e-07,0.55222714,True
5.575842e-26,0.0,True
55993.105,19.842539,False
15024.837,40.319557,False
0.00034005305,0.92430854,True
3.1633397e-05,23.393036,True
9.6323713e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
5.949051e-34,0.0,False
0.0,0.0,False
1.5915835e-34,0.0,False
0.0,0.0,False
3.4790163e-37,0.0,False
8.93e-41,0.0,False
1.9661834e-09,0.0002811752,True
0.0,0.0,False
1.3956807e-29,0.0,False
1.724614e-22,0.0,True
1.0896256e-06,8.443247,True
0.0,0.0,False
1.815058e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
7.7107017e-31,0.0,False
1.482331e-17,0.0,True
1.12083775e-07,0.314775,True
30.61223,15.719831,True
1.4978673e-17,0.0,True
0.0,0.0,False
1.817451e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4150158,15.383237,True
9.630718e-22,0.0,True
1.820812e-37,0.0,False
3.9040018e-38,0.0,False
0.0,0.0,False
1.2665265e-22,0.0,True
8.494736e-10,0.0,True
2.0941321e-10,8.344647e-07,True
22757.158,34.37394,True
0.0,0.0,False
0.5049188,30.079182,True
1.4434009e-13,7.8361344,True
7.646373e-36,0.0,False
384.60345,3.5616784,True
0.0,0.0,False
5.63906e-30,0.0,False
0.0,0.0,False
138.09706,32.005535,True
4.02312e-37,0.0,False
4.3000047e-15,0.000109547334,True
0.0,0.0,False
4.5143377e-08,1.9073468e-06,True
8.374462e-06,5.3790464,True
1.2164744e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0149981e-13,2.4437606e-05,True
5.153192e-30,0.0,False
0.0,0.0,False
2.2143485e-22,0.0,True
4.630612e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
2.7192546e-34,0.0,False
3.0588454e-17,0.0,True
0.0,0.0,False
3.2163214e-05,23.022385,True
28582.102,40.012947,False
1.1477795e-31,0.0,False
5.022434e-09,0.5908302,True
0.7031294,23.914776,True
3.5895178e-31,0.0,False
1.4105946e-13,0.0,True
3.7166372e-12,2.3841855e-07,True
2.7604552e-16,0.0,True
6.107872e-12,4.7683704e-07,True
0.0,0.0,False
178.08632,39.86679,True
0.0,0.0,False
4.4359627e-28,0.0,False
2.3052845e-08,2.0131388,True
1.3329714e-37,0.0,False
0.0,0.0,False
4.4282104e-21,0.0,True
1.439583e-39,0.0,False
0.15858412,12.468707,True
0.0,0.0,False
2.9209174e-16,8.344647e-07,True
3.9586075e-19,0.0,True
7.7167215e-08,0.014382388,True
0.0,0.0,False
8431.161,15.018952,False
0.0,0.0,False
22907.836,18.815825,False
0.05419589,2.711983,True
3.4977907e-20,1.4662635e-05,True
2.4291825e-12,0.0,True
3.4935827e-05,15.697922,True
1.0443121e-19,0.0,True
3.496329e-20,0.0,True
0.0,0.0,False
0.26282892,28.136717,True
2.1834358e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
3.1566377e-21,0.0,True
1.2111487e-19,0.0,True
8.150768e-16,1.5497195e-06,True
6.6888264e-28,0.0,True
0.0,0.0,False
4.7849042e-37,0.0,False
4.2115818e-29,0.0,False
0.032606773,2.6418052,True
3.36492e-40,0.0,False
0.0,0.0,False
1.364784e-20,0.0,True
0.0,0.0,False
20179.805,26.757658,False
0.0,0.0,False
2.5876302e-18,0.0,True
350.83286,21.235456,True
0.0,0.0,False
0.0005093299,2.7432597,True
1.1702856e-22,0.0,True
9.607291e-19,0.0,True
4.866093e-07,2.3470874,True
1.1350954,11.551602,True
1.4358432e-20,0.0,True
1.8281008e-29,0.0,False
129.93329,16.51062,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.846945e-07,22.857422,True
1.1625509e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
92.46755,11.274154,False
0.0,0.0,False
2.7629743e-21,0.0,True
0.1208962,8.78781,True
0.0024089913,3.4319072,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.159642e-06,8.874774,True
3.7640084e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
12229.966,33.178596,False
1.20472e-09,0.597186,True
0.0,0.0,False
6.3820524e-14,1.1920928e-07,True
0.0,0.0,False
5.9974888e-30,0.0,False
2.5357139e-10,4.7683704e-07,True
2.844983e-23,0.0,True
0.0,0.0,False
0.046444394,25.539322,True
0.0,0.0,False
0.0,0.0,False
2.7308616e-30,0.0,True
1.9289721e-25,0.0,True
1.5550855e-29,0.0,False
8.543364e-29,0.0,True
4.624951e-27,0.0,True
0.0,0.0,False
1.5101947e-27,0.0,True
1.0749882e-07,23.193634,True
4.7576676e-10,4.887569e-06,True
0.0,0.0,False
3.0746445e-08,4.2079995e-05,True
0.0,0.0,False
4.275606e-17,0.0005036516,True
5.999327e-35,0.0,False
2.8125619e-24,0.0,True
0.0,0.0,False
4.0517997e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.016942507,9.453048,True
7.832748e-16,0.0,True
2.7989e-29,0.0,False
665.3524,16.26884,True
1.684492e-30,0.0,False
2.2137135e-14,0.00010918975,True
1.6164088e-23,0.0,True
0.0,0.0,False
1.32871e-40,0.0,False
0.0,0.0,False
1.8143653e-22,0.0,True
0.0,0.0,False
8.128985e-05,0.28694913,True
0.0,0.0,False
2.352258e-26,0.0,False
8.104251e-19,0.0,True
3.8221073e-16,0.0,True
4.377829e-32,0.0,False
0.0,0.0,False
5.2899643e-34,0.0,False
2.5314766e-22,0.0,True
4.9102335e-24,0.0,True
3.2356822,25.504944,True
1.023713e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6592384e-22,0.0,True
5.4894556e-09,2.3841855e-07,True
1.38005e-39,0.0,False
0.0,0.0,False
2.3310924e-14,0.0,True
2.671577e-38,0.0,False
4.1910543e-34,0.0,False
8.421455e-38,0.0,False
0.00011813941,9.284816,True
1.6388959e-21,0.0,True
2.4157066e-34,0.0,False
1.0461841e-29,0.0,False
2.653975e-39,0.0,False
7821.4834,11.349465,False
0.0,0.0,False
4.7983017e-11,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3772592e-25,0.0,True
2.4009513e-11,0.0,True
0.0,0.0,False
2.8688756e-20,0.0,True
1.0947548e-06,0.021688426,True
1.1339724e-34,0.0,False
3.613834e-07,0.1941144,True
0.0002345909,9.512464,True
1.804682e-36,0.0,False
3.4257394e-21,0.00021097818,True
0.09906349,17.533875,True
0.0,0.0,False
1.0951907e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
2.2900894e-36,0.0,False
0.0,0.0,False
2.1821877e-23,0.0,True
3.550453e-14,2.3841855e-07,True
2.3190316e-11,0.063334316,True
0.0,0.0,False
6.7280595e-12,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.979261e-10,8.595888,True
0.0,0.0,False
0.0,0.0,False
4.1873618e-10,1.1920928e-07,True
0.0,0.0,False
6.7085886e-15,0.0,True
1.9705814,0.26723245,True
0.0,0.0,False
2.051253e-35,0.0,False
1.8880299e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4025578e-07,0.0002673507,True
6.6689537e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
8.038474e-16,0.0,True
5.6627905e-36,0.0,False
1.1585282e-34,0.0,False
6.810951e-39,0.0,False
1.17617614e-32,0.0,False
0.0,0.0,False
2.8709575e-14,0.0,True
1.0099072e-16,0.0,True
2.1361462e-31,0.0,False
0.0,0.0,False
1.130701e-39,0.0,False
2.877364e-28,0.0,True
0.0,0.0,False
1.2771309e-37,0.0,False
0.0,0.0,False
2.9991256e-26,0.0,True
1.10502224e-16,4.76836e-06,True
0.0,0.0,False
871.20514,7.466337,False
0.0,0.0,False
2.3657246e-10,0.26347747,True
0.0,0.0,False
1.4139854e-17,0.0,True
4.5116416e-19,0.0,True
0.0,0.0,False
0.0,0.0,False
1.40206e-40,0.0,False
0.0,0.0,False
6.9422915e-14,0.0,True
0.0,0.0,False
1.1465319e-15,0.0,True
0.0,0.0,False
3.80176e-12,1.9073468e-06,True
0.0,0.0,False
6.1272964e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0577205e-18,0.0,True
0.0,0.0,False
2.00187e-23,0.0,True
0.0,0.0,False
7.7919814e-15,0.0,True
0.0,0.0,False
0.0,0.0,False
4934.8647,36.46316,False
8.658272e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.222324e-36,0.0,False
0.0,0.0,False
1.5294983e-08,0.00019560331,True
0.0014592782,13.2172985,True
0.0,0.0,False
4.4857086e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8455607e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7892148e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6367634e-05,0.0061801043,True
6.542511e-22,0.0,True
8.260217e-26,0.0,True
0.0,0.0,False
7.672743e-06,10.9987955,True
4.660433e-30,0.0,False
1.8783437e-35,0.0,False
0.0,0.0,False
15681.134,18.648746,False
1.3047351,12.638457,True
3.6450018e-08,7.6293654e-06,True
0.0,0.0,False
1.3753831e-14,3.9713292,True
1.1376615e-05,1.072479,True
1.8181589e-37,0.0,False
1.6546863e-28,0.0,False
0.003710623,0.003791645,True
3.479211e-20,0.0,True
10.07747,6.679174,True
2.0594778e-20,0.0,True
5.7560006e-23,0.0,True
0.0,0.0,False
763.595,3.5121138,True
1.2048169e-17,0.0,True
0.0,0.0,False
1.5250613e-35,0.0,False
0.0,0.0,False
654.0243,30.622593,True
6.480731e-17,0.0,True
879.5636,20.576385,False
0.0,0.0,False
1.5893363e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9113081e-36,0.0,False
1.6570993e-14,0.0,True
1.6233097e-24,0.0,True
0.0,0.0,False
6.540934e-29,0.0,True
2.214976e-32,0.0,False
0.62552863,25.813951,False
0.0,0.0,False
1.4739393e-21,0.0,True
250.07845,22.274006,True
7.46323e-40,0.0,False
4.3010197e-38,0.0,False
9.31775e-25,0.0,True
0.0,0.0,False
0.00094892224,10.556497,True
0.0,0.0,False
0.0,0.0,False
1.1583482e-23,0.0,True
3.6255593e-13,0.0,True
0.11694701,21.212606,True
0.0,0.0,False
6.807275e-37,0.0,False
2.74889e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3094413e-08,8.463824e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.037353296,0.28623888,True
2.7955887e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.50266e-05,1.1373892,True
0.0,0.0,False
2.989178e-27,0.24986038,False
1251.8633,23.231285,True
8.482328e-21,0.0,True
0.0,0.0,False
1.0217014e-22,0.0,True
3.1234368e-28,0.0,False
9.5260556e-26,0.0,True
8.953698e-19,0.0,True
3.5203476e-20,0.0,True
0.0,0.0,False
1.3396236e-07,0.0,True
2.4650483e-23,0.0,True
0.0,0.0,False
1.09792444e-29,0.0,False
0.81420577,13.375607,True
1.63069e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3407888e-31,0.0,False
6.3722117e-21,1.9073468e-06,True
0.0,0.0,False
17865.525,34.74267,False
7.529975e-07,0.00034540886,True
0.0,0.0,False
1.5000946e-28,0.0,False
1.0038613e-08,9.059865e-06,True
6.77442e-14,0.0,True
0.0,0.0,False
3.3658925e-08,0.004943885,True
1.8482832e-21,0.0,True
6.21303e-39,0.0,False
0.0,0.0,False
2.8366143e-16,0.0,True
0.0,0.0,False
7.79948e-14,0.0,True
1.2566998e-27,0.0,True
0.0,0.0,False
21.288927,17.313509,True
0.0,0.0,False
0.0,0.0,False
4.487967e-21,0.0,True
2.375242e-17,0.0,True
7.611524e-13,3.576278e-07,True
4.8831783e-16,3.576278e-07,True
1.3683517e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7900945e-22,0.0,True
2.2626707e-33,0.0,False
0.0,0.0,False
2.5730147e-37,0.0,False
3.2299044,15.7405,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.247188e-26,0.0,False
1.1327521e-17,0.0,True
2.5181527e-25,21.690918,True
2.891861e-30,0.0,False
0.0,0.0,False
2.5212922e-17,0.0,True
0.0,0.0,False
5.3047656e-16,0.0,True
0.0,0.0,False
4.2252598e-08,2.503392e-06,True
1.0266839e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
8.703634e-38,0.0,False
0.020338824,22.676102,True
0.0,0.0,False
2.3908563e-13,3.576278e-07,True
9.24112e-37,0.0,False
0.00026076328,14.389558,True
6.205072e-10,3.325884e-05,True
1.22931715e-32,0.0,False
5.833432e-10,3.325884e-05,True
0.0,0.0,False
4.688258e-17,3.576278e-07,True
0.0,0.0,False
2.6551143e-21,0.0,True
1062.9285,28.503687,True
0.0,0.0,False
4.08549e-31,0.0,False
4.097195e-29,0.0,False
6.6785723e-32,0.0,False
114.79165,47.85989,True
0.14622737,6.071523,True
6.60987e-20,6.079655e-06,True
3.1280297e-14,0.0,True
0.0,0.0,False
53.27789,18.032478,True
8.855654e-15,0.0,True
3.8339356e-23,0.0,True
8.3668874e-13,0.0070750182,True
1.6365806e-23,0.0,True
9.4352484e-14,0.0,True
1.4474392e-37,0.0,False
2.4971059e-17,0.0,True
1.5888779e-18,0.0,True
1.4027272e-13,0.0,True
0.00027190268,0.040270198,True
2.7170887e-31,0.0,False
1.1266575e-20,0.0,True
0.0,0.0,False
0.2518799,0.48050886,True
6.7561556e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4135.0396,15.631014,True
3.0114924e-15,3.4570635e-06,True
1.2483435e-38,0.0,False
2.9964284e-22,0.0,True
339.89548,46.125042,True
38.578663,17.660597,True
6.688898e-07,2.8001828,True
2.8675391e-21,12.758029,True
5.2960446e-32,0.0,False
2.622638e-07,2.3841855e-07,True
5.5208396e-27,0.0,True
5.735117e-16,0.00076669856,True
7.050657e-12,1.4781843e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1042644e-37,0.0,False
1.698088e-33,0.0,False
24707.861,43.175556,False
4.4727966e-20,0.0,True
1881.3545,16.087038,False
0.0,0.0,False
2.4316124e-19,0.0,True
5.103168e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0645288e-19,0.0,True
1.9892438e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
4.764826e-10,1.1920928e-07,True
1.4024468e-05,2.7806406,True
9.616556e-05,6.808502,True
2.0862018e-31,0.0,False
0.0,0.0,False
1.0045953e-30,0.0,False
3.7697858e-34,0.0,False
1.0757039e-05,1.0183139,True
3.381699e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
7.578365e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2068558e-06,5.701775,True
0.0,0.0,False
2.2777928e-16,0.0,True
0.0,0.0,False
1.7288734e-08,1.585471e-05,True
7.984179e-08,13.603227,True
0.0,0.0,False
0.0,0.0,False
1.874694e-38,0.0,False
0.0,0.0,False
0.00017692258,16.159142,True
0.0,0.0,False
0.06633186,0.04655042,True
7.7432685e-24,0.0,True
7.75487e-05,4.3739185,True
0.0,0.0,False
4.657096e-30,0.0,False
5.082725e-20,0.0,True
1.1202302e-23,0.29856172,True
1.3108793e-06,0.23074616,True
0.0,0.0,False
1.4748636e-30,0.0,False
1.2176365e-07,0.15504411,True
0.0,0.0,False
7.2526183e-19,0.0,True
3.688175e-32,0.0,False
3.2475505e-28,0.0,True
0.00058972515,5.194899,True
4.0860596e-05,11.100403,True
4.1503844e-33,0.0,False
1.1922456e-28,0.0,False
5.4517936e-06,5.518403,True
3.7945836e-12,0.0,True
9.270231e-16,1.8083358,True
0.0,0.0,False
0.0,0.0,False
4.6296624e-21,0.0,True
1.6095882e-30,0.0,True
3.6720788e-31,0.0,False
1.0938063e-18,0.0,True
0.23294093,8.543283,True
1.8911574e-26,0.0,True
4.468964e-38,0.0,False
5.6418696e-25,0.0,True
0.0,0.0,False
3.3109922e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6129681e-34,0.0,False
1.4718711e-24,0.0,True
2.2094175e-38,0.0,False
3.259231e-39,0.0,False
2.1934826e-05,2.791687,True
0.0,0.0,False
7.918275e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6842437e-13,0.0,True
0.0,0.0,False
3.196109e-07,0.004319267,True
17928.498,20.780838,False
9.184275e-18,0.0,True
3.5450156,23.413628,True
9.683548e-11,1.001353e-05,True
0.0,0.0,False
2.8946002e-32,0.0,False
0.0,0.0,False
1.5031671e-34,0.0,False
1.1397459e-22,0.0,True
1.5754545e-24,0.0,True
9.738486e-33,0.0,False
0.86455834,17.583323,True
46.663017,28.272863,True
3.3651021e-34,0.0,False
1.5469275e-23,0.0,True
1.8093322e-30,0.0,False
0.0,0.0,False
2.4796652e-25,0.0,True
2.6964353e-20,0.0,True
9.678617e-12,0.025178263,True
6.7804834e-10,1.9073468e-06,True
0.0,0.0,False
4.2715394e-07,1.7649435,True
0.0,0.0,False
0.12470389,9.59461,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0797145e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9866723e-17,0.0,True
0.0,0.0,False
3.2977083e-09,0.0006605589,True
2.3303645e-36,0.0,False
0.0,0.0,False
20235.87,18.959944,False
8.838612e-15,8.344647e-07,True
6.8857985e-38,0.0,False
0.0,0.0,False
4.8773955e-32,0.0,False
4.7839316e-10,0.35633862,True
0.0,0.0,False
0.0,0.0,False
8.96018e-40,0.0,False
2.0110596e-38,0.0,False
3.9586156e-20,0.0,True
1.433641e-06,7.2717403e-06,True
1.8789783e-33,0.0,False
0.0,0.0,False
8.869651e-25,0.0,True
0.0,0.0,False
3.7934908e-06,3.933899e-06,True
5.2141393e-25,0.0,True
1.4273844e-13,0.0,True
0.0,0.0,False
0.0,0.0,False
9.282441e-05,3.4339595,True
3.597459,32.093174,True
2.9064782e-16,0.0,True
3.572972e-34,0.0,False
3.392808e-10,4.7683704e-07,True
7.970446e-36,0.0,False
1.8981451e-16,0.0,True
1.8092144e-11,1.5497195e-06,True
9.727759e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.5410145,16.000744,True
8.966392e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1376354e-23,0.0,True
0.0,0.0,False
1.0406214e-19,0.0,True
1.5842311e-18,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.73902e-15,2.4199193e-05,True
2.210987e-17,0.00041380903,True
1.4258622e-31,0.0,False
44.62945,10.957068,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0191368e-20,0.0,True
7668.6724,34.195885,False
1.384808e-26,0.0,False
0.0,0.0,False
4545.835,31.108393,False
6.69676e-07,0.011643783,True
1.486957e-35,0.0,False
3.2015296e-34,0.0,False
0.0,0.0,False
1.2457071e-17,0.0,True
1.6915131e-34,0.0,False
9.626232e-13,0.0001990597,True
0.0,0.0,False
1.4901483e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.961588e-24,0.0,True
4.483611e-28,0.0,True
9.5911526e-18,0.0,True
265.29456,15.515435,False
2.3179943e-16,0.0,True
1.3837063e-06,41.561005,True
1.1675019e-10,18.525978,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
15.4334345,9.627964,True
1.89385e-40,0.0,False
2.0014847e-25,0.0,True
5.136683e-06,0.008061136,True
0.0,0.0,False
1.3169892e-11,0.00039688815,True
0.0,0.0,False
0.0,0.0,False
2.378164e-31,0.0,False
0.41553319,21.773434,True
0.0,0.0,False
0.0,0.0,False
1.0890195e-34,0.0,False
1.4604661e-13,0.0,True
1.09048736e-16,1.1335573,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2452137e-09,9.417489e-06,True
1.04033407e-13,0.84836614,True
4.8941147e-25,0.0,True
0.0,0.0,False
8.4476376e-10,3.576278e-07,True
1.1497282e-28,0.0,False
0.0,0.0,False
1762.9001,10.846169,False
4.8993664,24.313852,True
0.0,0.0,False
2.0608458e-35,0.0,False
173.39476,13.382139,True
9.9743503e-23,0.0,True
1.9134e-21,0.0,True
1.7761665e-11,1.5616295e-05,True
7.879096e-17,0.0,True
0.0,0.0,False
0.0,0.0,False
5.174994e-24,0.0,True
1.3825781e-31,0.0,False


==> new_results/losses/wrn-eps-0-c100/scale_1_wrn-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
5.1934648,0.0024154875,False
886.65344,0.42623985,True
0.010355145,5.698039e-05,False
19.830608,0.06025379,True
2791.5942,3.5804043,True
2939.3704,0.4184299,True
17.093493,0.13890372,False
0.05096392,3.9457373e-05,False
0.20930766,0.000120631244,False
0.0017408343,9.5367375e-07,False
0.00036449346,0.0,False
0.13429403,4.2318017e-05,False
0.07048051,4.649131e-06,False
0.037822783,1.3947356e-05,False
0.00011636808,0.0,False
9.157424,0.005102791,False
471.03342,0.09601582,True
6.751718,0.0037339763,False
3.110739e-07,0.0,False
4.3860803e-07,0.0,False
0.036209382,1.2278442e-05,False
0.040121622,8.106181e-06,False
15.019067,0.003801173,True
0.006173452,1.0609568e-05,False
0.058635365,1.2636057e-05,False
0.061622135,0.000116579475,False
143.3091,0.039236553,True
825.97656,2.0622919,True
25.941269,0.010609493,True
42.95296,0.060267385,True
1.4780079e-07,0.0,False
2.390859,0.00026289048,False
19.557985,0.0062654745,True
0.0035487008,2.384185e-07,False
320.4288,0.15021074,True
2775.686,0.8355063,True
0.8796498,0.00083287264,False
278.02676,0.10187835,True
0.06855208,6.663557e-05,False
0.002797788,6.198863e-06,False
151.79552,0.16679358,True
0.0006474866,1.7881378e-06,False
0.055338923,0.00038902185,False
4.5145645,0.004320601,False
2.7781769e-05,0.0,False
0.002760692,1.192092e-06,False
0.2516476,0.0016664406,False
3303.5325,1.1044025,True
3624.9583,3.2634392,True
0.06254933,3.5642763e-05,False
0.005623897,9.5367346e-07,False
0.031619374,2.6225978e-06,False
430.60892,0.67345005,True
3241.2998,1.8126754,True
345.73972,0.8379774,True
1.344661,0.00027936068,False
0.020317128,9.059857e-06,False
0.1689801,1.4185589e-05,False
241.69995,0.08905404,True
0.6967781,0.00011240429,False
3761.8958,0.66956604,False
0.00089054083,0.0,False
2.184284,0.0012295723,False
0.46561757,0.00024994253,False
1914.8579,0.82310367,True
127.91557,0.029736742,True
0.0005391443,0.0,False
915.1432,0.464041,True
4100.8066,5.177282,True
2.6324964,0.0020936283,False
4.067038e-05,0.0,False
0.36558878,0.00033860997,False
0.028168404,1.6450724e-05,False
12.223665,0.013085459,False
196.8502,0.09352506,True
649.6862,0.23862728,True
3.0207658,0.0072594234,False
428.35648,0.23022507,True
208.57631,0.15080401,True
0.03904637,2.1576605e-05,False
3.0345186e-07,0.0,False
0.011597971,1.1920916e-06,False
0.2953106,0.000121226585,False
2.9829602,0.0031018779,False
5.1526017,0.002883665,False
0.48036712,0.0004918435,False
0.007354117,4.291523e-06,False
0.5328603,0.0004279797,False
15.797179,0.0068508433,True
0.09071607,0.00013660351,False
0.011716118,2.360315e-05,False
81.26175,0.016617104,True
0.00034178968,0.0,False
99.39422,0.047740873,True
1.6235725,0.00019545549,False
46.955627,0.056373354,True
2.4443863e-05,0.0,False
3169.8135,1.7399111,True
5.37596e-05,0.0,False
14.0621605,0.005013474,False
5684.123,2.0440311,False
0.0023333193,2.3841852e-07,False
0.00065403414,1.1920928e-07,False
0.13123648,0.00020906977,False
0.43616065,0.00066042435,False
0.0187664,7.3909373e-06,False
0.028416898,9.298265e-06,False
0.0037510383,7.6293636e-06,False
5.8510013,0.0034679978,False
6.835429,0.0012782551,False
0.8622542,0.0004181989,False
1453.2178,1.4680837,True
1981.8579,1.3490587,True
4.426203e-06,0.0,False
0.0039272034,1.3113009e-06,False
0.57924867,0.0005963164,False
600.5415,0.13110246,True
39.963993,0.015602175,True
4.301325,0.018835982,False
16.871025,0.0069210576,True
0.014663515,7.152548e-07,False
2136.923,1.6074159,True
3.8076208,0.0014686178,False
0.0015363989,2.3841826e-06,False
1213.8126,0.854752,True
3463.3147,2.4190297,True
2891.1064,0.8327985,True
0.000672817,1.1920928e-07,False
111.735855,0.046291135,True
14.363178,0.030384254,False
2503.295,0.17802614,True
30.14103,0.06410086,True
3900.649,3.0943084,False
49.688618,0.095562674,True
0.028033448,4.529934e-06,False
3371.75,0.45026886,True
726.90546,0.7079052,True
5.1570958e-05,0.0,False
0.0024335354,9.417488e-06,False
0.53998405,0.0016916395,False
0.19140501,2.2053151e-05,False
283.123,0.0842475,True
119.99392,0.09660243,True
1.9174504,0.0020913617,False
4.7217298,0.0027888138,False
40.226013,0.0035595088,True
0.0021837342,1.7881375e-06,False
1407.4606,1.0380908,True
3825.7026,1.6377879,True
0.08180626,9.536668e-06,False
0.06841004,0.00016401747,False
0.02704478,2.4556755e-05,False
3206.6665,0.41699934,True
63.44878,0.08842527,True
8.026941,0.0026111894,False
19.833338,0.023215344,True
0.00031026563,1.1920928e-07,False
0.00016417382,0.0,False
1.0544865,0.00045404237,False
0.035364963,4.5775178e-05,False
2.19863,0.0018936865,False
0.8496179,0.0010795026,False
894.6443,0.80842483,True
0.013433879,0.00021800993,False
0.13490514,8.53496e-05,False
3217.5286,3.7010188,True
186.85622,0.24953604,True
977.6985,0.58765256,True
6379.8096,2.5144985,False
0.00012919391,0.0,False
24.287333,0.015131267,True
2.1031845,0.00019247149,False
0.7383412,0.00054593093,False
6.584539,0.0029494227,False
128.09718,0.04115843,True
2.0100486,0.00068179,False
1811.7067,0.86142504,True
0.0037821466,1.9073464e-06,False
10.910576,0.002939537,True
2983.8723,1.7464643,True
0.46695402,6.019669e-05,False
1338.1274,1.131816,True
1.1011428,0.0011013009,False
1.2729372,0.0009967018,False
0.01578514,4.529934e-06,False
0.013238844,2.479521e-05,False
0.0060130195,5.3644017e-06,False
0.0048660096,9.5367346e-07,False
0.6180637,0.0005794052,False
35.34012,0.02084924,True
20.331781,0.006048406,True
0.0021318756,3.457063e-06,False
86.9266,0.09575346,True
1.1319563,0.0020973699,False
57.99124,0.004059661,True
0.87455976,0.00020429306,False
0.4276195,0.00020250982,False
4.9756947,0.009845417,False
1.8026987,0.0005957769,False
145.52972,0.17145948,True
162.61285,0.17663202,True
466.0041,0.13246574,True
0.004722093,2.741809e-06,False
1.2303758,0.014246927,False
3475.719,1.8232427,True
168.59874,1.2677435,True
0.25365618,0.00024505993,False
11.552458,0.016267389,True
3236.475,0.8489115,False
763.407,0.30561215,True
0.6797328,0.02726136,False
0.00182053,1.7881375e-06,False
0.625894,0.0010859616,False
561.95056,1.4476922,True
106.62356,0.077383,True
0.48060122,0.00028343155,False
0.023677034,4.7682497e-05,False
0.0539926,1.3947341e-05,False
0.00030242087,0.0,False
3.1165543,0.001692824,False
1.3551892,0.0002972386,False
1.4180602,0.0016317528,False
0.0021962717,7.152554e-07,False
2.8062744,0.0012821449,False
1926.7906,2.4482415,True
623.17236,0.34474143,True
13.463151,0.0055529596,False
3.6255186e-09,0.0,False
607.4979,0.26108444,True
493.3009,1.221212,True
8923.565,1.9078352,False
23.795202,0.019105434,True
0.52015793,0.0004790938,False
0.0056793424,4.291524e-06,False
24.05176,0.010292475,True
0.00903904,8.702237e-06,False
0.3846447,0.0003075069,False
2938.5947,1.0848857,True
11.550978,0.0086427415,False
0.00016586237,0.0,False
63.03281,0.04600427,True
2283.4985,0.93783253,True
3329.3545,1.6975278,True
1084.5195,0.6283882,True
0.02808337,6.0796406e-06,False
5.7153716,0.0077099395,False
0.2291091,0.0028806634,False
21.64776,0.045091104,True
0.026478793,6.318064e-06,False
3.3471894,0.0007225225,False
161.75703,0.7403199,True
0.18525699,0.00015507698,False
3.8611064,0.0013522791,False
3.79028,0.0018033452,False
86.422226,0.023510367,True
108.25349,0.09013059,True
0.38164142,0.00066471426,False
3030.8975,0.94123226,True
3.0190582,0.0025082687,False
82.95989,0.16200143,True
0.12321654,0.00017426764,False
11.086616,0.0055537503,False
2041.4576,1.3061694,True
2.6596642,0.00082572416,False
3404.8716,1.0152633,True
59.05527,0.021275759,True
693.86847,0.24218467,True
193.05215,0.21016416,True
26.36843,0.016659401,True
0.93974596,0.00017533293,False
0.00050022884,0.0,False
7671.4,3.0793464,False
38.033,0.15970802,True
2.6662977,0.00094532,False
0.00012212942,0.0,False
0.02047741,9.7750935e-06,False
0.001312591,7.152554e-07,False
6.1293945,0.0057888813,False
42.847137,0.019833531,True
1920.6536,0.9139152,True
318.7222,0.09013314,True
0.0003249944,1.1920928e-07,False
2523.6162,1.3028066,False
11.852245,0.0026612873,False
23.445776,0.01956008,True
223.59496,0.105679005,True
0.008750736,2.9444243e-05,False
0.0002352564,2.3841855e-07,False
1.0660092,0.00061261957,False
0.014782476,4.0531036e-06,False
1.756696e-05,0.0,False
0.00077327446,0.0,False
0.22833829,7.557409e-05,False
0.00012569044,0.0,False
1.4250101,0.0015763894,False
0.009284614,5.722027e-06,False
0.0830355,7.748274e-05,False
1908.51,0.39486986,True
0.27002522,0.00031370608,False
47.24925,0.034258466,True
510.99454,0.28736538,True
1652.7416,1.8381348,True
1.5413532e-05,0.0,False
437.29196,0.5691146,True
309.91434,0.19344774,True
58.546757,0.39319977,True
1.6032639,0.00029675884,False
0.44902962,6.877896e-05,False
2339.704,1.4061067,True
0.40071553,0.00042261594,False
0.17875887,0.00022885301,False
43.686874,0.04789719,True
17.155287,0.010813501,True
470.68466,0.31128427,True
6.0725574,0.0011979559,False
2576.1982,2.2054725,False
1958.4868,1.0304089,True
365.07724,0.2806669,True
479.6078,0.8839533,True
1.5427463,0.009099831,False
0.11414053,8.8091176e-05,False
0.18946843,0.000101202146,False
2250.2812,1.615615,True
120.34876,0.08968683,True
3.69933,0.00636433,False
1268.3829,3.4342194,True
6.7351484,0.0022144546,False
0.010203234,5.6028175e-06,False
0.2524869,0.00029642443,False
30.981335,0.011379779,True
2963.0017,2.9424691,True
49.38429,0.035039127,True
182.1085,0.10731546,True
2.2592695,0.0007697871,False
0.037426706,2.1695816e-05,False
0.39297217,9.190359e-05,False
15.668513,0.00617446,False
0.0004604465,2.3841855e-07,False
2.2591008e-05,0.0,False
49.979393,0.04027398,True
1462.388,0.57686925,True
9.677939,0.0021574716,False
407.47263,0.14369139,True
3876.7632,1.441242,True
2.9088514,0.00040444886,False
0.8893298,0.00054791884,False
391.83194,0.13374221,True
23.070547,0.028633125,True
53.382416,0.062438056,True
4725.5044,4.8089337,False
143.65178,0.1523191,True
0.00010953282,0.0,False
2457.598,1.3591522,True
14.5403595,0.048044544,False
10.576864,0.014865816,False
0.31606904,0.00037400145,False
0.06892246,2.3483857e-05,False
0.07494605,6.484735e-05,False
0.45426363,0.0010457196,False
1.2687376e-06,0.0,False
314.1755,0.08288457,True
6.8095465,0.0022777396,False
319.58105,0.21641266,True
8.777918,0.0026892642,False
0.105677344,5.304641e-05,False
3301.8555,1.1493616,True
9.7611526e-05,0.0,False
3853.2188,4.040613,True
59.73419,0.039924085,True
1.7680833,0.00037288928,False
4486.1157,2.6861198,False
2.2748046,0.0016192326,False
1692.7396,0.63297534,True
18.483643,0.014673289,True
4606.0137,2.2014194,False
0.00025715213,0.0,False
0.46814054,0.0005012596,False
5.0670567,0.009561315,False
0.00027649273,1.1920928e-07,False
2371.892,1.3229637,True
0.02998476,6.198851e-06,False
293.23978,0.12975842,True
0.7584068,0.00011311958,False
3.1450167e-05,0.0,False
2.8869853,0.001726421,False
5.8519454,0.0075939884,False
0.6165716,0.00024183287,False
1.0001274,0.00023562979,False
0.0148274135,3.3378487e-06,False
1.3876647,0.0010395222,False
4294.311,0.70281684,True
8.932185,0.0030667705,False
0.005189522,4.529849e-05,False
5153.4546,2.1743262,True
64.5483,0.03060324,True
0.17359388,0.00014256292,False
47.597797,0.050512962,True
0.36471176,0.000114074624,False
3350.5312,1.5266204,True
0.0005851324,2.3841855e-07,False
0.88041526,0.0009560262,False
1191.0878,0.63955903,True
187.77684,0.46092036,True
0.7597215,0.0011964478,False
176.772,0.22545905,True
4893.613,1.5382321,False
0.7547263,0.00048182206,False
141.25648,0.4220853,True
4899.167,3.7579727,True
51.561234,0.06403645,True
0.35907063,8.189211e-05,False
6406.2065,1.8029015,True
4896.679,1.328437,False
2445.023,1.6394476,True
5186.83,1.8609972,False
0.005473948,4.6491496e-06,False
0.40596655,0.000500187,False
2.1107795,0.0005974684,False
1.4084837,0.0010343394,False
1314.3982,0.5771383,True
0.020613993,4.529934e-06,False
0.19619706,4.3271415e-05,False
357.82675,0.05199717,True
9.572195,0.0024106465,False
388.9797,0.15695752,True
0.7594145,0.0013752674,False
5320.9976,1.3695014,False
0.0075229206,4.2915235e-06,False
0.37266612,0.00016270345,False
0.36262032,0.00021490768,False
0.679204,0.00018880136,False
0.009456868,1.3113006e-06,False
3.005383,0.002440946,False
216.7414,0.8130023,True
3.490853e-05,0.0,False
587.1038,0.3379651,True
31.974592,0.016134022,True
949.1832,0.24403751,True
0.5082622,0.00013648011,False
0.009225299,1.1920916e-06,False
5.367178e-05,0.0,False
3463.7766,1.3794224,False
742.1757,0.1674242,True
17.617653,0.0037749365,True
724.2836,0.4207149,True
0.036311775,8.583021e-06,False
0.57231164,0.00028974557,False
4895.5044,1.2646307,True
103.960945,0.06112818,True
2.27842,0.0015233239,False
30.830235,0.0077232365,True
1779.903,0.73446465,True
0.020467276,6.5564795e-06,False
7.151974,0.0014440962,False
210.00449,0.27635399,True
0.08558687,1.823875e-05,False
0.014552618,4.1723124e-06,False
158.38782,0.050449133,True
31.616434,0.033350803,True
0.0071810763,2.3841847e-07,False
141.83827,0.12760161,True
0.13925317,3.8980324e-05,False
0.2406264,0.00026639173,False
24.693964,0.010793049,True
0.18313543,1.7881057e-05,False
0.0039877426,1.7881373e-06,False
0.0071802405,1.3113006e-06,False
0.46767482,0.00023003947,False
136.92378,0.8270496,True
0.03654679,3.6358106e-05,False
0.14887697,8.868692e-05,False
4941.8384,4.2870502,False
0.037967853,1.156321e-05,False
4519.666,0.85819656,False
4.5615648e-06,0.0,False
3249.6921,4.0705886,True
1947.4338,1.3187265,True
0.026473092,3.218595e-05,False
0.03279857,3.2901164e-05,False
0.003855636,7.152552e-07,False
1262.6407,0.4661482,True
0.0826956,1.0371099e-05,False
0.0005693073,2.3841855e-07,False
2312.707,0.8872554,True
0.019843217,5.4836064e-06,False
27.66455,0.052540477,True
16.303896,0.005269702,True
150.5347,0.117170885,True
0.0009296498,2.0384581e-05,False
616.0542,0.19901034,True
120.07236,0.027280241,True
0.00035135078,0.0,False
0.6141397,0.00016460901,False
0.20529057,0.001066576,False
0.011808287,1.6689264e-06,False
2.8764007,0.0027856438,False
400.4708,1.179128,True
93.71254,0.032955013,True
1252.7195,0.4955426,True
1044.3263,0.53300726,True
0.24539228,0.00010406193,False
543.2881,0.42005855,True
0.15872352,5.8529382e-05,False
57.560204,0.40430707,True
0.007867252,1.5497187e-06,False
147.37708,0.08789428,True
0.09813909,8.117767e-05,False
0.028618855,8.225392e-06,False
1.5683743e-05,0.0,False
4363.061,1.396584,False
75.549194,0.025943361,True
0.0018431699,2.0265556e-06,False
1.5139195,0.00066850125,False
4380.5415,0.79684484,True
0.011548053,3.814688e-06,False
0.004993012,5.722028e-06,False
0.0037241322,3.3378537e-06,False
0.031349592,6.437268e-06,False
0.32525855,5.3522454e-05,False
57.127964,0.0748562,True
0.2546496,0.0001400592,False
1487.219,0.9719733,True
7.53816,0.001987477,False
0.8819561,0.0009131607,False
6274.07,2.180171,False
1.0639818,0.00064979115,False
1260.8771,2.1641104,True
0.6960164,0.00037840157,False
2.0305066,0.0022218006,False
7.587427,0.017620526,False
63.300716,0.084119126,True
111.906166,0.7659748,True
2570.8318,0.430337,True
103.99336,0.20605521,True
0.13604872,0.00012015501,False
3.503589e-06,0.0,False
3320.2124,2.1126227,False
723.5864,0.3265967,True
0.265956,0.00022134498,False
0.0041779336,5.960461e-07,False
0.010837486,3.099435e-06,False
8.756224,0.0043490855,False
69.551414,0.020613387,True
27.117926,0.034216005,True
2945.3984,1.01262,True
750.4286,0.11271634,True
0.21522987,0.00020644552,False
463.86835,0.532241,True
0.8568846,0.0009825882,False
147.16379,0.100478046,True
0.01460852,2.5033878e-06,False
0.002351458,9.5367375e-07,False
3420.417,2.3332813,True
0.00012558317,0.0,False
1347.6793,0.9413942,True
3461.8838,1.6487639,True
0.021459999,1.1205594e-05,False
50.919823,0.08358132,True
288.59268,0.11171042,True
0.001872454,5.960462e-07,False
0.47715116,9.345246e-05,False
5.3105625e-05,0.0,False
0.11063462,6.7469715e-05,False
0.0017961705,5.960462e-07,False
0.019732408,9.1790625e-06,False
45.141636,0.031526573,True
0.6585019,0.00010370265,False
51.119312,0.060307052,True
111.452675,0.11230743,True
0.061224267,2.121897e-05,False
3.8945653,0.0013666351,False
2366.581,0.89641213,True
2248.0046,0.9017476,True
30.488838,0.017206304,True
3895.2935,0.6918106,True
6.7231107,0.01001155,False
998.5775,2.0397613,True
0.15986435,0.00012849853,False
19.901981,0.0041725226,True
0.72859657,0.00024767473,False
0.35001048,0.00015197789,False
265.7823,0.15643339,True
0.07183588,0.00020132307,False
5.3126564,0.00076902524,False
0.00029304594,3.576278e-07,False
0.25044572,0.00011562405,False
2.9662173,0.0022365341,False
216.88779,0.12605272,True
120.371994,0.027656753,True
2143.4446,0.87767696,False
151.98285,0.06638698,True
0.15320034,6.1151775e-05,False
0.14352205,0.00010847362,False
5.110192,0.02020652,False
0.17645831,4.649002e-05,False
2934.5479,1.3152934,True
3.5661619,0.09360789,False
0.18826504,1.7761842e-05,False
0.029966548,8.225385e-06,False
1934.7484,0.54080385,True
8.137692e-05,0.0,False
15.518407,0.006238426,False
1247.7216,1.3160713,True
4.111456,0.0020461108,False
139.58951,0.080966875,True
1030.6115,0.24826303,True
303.50797,0.58645314,True
0.062000353,3.492755e-05,False
737.641,0.8031528,True
0.09532979,4.970875e-05,False
277.0684,0.07424817,True
0.0746376,3.302029e-05,False
0.027617794,5.1259703e-06,False
2614.5376,1.3628465,True
21.944221,0.01440912,True
1073.3823,0.84822685,True
3343.5686,1.0102249,True
7.128492,0.011534728,False
157.72931,0.18842043,True
25.373314,0.011271355,True
420.65796,0.06589927,True
0.008990324,9.536692e-06,False
2308.3765,0.5771409,True
46.6278,0.10706414,True
138.44545,0.12798849,True
0.073872104,4.4702356e-05,False
206.55836,0.1294827,True
150.92892,0.28413963,True
0.0030539352,5.960461e-07,False
89.905304,0.029322397,True
3856.0854,2.1054235,True
3.7134686,0.0021431805,False
420.43933,0.116812736,True
390.12393,0.09348371,True
3040.3826,5.6894217,True
2060.6365,0.81549776,True
0.004502166,2.2649733e-06,False
0.008751355,1.0728827e-06,False
30.692415,0.060427804,True
1.0623745,0.0013117786,False
245.75197,0.08214928,True
3.0185518,0.013109022,False
202.88031,0.13068943,True
0.08543755,4.3986904e-05,False
1.6291107,0.00078866404,False
0.15306616,4.7920737e-05,False
2.647355,0.0015928048,False
43.718025,0.0696132,True
5.9798093,0.0045669526,False
0.090785384,2.4437428e-05,False
2905.0881,1.4985739,True
0.58795977,0.00069769204,False
3524.2397,2.143793,True
0.00022329879,0.0,False
202.38435,0.5889998,True
0.006107179,1.3113008e-06,False
5314.9585,3.138539,False
158.23343,0.11092558,True
0.00070061244,2.3841855e-07,False
61.209026,0.0089054275,True
1.6777294,0.00046760484,False
0.26873088,0.00029130018,False
2.1812034,0.00073560915,False
742.784,0.1785847,True
2.8015592,0.00092923845,False
417.73154,0.094815895,True
0.0002175607,0.0,False
0.39461815,0.00025888227,False
3855.129,1.0775905,True
6.323539e-06,0.0,False
0.024748096,8.821435e-06,False
0.0036252828,8.3446446e-07,False
4.231923,0.0016118478,False
0.49489915,0.0006240834,False
0.9292591,0.0005827382,False
0.016297119,2.622599e-06,False
68.13571,0.031871438,True
59.980625,0.033264317,True
322.52167,0.21065414,True
71.63231,0.028735282,True
2756.3125,0.98551536,True
16.744251,0.0073790466,True
0.7356566,0.00019833841,False
0.23933794,0.00053009647,False
2164.141,1.8522847,True
4.039694,0.003286777,False
0.16925594,0.0001538854,False
0.39465255,0.00013123763,False
0.0024255658,1.5497192e-06,False
1697.343,1.1792718,True
12.707204,0.0042907423,True
889.0362,0.7317684,True
0.06604091,3.6834805e-05,False
0.23281376,5.4357326e-05,False
641.18414,0.26603088,True
349.71652,0.3341159,True
2100.7102,1.6066618,True
1223.3044,2.5223842,True
4.026803,0.002120592,False
1138.4636,0.9385208,True
0.0007103978,3.576278e-07,False
0.004564164,1.0609567e-05,False
0.02074308,8.22539e-06,False
1.6469469,0.0005598328,False
0.067625724,0.00021932022,False
0.0022670755,1.4305102e-06,False
895.4533,0.13486542,True
0.040312048,9.536675e-06,False
0.4131363,0.01996264,False
0.05080294,9.179041e-06,False
79.70946,0.11367495,True
4939.1147,2.2640367,True
0.82038766,0.00046894522,False
0.15246649,6.94961e-05,False
0.18954627,0.00017843865,False
2.984053,0.002921608,False
2813.1458,2.155686,True
1724.7524,0.6288852,True
3304.3167,1.3852386,False
235.716,0.216474,True
0.1684082,8.117757e-05,False
35.57995,0.030327145,True
158.04642,0.03174245,True
966.2489,0.46433687,True
1.540241,0.00036110717,False
4.366432,0.011892837,False
0.00014527055,0.0,False
0.023491431,7.521807e-05,False
194.47368,0.8637544,True
314.1193,0.19960344,True
148.09457,0.0332937,True
5738.3037,1.6300879,False
1.0726556e-05,0.0,False
7.196092e-08,0.0,False
0.6598662,0.00024612795,False
234.02623,0.117381215,True
0.88832796,0.001076849,False
0.1390417,9.6196374e-05,False
8667.726,4.7784095,False
0.3007896,0.000118842254,False
364.04645,0.24039045,True
2.0083756,0.0009960319,False
12.594626,0.009658808,False
1383.3853,0.78290564,True
0.015884932,2.908662e-05,False
407.17368,0.14133263,True
257.536,0.08836033,True
73.37886,0.02872736,True
3.974378,0.008037915,False
0.026107056,1.5258639e-05,False
0.003603016,6.5564877e-06,False
0.0063777445,7.2717366e-06,False
1176.8867,0.2741183,True
156.99792,0.08910615,True
1145.2277,0.2836743,True
0.8337201,0.00073712337,False
26.985884,0.043619033,True
2831.554,0.9096465,True
7.792164,0.0060251737,False
0.03443147,1.1920841e-05,False
1830.6965,1.8716813,True
297.21527,0.22284737,True
3.9853315,0.0021415318,False
76.03285,0.10118251,True
7.3781548,0.004827425,False
67.99716,0.08516155,True
175.8308,0.09494478,True
1.819517e-05,0.0,False
0.1737055,0.00015376513,False
497.33328,1.6801789,True
0.01892471,2.741806e-06,False
0.19295195,6.627728e-05,False
18.799557,0.0039043361,True
7.368782,0.0010992732,False
2350.4602,1.2633961,True
1438.4395,0.67932856,True
0.00055698556,2.503392e-06,False
1.5615506,0.00052218337,False
0.05661993,1.3112898e-05,False
1431.6646,0.46798623,True
2991.0388,1.1402577,True
0.32428053,7.30715e-05,False
777.78625,0.27943546,True
3.9973686,0.0015036783,False
473.17807,0.68472534,True
1.8314929,0.00046868285,False
0.1993218,8.4514846e-05,False
0.0009806104,3.576278e-07,False
1110.3372,0.92259026,True
90.085815,0.06911587,True
158.9961,0.048482433,True
3.6059959e-07,0.0,False
10.188626,0.0053542475,True
9.502375,0.08601764,False
95.4193,0.3599622,True
0.002395666,0.0004636166,False
5056.226,1.9411259,True
3.0969853,0.0008364418,False
754.97876,0.1544968,True
39.21771,0.2948531,True
5.9973316,0.0033631348,False
119.43496,1.4429346,True
2317.6484,0.3337972,True
19.388382,0.0070607825,True
0.001929444,0.0,False
917.06006,0.15492663,True
54.592457,0.010389501,True
0.017776519,2.1457624e-06,False
0.0027044518,3.457063e-06,False
9.2005575e-05,0.0,False
4411.801,3.5802765,True
0.25412846,0.00015460014,False
0.0018720917,2.6226005e-06,False
73.18013,0.09834039,True
155.97223,0.12371132,True
3333.7354,1.1146017,True
262.0947,0.047676012,True
10.312111,0.011172995,False
1.0946139e-05,0.0,False
5.711867e-05,0.0,False
0.00014031438,0.0,False
0.0118371425,1.4305097e-06,False
4.5012374,0.004524094,False
3.968378,0.011985963,False
0.5041158,0.0013077816,False
8.443161e-06,0.0,False
1210.7179,1.0503289,True
0.52322286,9.0235124e-05,False
0.28825566,0.0009035325,False
0.0040105353,4.0531067e-06,False
0.021294504,1.6093107e-05,False
345.6702,0.07763858,True
3985.143,0.7420222,False
2570.801,0.84165287,True
1.0815943,0.00024135826,False
7.73434,0.011000334,False
131.0929,0.08307396,True
8.6578455,0.0033132043,False
954.6298,0.5614988,True
0.0070712576,6.9141124e-06,False
3501.6392,0.6625583,True
0.026909946,1.1920838e-05,False
16.766994,0.027085975,False
24.95795,0.013686027,True
222.21663,0.56840307,True
1108.4614,0.92405355,True
50.91102,0.022026937,True
3287.2104,1.886775,True
106.707466,0.09453768,True
0.005220029,4.529941e-06,False
806.353,0.2942648,True
330.7452,0.2199884,True
513.5536,0.31211627,True
0.26278648,0.0021489044,False
187.55443,0.043481484,True
0.047144327,2.3245484e-05,False
4339.91,1.4838591,False
0.23051363,0.00025733394,False
2.6430132,0.0011934249,False
16.924112,0.1422192,True
0.051745933,6.5085966e-05,False
0.002218605,4.76837e-07,False
99.100395,0.13181545,True
2009.8984,0.6554955,True
0.006684998,3.576271e-06,False
27.93378,0.0041111195,True
474.88852,0.36621872,True
18.620422,0.19819063,True
0.00024167594,0.0,False
18.669655,0.0045028683,True
2491.2778,0.96393836,True
24.708975,0.029897047,True
1742.1619,1.0854859,True
18.205105,0.0054821484,True
5.42489,0.01150377,False
2777.6897,2.722731,True
4212.3286,1.2130891,True
4.575345e-05,0.0,False
310.10895,0.24028333,True
0.9033699,0.00043368805,False
10.9322195,0.0128096845,False
397.90448,0.9967051,True
0.014324899,2.1457428e-05,False
75.9307,0.06130263,True
7.584759,0.121310346,False
608.3386,0.34745577,True
5.615257,0.007790198,False
2.7190208,0.0045587807,False
662.9766,0.40275425,True
2788.9626,1.6254334,True
6.39109,0.012678189,False
2.132127e-05,0.0,False
389.83688,0.10331053,True
0.0005172318,5.960463e-07,False
289.11618,0.6431177,True
16.788528,0.0112327915,False
0.0029116045,4.76837e-07,False
5.435996,0.004199829,False
4543.5312,1.1245965,False
3.6572642,0.0002464565,False
5.860242,0.09347432,False
163.92256,0.04906182,True
3.7771738,0.0039913887,False
0.70805067,0.0002619736,False
0.07333516,1.3828126e-05,False
40.62169,0.039926164,True
0.14652899,9.977215e-05,False
0.18366194,0.00021788783,False
4.6746067e-05,0.0,False
14.706654,0.0061924835,True
0.115268394,3.504671e-05,False
0.007832469,1.8596467e-05,False
8.411266,0.0029649534,False
75.92319,1.380403,True
0.33291888,0.0007429825,False
5.54793,0.10664318,False
21.922247,0.02494086,True
16.71166,0.86753666,True
0.08129165,1.3112878e-05,False
9.308601,0.07425939,False
1.4101349,0.0010501319,False
0.1180873,8.4276806e-05,False
29.325302,0.031092666,True
1640.295,2.1416876,True
0.074043125,3.9576476e-05,False
0.02771792,1.3589745e-05,False
1.4153944,0.00033953693,False
3.5728397,0.0036899194,False
8.846223,0.0012516199,False
84.87365,0.009373665,True
3599.7166,1.0438083,True
53.741352,0.0545078,True
18.853195,0.006293528,True
5.7659645,0.0015724112,False
1003.3265,0.7107093,True
0.11803931,2.2768589e-05,False
948.68195,0.41671878,True
0.9526168,0.0005930791,False
66.016174,0.023631986,True
6.8776026,0.08100404,False
4374.215,3.5840294,False
0.08270386,6.103295e-05,False
123.963875,0.03958246,True
0.003687867,5.125986e-06,False
456.37402,0.15557764,True
1.1287787,0.00039899122,False
0.0024995983,1.5497194e-06,False
76.73312,0.021736529,True
41.442745,0.05972716,True
17.372572,0.0060781525,True
2.06243e-05,0.0,False
0.0015662761,3.5762775e-07,False
57.71428,0.065573364,True
3.7045908,0.008625519,False
0.001944185,3.5762775e-07,False
18.692907,0.008628707,True
29.08404,0.010841766,True
4138.466,2.3208234,True
1.3441681,0.00032167273,False
3.5522482,0.0011890148,False
0.0023877409,5.960462e-07,False
55.02286,0.03473244,True
1502.33,0.72865725,True
0.010554828,2.3841808e-06,False
0.079319544,1.8596376e-05,False
568.84906,0.42866963,True
3382.4058,2.7987006,True
0.0033088087,1.7881375e-06,False
140.73552,0.11658691,True
548.50183,0.18886855,True
8.956808,0.0035762973,False
0.2814304,0.00018832901,False
7.0755343,0.0025407604,False
44.10162,0.05536964,True
159.8122,0.14802001,True
54.96265,0.029983498,True
17.172325,0.016391888,True
103.22509,0.041673083,True
23.937677,0.03698324,True
2430.1316,1.1442764,True
1.2468159,0.0008173632,False
2.2736306,0.00043756326,False
4442.0005,1.1412873,True
99.63495,0.09590533,True
2466.7666,1.0179174,True
3302.1987,2.1986585,True
1314.1981,0.25225803,True
3.6838423e-12,0.0,False
0.0005869247,7.152555e-07,False
0.6577029,0.0003131068,False
0.10316301,8.4157764e-05,False
59.437977,0.027576024,True
0.28588244,0.00018439698,False
0.591214,0.00010203256,False
546.80145,0.3277186,True
178.81996,0.17253329,True
3.788084,0.0010338842,False
6.345997,0.0065269996,False
150.87952,0.07705033,True
45.64905,0.013716054,True
1.9911528,0.001530852,False
2020.4259,0.75778633,True
4.111354,0.0031270443,False
54.156956,0.33949888,True
1496.5182,0.81323856,True
0.0038121564,2.741809e-06,False
0.90998423,0.00010834624,False
104.241066,0.21536969,True
0.007440942,9.536734e-07,False
174.3963,0.057055365,True
3.2683246,0.00246188,False
0.2738745,8.117706e-05,False
250.69456,0.12891057,True
1005.256,0.31693792,True
0.16973239,0.00020072648,False
0.01632749,3.278198e-05,False
627.59796,1.4408838,True
26.725096,0.39835098,True
0.3990617,0.00014971245,False
4.4550266,0.0027586112,False
0.0006171354,5.960463e-07,False
171.31877,0.059031412,True
0.49063823,0.004697595,False
41.804283,0.008891715,True
17.212511,0.030809509,True
83.914055,0.077435605,True
6.0186365e-05,0.0,False
116.035805,0.03451354,True
3746.237,1.0368918,True
0.29952374,9.881814e-05,False
1.548287,0.0029001443,False
0.06878791,0.00017021553,False
183.80565,0.23552218,True
0.25736508,7.950775e-05,False
1837.4785,1.7568469,True
7.6206965,0.0035769404,False
2.7000058,0.033883702,False
0.08257507,2.1218813e-05,False
2470.0923,0.77238774,True
4467.8735,1.82967,False
3882.0596,1.2755958,True
1342.5308,0.5125506,True
277.88998,0.25144774,True
0.0036924242,9.5367363e-07,False
126.32248,0.017246895,True
0.00019766038,3.576278e-07,False
15.377804,0.013587469,False
3589.4148,1.8093953,False
122.86245,0.11431568,True
0.0023071065,4.76837e-07,False
323.59448,0.65036094,True
0.016602589,2.5033896e-06,False
6.4516325,0.0051473435,False
3298.1782,1.7326194,True
0.5925154,0.00019976223,False
0.0004464847,3.576278e-07,False
14.773927,0.0053616525,False
0.0066294246,1.1920918e-06,False
2594.7175,0.5809021,True
0.4053396,0.0002551895,False
1533.2296,0.62397194,True
3245.6084,2.4252388,True
0.02897146,0.00019155073,False
0.004916179,1.1920916e-06,False
2030.2408,1.2586788,True
26.670725,0.014526656,True
5.160006,0.0061849877,False
3566.8665,2.877043,True
693.4686,0.5031602,True
241.09239,0.19381392,True
0.013612048,8.5707754e-05,False
0.0043562334,1.0728827e-06,False
970.5395,0.19844389,True
3379.2998,2.1074986,True
0.3699529,0.00037018987,False
0.15975714,5.209252e-05,False
1.0505717,0.00016793772,False
0.08699512,6.4013e-05,False
0.054163396,1.0371112e-05,False
285.00745,0.1567609,True
0.024576077,4.88756e-06,False
768.94366,0.45660582,True
0.1737773,0.0001096648,False
0.5624479,0.00042832643,False
22.101366,0.0052737445,True
0.00924721,8.225405e-06,False
0.042244073,5.8412197e-06,False
0.11177909,8.082006e-05,False
2.869855,0.002431271,False
45.36784,0.13223529,True
105.46323,0.074625775,True
0.35793975,0.00017295411,False
11.265446,0.002445962,False
0.0034392644,7.152553e-07,False
1.1836873,0.0026747875,False
64.00365,0.13410148,True
20.780733,0.017340988,True
384.9607,0.37430093,True
28.25939,0.023506263,True
3013.0273,0.99319094,True
1.2398667e-05,0.0,False
40.64294,0.025108928,True
0.009931838,2.1457636e-06,False
7.6926675,0.012394032,False
71.74547,0.07115185,True
0.24027598,5.9721002e-05,False
5935.918,2.2162604,False
536.7354,0.21854347,True
0.07371789,6.43705e-05,False
858.5516,0.30990484,True
360.95425,0.8230714,True
11.236704,0.004100573,False
0.055357534,1.1920825e-05,False
74.23046,0.08314304,True
15.103759,0.0025049688,False
0.00213481,2.3841852e-07,False
3.0013657,0.0007931235,False
0.028143194,1.4304989e-05,False
0.031999484,0.0001796319,False
1.9035662e-05,0.0,False
6.433302,0.007869106,False
3.737355,0.0009299725,False
67.21226,0.41821265,True
0.00041512836,0.0,False
31.574549,0.1250855,True
1.748038,0.003747578,False
0.10661507,3.0159339e-05,False
333.58612,0.28549066,True
4.357871,0.00078188354,False
1456.8418,0.28339848,True
0.36896,5.3402837e-05,False
2.17315,0.020008145,False
531.0502,0.4852299,True
0.00056223193,1.1920928e-07,False
2442.508,1.9188882,True
0.5244314,0.0023066918,False
0.002844252,6.675696e-06,False
12.834219,0.016588958,False
0.008983558,3.8146886e-06,False
7.5972633,0.010556743,False
2835.2783,1.6397727,True
83.10359,0.08360512,True
28.091951,0.0074600168,True
0.0128098875,1.072882e-06,False
2.9645584,0.017590038,False
6529.2295,1.836616,False
0.018609844,3.5762682e-06,False
0.004317642,1.1920919e-06,False
0.9269571,0.0004571612,False
20.623587,0.03581695,True
2.4517708,0.0010459784,False
0.9519293,0.00010822949,False
3044.8062,2.2212365,False
1239.0522,0.34746438,True
0.120502,2.5391086e-05,False
215.27351,0.03922071,True
0.047502667,8.106181e-06,False
5.051161,0.0055458993,False
0.036987383,2.1695821e-05,False
3883.3003,2.95783,True
308.07913,0.80839217,True
0.01066239,9.6559e-06,False
215.65662,0.6056145,True
35.530148,0.021435376,True
73.85235,0.035500456,True
2.2044637,0.00078883034,False
988.82355,0.40052462,True
1178.4324,0.29803425,True
1.5207625e-06,0.0,False
0.00030276005,1.1920928e-07,False
1.197356,0.0004614195,False
249.8636,0.17753792,True
1.5463166,0.0006549784,False
0.05409092,8.821411e-06,False
144.96803,0.13154215,True
0.00030702582,0.0,False
182.32497,0.17055039,True
891.2169,0.7950132,True
19.937832,0.03148572,True
1.0083351,0.0020330327,False
565.6949,0.23929377,True
1.7537994,0.0042897705,False
731.468,1.2482662,True
193.91658,0.37955686,True
42.73037,0.025021402,True
1.6666982e-05,0.0,False
4933.9365,2.772615,False
5.7661295,0.0010389895,False
201.38844,0.21540567,True
2751.4878,1.0226126,True
0.032500554,1.14440045e-05,False
0.00055870664,0.0,False
4821.626,1.2994757,False
89.63036,0.023751717,True
0.5266149,0.00030595585,False
3377.7708,1.2551247,False
1.4067804,0.0007225612,False
3.0655153,0.000904877,False
26.092207,0.016048638,True
0.00014984666,0.0,False
0.0126548605,1.0728771e-05,False
3.71582,0.004139551,False
2129.2632,0.8873778,True
0.0004818407,2.3841855e-07,False
8.1965656e-05,0.0,False
655.5058,0.23493089,True
23.881632,0.029936276,True
0.49129182,0.00029868423,False
71.815346,0.022452582,True
3469.3909,1.0380116,True
140.5739,0.032813758,True
8.378068,0.004076246,False
4.3340562e-05,0.0,False
0.00014725635,1.1920928e-07,False
546.9039,0.5192102,True
0.0034381351,2.1457645e-06,False
525.52686,1.396914,True
0.07418375,1.9550009e-05,False
1.6445311,0.00016853382,False
791.1739,0.5788032,True
22.762983,0.0057921316,True
5814.0537,1.4613237,False
5453.5366,3.4490085,False
1654.4801,0.524218,True
1747.5316,2.2622712,True
18.003317,0.0070031323,True
0.1642461,7.164164e-05,False
0.017239798,1.0609561e-05,False
2.0606036,0.0014707186,False
0.002344029,0.00028796814,False
3.7562351,0.0006588266,False
0.03449844,1.0251928e-05,False
2.2246149,0.0005252446,False
0.52485716,0.00018248527,False
960.6053,0.4211606,True
0.0234184,4.6491405e-06,False
12.408252,0.0027158172,False
38.412926,0.026626922,True
1769.9435,1.1822912,True
0.48081392,0.00018189188,False
50.46698,0.020941233,True
0.18596351,8.439558e-05,False
0.097910166,0.0006641285,False
13.711927,0.02288824,False
185.49261,0.063745745,True
1023.4279,0.573475,True
3541.4707,1.4547267,True
68.88705,0.076198824,True
0.57404023,0.001480868,False
1.2263045,0.009059412,False
0.16285563,0.00032598097,False
0.00033587264,0.0,False
3200.856,1.5754461,True
27.192982,0.0069574555,True
0.66440135,0.00017854144,False
1.7323335,0.00034680148,False
1.6712582e-05,0.0,False
75.48364,0.00763872,True
609.9481,0.1428484,True
1047.315,0.26843202,True
4334.2534,2.766051,True
0.3201095,0.00013123901,False
2642.2556,2.8226628,True
350.12503,1.274021,True
1.7865398,0.0033087938,False
3039.9785,0.4233935,True
0.43494794,8.522904e-05,False
13.16012,0.011756882,False
0.03450443,6.6635665e-05,False
5690.494,2.7616103,True
2.8040714,0.000958802,False
139.66295,0.33663538,True
0.5206672,0.00053901685,False
540.51514,0.1672653,True
1651.9017,1.0592444,True
208.21397,0.22349471,True
0.35630605,8.796793e-05,False
0.09075537,4.8635924e-05,False
0.93353397,0.0013019121,False
372.58423,0.3439242,True
4.209593,0.0013644575,False
0.47126162,0.00012754259,False
56.271835,0.052230816,True
183.6724,0.15119763,True
0.586084,0.00037602187,False
0.07355719,3.278185e-05,False
3.079743,0.0006638758,False
102.992096,0.06790178,True
0.12467014,6.413215e-05,False
1638.3519,2.1788006,True
3659.133,3.2998261,False
4.1698956,0.0009416402,False
669.79663,0.65713835,True
3190.6753,2.1878734,True
10.571594,0.023454566,False
243.64668,0.079138204,True
277.4195,0.18277428,True
136.61185,0.06396731,True
523.5294,0.25849518,True
0.0016238667,1.5497194e-06,False
3783.7031,3.6432533,True
3.801688e-05,0.0,False
7.796031,0.0024610613,False
877.51807,0.69341236,True
1.7219093,0.0018614413,False
0.17381208,0.00024875638,False
51.973602,0.11992152,True
0.9878936,0.00090018194,False
2626.964,1.3202134,True
0.20568267,9.3931354e-05,False
183.43355,0.21882504,True
127.94653,0.05740903,True
1181.8746,0.5359025,True
0.36938116,0.00032848053,False
5056.4556,1.1712384,False
0.9035683,0.0011962011,False
3392.1755,1.3387594,False
2662.5007,0.777542,True
51.661594,0.26218632,True
873.6713,0.3327858,True
2454.3875,1.6863432,True
97.11424,0.11470024,True
44.712727,0.071582556,True
0.47982728,0.00016854068,False
3362.819,2.5640187,True
29.049515,0.019564254,True
4.1012404e-06,0.0,False
0.04879337,1.8715635e-05,False
45.096786,0.0365893,True
70.0298,0.011971308,True
139.86424,0.24226381,True
15.087244,0.006992823,True
1.3953271e-06,0.0,False
4.791757,0.0018443256,False
9.599915,0.059211474,False
3984.1548,1.0976261,True
0.74421686,0.00022764967,False
0.4810526,0.00016794581,False
71.916275,0.09736194,True
0.00020717678,0.0,False
6940.1714,2.1099277,False
0.0121492585,9.894315e-06,False
129.1976,0.060399182,True
3459.966,1.7989391,True
0.0031932127,3.8146895e-06,False
1996.5072,0.78547573,True
29.805777,0.045651183,True
76.4645,0.036573783,True
2644.4766,0.8162655,True
3154.3572,1.386322,True
54.669617,0.03324016,True
9.781974,0.001998432,False
5184.971,1.385437,True
0.23790449,7.271368e-05,False
0.193603,6.0197977e-05,False
0.0042709755,2.0265554e-06,False
1027.605,2.2205298,True
105.709946,0.041474476,True
0.3546699,8.356034e-05,False
0.002806826,2.5033917e-06,False
2122.4238,0.98350126,False
9.604834e-05,0.0,False
40.363914,0.0067346906,True
2018.9823,0.90561,True
1903.5833,0.7330295,True
0.4231424,0.00028235954,False
0.000108814886,0.0,False
0.003451284,2.0265554e-06,False
1677.5149,1.2740641,True
260.0886,0.14071092,True
0.14057325,8.105847e-05,False
0.0017164137,9.5367375e-07,False
4062.7756,2.610108,False
541.10626,0.6161724,True
0.0004476008,0.0,False
303.41367,0.23743452,True
0.0003079006,0.0,False
7.6519885,0.06401306,False
547.5963,0.1648659,True
40.758873,0.03969664,True
0.37804198,0.0004494278,False
3019.6436,2.4221735,True
1.09279745e-05,0.0,False
0.1174866,0.00012635275,False
15.720973,0.0071729138,True
12.672709,0.0038325596,True
13.917541,0.021227902,False
21.135874,0.024160285,True
12.027988,0.008226637,True
0.009101337,2.3841815e-06,False
27.859755,0.018113263,True
1010.2732,2.4320323,True
565.2494,0.22857018,True
0.31450537,0.00012933071,False
792.9053,0.24667883,True
0.007019849,3.838464e-05,False
136.19774,0.35163495,True
2.1343343,0.0028657669,False
27.61786,0.013485684,True
0.0005735341,2.3841855e-07,False
4.0896225,0.00158115,False
7.204426e-05,0.0,False
0.0003329748,0.0,False
2620.5317,1.2853045,True
180.39685,0.15509695,True
13.958196,0.0025831193,False
3309.2632,1.3292788,True
8.216942,0.005233718,False
293.06317,0.35807872,True
22.878647,0.07631355,True
1.6247748e-05,0.0,False
0.5474873,0.00014267923,False
0.48422173,0.00059430423,False
56.582603,0.039511327,True
0.47353762,0.0011817019,False
1459.8944,0.5098346,True
4.2799566e-05,0.0,False
13.695113,0.008395055,False
110.1771,0.019745827,True
130.24008,0.062223714,True
4.8318977,0.008657456,False
0.013586269,9.775107e-06,False
3.3086004,0.0009341701,False
53.85338,0.035024304,True
33.54559,0.0055646664,True
3853.833,2.2949817,True
1.1524917,0.0004302157,False
0.031377017,7.033303e-06,False
0.096626274,0.00011789031,False
29.353079,0.027864393,True
591.11475,0.17696549,True
0.7101514,0.000108231485,False
0.017362338,8.46381e-06,False
235.84192,0.15407577,True
1.6695478,0.0009094137,False
4.3399663,0.0013960687,False
1.8002582,0.00343726,False
2543.444,1.1899624,True
81.7918,0.0707136,True
2.2541966,0.013449247,False
8.391973,0.008684667,False
1.5196533,0.001808747,False
2926.169,0.91394556,False
0.030944686,3.61197e-05,False
311.5044,0.07665974,True
0.25280237,0.000119677476,False
0.34291565,0.00024767948,False
0.0022962403,2.0265556e-06,False
25.791508,0.027194679,True
1261.9562,0.33637252,True
0.15924507,5.805253e-05,False
41.262882,0.0370216,True
2189.217,0.5236645,True
1.9211712,0.0018674014,False
1249.3054,0.7197003,True
1847.463,1.1455842,True
1.4826158,0.0026658934,False
98.046555,0.48295316,True
3374.507,1.7643757,True
0.113285966,0.0004351349,False
120.726425,0.09996429,True
0.019485287,3.1828335e-05,False
0.4028911,0.0001348136,False
3.1242375,0.012073872,False
0.013209656,0.00012015567,False
54.890106,0.013746025,True
312.93063,0.21890613,True
418.5384,0.5461619,True
0.46549344,0.00010394262,False
840.924,0.3481648,True
0.36361134,0.00021133131,False
0.056041695,0.000103587074,False
7.937879e-06,0.0,False
907.7448,1.19859,True
0.0026376988,2.7418096e-06,False
6.9120606e-06,0.0,False
678.73773,0.16178687,True
0.01280364,3.8146864e-06,False
110.93951,0.10871365,True
3157.3083,0.3463553,True
0.023441935,4.0530986e-06,False
3.552139,0.00092872034,False
149.35245,0.12938981,True
0.11372335,3.5523582e-05,False
2.0066895e-05,0.0,False
0.7250141,0.00013612263,False
1582.5103,0.44661093,True
1.2732481,0.0010127234,False
0.41704276,0.0013468518,False
0.001559885,3.5762775e-07,False
151.56137,0.026604695,True
1.8384498,0.00029091936,False
4.227446,0.009475197,False
3.0872512,0.0006872908,False
2.233186,0.0008357024,False
0.21587233,5.7217847e-05,False
495.38263,0.23472455,True
99.175705,0.15656443,True
5.592128,0.0021395206,False
0.8573811,0.013806558,False
1.1238427,0.0007877329,False
15.484071,0.01548701,True
0.5627534,0.0009291179,False
3.361295,0.0012108696,False
0.011970671,1.1920912e-06,False
34.49027,0.006834616,True
148.10657,0.25883636,True
0.34966296,0.0002525675,False
2775.3699,1.0742263,False
0.39347604,0.00028521975,False
597.06824,0.61547154,True
0.41166878,0.00011192903,False
111.86559,0.031378727,True
145.46251,0.031240193,True
0.16521615,3.6834637e-05,False
0.05979795,7.128441e-05,False
0.82372737,0.000807727,False
1.5515426,0.0011348372,False
308.05234,0.17427303,True
0.014087613,1.7881358e-06,False
144.60355,0.04602409,True
0.0049410216,1.7881373e-06,False
528.0856,0.22954963,True
0.032797877,2.3960725e-05,False
47.232433,0.02378979,True
0.0031890785,5.960461e-07,False
0.50430965,0.00023147056,False
92.23135,0.054078013,True
0.4409202,0.00056464155,False
76.81841,0.097561926,True
3.2640943e-05,0.0,False
247.91403,0.087010846,True
1.8137635e-07,0.0,False
0.008720468,5.4836087e-06,False
4313.9004,3.1605554,False
1.8653302,0.0004514085,False
0.16325726,3.480816e-05,False
0.014308991,4.6491477e-06,False
6.562843e-06,0.0,False
0.00010655018,0.0,False
0.008140891,7.6293627e-06,False
2.4826398,0.106784075,False
7.260883e-06,0.0,False
917.6096,0.3133806,True
2321.9956,1.5439298,True
2.6336494e-07,0.0,False
23.684637,0.025080066,True
0.032957956,1.6689237e-06,False
0.008667111,2.0265543e-06,False
1.9932163e-08,0.0,False
0.007677031,2.9802268e-06,False
0.9218095,0.0005298332,False
0.028802337,1.3112911e-05,False
2.010534e-05,0.0,False
29.335619,0.047141843,True
0.073041625,1.0609525e-05,False
0.028611004,8.9164394e-05,False
0.0033921916,1.3113012e-06,False
1099.5828,0.35386956,True
49.088055,0.013589272,True
21.54855,0.0043066987,True
0.040792298,1.2874489e-05,False
2671.5457,1.359105,True
12.323312,0.07726166,False
3.1009371,0.00039874366,False
0.023010995,9.4174775e-06,False
4213.337,1.4920843,False
3772.293,1.3367555,True
1052.8196,0.2456091,True
0.27763247,5.8290483e-05,False
325.5023,0.86239654,True
1493.2247,0.6975527,True
1.5887159,9.64248e-05,False
7.3906574,0.0122214565,False
2458.4717,0.28843588,True
63.175514,0.05429612,True
2761.7832,0.7651918,True
93.88347,0.028065553,True
27.130426,0.016490579,True
0.0050282823,1.3351348e-05,False
2754.6138,0.40521568,True
145.94319,0.15830743,True
0.08601248,2.515274e-05,False
1.6693218,0.00095929846,False
0.057946604,6.758923e-05,False
3599.9683,2.5304384,True
141.35005,0.048375223,True
4864.8135,1.9562194,False
0.12176779,0.0008397096,False
2.1049705,0.0007737218,False
9.0964546e-05,0.0,False
2.305135e-05,0.0,False
0.35028818,6.4727064e-05,False
1.7087066e-07,0.0,False
2.128766,0.001772078,False
316.06516,0.0703964,True
44.96713,0.018504057,True
0.0053730477,7.152553e-07,False
19.244297,0.0024983804,True
5.2077146,0.004592036,False
5391.9653,2.6776223,False
0.050204862,1.20400255e-05,False
42.12483,0.019543057,True
4166.4478,1.9483521,True
0.6478578,0.0005107695,False
2.2108984,0.0005887409,False
15.6124935,0.0029979232,True
0.066375345,0.000112646085,False
2933.7744,1.4024992,True
0.03681096,5.6028134e-06,False
0.10129187,0.00018141905,False
39.86342,0.06836924,True
207.13632,0.076456346,True
1962.6892,2.0321493,True
0.12786968,2.121886e-05,False
2.2830775,0.000941803,False
15.406185,0.025064342,True
0.36665884,8.952027e-05,False
0.00026479774,0.0,False
984.03644,0.22742581,True
0.045138385,0.00022301501,False
0.00034426426,1.1920928e-07,False
0.5050101,0.00024744132,False
4460.551,0.7839088,True
88.69898,0.035821076,True
0.6994747,0.0002920068,False
0.02350665,7.927092e-05,False
0.024084741,3.2186385e-06,False
1733.8801,0.6484512,True
0.33570668,0.000120987475,False
12.91141,0.5763458,False
3000.0745,1.8636762,True
103.1677,0.029597556,True
0.30254033,0.0002446998,False
28.926569,0.008303937,True
12.057347,0.013456377,False
20.432152,0.004630174,True
214.13617,0.090267204,True
57.44032,0.01528867,True
0.039521173,3.14707e-05,False
1493.1039,0.1917938,True
31.625973,0.05219988,True
0.000460808,0.0,False
7.3751864,0.0834509,False
2398.0288,1.2282267,True
0.556317,0.0026809871,False
0.43327567,0.0028130054,False
0.47835946,0.0019707729,False
4.522728,0.0012739232,False
65.722145,0.2648594,True
0.08719277,3.9814884e-05,False
5427.962,3.0539517,False
2418.1404,0.39265823,True
0.007835252,5.96046e-07,False
7.083935,0.0046843924,False
688.0554,0.22535194,True
411.8308,0.18240848,True
0.18308565,0.00012230025,False
1975.6542,0.8070815,True
66.29028,0.049483553,True
1.579584,0.0010492246,False
0.030134344,3.9099832e-05,False
96.52383,0.1269108,True
0.028041529,1.1801629e-05,False
535.9613,0.2622655,True
22.18346,0.007830206,True
0.0037937157,1.1920918e-06,False
3191.0435,1.4776901,True
0.12319482,0.00022658931,False
0.0014770782,1.072883e-06,False
101.415184,0.026580025,True
167.60942,0.06934179,True
343.57492,0.19136733,True
182.67645,0.19936109,True
2.7621632,0.00056288956,False
0.001676736,1.192092e-06,False
7.4088075e-07,0.0,False
31.307571,0.0044392087,True
3.1294968,0.000986167,False
0.0044851303,1.1920919e-06,False
1.2614653,0.0044614584,False
2583.4534,1.4285406,True
0.0019156684,4.76837e-07,False
3.460123e-05,0.0,False
0.027227547,6.9141006e-06,False
14.735775,0.1029033,False
70.39213,0.18363538,True
15.426348,2.2788744,True
12.526563,0.008340368,False
0.0007645389,0.0,False
206.68864,0.02697683,True
0.039488673,0.0002698527,False
248.25945,0.14951852,True
0.27028593,0.00014005927,False
882.8905,0.1938422,True
5.233963,0.0011451322,False
0.5148925,0.0003551701,False
0.061035976,1.7523558e-05,False
0.82507676,0.00082692533,False
2818.4019,2.0980048,True
0.085416935,2.181492e-05,False
368.6908,0.22763953,True
2.3967729,0.0009786886,False
2543.489,1.5950204,True
623.5261,0.2758497,True
10.649284,0.0046283067,False
588.69495,0.27649298,True
0.008255225,3.576271e-06,False
86.10644,0.20041376,True
0.50646746,0.00022777723,False
42.813194,0.10585003,True
4558.58,2.3683271,True
0.055631813,0.00024184573,False
8.555179,0.018963873,False
10.933725,0.006788339,False
3.818656,0.0012678003,False
5007.418,4.285313,True
1918.8241,0.7291196,True
153.78336,0.50710523,True
201.80391,0.1338847,True
7.2581584e-05,0.0,False
3593.8586,1.5392412,True
219.89633,0.06220498,True
36.02224,0.034322947,True
327.40894,0.42580307,True
27.558336,0.009568423,True
235.92897,0.085492484,True
1.6141039,0.008196269,False
238.45505,0.14804539,True
126.54513,0.07428145,True
244.49731,0.14307214,True
2011.0397,0.49042946,True
4.196593,0.005724653,False
55.62311,0.09692442,True
0.0481994,9.905775e-05,False
2796.4968,0.4559474,True
9.433729,0.010156952,False
0.06715608,2.9444162e-05,False
0.00018141793,0.0,False
6.400565e-06,0.0,False
0.00035073844,2.3841855e-07,False
5391.1797,1.2709163,True
157.92332,0.25478312,True
0.8692503,0.0013979909,False
49.43734,0.02804652,True
3774.1665,4.163505,True
3773.8542,1.567857,True
857.85846,0.7460576,True
57.65404,1.4556223,True
8.203319,0.006401026,False
1841.5874,0.2683305,True
27.108622,0.006339797,True
336.174,0.42991033,True
419.4189,0.2640949,True
0.0048687933,1.6689282e-06,False
0.18972081,3.6119345e-05,False
0.029481437,7.152519e-06,False
2.0538971,0.0023038115,False
2.19046,0.004635706,False
4475.2954,3.6826317,False
90.94449,0.062328372,True
3613.6516,1.4612505,False
0.017130077,5.3643985e-06,False
112.97516,0.05092206,True
1.7978293,0.0035607303,False
0.016418325,8.344607e-06,False
0.1950697,0.0001736703,False
60.097843,0.044441294,True
69.209335,0.08155232,True
0.00028432754,0.0,False
0.0004097012,1.1920928e-07,False
745.4469,0.15491365,True
718.1229,0.7174021,True
2534.3503,1.2163172,True
7.7793136,0.017954234,False
0.1371323,3.4927474e-05,False
5.6109753,0.0016154047,False
3.6689534,0.0125983935,False
1772.1222,0.6474087,True
159.7984,0.02163329,True
0.047949184,2.5987225e-05,False
0.01202696,8.463814e-06,False
273.51718,0.11422477,True
0.11095665,1.5973823e-05,False
0.0049127936,5.9604605e-07,False
2407.794,1.1920209,True
0.0046046977,4.4107323e-06,False
316.44827,0.105558276,True
0.003275397,4.7683696e-07,False
1041.5394,0.23934725,True
908.2276,1.5504405,True
0.3217302,0.00010716153,False
0.02131965,5.8412297e-06,False
0.9585779,0.00025231615,False
0.12547898,3.8265163e-05,False
942.24426,1.5897843,True
0.00010185377,0.0,False
1378.011,0.31049603,True
36.619167,0.018678088,True
1770.5935,0.82753795,True
4.14852e-05,0.0,False
8.22624,0.007039179,False
33.078487,0.022736302,True
35.9791,0.64849967,True
1218.2777,0.5249277,True
0.03953882,3.8742157e-05,False
6.9930897,0.016593885,False
995.14545,0.5621466,True
0.1255129,0.0002503063,False
65.55927,0.0647364,True
9.201173,0.0029776425,False
14.439312,0.0045299823,True
1801.3688,0.812985,True
1775.2231,1.3516281,True
4.5202365,0.00033080776,False
10.263745,0.0013597029,False
1623.9879,1.1657592,True
735.4674,0.11833591,True
288.92786,0.9200049,True
0.03694573,1.9430878e-05,False
0.0051623043,2.264973e-06,False
55.52957,0.04291835,True
9.489619,0.014253774,True
5.5852494,0.004909919,False
112.15171,0.056102745,True
2326.4734,1.0160509,True
18.366684,0.02981986,True
2.6646323,0.0020815227,False
20.422125,0.007313238,True
7.392164e-05,0.0,False
2.6126065,0.007295837,False
0.00044560185,1.1920928e-07,False
0.14911425,1.1920762e-05,False
0.004807211,3.6954802e-06,False
0.0020707943,8.344646e-07,False
2.6697485,0.0035669948,False
29.743988,0.022653922,True
1.4159931,0.0006017566,False
1.6813675,0.00020059243,False
1721.9022,0.80700785,True
0.053081386,6.174831e-05,False
3.949668,0.011190398,False
0.00013343067,0.0,False
0.00019008717,0.0,False
436.57324,0.26063776,True
0.37615344,0.00030309483,False
621.33026,0.34323487,True
5565.4375,2.2626052,False
129.41638,0.10135297,True
3368.6858,2.0405874,True
600.6527,0.38999528,True
0.00022479329,0.0,False
11.314553,0.016001435,False
0.003557407,1.7881232e-05,False
8.7033415,0.020505488,False
32.171623,0.016827194,True
66.363945,0.07597674,True
3.7209656,0.0018382947,False
3155.9507,1.6244786,True
3438.92,2.5263927,True
2.4749935,0.0021969536,False
35.46498,0.03729684,True
10.343668,0.019269865,False
0.013018865,6.341727e-05,False
45.32397,0.015411522,True
141.0554,0.072641864,True
397.8197,0.5481151,True
387.51053,0.21595919,True
0.0023938722,7.152554e-07,False
2083.671,0.9917435,True
0.00043481748,5.960463e-07,False
2745.264,1.1335738,True
0.06322674,5.0066472e-05,False
0.077878855,2.8609684e-05,False
0.038961533,2.2887865e-05,False
0.00028051704,8.344647e-07,False
0.0018915101,3.6954807e-06,False
2.524899,0.005066776,False
0.00012809709,0.0,False
0.019836254,1.573548e-05,False
143.79599,0.04193218,True
0.0034069852,1.5497192e-06,False
1162.7457,0.5467106,True
2.0040622,0.0028756903,False
0.15379418,0.00010239499,False
5838.861,1.3831756,False
240.90024,0.19732952,True
2.4548984,0.0023253765,False
0.13239367,6.2462874e-05,False
6.3166065,0.0012827525,False
1073.3519,0.6815096,True
1.0632956,0.000403895,False
0.2800867,0.005946944,False
0.5703392,0.00012754012,False
0.8282258,0.0032176052,False
120.090576,0.15982717,True
1459.9319,0.21838176,True
5.177049,0.0066636773,False
0.009625391,7.152525e-06,False
25.036772,0.030922113,True
0.0024443315,1.192092e-06,False
1040.6073,0.17553207,True
43.36584,0.024614926,True
605.9936,0.28385997,True
0.25770587,0.00011741181,False
0.036834516,1.6569911e-05,False
1245.7877,0.751673,True
2450.2327,2.9502115,True
188.8338,0.032084927,True
2.9125607,0.0050314073,False
849.0505,0.40671507,True
1.3046533,0.00051990966,False
142.09334,0.07657787,True
485.92822,0.21545002,True
44.183437,0.012061254,True
0.26512453,0.00044359398,False
0.12608406,6.7112174e-05,False
3068.7231,1.6076832,True
10.016506,0.0027535907,False
0.100875065,1.6212229e-05,False
0.09000141,1.9669242e-05,False
32.724792,0.04844606,True
0.0023266783,7.6293645e-06,False
72.987785,0.09403292,True
73.83562,0.15343937,True
0.054643437,2.741766e-05,False
0.018709488,1.1324809e-05,False
0.983447,0.00029522597,False
345.76276,0.29718634,True
115.73868,0.36167362,True
4.627105,0.007328477,False
4645.856,1.0411886,True
0.34262833,9.238026e-05,False
0.31977502,8.010375e-05,False
0.008123067,3.0994356e-06,False
57.4189,0.06096165,True
3595.6045,2.7724981,False
11.796391,0.015903277,False
0.071856804,1.1563161e-05,False
3594.0046,2.634982,False
1824.5045,0.84120053,True
1.8009971,0.004086003,False
6.675671,0.0032804145,False
0.14012402,0.0001333854,False
72.20444,0.039727412,True
5.4462004,0.0032636032,False
419.20294,0.37773257,True
0.020417979,2.5629633e-05,False
28.012266,0.008073351,True
0.008449239,2.264973e-06,False
0.0022627513,8.344646e-07,False
0.015899409,2.38418e-06,False
26.202631,0.012343435,True
18.508572,0.0019152946,True
256.8967,0.09332928,True
3304.7148,1.565048,False
161.2474,0.117741324,True
1748.2262,3.9647183,True
832.7059,2.0995529,True
0.011314453,2.8610173e-06,False
0.24705362,0.00020048744,False
0.0076851803,1.466263e-05,False
3533.3875,0.98992276,True
0.7068825,0.002064134,False
23.78021,0.016332714,True
1658.1898,0.49554315,True
0.0086907875,1.4305097e-06,False
392.96768,0.29713276,True
0.06783451,6.746983e-05,False
0.6177123,0.0012519419,False
6.0050607,0.002647133,False
4475.1494,2.6487045,True
0.26592702,9.011636e-05,False
0.9470772,0.0015571294,False
2.9183998,0.00030985565,False
289.8765,0.104238704,True
113.89515,0.6705462,True
0.11327551,6.0436825e-05,False
0.0016831701,1.0728829e-06,False
3.8622934e-06,0.0,False
1.2563583,0.00044866675,False
415.33014,0.2222788,True
376.0598,0.73277116,True
24.113466,0.06047621,True
0.11592028,9.631589e-05,False
969.2145,0.18933167,True
6.764541,0.0047169467,False
0.0019321381,1.0728829e-06,False
4532.3164,1.0158699,False
3516.5361,2.1867847,True
0.027617969,9.775095e-06,False
2.250732,0.0026248523,False
5296.694,1.2419341,True
45.820633,0.12186181,True
85.15088,0.044369534,True
1065.2296,0.6174938,True
183.83032,0.14636672,True
0.12626939,1.4900928e-05,False
1.2618401e-05,0.0,False
45.257072,0.03866519,True
4.135311,0.0048534656,False


==> new_results/losses/wrn-eps-0-c100/scale_25_wrn-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
1.8735797e-23,4.0531077e-06,True
0.0,0.0,False
0.0,0.0,True
8.527914,101.90997,True
4.9386184e-15,1.4305105e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.4812148e-28,49.446045,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.1275238e-14,9.29062,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1725598e-06,27.013153,True
6.7275084e-07,87.72183,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.51591e-40,0.306456,True
0.0029896323,53.85919,True
0.0,0.014869689,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.35113e-40,0.0,True
0.0,0.0,False
9439.6,26.636051,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3226661e-15,10.110667,True
0.0,0.0,True
0.0,0.0,False
1.7885383e-35,0.0,True
0.0035099082,139.1795,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.0797356e-32,0.0,True
0.0,0.0,False
8.21818e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.758807e-08,44.59189,True
0.0,0.0,False
0.0,0.0,False
22.607521,62.90827,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.048463e-15,36.458435,True
2.2040591e-13,32.70117,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7737995e-31,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.2475363e-10,42.411194,True
0.0,0.0,False
0.0,0.0,False
1.339941e-24,0.15455489,True
1.7693835e-10,64.02237,True
7.13075e-14,7.3651047,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.3986959e-13,0.0,True
0.0,0.0,True
0.9841141,92.75925,False
0.0,0.0,True
0.0,0.0,False
8.886357e-22,7.867782e-06,True
1.5007941e-22,5.90206,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.329792e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.3252186e-07,26.83075,True
0.00037323724,47.05664,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6661222e-11,0.013812435,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.931548e-32,1.7509956,True
0.0,0.0,False
0.0,0.0,False
1.0918809e-07,93.40384,True
1.97366e-40,0.0,True
2.0340569e-32,0.0,True
84.54222,74.47812,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0013260676,22.894028,True
0.0,0.0,False
0.0,0.0,True
0.02936669,48.51123,True
0.0,0.0,False
1.6885497e-18,26.114075,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.20314e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
13.495107,56.969994,True
0.0,25.010834,True
0.0,0.0,False
0.0,0.0,True
35188.586,34.66639,False
1.547906e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.8757335e-33,28.863586,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.293122e-33,42.917454,True
2.9693773e-31,0.0,True
0.0,0.0,False
0.0,0.0,False
1.5170248e-31,0.0,True
9.46169e-39,8.450196,True
135167.28,68.97203,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3611294e-12,20.942688,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.5633297e-10,18.681335,True
0.036691647,50.41516,True
2.5326259e-31,0.0011787617,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,2.6777024,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
5.3231128e-14,9.135179,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3492597e-07,33.715942,True
0.0,0.0,False
1.4761138,29.599728,True
0.0,0.0,True
3.876775e-30,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
191865.64,93.55114,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.8827073e-18,15.044891,True
8.5603877e-38,0.0,True
0.0,0.0,False
0.00038801017,26.55821,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.6621327e-12,0.014161333,True
0.0,0.0,False
0.0,0.0,True
2.1325397e-26,0.0,True
1.1986751e-14,44.582626,True
0.0,0.0,False
3.3913112e-36,0.02024744,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.3722723e-07,36.764908,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.8522846e-38,0.0,True
0.0,0.0,False
44026.516,72.04209,False
1.0350636e-12,22.85669,True
9.732395e-39,0.0,True
0.0,6.247101,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6734926e-13,37.26181,True
0.0,0.0,True
0.0,0.0,False
3.507751e-27,89.690735,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.9149987e-16,73.27948,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.502154e-25,0.0,True
0.0,0.0,False
2.664275e-34,0.0,True
0.0022499815,38.08127,True
0.0,0.0,False
0.0,0.0,False
1.1212142e-36,0.0,True
0.0,0.0,True
0.0,0.0,True
5916.994,135.25523,False
0.0,0.0,True
0.0,0.0,False
2.5827125e-08,34.06357,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.752963e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.005523979,31.934464,True
0.0,0.0,False
64.72053,113.00673,True
0.0,0.0,True
0.0,0.0,False
4.4216666,81.26872,False
0.0,0.0,False
2.5553043e-24,0.40131223,True
0.0,0.0,True
90713.63,66.07912,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.779892e-05,35.997253,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3758454,20.86416,True
0.0,0.0,False
0.0,0.0,False
88.45281,67.67028,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.00038917866,44.16031,True
0.0,0.0,False
0.0,0.0,False
6.318757e-19,2.6329305,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
58171.164,49.681023,False
0.0,0.0,False
0.0,0.0,True
8.772802e-06,100.54947,True
0.0,0.0,True
0.0,0.0,False
0.05484823,54.286682,True
8.582763,40.81687,False
0.0052986634,46.913086,True
3393.1643,55.705116,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6600616e-20,0.3052176,True
0.0,0.0,False
0.0,0.0,False
2.4168664e-34,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
57.282932,40.328506,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.8654284e-38,8.583805,True
0.0,0.0,False
6.118233e-31,0.0,True
0.0,0.0,True
8.2178026e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1377075,31.845655,False
1.934422e-34,0.0,True
0.0,0.0,True
1.6383346e-29,1.9073468e-06,True
0.0,0.0,False
0.0,0.0,False
2.8238729e-08,22.225128,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.7517036e-18,2.350455,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,8.727976,True
0.0,0.0,False
0.0,0.0,False
9968.979,125.80335,False
0.0,0.0,False
0.0797913,25.980896,False
0.0,0.0,False
0.0034287022,111.36301,True
9.0244896e-21,13.854966,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.491562e-23,1.20400655e-05,True
0.0,0.0,False
0.0,0.0,False
5.927228e-15,10.581004,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.9349362e-35,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2085004e-36,23.16446,True
0.0,0.0,True
6.5231055e-21,9.5367386e-07,True
1.5699004e-23,0.00032860602,True
0.0,0.0,False
1.6925963e-29,1.1920922e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4448.5957,42.744083,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00045101735,13.06365,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.8432295e-15,16.699524,True
0.0,0.0,False
0.0,0.0,False
84231.57,77.32159,False
0.0,0.0,False
9.522029e-22,56.13391,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.62040955,True
1.2342047e-12,2.3841855e-07,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
106.071754,62.708725,False
8.3535893e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
106.297134,34.601128,True
8.0174786e-32,0.0,True
0.0,0.0,False
0.0,1.6689287e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2700.7542,73.97546,True
0.0,0.0,False
1.7517057e-22,15.160889,True
1.1248774e-09,29.626638,True
0.0,0.0,False
0.0,0.0,True
9.880072e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.5455142e-07,20.868042,True
6.6354285e-17,6.2285213,True
0.0,0.0,True
0.09060365,18.419983,True
0.0,0.0,False
2.3570525e-25,49.008057,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.799524e-35,0.0,True
0.0,0.0,True
2.0013394e-07,10.371354,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.858588e-05,37.237823,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4388791e-22,7.152555e-07,True
0.0,0.0,False
0.0,0.0,False
9.726847e-20,29.205292,True
0.0,0.0,False
0.0,0.0,True
1.7435195e-18,0.0,True
0.0,2.0265559e-06,True
0.0,0.0,False
6.3545508e-27,0.010433061,True
0.0,0.0,False
4.521746e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
4.4784783e-14,33.808228,True
0.0,0.0,True
1.1768787e-28,3.573888,True
0.0020031536,26.265106,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.6945448e-17,0.48628396,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.4182629e-15,43.103638,True
0.0,0.0,False
3.992944e-34,0.0,True
1.3193953e-37,0.0,True
6.0268903,154.61375,True
2.6218467e-11,16.371002,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.30623e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.26169357,45.9487,True
0.0,0.0,False
0.009501381,63.28186,True
0.0,0.0,False
0.0,0.0004256058,True
0.0,0.0,False
772.3931,97.79508,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7975105e-27,0.0,True
0.0,0.0,False
1.5132278e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
3.5614953e-17,9.858771,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.3611996e-07,25.056519,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3696776e-09,50.46051,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7511412e-18,24.602448,True
0.0,0.0,True
5.2115626e-28,5.357355,True
0.0,0.0,False
0.0,0.0,False
4.67403e-32,0.0,True
5.1120557e-30,0.0,True
6.361977e-13,38.942963,True
7.0580954e-32,60.15045,True
0.0,0.0,False
8.861888e-23,5.84284,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3374164e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
7.1013855e-13,56.269318,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.226414e-08,56.286896,True
1.7810528e-14,3.2184813,True
3594.193,49.71201,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.0471516e-23,0.0001811817,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,4.80664,True
5.5812434e-38,0.0,True
0.0,0.0,True
59901.094,46.12717,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
130.69086,134.7838,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.906841e-12,11.544168,True
0.0,0.0,False
4.813885e-35,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.6136994e-20,0.0,True
0.0,0.0,True
3.9755055e-25,0.0,True
0.0,0.0,False
0.0,0.0,True
4.6182308e-10,18.289352,True
0.0,0.0,False
0.0,0.0,False
1.3069983e-14,49.801056,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1636644e-32,40.59839,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.6275316e-11,31.62857,True
4.6896777e-23,7.71288,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.244572e-24,0.0,True
0.00033628082,32.74231,True
0.0,0.0,False
1.5623769e-30,0.0,True
0.0,0.0,False
4.4962734e-30,0.5839705,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7752693e-27,1.1920928e-07,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.246768,56.93453,True
0.0,0.0,False
1.7754722e-25,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,26.984436,True
1.5362314e-11,5.0662664e-05,True
0.0,0.0,True
0.0,0.0,False
8.926634e-28,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2390763e-18,92.062805,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.318426e-08,27.552246,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.873555e-23,12.800357,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3214746e-36,0.0,True
86661.75,28.668392,False
1.1681521e-21,0.04378433,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.169249e-34,8.344647e-07,True
0.0,0.0,False
1.184617e-10,5.9774833,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.00032252833,True
5.972067e-19,17.094147,True
0.0,0.0,True
8.177846,56.54848,True
0.0,0.0,True
0.0,0.0,False
1.5032158e-28,0.0,True
3.320705e-39,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4108.0674,48.922062,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.1627866e-06,14.626373,True
0.0,0.0,False
0.0,0.0,True
4.1121506e-34,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.0589975e-10,21.878418,True
0.0,0.0,True
9.44316e-16,20.093018,True
0.0,0.0,True
0.0,0.0,False
8.941936e-08,73.52139,True
7.326824e-06,23.697388,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.160467e-39,1.9508855,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.711904e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3355581e-27,0.0,True
0.53990716,49.559998,True
0.0,0.0,False
0.0,0.0,False
1.4992569e-37,0.0,True
0.0,0.0,False
0.0,0.0010623055,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
129.162,34.88646,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,25.366028,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,7.729932,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.775625e-28,24.548178,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.2872975e-06,19.228397,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
7.729018e-23,3.362061,True
0.0,0.0,False
1.8237252e-31,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.43817362,103.78461,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
9.87907e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.039536543,66.795105,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.2036051e-14,8.302708,True
0.0,0.0,False
0.0,0.0,False
3.1690494e-29,6.13909e-05,True
1808.6636,84.88289,True
0.0,0.0,False
0.0,0.0,True
2.9499227e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.539606e-12,26.346954,True
0.0,0.0,False
0.0,0.0,False
2.4609054e-08,28.604553,True
0.0,0.0,True
9.916925e-11,24.998444,True
376.96283,66.862656,True
3.1302087e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.0251762e-37,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.5513137e-26,7.3909487e-06,True
0.0,0.0,False
0.0,0.0,True
5.007885e-16,11.246229,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
7.89464e-40,0.0,True
3.624647e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
6.725472e-36,28.45456,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.037489206,28.777313,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.037166e-30,31.076477,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3188593e-15,8.200119,True
13470.505,63.326008,False
1.7829148e-10,27.68689,True
4.1224428e-19,0.016933618,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
88329.83,59.97968,False
0.0,0.0,True
0.0,0.0,False
6.8077396e-34,0.49308977,True
0.0,0.0,False
0.0,0.0,False
0.08400074,50.62912,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2780452e-19,0.0,True
0.0,0.0,False
1.5665553e-37,0.0,True
1.3798273e-14,54.211197,True
0.0,0.0,False
0.0,0.0,False
2.8448511e-11,31.342346,True
0.0,0.0,True
0.0,0.0,False
4.727521e-06,75.54724,True
1.0124273e-28,2.503392e-06,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.997614e-18,0.0,True
0.026960688,58.122147,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.5938892e-32,2.527205e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.22172e-40,0.0,True
0.0,0.0,True
2.2525487e-18,11.989233,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
116928.734,66.46771,False
1.6535216e-32,0.0,True
0.0,0.0,False
2.4509721e-30,0.0,True
2.38348e-40,5.0786657,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.8096994e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
2.3494436e-26,7.915183e-05,True
0.0,0.0,False
3.4292284e-19,28.016771,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0511108e-18,28.694397,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
12281.593,60.57655,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2095.8838,66.0662,False
2.0376819e-20,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2288281e-11,79.768036,True
1.767274e-36,10.130228,True
0.0,0.0,False
0.0,0.0018801884,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.0526967e-26,0.0,True
1.17804066e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9035546e-37,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
5.7967426e-31,5.512862,True
0.0,0.0,True
0.0,0.0,False
4.731261e-35,0.0,True
0.0,0.0,False
4.8752772e-31,23.40857,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2057.1052,90.143295,False
0.0,0.0,False
0.0,0.0,True
3.0187142e-18,2.805346,True
0.0,0.0,False
0.0,0.0,False
1.4014075,20.793472,False
0.0,0.0,True
0.0,0.0,False
3395.8967,38.219944,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.2031954e-20,6.686155,True
0.0,0.0,False
0.0,0.0,False
1.1162487e-36,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.492549e-13,12.042212,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.306229e-29,0.009761576,True
0.0,0.0,False
3.278601e-31,30.370789,True
0.0,0.0,False
0.0,0.0,False
1.665424e-24,0.4269162,True
0.0,0.0,True
111331.38,50.60134,False
1625.5609,101.14664,False
2.8812244e-16,1.5366368,True
4.96329e-19,58.61029,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.947774e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.790661e-23,20.98883,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.022781e-25,0.08793468,True
0.000101019585,39.014816,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0405521e-07,38.463333,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.209714e-30,0.0,True
4.0973813e-32,0.0,True
8212.405,86.663155,True
0.0,0.0,False
3.872205e-09,75.15442,True
7.73286e-40,19.281036,True
0.0,0.0,False
0.27243897,9.020536,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0031341605,79.95178,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.2057225e-25,0.0,True
2.5143208e-20,13.341433,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.199293e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.8894267e-19,57.791077,True
67902.805,101.07824,False
0.0,0.0,False
2.0998734e-28,0.43014959,True
7.052959e-09,59.88089,True
0.0,0.0,False
1.450584e-39,0.0,True
4.481727e-36,0.0,True
0.0,0.0,True
1.3664927e-35,0.0,True
0.0,0.0,False
0.0069926674,99.54166,True
0.0,0.0,False
0.0,0.0,False
8.255812e-27,4.878366,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.7865977e-10,31.04715,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.142503e-25,2.193427e-05,True
0.0,0.0,False
326.2196,37.551926,False
0.0,0.0,False
51601.32,48.09232,False
1.531005e-11,6.649399,True
0.0,0.0,True
1.0444928e-36,0.0,True
4.4962695e-19,39.178833,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
8.41624e-10,70.46954,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.59419e-12,6.322278,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2927.3765,67.40141,False
0.0,0.0,False
0.0,0.0,True
0.09417192,53.062836,True
0.0,0.0,False
9.403761e-16,6.784975,True
0.0,0.0,True
0.0,0.0,True
4.032272e-24,5.4512,True
3.115044e-08,28.772547,True
0.0,0.0,True
0.0,0.0,False
0.003094986,41.303497,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2817484e-22,57.312317,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.014897496,28.209549,False
0.0,0.0,False
0.0,0.0,True
1.6373727e-10,22.30011,True
3.6881797e-14,8.440798,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3254571e-20,21.825195,True
1.1341518e-38,0.0,True
0.0,0.0,False
0.0,0.0,False
2084.27,83.34781,False
6.875227e-30,0.5095364,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0815085e-31,0.0,True
0.0,0.0,True
0.0,0.0,False
5.780005e-12,63.880188,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.4928907e-25,57.824036,True
6.6978883e-31,0.0,True
0.0,0.0,False
2.6734968e-26,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0584902e-12,23.473267,True
0.0,0.0,True
0.0,0.0,False
0.5849386,40.740875,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.1043368e-17,0.07379316,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.6503793e-07,63.874084,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.280653e-28,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9702706e-17,23.414215,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
348.31647,28.198868,False
0.0,0.0,False
3.3509197e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.5226714e-34,0.0,True
0.0,0.0,False
0.0,0.0,True
6.249026e-23,8.4992615e-05,True
0.0,0.0,False
1.09230146e-23,0.019792557,True
1.1361768e-16,23.836914,True
0.0,0.0,False
0.0,0.0,True
6.007647e-11,43.92447,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.277702e-34,0.0010805251,True
0.0,0.0,False
2.4693856e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.203936e-30,21.578003,True
0.0,0.0,False
0.0,0.0,False
2.901456e-31,0.0,True
0.0,0.0,False
0.0,0.0,True
9.999269e-08,0.05521232,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.258041e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.4080923,18.240232,False
0.0,0.0,False
8.851347e-32,0.048514992,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.12465e-40,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.0367452e-36,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
65.27426,90.876434,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.381333e-27,0.0,True
1.8628086e-14,33.208298,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7041225e-18,3.4570635e-06,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.5433946e-20,27.50821,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2242.7678,46.730087,False
4.847585e-08,31.376862,True
3.1781563e-26,0.0,True
0.0,0.0,False
0.0,10.023542,True
3.983772e-20,1.5966146,True
0.0,0.0,False
0.0,0.0,False
7.2244124e-14,8.344647e-07,True
0.0,0.0,True
9.565853e-06,16.668549,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.1622462,8.757569,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.60910153,76.87521,True
0.0,0.0,True
1.1385425,51.59982,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.869306e-09,64.46709,False
0.0,0.0,False
0.0,0.0,True
0.0407956,55.54648,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.764315e-15,26.296783,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.6510775e-38,0.0,True
1.4019402e-10,52.959473,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4096167e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.372572e-12,0.05925016,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.8598785e-18,1.9808954,True
0.0,0.0,False
0.0,0.05338353,False
3.9658933,58.265736,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.3411667e-24,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6925483e-08,33.67932,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2103.4739,87.071754,False
4.748259e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
1.2969963e-27,0.0,True
0.0,0.0,True
0.0,0.0,False
2.4917743e-26,7.152555e-07,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.83645e-40,0.0,True
0.0,0.0,True
0.0,0.0,False
6.2202016e-05,43.36609,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.5907482e-38,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.9376226e-07,39.57759,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,54.22223,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.8091126e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2553168e-13,56.895294,True
0.0,0.0,False
3.312077e-39,0.0,True
0.0,0.0,False
1.06071044e-16,35.76883,True
9.918187e-31,0.0,True
0.0,0.0,False
8.620541e-31,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.8834509,71.61109,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0027186882,119.84927,True
2.9718625e-10,15.504028,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.00050623476,45.25952,True
0.0,0.0,True
0.0,0.0,True
6.6097023e-38,4.887569e-06,True
0.0,0.0,True
4.11987e-40,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.013792e-39,0.0,True
1.4555041e-16,0.0003121604,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.0108412e-09,0.2739136,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
25.692759,39.000565,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.091589235,115.370636,True
0.00015172853,44.147583,True
5.931056e-23,6.9017634,True
0.0,32.038696,True
0.0,0.0,False
2.851577e-24,0.0,True
0.0,0.0,True
0.0,0.0,True
2.0284515e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9213.87,108.45679,False
0.0,0.0,True
15.630323,40.358044,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
5.1901626e-31,0.0,True
2.857771e-19,6.9363666,True
1.1981621e-17,16.926561,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1560915e-20,1.5749676,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.70704e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0668801e-21,14.153138,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.7088877e-27,0.0,True
2.3568516e-25,33.967224,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2923532e-16,40.575317,True
0.0,0.0,False
5.678531e-11,0.0005971794,True
0.0,0.0,True
5.5516227e-18,10.891101,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.06810658,True
1.975399e-22,0.037357215,True
0.0,0.0,False
0.0,0.0,False
5.3690983e-25,0.010681126,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.0974668e-15,13.087313,True
1.6496253e-18,27.829102,True
0.0,0.0,False
0.0,0.0,False
6.281176e-21,13.788966,True
4.595445e-36,0.0,True
0.0,4.088771,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
5.755449e-10,21.213318,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.718612e-19,6.744129,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.136511e-39,0.0,True
0.0,0.0,False
1.4630732e-23,1.5497195e-06,True
3780.015,51.907646,False
0.0,0.0,True
3.312356e-07,58.464203,True
1.340747e-32,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.2979576e-08,44.03647,True
0.00045898018,70.82242,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.1131263e-35,8.523101e-05,True
2.8611692e-30,0.0,True
0.0,0.0,False
1.0215393e-23,3.9749973,True
0.0,0.0,False
1.1270862e-10,24.010315,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.2035395e-29,0.0,True
0.0,0.0,False
0.0,0.0,False
3430.7388,47.59258,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.105134e-31,0.10057383,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3.4575412e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.8826424e-21,0.0,True
0.0,0.0,True
8.779e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4211567e-17,8.519212,True
6.7454295e-07,80.22806,True
0.0,0.0,True
0.0,0.0,False
3.4538568e-31,0.0,True
0.0,0.0,False
0.0,0.0,True
1.3517757e-34,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.2443384e-09,39.803467,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.00018486864,27.282013,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
472.89127,85.41859,False
0.0,0.0,False
0.0,0.0,False
89.08473,77.839264,False
4.3332748e-23,1.28745205e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.0234437e-37,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.06257898,38.586132,False
0.0,0.0,True
2.0369237e-22,104.137695,True
1.0334448e-32,46.126495,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1422386e-05,24.065002,True
0.0,0.0,False
0.0,0.0,True
7.392875e-21,5.6028207e-06,True
0.0,0.0,False
8.076077e-35,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6597304e-09,54.36345,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.53255e-39,0.0,True
0.0,2.1729524,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5334955e-28,0.0,True
3.06294e-40,1.1011969,True
0.0,0.0,True
0.0,0.0,False
1.3860928e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
3.5463965,27.120747,False
1.2445698e-06,60.69928,True
0.0,0.0,False
0.0,0.0,False
0.005612906,33.48407,True
0.0,0.0,True
0.0,0.0,True
1.5585921e-34,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False


==> new_results/losses/wrn-eps-0-c100/scale_50_wrn-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0002532487,203.82343,True
2.2176734e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,98.89221,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.6004091e-32,18.43866,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.803036e-17,53.94684,True
3.8810367e-18,175.40729,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.12721938,True
1.0426856e-10,107.81543,True
0.0,0.00019941726,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
457.41895,53.32488,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4191525e-35,20.262451,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.08462794e-10,278.32385,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.2539336e-20,89.05151,True
0.0,0.0,False
0.0,0.0,False
0.001190193,125.79895,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4584229e-35,73.000854,True
5.3651194e-31,65.44043,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
4.4447776e-24,84.86224,True
0.0,0.0,False
0.0,0.0,False
0.0,0.031513054,True
2.7466433e-25,128.01605,True
4.2941117e-32,14.50824,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.0496129e-31,0.0,True
0.0,0.0,True
3.5951073e-06,185.62854,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,11.891547,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.9564144e-19,53.745483,True
1.4868984e-12,94.14862,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2890917e-27,0.00018463815,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,3.244393,True
0.0,0.0,False
0.0,0.0,False
1.6636351e-19,186.69653,True
0.0,0.0,True
0.0,0.0,True
0.011973474,148.86426,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.5931935e-11,45.80075,True
0.0,0.0,False
0.0,0.0,True
1.7324241e-09,96.78052,True
0.0,0.0,False
0.0,52.400513,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.00055208564,113.98663,True
0.0,50.07379,True
0.0,0.0,False
0.0,0.0,True
24142.684,69.74755,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,57.729614,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,85.806946,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,16.830414,True
252232.98,138.67018,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.6685503e-29,41.86206,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.5715848e-24,37.28949,True
2.7373754e-09,100.90436,True
0.0,1.1920922e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,5.2173505,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.6904665e-32,18.191833,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.647238e-19,67.406555,True
0.0,0.0,False
5.7049465e-06,59.11548,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
383446.3,187.81679,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,30.246338,True
0.0,0.0,True
0.0,0.0,False
2.5814134e-12,53.03981,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2108683e-28,0.00021169329,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.0626162e-33,89.069824,True
0.0,0.0,False
0.0,0.00044753074,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.1779593e-18,73.48929,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
38955.664,144.55414,False
1.2898839e-29,45.78784,True
0.0,0.0,True
0.0,12.513157,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9103926e-31,74.3631,True
0.0,0.0,True
0.0,0.0,False
0.0,179.5007,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.7311066e-36,146.43097,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.100248e-11,75.940796,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
154.18124,270.50974,False
0.0,0.0,True
0.0,0.0,False
8.847335e-21,67.99518,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.1893364e-10,63.802338,True
0.0,0.0,False
0.009893411,225.9201,True
0.0,0.0,True
0.0,0.0,False
5.5106055e-05,162.5268,False
0.0,0.0,False
0.0,0.24230821,True
0.0,0.0,True
117128.89,132.96321,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.3995046e-14,71.93945,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4751385e-05,41.741028,True
0.0,0.0,False
0.0,0.0,False
0.016311666,135.46307,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.8102307e-12,88.290405,True
0.0,0.0,False
0.0,0.0,False
0.0,5.1139407,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
27707.387,99.629555,False
0.0,0.0,False
0.0,0.0,True
5.0889634e-16,201.03864,True
0.0,0.0,True
0.0,0.0,False
4.107549e-09,108.642395,True
0.0001906172,81.607056,False
3.9764927e-10,93.76361,True
57.175247,111.365036,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.12906921,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.009129155,80.68851,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,17.254578,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.462379e-05,62.92053,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.883622e-21,44.41028,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,4.4455767,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,17.548035,True
0.0,0.0,False
0.0,0.0,False
549.8555,251.6475,False
0.0,0.0,False
1.2200743e-08,51.799133,False
0.0,0.0,False
1.2834746e-10,222.71252,True
0.0,27.672363,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.9814255e-34,21.19629,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,46.420593,True
0.0,0.0,True
0.0,0.0,True
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
75.88149,85.4821,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.4717702e-12,26.023258,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.1103616e-34,33.373413,True
0.0,0.0,False
0.0,0.0,False
37776.992,155.10182,False
0.0,0.0,False
0.0,112.40442,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.5235709,True
2.290361e-29,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.06867981,125.26367,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.078628756,69.33533,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
51.81897,148.1021,True
0.0,0.0,False
0.0,30.362122,True
1.536848e-23,59.25297,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
9.541034e-19,41.752563,True
6.3707064e-38,12.380863,True
0.0,0.0,True
1.8116383e-08,36.925232,True
0.0,0.0,False
0.0,98.00342,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
9.897902e-19,20.720032,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9492186e-14,74.52826,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,58.45215,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.000107521,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.714007e-32,67.709656,True
0.0,0.0,True
0.0,7.229698,True
4.7671797e-11,52.450745,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.670369e-39,0.3265617,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.8779454e-35,86.137634,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.00011344929,309.22412,True
9.316491e-27,32.888184,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.2018736e-07,91.971436,True
0.0,0.0,False
1.0357749e-09,126.638,True
0.0,0.0,False
0.0,1.1920928e-07,True
0.0,0.0,False
3.6765733,195.75824,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.4249158e-38,19.632294,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
9.825007e-19,50.361908,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.781434e-23,101.029785,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,49.230286,True
0.0,0.0,True
0.0,10.7647915,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.187963e-30,77.82208,True
0.0,120.27142,True
0.0,0.0,False
0.0,11.667245,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
4.2781348e-30,112.48694,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.6097754e-20,112.44263,True
3.6742875e-33,6.282693,True
63.800606,99.44668,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,9.500746,True
0.0,0.0,True
0.0,0.0,True
44060.22,92.63322,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.024036746,269.45563,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.82749e-29,23.032593,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.2324244e-24,36.68048,True
0.0,0.0,False
0.0,0.0,False
2.6514408e-33,99.76703,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,81.331604,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.45388e-26,63.33545,True
0.0,15.663574,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.4384428e-12,65.602234,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.510707,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.098702e-05,113.73236,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,53.86206,True
2.5309458e-27,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,184.13275,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
4.6417236e-21,55.125854,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,25.623749,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
125082.7,57.9565,False
0.0,0.0020320022,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.293749e-25,12.008978,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,1.1920928e-07,True
0.0,34.345093,True
0.0,0.0,True
0.00021640232,113.10037,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
80.27442,97.86575,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.5382934e-16,29.38501,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.0018342e-24,43.823486,True
0.0,0.0,True
9.355581e-36,40.086304,True
0.0,0.0,True
0.0,0.0,False
8.452719e-20,147.02905,True
6.396741e-16,47.38156,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,3.4996967,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.0073888e-06,99.16681,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,9.5367386e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.08283721,69.58887,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,50.705566,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,15.442932,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,49.12805,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.0642454e-16,38.528503,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,6.5962763,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
5.694583e-07,207.59521,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
1.6619413e-09,133.56372,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.9148693e-33,16.569763,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
21.062147,169.82553,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.2884742e-29,52.736755,True
0.0,0.0,False
0.0,0.0,False
6.0558543e-21,57.280212,True
0.0,0.0,True
1.7509314e-25,50.21808,True
0.8045349,133.67682,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.8611954e-36,22.536652,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,56.871826,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.5852956e-09,57.487854,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,62.10797,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0995544e-35,16.380463,True
1458.9197,126.83127,False
2.1645429e-25,55.237244,True
0.0,0.00029559535,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
172246.83,120.6554,False
0.0,0.0,True
0.0,0.0,False
0.0,0.34830093,True
0.0,0.0,False
0.0,0.0,False
2.0545546e-08,101.21997,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
2.0265916e-33,108.49823,True
0.0,0.0,False
0.0,0.0,False
1.0047405e-26,62.748535,True
0.0,0.0,True
0.0,0.0,False
1.7887948e-16,150.88892,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.96888e-40,0.0,True
1.0140114e-09,116.13599,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,23.883667,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
222581.08,133.52309,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,10.109111,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,56.012085,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,57.451477,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
838.51,121.256546,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
33.577473,132.07431,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2378909e-27,159.56256,True
0.0,20.427002,True
0.0,0.0,False
0.0,3.4570635e-06,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,11.030778,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,46.79065,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
28.963251,180.39876,False
0.0,0.0,False
0.0,0.0,True
0.0,5.256811,True
0.0,0.0,False
0.0,0.0,False
6.320105e-06,41.293438,False
0.0,0.0,True
0.0,0.0,False
87.19689,76.40022,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,13.213747,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
4.600195e-31,23.856018,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.000107878586,True
0.0,0.0,False
0.0,60.800537,True
0.0,0.0,False
0.0,0.0,False
0.0,0.26983452,True
0.0,0.0,True
107192.73,101.69139,False
12.796187,202.37407,False
9.491329e-37,2.8155248,True
0.0,117.305786,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,41.8985,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.008985559,True
1.01787095e-13,77.83942,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8550893e-19,76.930084,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
414.57294,173.58522,True
0.0,0.0,False
1.5942234e-22,150.27972,True
0.0,38.356506,True
0.0,0.0,False
3.2557645e-07,18.159729,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.8435106e-11,159.8609,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,26.619812,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,115.73901,True
114814.71,202.81227,False
0.0,0.0,False
0.0,0.24205875,True
4.4844276e-22,119.82434,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.3584142e-10,198.99805,True
0.0,0.0,False
0.0,0.0,False
0.0,9.872488,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.1138988e-25,62.01117,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.52609265,75.00641,False
0.0,0.0,False
74493.75,96.81021,False
3.815885e-27,13.330324,True
0.0,0.0,True
0.0,0.0,True
0.0,78.31366,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
8.294495e-24,141.02423,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.359355e-28,12.577885,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
37.229965,134.96964,False
0.0,0.0,False
0.0,0.0,True
2.7579349e-08,106.10437,True
0.0,0.0,False
1.1348229e-35,13.628907,True
0.0,0.0,True
0.0,0.0,True
0.0,10.780905,True
1.3157881e-20,57.489502,True
0.0,0.0,True
0.0,0.0,False
8.406349e-11,82.62378,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,114.73718,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.300811e-10,56.43274,False
0.0,0.0,False
0.0,0.0,True
3.7110697e-25,44.820923,True
1.5120099e-32,16.843079,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,43.409607,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
32.420048,166.77295,False
0.0,0.3859125,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.6780265e-28,127.78174,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,115.54132,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2454144e-29,46.840515,True
0.0,0.0,True
0.0,0.0,False
9.66115e-07,81.51984,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.796783e-39,0.006610786,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
5.6583714e-19,127.822754,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.542647e-39,46.96344,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.6757173,56.158203,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.00038449524,True
1.4726071e-37,47.71112,True
0.0,0.0,False
0.0,0.0,True
3.654811e-26,87.90869,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,1.1920922e-06,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,43.21515,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
9.626287e-20,0.0034121408,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.8216502e-05,36.313877,False
0.0,0.0,False
0.0,0.0024624523,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.009297564,181.50513,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.6426267e-33,66.52658,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,55.023926,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
25.085302,93.32345,False
2.762479e-20,62.607483,True
0.0,0.0,True
0.0,0.0,False
0.0,20.142212,True
0.0,2.6385965,True
0.0,0.0,False
0.0,0.0,False
4.421454e-32,0.0,True
0.0,0.0,True
1.2094266e-15,33.319458,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
4.9907417e-06,17.538208,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1517889e-06,153.956,True
0.0,0.0,True
3.6854742e-06,103.2959,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.3377343e-22,128.889,False
0.0,0.0,False
0.0,0.0,True
1.8798632e-09,110.99805,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
7.225447e-35,52.5307,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.6988223e-25,105.87085,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3495843e-28,0.0038556536,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.21995e-40,3.6612892,True
0.0,0.0,False
0.0,0.0035335503,False
5.6810833e-05,116.63922,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.6890272e-21,67.5188,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
18.36728,174.15298,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
5.1198822e-14,86.78674,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.448297e-17,79.30609,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,108.4411,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.642301e-31,113.92743,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.0264527e-37,71.40106,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.0370977e-05,143.44635,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.3077225e-11,239.8305,True
1.3090749e-24,31.22876,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.9722717e-12,90.63745,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
2.2327348e-37,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
1.4312931e-23,0.09789003,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0010992603,77.917725,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.8490843e-08,230.77643,True
2.04841e-13,88.292114,True
0.0,13.839601,True
0.0,64.17322,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
454.0912,216.99275,False
0.0,0.0,True
0.0010843562,80.77615,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,13.966615,True
1.956402e-39,33.798004,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,2.7006285,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,28.244446,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,67.907166,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.324221e-37,81.26892,True
0.0,0.0,False
6.203744e-26,3.576278e-07,True
0.0,0.0,True
5.7592e-40,21.774109,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0049123312,True
0.0,0.0015512587,True
0.0,0.0,False
0.0,0.0,False
0.0,0.00011002412,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
1.3420439e-35,26.25061,True
0.0,55.710205,True
0.0,0.0,False
0.0,0.0,False
0.0,27.602722,True
0.0,0.0,True
0.0,8.143113,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
3.653205e-24,42.330383,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,13.4339,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
78.69544,103.8033,False
0.0,0.0,True
1.1510963e-18,116.881744,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
1.6408447e-21,88.12494,True
2.8543912e-12,141.73773,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,7.9211392,True
0.0,0.0,False
1.3561141e-25,48.036682,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
50.027283,95.09577,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.01024653,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
2.538791e-39,17.048767,True
5.7031903e-18,160.4527,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
8.8051935e-23,79.47449,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
2.7211165e-13,54.48999,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.4887139,170.64868,False
0.0,0.0,False
0.0,0.0,False
0.06258969,155.6623,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
1.4113326e-08,77.11609,False
0.0,0.0,True
0.0,208.43225,True
0.0,92.12738,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.098369e-15,48.126587,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.1276875e-23,108.72699,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,4.24491,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,1.6012896,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.268114e-05,54.3031,False
1.7485083e-17,121.34155,True
0.0,0.0,False
0.0,0.0,False
2.537188e-10,66.98584,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False


==> new_results/losses/wrn-eps-0-c100/scale_5_wrn-eps-0-c100_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
1.5732317e-15,0.0,False
0.16859236,0.08337139,True
2.072541e-28,0.0,False
2.4344676e-12,3.576278e-07,True
5643.062,20.262518,True
10.579632,0.067020215,True
2.4102076e-11,7.188062e-05,False
7.650667e-24,0.0,False
1.0290372e-20,0.0,False
5.5419292e-31,0.0,False
2.6332203e-33,0.0,False
1.6416853e-23,0.0,False
1.1320125e-22,0.0,False
1.2842885e-25,0.0,False
2.3353843e-37,0.0,False
6.225203e-13,0.0,False
7.2615893e-07,0.0,True
1.7810912e-12,0.0,False
0.0,0.0,False
0.0,0.0,False
5.850251e-26,0.0,False
7.1140946e-25,0.0,False
1.1794848e-10,0.0,True
6.840087e-29,0.0,False
1.0305404e-24,0.0,False
5.923796e-25,0.0,False
3.1991133e-06,4.7683704e-07,True
0.021723442,9.889249,True
1.1666596e-11,0.0,True
1.2899395e-10,3.576278e-07,True
0.0,0.0,False
1.5569326e-14,0.0,False
8.441384e-12,0.0,True
7.7546275e-32,0.0,False
2.6984496e-06,3.552374e-05,True
15.401939,2.1020958,True
9.519204e-19,0.0,False
1.6134822e-05,2.4437606e-05,True
1.3348028e-23,0.0,False
1.452176e-30,0.0,False
2.0172979e-07,6.031808e-05,True
3.297229e-33,0.0,False
1.2842377e-23,0.0,False
5.266693e-13,0.0,False
2.756218e-39,0.0,False
1.6809046e-30,0.0,False
3.3040114e-20,0.0,False
499.11523,5.4635015,True
454.41724,17.568396,True
2.6864907e-23,0.0,False
2.0466732e-30,0.0,False
1.1381551e-25,0.0,False
5.170331e-05,0.57683706,True
1830.8427,10.66913,True
1.5096037e-05,0.3905229,True
1.8949298e-17,0.0,False
2.1161804e-27,0.0,False
3.202061e-22,0.0,False
3.865707e-05,9.7751135e-06,True
1.7081061e-19,0.0,False
16877.814,4.8948298,False
2.4704307e-32,0.0,False
7.9187014e-16,0.0,False
1.6187879e-18,0.0,False
5.7210402,2.1175308,True
2.694725e-08,0.0,True
4.715967e-33,0.0,False
0.00038331465,0.010595024,True
2354.435,27.836056,True
3.7404204e-15,0.0,False
9.6418e-41,0.0,False
6.7170584e-21,0.0,False
4.4620765e-26,0.0,False
6.0349386e-12,0.0,False
6.7214096e-06,8.344616e-06,True
0.0016549921,0.0024372416,True
1.6268015e-14,0.0,False
8.170656e-05,0.0010274138,True
4.2227875e-06,4.0172723e-05,True
5.824612e-27,0.0,False
0.0,0.0,False
1.7728308e-27,0.0,False
1.765587e-21,0.0,False
2.575713e-15,0.0,False
3.6328542e-14,0.0,False
4.0749445e-19,0.0,False
8.574856e-28,0.0,False
1.4932622e-19,0.0,False
3.8795106e-11,0.0,True
2.7726564e-23,0.0,False
2.3458242e-29,0.0,False
4.179966e-07,0.0,True
3.21126e-34,0.0,False
1.9301687e-08,2.3841855e-07,True
6.7617084e-16,0.0,False
6.4299868e-09,4.7683704e-07,True
6.12805e-40,0.0,False
291.71426,9.020668,True
1.4676395e-37,0.0,False
1.5135861e-11,0.0,False
9306.68,12.461362,False
9.9709e-31,0.0,False
4.265249e-33,0.0,False
2.683687e-23,0.0,False
1.875989e-20,0.0,False
4.41424e-28,0.0,False
2.387001e-25,0.0,False
7.2656676e-29,0.0,False
9.607407e-15,0.0,False
1.7270641e-13,0.0,False
3.476331e-18,0.0,False
5.6059723,7.225176,True
18.916697,6.51104,True
0.0,0.0,False
1.02321965e-29,0.0,False
9.984688e-20,0.0,False
0.007317865,0.00013016806,True
8.340238e-11,0.0,True
2.5459896e-14,0.0,False
5.1274478e-11,0.0,True
1.6564577e-26,0.0,False
65.98656,8.44931,True
5.141407e-14,0.0,False
2.8262816e-32,0.0,False
0.110220954,0.6233967,True
86.508255,12.826395,True
18.836119,1.8253171,True
1.2028152e-32,0.0,False
1.3469672e-09,0.0,True
1.0334262e-11,0.0,False
18.013952,0.011177967,True
2.061027e-09,2.3841855e-07,True
3787.4385,18.392874,False
2.3986638e-10,1.001353e-05,True
1.026123e-25,0.0,False
1.0036066,0.091751,True
0.20121467,1.3914945,True
5.64962e-39,0.0,False
2.326979e-30,0.0,False
4.37618e-19,0.0,False
2.0600988e-21,0.0,False
6.216304e-05,9.536698e-06,True
4.964349e-07,9.298281e-06,True
2.0160042e-16,0.0,False
3.1800368e-15,0.0,False
5.181327e-10,0.0,True
9.847115e-34,0.0,False
151.962,5.3000145,True
1317.2836,9.365735,True
1.14753535e-24,0.0,False
2.7576376e-24,0.0,False
1.1265676e-24,0.0,False
67.63891,0.36497188,True
2.7781144e-08,4.887569e-06,True
6.912585e-13,0.0,False
2.3264972e-10,0.0,True
7.357018e-34,0.0,False
1.11693265e-35,0.0,False
4.9924382e-18,0.0,False
6.946557e-25,0.0,False
4.913492e-15,0.0,False
1.3255489e-17,0.0,False
0.0017050065,0.8231298,True
1.777388e-27,0.0,False
8.102268e-24,0.0,False
230.63103,18.766563,True
2.5774305e-05,0.0026830172,True
0.0011786661,0.026111742,True
14425.494,14.79866,False
4.310474e-37,0.0,False
5.0017007e-10,0.0,True
7.3938995e-17,0.0,False
8.2003474e-20,0.0,False
7.7838875e-13,0.0,False
1.5552607e-05,5.960463e-07,True
7.2279645e-16,0.0,False
991.9845,4.5529723,True
1.40734735e-30,0.0,False
1.6663976e-11,0.0,True
2433.0388,9.849792,True
3.2281866e-19,0.0,False
1.6757122,5.0910873,True
2.3426818e-20,0.0,False
1.7262072e-16,0.0,False
1.1052023e-27,0.0,False
3.5573717e-27,0.0,False
7.9307874e-28,0.0,False
1.7847403e-28,0.0,False
6.5350903e-19,0.0,False
4.400175e-09,0.0,True
9.156127e-12,0.0,True
5.008013e-33,0.0,False
8.6717975e-08,2.0861407e-05,True
1.3483758e-18,0.0,False
1.0963943e-10,0.0,True
9.941314e-18,0.0,False
7.621982e-19,0.0,False
4.562973e-15,0.0,False
5.73784e-17,0.0,False
4.840836e-07,0.0001257579,True
5.027091e-06,0.00027533554,True
5.1950738e-05,5.245195e-06,True
6.464509e-30,0.0,False
4.623738e-17,0.0,False
6885.397,11.237591,True
4.505226e-06,4.9675026,True
2.24565e-20,0.0,False
4.141926e-14,0.0,True
11135.0625,6.390383,False
0.008615772,0.0062377993,True
7.3455425e-18,0.0,False
9.764143e-34,0.0,False
2.6483516e-19,0.0,False
0.001253113,5.773903,True
1.7749087e-06,4.6491514e-06,True
9.362815e-20,0.0,False
6.626763e-25,0.0,False
1.0168031e-23,0.0,False
6.929932e-36,0.0,False
1.5489004e-14,0.0,False
3.7664938e-17,0.0,False
2.9286383e-17,0.0,False
5.686062e-32,0.0,False
2.865703e-15,0.0,False
0.0033477708,8.8388815,True
0.0057712253,0.0056496696,True
2.5796596e-12,0.0,False
0.0,0.0,False
0.005693044,0.0035279668,True
7.475581e-05,1.951043,True
28930.32,13.180456,False
2.3790886e-10,0.0,True
1.4602286e-22,0.0,False
7.465324e-30,0.0,False
2.0351372e-11,0.0,True
1.7839462e-29,0.0,False
6.5248754e-21,0.0,False
32.064545,4.22174,True
1.7386691e-11,0.0,False
9.117931e-37,0.0,False
1.1755668e-09,0.0,True
79.48312,3.8157153,True
2437.9456,9.988224,True
0.010787893,0.2620952,True
1.2250672e-25,0.0,False
8.475319e-14,0.0,False
4.1680763e-21,0.0,False
4.6867028e-11,1.1920928e-07,True
2.0377989e-25,0.0,False
3.19232e-14,0.0,False
5.138953e-06,0.9879208,True
5.1551235e-22,0.0,False
2.3189316e-16,0.0,False
5.188119e-16,0.0,False
5.203572e-07,0.0,True
3.297511e-08,6.3180723e-06,True
1.2353004e-20,0.0,False
17.061281,2.0597694,True
4.6172524e-15,0.0,False
1.4364305e-08,2.3841855e-07,True
2.1643748e-23,0.0,False
7.9448893e-13,0.0,False
216.40611,6.7604775,True
2.6925305e-15,0.0,False
5249.6436,5.9033885,True
1.5096017e-10,0.0,True
0.0070806867,0.0004046336,True
3.5810772e-06,0.0005569099,True
3.0638272e-10,0.0,True
1.496029e-18,0.0,False
1.2372055e-32,0.0,False
38362.64,18.138216,False
6.315594e-12,5.6028207e-06,True
6.1210794e-15,0.0,False
1.9628252e-36,0.0,False
1.5468159e-26,0.0,False
7.242816e-33,0.0,False
2.9064408e-14,0.0,False
3.977873e-09,0.0,True
1.6827103,2.9381588,True
0.00013687335,2.8848232e-05,True
5.618549e-33,0.0,False
1015.1778,5.6963778,False
1.3404966e-13,0.0,False
1.1792792e-10,0.0,True
1.7333505e-05,2.396078e-05,True
9.249953e-28,0.0,False
1.3353826e-33,0.0,False
2.4784388e-17,0.0,False
1.17569195e-26,0.0,False
0.0,0.0,False
2.5624156e-34,0.0,False
1.8198733e-20,0.0,False
1.7843879e-36,0.0,False
1.5573222e-18,0.0,False
5.6386865e-29,0.0,False
6.455482e-24,0.0,False
27.581951,0.3459027,True
2.632082e-22,0.0,False
3.9776396e-10,0.0,True
0.034336377,0.023177879,True
8.567649,8.992837,True
6.2768e-41,0.0,False
0.00030514426,0.36125404,True
3.90971e-05,0.00056513073,True
1.14843346e-07,0.020422539,True
2.4426754e-17,0.0,False
1.6131997e-18,0.0,False
283.78745,7.3803506,True
2.4558946e-19,0.0,False
5.1480704e-22,0.0,False
1.078419e-09,2.3841855e-07,True
2.6955377e-13,0.0,True
0.00015610109,0.0075929845,True
2.1514732e-14,0.0,False
11788.564,13.852155,False
24.0477,4.522325,True
0.00010319845,0.004412913,True
2.55258e-05,1.487008,True
5.1509602e-17,0.0,False
3.6829104e-22,0.0,False
7.0441634e-22,0.0,False
18.801142,7.5809574,True
1.0824856e-07,4.7683704e-07,True
2.6428629e-15,0.0,False
0.034710776,17.842812,True
3.3814826e-14,0.0,False
4.6067266e-29,0.0,False
7.573418e-21,0.0,False
3.4290185e-11,0.0,True
7.890271,14.75824,True
1.8852774e-08,1.1920928e-07,True
3.0408648e-07,3.933899e-06,True
4.735899e-15,0.0,False
7.7243746e-25,0.0,False
2.1837801e-20,0.0,False
2.1617466e-11,0.0,False
4.7823155e-33,0.0,False
0.0,0.0,False
5.648288e-10,0.0,True
0.06665536,0.030172193,True
1.3280167e-13,0.0,False
0.00055842596,0.00029917056,True
2292.1501,7.763785,True
8.2384575e-17,0.0,False
1.5732172e-18,0.0,False
0.0001856427,4.51793e-05,True
8.554508e-11,0.0,True
8.241434e-09,1.072883e-06,True
19560.387,26.717989,False
5.7776052e-08,3.6000558e-05,True
8.5329934e-36,0.0,False
168.05179,6.916065,True
7.440159e-12,2.3841855e-07,False
5.1094475e-13,0.0,False
1.9119516e-21,0.0,False
9.254655e-24,0.0,False
7.29162e-23,0.0,False
2.360425e-19,0.0,False
0.0,0.0,False
2.2587275e-05,7.152532e-06,True
3.4550076e-15,0.0,False
0.00023345144,0.0012523435,True
4.4014347e-13,0.0,False
1.6244442e-22,0.0,False
1783.7964,6.407307,True
6.860131e-39,0.0,False
10329.605,22.502766,True
9.627664e-10,1.1920928e-07,True
7.873668e-17,0.0,False
6306.093,16.158201,False
1.1925451e-15,0.0,False
0.16092312,0.5825708,True
5.3974145e-11,0.0,True
21802.887,12.767689,False
1.3009757e-34,0.0,False
1.2168707e-19,0.0,False
2.7511327e-14,0.0,False
1.1511614e-34,0.0,False
784.28094,7.229504,True
6.316332e-25,0.0,False
8.608894e-06,2.9086643e-05,True
1.4735938e-18,0.0,False
1.76443e-40,0.0,False
8.994065e-16,0.0,False
1.779665e-15,0.0,False
3.3346852e-18,0.0,False
1.6419763e-17,0.0,False
1.3371359e-26,0.0,False
3.3950854e-16,0.0,False
5890.254,4.0922256,True
8.698425e-14,0.0,False
8.8264e-30,0.0,False
12813.249,13.289258,True
2.8888778e-08,0.0,True
8.326313e-23,0.0,False
9.763801e-09,3.576278e-07,True
1.0762061e-19,0.0,False
1208.9854,8.837181,True
1.572181e-34,0.0,False
1.8506116e-17,0.0,False
1.3350995,0.9857177,True
6.3049265e-07,0.027889842,True
3.1793964e-19,0.0,False
1.5351357e-05,0.0016727754,True
21322.33,9.451221,False
8.347336e-18,0.0,False
4.2008352e-07,0.027197033,True
929.0389,20.149817,True
1.8396769e-10,0.0,True
2.937451e-20,0.0,False
3658.1907,10.766273,True
7251.2227,8.07125,False
1726.0461,9.398537,True
18372.035,10.858066,False
1.8829515e-29,0.0,False
6.3718975e-21,0.0,False
1.470021e-17,0.0,False
2.9954953e-17,0.0,False
0.62514776,0.56779003,True
2.6129154e-25,0.0,False
4.84459e-23,0.0,False
0.00051726133,2.7418098e-06,True
5.7189225e-13,0.0,False
1.8673385e-05,2.0146166e-05,True
4.3078938e-18,0.0,False
9222.833,7.8865576,False
1.2587182e-28,0.0,False
1.9046685e-19,0.0,False
1.2278886e-19,0.0,False
1.4767843e-19,0.0,False
2.952734e-29,0.0,False
6.15597e-15,0.0,False
9.312637e-05,1.8230203,True
2.71136e-40,0.0,False
0.0061530042,0.004676476,True
2.713514e-10,0.0,True
0.06052629,0.005277744,True
1.1701631e-18,0.0,False
4.6162003e-28,0.0,False
8.53095e-40,0.0,False
5275.224,6.8791423,False
0.0007341538,2.467602e-05,True
8.179595e-13,0.0,True
0.011854158,0.068983816,True
3.8661925e-25,0.0,False
1.7477037e-20,0.0,False
242.62633,4.522656,True
1.0624466e-08,0.0,True
4.421857e-15,0.0,False
3.6172804e-11,0.0,True
2.1299102,0.97652864,True
8.735522e-27,0.0,False
1.1904297e-12,0.0,False
1.9996198e-05,0.0022394597,True
6.7303325e-24,0.0,False
1.5359972e-27,0.0,False
2.6723719e-09,0.0,True
1.6898749e-09,0.0,True
6.917682e-31,0.0,False
4.3830096e-06,0.00011419598,True
3.9847605e-23,0.0,False
1.30234264e-20,0.0,False
2.5075436e-10,0.0,True
4.523784e-22,0.0,False
2.3013944e-31,0.0,False
2.2078172e-29,0.0,False
3.3888657e-21,0.0,False
1.2636424e-06,1.8438582,True
4.617168e-25,0.0,False
1.1882598e-21,0.0,False
17502.26,24.77656,False
2.0209897e-26,0.0,False
3970.9172,5.272385,False
0.0,0.0,False
1971.0968,22.25498,True
0.6477879,2.8806744,True
3.6740777e-27,0.0,False
5.6888246e-25,0.0,False
6.988398e-30,0.0,False
0.27018744,0.10863247,True
1.5227594e-22,0.0,False
1.5215901e-34,0.0,False
7.52358,2.2054553,True
1.02485866e-26,0.0,False
1.4641111e-11,1.1920928e-07,True
2.7301228e-12,0.0,True
7.048158e-07,4.76836e-06,True
1.7023572e-33,0.0,False
0.00043906286,0.00015531764,True
5.9174077e-08,0.0,True
1.3761468e-34,0.0,False
2.6268684e-20,0.0,False
2.7121778e-21,0.0,False
3.6102125e-28,0.0,False
1.8239656e-15,0.0,False
0.00031451546,4.570028,True
2.866872e-08,0.0,True
0.44397414,0.061604314,True
0.13187757,0.17855224,True
1.9919303e-21,0.0,False
0.008550422,0.06318974,True
3.917596e-21,0.0,False
5.9482974e-09,0.01564139,True
2.0239839e-30,0.0,False
3.2077813e-07,2.264974e-06,True
2.4584753e-22,0.0,False
8.122786e-26,0.0,False
0.0,0.0,False
16542.635,8.060218,False
1.8617743e-10,0.0,True
4.446036e-33,0.0,False
6.342262e-17,0.0,False
1727.0933,2.9312565,True
1.2814052e-27,0.0,False
2.6435976e-29,0.0,False
5.8806903e-31,0.0,False
1.6486016e-26,0.0,False
5.9434668e-21,0.0,False
1.0099563e-08,3.933899e-06,True
3.000614e-20,0.0,False
6.8501577,3.3943646,True
1.8640818e-12,0.0,False
2.0661456e-18,0.0,False
30179.088,14.633438,False
9.702215e-18,0.0,False
0.3854254,11.117465,True
1.1101955e-19,0.0,False
3.9636743e-16,0.0,False
6.7352116e-14,0.0,False
1.1341521e-10,1.1920928e-07,True
7.454187e-08,0.70672303,True
21.032358,0.054505415,True
7.9319216e-07,0.00075097487,True
2.4294533e-22,0.0,False
0.0,0.0,False
10009.733,12.461411,False
0.014847781,0.01278666,True
2.8579292e-21,0.0,False
8.987011e-30,0.0,False
5.1956113e-27,0.0,False
2.0532913e-13,0.0,False
5.736972e-08,0.0,True
3.6224895e-10,0.0,True
8076.9087,6.64793,True
0.002057559,2.193427e-05,True
1.9808145e-20,0.0,False
2.7543743e-05,0.066393726,True
1.0212932e-18,0.0,False
1.1921462e-07,7.6293654e-06,True
2.7825052e-27,0.0,False
1.0204868e-30,0.0,False
12675.194,14.393285,True
1.7195465e-36,0.0,False
0.35383958,3.0484385,True
98.48588,6.2564874,True
1.56727595e-27,0.0,False
1.5912842e-10,2.3841855e-07,True
0.0027468565,6.6039756e-05,True
7.657741e-31,0.0,False
1.5791714e-18,0.0,False
1.774113e-38,0.0,False
2.8609163e-22,0.0,False
2.6531166e-32,0.0,False
7.610839e-26,0.0,False
2.8670802e-10,0.0,True
2.7495403e-18,0.0,False
1.9711519e-11,0.0,True
1.2708922e-07,2.9802277e-06,True
8.269129e-24,0.0,False
5.0454284e-15,0.0,False
243.10857,4.1715555,True
3.02542,1.543478,True
4.5594414e-11,0.0,True
3244.014,3.600436,True
3.0899559e-13,0.0,False
0.09105182,9.81179,True
4.118166e-22,0.0,False
9.6231086e-11,0.0,True
1.9590264e-19,0.0,False
7.390782e-20,0.0,False
1.4543159e-06,8.70224e-06,True
1.5878465e-22,0.0,False
1.1239084e-15,0.0,False
2.9387986e-34,0.0,False
4.821388e-20,0.0,False
9.627174e-16,0.0,False
0.00021898482,2.9325056e-05,True
1.4960754e-06,1.1920928e-07,True
153.36157,2.2043831,False
1.4992229e-06,2.384183e-06,True
1.4545715e-22,0.0,False
6.97384e-23,0.0,False
2.2617625e-14,0.0,False
4.8011318e-23,0.0,False
827.06525,7.3933916,True
1.6432226e-14,8.70224e-06,False
3.9870588e-22,0.0,False
3.7256582e-25,0.0,False
0.38352382,0.06714915,True
7.898802e-37,0.0,False
2.3319017e-11,0.0,False
0.96825624,5.810764,True
1.0102302e-14,0.0,False
2.141568e-06,7.2717403e-06,True
1.228291,0.017728003,True
2.6571286e-05,0.07246774,True
1.0479761e-24,0.0,False
0.017422957,0.34331977,True
2.706703e-23,0.0,False
0.00034600848,1.4662635e-05,True
5.6866407e-24,0.0,False
2.237811e-26,0.0,False
16.888016,6.6881084,True
2.1635716e-11,0.0,True
0.01386775,1.0366138,True
1656.7372,5.2937326,True
1.4762503e-12,0.0,False
7.650758e-08,2.6702524e-05,True
6.122484e-12,0.0,True
3.162686e-05,1.1920928e-07,True
1.9557008e-28,0.0,False
3.5881474,0.6533245,True
3.8772883e-09,1.490105e-05,True
2.4687392e-06,7.950944e-05,True
1.2185785e-23,0.0,False
7.510832e-07,3.2066786e-05,True
1.1300723e-06,0.0018935147,True
3.9345042e-31,0.0,False
6.87912e-07,0.0,True
8.589879,8.733426,True
1.12073496e-14,0.0,False
0.00066647556,7.915183e-05,True
0.00017215069,4.1007155e-05,True
5844.437,30.817524,True
41.72968,3.198308,True
9.7342094e-32,0.0,False
2.5030758e-29,0.0,False
1.669306e-10,1.072883e-06,True
8.556876e-18,0.0,False
1.8492152e-06,1.7881378e-06,True
1.7397977e-16,0.0,False
3.244018e-05,3.3020428e-05,True
8.672582e-25,0.0,False
3.262946e-17,0.0,False
3.2485363e-22,0.0,False
2.6434467e-15,0.0,False
7.193684e-09,1.9073468e-06,True
1.289701e-13,0.0,False
7.945873e-24,0.0,False
3262.1992,9.075262,True
7.084542e-18,0.0,False
2305.0776,12.564678,True
3.6962395e-35,0.0,False
5.647948e-06,0.207888,True
2.5776362e-28,0.0,False
12376.252,19.202068,False
4.662929e-07,5.3644035e-06,True
6.72632e-33,0.0,False
3.2790574e-08,0.0,True
1.2988133e-17,0.0,False
5.083515e-21,0.0,False
2.5620303e-15,0.0,False
0.03189301,0.000872112,True
2.8817696e-15,0.0,False
0.00047105746,3.218599e-05,True
6.5889594e-36,0.0,False
7.518492e-19,0.0,False
5.808377,2.1918452,True
0.0,0.0,False
1.5115547e-25,0.0,False
5.2799535e-30,0.0,False
2.9063964e-14,0.0,False
1.897814e-19,0.0,False
2.9728495e-18,0.0,False
1.6584784e-26,0.0,False
1.8036738e-08,0.0,True
4.4195723e-09,0.0,True
9.637804e-07,4.0530336e-05,True
3.1755414e-09,0.0,True
208.41922,4.8167777,True
4.2186398e-12,0.0,True
2.1498645e-18,0.0,False
3.9505132e-21,0.0,False
85.548485,10.003794,True
3.1846636e-14,0.0,False
1.4948676e-20,0.0,False
1.3303488e-20,0.0,False
1.7744524e-32,0.0,False
2.2621286,4.907552,True
8.037022e-13,0.0,True
0.025937997,1.3300341,True
7.3250626e-24,0.0,False
5.570373e-21,0.0,False
0.0018111574,0.0014278227,True
0.005451385,0.0274978,True
24.626741,7.8397455,True
0.0025899971,12.053692,True
2.373766e-15,0.0,False
0.22168776,1.458808,True
2.1948702e-33,0.0,False
2.118251e-29,0.0,False
4.8411516e-26,0.0,False
4.1369486e-16,0.0,False
9.928883e-25,0.0,False
2.2589903e-31,0.0,False
0.07339114,0.00062517595,True
6.918411e-25,0.0,False
6.66668e-19,0.0,False
1.1321591e-24,0.0,False
2.5412197e-08,1.633154e-05,True
40.317493,11.29498,True
7.002703e-18,0.0,False
1.1703027e-21,0.0,False
3.6769615e-22,0.0,False
6.707192e-16,0.0,False
269.68872,11.358624,True
11.011064,1.0997624,True
14376.05,9.532351,False
1.7337305e-05,0.00095560175,True
5.852197e-23,0.0,False
6.354535e-11,0.0,True
1.9747525e-07,0.0,True
0.16676846,0.15574475,True
1.791495e-17,0.0,False
2.02702e-14,0.0,False
2.2488563e-36,0.0,False
4.25867e-25,0.0,False
1.3242675e-06,1.3402382,True
0.00012540197,0.0010689741,True
1.3141214e-05,2.3841855e-07,True
17757.283,8.805019,False
0.0,0.0,False
0.0,0.0,False
4.5252297e-18,0.0,False
5.8374203e-06,9.5367386e-07,True
1.7806903e-18,0.0,False
1.7662824e-23,0.0,False
17742.078,26.86345,False
2.1579443e-20,0.0,False
3.2355452e-05,0.0008961714,True
3.9233228e-15,0.0,False
6.0449616e-13,0.0,False
19.038355,2.4436789,True
6.025092e-27,0.0,False
0.00043830692,0.00014530557,True
2.2220127e-06,5.6028207e-06,True
1.2792116e-08,0.0,True
3.8645514e-15,0.0,False
1.1897788e-25,0.0,False
6.839896e-32,0.0,False
4.6979925e-29,0.0,False
0.7508092,0.022525502,True
3.589464e-07,1.3828182e-05,True
0.11162565,0.009519411,True
3.4713644e-18,0.0,False
7.2490375e-10,2.3841855e-07,True
70.37378,3.6040869,True
1.12468716e-13,0.0,False
2.8737424e-25,0.0,False
8.193529,9.828167,True
1.7937957e-05,0.00010108437,True
1.3275847e-14,0.0,False
5.938976e-08,1.8477269e-05,True
1.621986e-12,0.0,False
4.5297018e-08,7.3909487e-06,True
1.4895246e-06,5.7220295e-06,True
2.9853e-40,0.0,False
8.4533335e-22,0.0,False
0.001508389,8.012112,True
1.4687812e-26,0.0,False
2.440349e-22,0.0,False
1.3383945e-12,0.0,True
5.3785595e-13,0.0,False
52.42824,6.2643023,True
0.2463763,1.5816928,True
1.1207959e-32,0.0,False
3.4719053e-17,0.0,False
6.615572e-25,0.0,False
0.16142526,0.01705171,True
1123.2739,6.4396477,True
3.613689e-20,0.0,False
0.0076939235,0.0006476926,True
4.628448e-15,0.0,False
0.006919435,0.6479637,True
7.0807486e-16,0.0,False
6.1009498e-21,0.0,False
3.106301e-33,0.0,False
0.02092301,0.053631995,True
5.6236175e-08,1.4305105e-06,True
5.6789404e-06,7.152555e-07,True
0.0,0.0,False
2.6930784e-12,0.0,True
1.7153882e-13,1.6689287e-06,False
1.7193967e-07,0.008395143,True
3.914355e-31,0.0,False
8678.393,11.38838,True
1.5041123e-14,0.0,False
0.06572974,0.0008866423,True
3.5828765e-10,0.010982307,True
7.288826e-14,0.0,False
3.4572727e-07,5.486436,True
45.21952,0.13825256,True
1.4479781e-12,0.0,True
7.134556e-32,0.0,False
0.022474878,0.00040522934,True
3.9340344e-09,0.0,True
3.490334e-26,0.0,False
3.6655062e-30,0.0,False
5.9453735e-37,0.0,False
4.4338145,18.406816,True
3.3510213e-21,0.0,False
5.856283e-32,0.0,False
8.385829e-08,1.7642818e-05,True
1.7892137e-07,7.152555e-07,True
231.62733,5.495095,True
1.4921471e-06,0.0,True
9.858182e-13,0.0,False
0.0,0.0,False
4.95938e-39,0.0,False
5.4637428e-36,0.0,False
6.1017442e-28,0.0,False
6.42989e-14,0.0,False
1.0914333e-15,0.0,False
3.908277e-19,0.0,False
0.0,0.0,False
0.26498443,2.619982,True
2.5870705e-20,0.0,False
1.9393292e-21,0.0,False
9.114163e-32,0.0,False
5.2690165e-26,0.0,False
0.0002694074,1.3589766e-05,True
19547.26,5.170683,False
0.5506209,0.4323542,True
2.2323731e-18,0.0,False
7.3389634e-13,0.0,False
2.1260516e-09,0.0,True
4.871594e-12,0.0,False
0.0014651899,0.059596483,True
2.3587191e-28,0.0,False
76.799965,1.4231063,True
1.066535e-26,0.0,False
1.3037519e-11,0.0,False
1.2026975e-09,0.0,True
1.2449926e-05,0.1933165,True
1.0245721,3.3298259,True
1.4270955e-10,0.0,True
5978.945,11.192762,True
1.07545e-06,6.7949063e-06,True
9.1088835e-30,0.0,False
0.014865453,0.0049004676,True
5.6604695e-05,0.00036697806,True
1.7992318e-06,0.00077872945,True
3.7637982e-21,0.0,False
6.779904e-07,0.0,True
1.3161024e-24,0.0,False
17750.387,9.452299,False
3.669438e-21,0.0,False
1.9717131e-16,0.0,False
4.3155604e-11,5.805324e-05,True
9.481587e-25,0.0,False
9.5277614e-32,0.0,False
3.7571407e-08,1.41858045e-05,True
403.11194,2.8696976,True
6.375268e-30,0.0,False
8.336719e-12,0.0,True
0.00052853813,0.0005765683,True
9.052846e-11,0.00050067285,True
7.478741e-36,0.0,False
4.0126963e-10,0.0,True
82.29463,4.334469,True
1.4197922e-09,0.0,True
6.6232677,4.114741,True
7.392138e-11,0.0,True
4.418571e-14,0.0,False
257.55356,14.711825,True
561.87726,4.753936,True
1.1486922e-37,0.0,False
4.6001657e-07,0.00025269177,True
4.262101e-18,0.0,False
1.104369e-13,0.0,False
4.811877e-05,0.950078,True
2.482529e-27,0.0,False
1.3390664e-10,0.0,True
7.9422547e-13,2.324554e-05,False
0.000100632074,0.0014240134,True
6.275267e-15,0.0,False
4.4210474e-15,0.0,False
0.017605959,0.0040959744,True
3616.0234,9.8086405,True
4.2215596e-13,0.0,False
9.1026e-41,0.0,False
0.00015514767,2.7536968e-05,True
1.1326638e-33,0.0,False
1.559538e-05,0.26230994,True
1.6370579e-11,0.0,False
7.009966e-33,0.0,False
6.2745943e-15,0.0,False
10577.73,6.9027977,False
4.5367604e-17,0.0,False
8.872852e-14,9.1790735e-06,False
7.7397556e-07,4.7683704e-07,True
1.8209917e-14,0.0,False
3.0790921e-18,0.0,False
2.5218255e-23,0.0,False
1.7589694e-09,1.1920928e-07,True
2.5344154e-21,0.0,False
1.4516353e-20,0.0,False
9.19961e-40,0.0,False
3.519388e-11,0.0,True
7.863202e-26,0.0,False
2.363818e-28,0.0,False
2.4583466e-13,0.0,False
4.5268667e-08,5.100488,True
6.4641612e-21,0.0,False
3.517608e-14,9.1790735e-06,False
1.0814804e-10,0.0,True
9.772849e-11,1.7496529,True
1.550138e-23,0.0,False
1.6033457e-12,2.8610189e-06,False
9.437406e-16,0.0,False
3.9500033e-22,0.0,False
8.393635e-11,0.0,True
0.022770097,5.063738,True
1.7013862e-23,0.0,False
1.2220866e-25,0.0,False
3.4819506e-17,0.0,False
7.116093e-15,0.0,False
1.9788594e-12,0.0,False
1.9360895e-08,0.0,True
530.967,3.8782203,True
8.557711e-09,1.1920922e-06,True
5.807637e-10,0.0,True
1.465897e-13,0.0,False
0.24678795,1.1113995,True
1.15032936e-23,0.0,False
0.0063243103,0.0104100555,True
6.157105e-17,0.0,False
2.4184681e-08,0.0,True
7.056748e-14,4.1723165e-06,False
4167.4175,20.672558,False
4.6080707e-23,0.0,False
1.109714e-08,0.0,True
5.228958e-30,0.0,False
4.8072205e-05,4.0531077e-06,True
2.3014438e-17,0.0,False
5.1097878e-30,0.0,False
1.8857602e-08,0.0,True
1.2761711e-09,4.7683704e-07,True
5.86817e-11,0.0,True
8.58056e-40,0.0,False
6.568193e-33,0.0,False
2.4793067e-08,1.5497195e-06,True
1.0948272e-15,0.0,False
7.041599e-32,0.0,False
1.1488799e-09,0.0,True
9.25756e-11,0.0,True
2994.4856,13.343827,True
1.0907843e-17,0.0,False
7.235476e-16,0.0,False
3.9147656e-32,0.0,False
3.522514e-10,0.0,True
9.16298,1.858036,True
3.786836e-28,0.0,False
8.2279565e-24,0.0,False
0.010375679,0.12083531,True
12606.903,16.646305,True
1.1462402e-29,0.0,False
5.6218326e-08,2.9802277e-06,True
0.0008906765,0.00037591544,True
2.4045244e-14,0.0,False
4.3382605e-20,0.0,False
3.1112618e-14,0.0,False
6.207925e-09,1.3113013e-06,True
1.4906035e-06,0.00014041868,True
2.5473597e-09,0.0,True
2.5415536e-11,0.0,True
1.2794068e-05,5.960463e-07,True
1.7318569e-10,1.1920928e-07,True
31.063646,5.2399993,True
9.031986e-19,0.0,False
3.938386e-15,0.0,False
213.27827,5.6651816,True
4.6767954e-07,1.6808368e-05,True
49.040943,4.8303514,True
11023.348,13.175368,True
0.094603986,0.004292318,True
0.0,0.0,False
4.7378292e-33,0.0,False
2.420333e-19,0.0,False
1.4351292e-22,0.0,False
2.1087027e-07,0.0,True
9.858854e-22,0.0,False
3.7183326e-20,0.0,False
0.00019937173,0.0024983643,True
1.2632255e-06,0.00011503035,True
2.5901145e-15,0.0,False
3.1880553e-13,0.0,False
4.1658177e-07,2.264974e-06,True
1.7058532e-10,0.0,True
1.813184e-16,0.0,False
0.10934073,0.14905716,True
1.353307e-14,0.0,False
3.2346098e-11,0.00044419436,True
3.5730429,2.317509,True
3.8290534e-30,0.0,False
5.0089285e-18,0.0,False
4.989936e-07,0.0013592538,True
9.789408e-30,0.0,False
2.1178391e-06,8.344647e-07,True
4.6334146e-14,0.0,False
1.1939025e-20,0.0,False
4.9710372e-05,9.4647694e-05,True
0.11193251,0.022022659,True
1.2065636e-22,0.0,False
3.6324854e-26,0.0,False
0.00044762497,5.7239904,True
2.3640842e-10,0.022138834,True
7.921606e-21,0.0,False
2.667167e-14,0.0,False
1.791964e-33,0.0,False
2.8933687e-06,7.152555e-07,True
2.0192119e-19,0.0,False
1.587471e-11,0.0,True
2.212067e-11,0.0,True
1.75662e-07,3.3378547e-06,True
3.3241607e-37,0.0,False
3.4277843e-09,0.0,True
2912.1582,5.77409,True
2.6464406e-21,0.0,False
1.4134211e-16,0.0,False
4.5791224e-23,0.0,False
2.0298214e-06,0.0014612721,True
1.0858856e-22,0.0,False
0.011325881,6.2535686,True
8.894035e-15,0.0,False
1.7132845e-15,0.0,False
2.3212851e-24,0.0,False
6.3856416,1.8301209,True
14991.991,12.178042,False
106.1091,5.649196,True
1.2835182,0.3634489,True
1.2704228e-05,0.0026478253,True
3.142617e-29,0.0,False
1.529102e-07,0.0,True
1.1796891e-35,0.0,False
1.1091081e-11,0.0,False
17826.447,11.433508,False
4.5489693e-07,1.8596476e-05,True
2.1299399e-30,0.0,False
0.000610576,0.6395253,True
1.5975129e-27,0.0,False
7.600946e-15,0.0,False
3085.455,10.108419,True
4.2859192e-19,0.0,False
5.721478e-34,0.0,False
2.6796593e-13,0.0,False
1.1841785e-29,0.0,False
1.9745759,0.056561667,True
5.4547137e-21,0.0,False
0.00019959321,0.0006014684,True
12.507052,10.810205,True
8.317002e-27,0.0,False
4.5998106e-30,0.0,False
45.49353,6.2186913,True
6.545808e-11,0.0,True
1.6385056e-14,0.0,False
703.9552,15.265108,True
0.01617861,0.087178454,True
1.581196e-06,7.00926e-05,True
3.470174e-27,0.0,False
9.615597e-30,0.0,False
1.5354396,0.011427589,True
2176.0654,11.672395,True
5.1685996e-20,0.0,False
7.599999e-22,0.0,False
8.2162375e-17,0.0,False
4.0187998e-23,0.0,False
1.0845259e-23,0.0,False
1.4277793e-05,9.7751135e-06,True
1.1617347e-25,0.0,False
0.0021836832,0.10992757,True
4.457365e-22,0.0,False
1.2948507e-18,0.0,False
3.227305e-11,0.0,True
3.4987503e-28,0.0,False
2.3139621e-24,0.0,False
1.6364026e-22,0.0,False
2.1240363e-15,0.0,False
1.7361304e-09,3.3139633e-05,True
1.130493e-07,9.5367386e-07,True
4.69503e-20,0.0,False
1.2649054e-11,0.0,False
9.145376e-31,0.0,False
1.0222815e-16,0.0,False
6.7886795e-08,4.8278598e-05,True
6.590651e-11,0.0,True
4.67715e-05,0.017547362,True
9.613615e-13,0.0,True
2.8127146,2.555953,True
1.98875e-40,0.0,False
4.5493334e-09,0.0,True
2.8738907e-28,0.0,False
2.4942242e-13,0.0,False
6.024621e-08,3.2186456e-06,True
3.4977886e-21,0.0,False
25503.887,12.822294,False
0.0014956635,0.0011220833,True
1.6156469e-24,0.0,False
0.009483205,0.009268707,True
3.392266e-05,1.3449702,True
1.001549e-11,0.0,False
5.2931544e-26,0.0,False
1.3076152e-08,2.145765e-06,True
2.537403e-13,0.0,False
2.0357098e-32,0.0,False
1.8018005e-16,0.0,False
2.502018e-25,0.0,False
1.3989764e-25,0.0,False
0.0,0.0,False
1.8913222e-14,0.0,False
3.6953494e-15,0.0,False
6.6869394e-09,0.008589466,True
1.1694323e-33,0.0,False
9.297676e-11,2.264974e-06,True
2.7639469e-16,0.0,False
1.9513481e-23,0.0,False
8.613996e-06,0.0006269635,True
4.4019646e-15,0.0,False
0.7696049,0.013166242,True
5.6820208e-21,0.0,False
6.9107364e-15,0.0,False
0.02998768,0.13860421,True
1.2125931e-33,0.0,False
1.5893384,5.8615603,True
1.10466845e-20,0.0,False
1.0648054e-29,0.0,False
2.951429e-11,0.0,False
2.4930301e-28,0.0,False
9.910167e-16,0.0,False
2.8908472,5.7304664,True
5.499534e-09,1.9073468e-06,True
1.0852343e-11,0.0,True
6.3759856e-28,0.0,False
4.6817167e-15,0.0,False
21382.83,11.631123,False
3.1245643e-26,0.0,False
7.783032e-31,0.0,False
7.199375e-20,0.0,False
1.8844204e-10,1.1920928e-07,True
8.130129e-16,0.0,False
1.5494526e-18,0.0,False
10351.353,12.931967,False
0.5704182,0.040693626,True
5.9923813e-22,0.0,False
2.0681298e-06,0.0,True
2.1113446e-25,0.0,False
4.5711905e-14,0.0,False
7.3633134e-26,0.0,False
53.648186,15.9318905,True
0.00019907007,2.0331326,True
1.8210958e-28,0.0,False
8.342041e-06,0.25700527,True
3.4468955e-11,0.0,True
8.636636e-08,1.1920928e-07,True
7.192444e-17,0.0,False
0.033556506,0.0022188807,True
0.6067959,0.014622988,True
0.0,0.0,False
3.2055077e-34,0.0,False
2.6662064e-17,0.0,False
0.0001251992,0.00061481167,True
1.3067732e-16,0.0,False
2.8721335e-24,0.0,False
1.8908365e-08,1.3113013e-06,True
8.989888e-36,0.0,False
7.6878695e-07,0.00012301642,True
0.007778403,1.3807491,True
6.5219596e-13,0.0,True
1.7206513e-17,0.0,False
0.0004473508,0.0002473287,True
4.9402856e-17,0.0,False
0.009917194,4.711917,True
1.3078678e-06,0.0025454522,True
5.870839e-10,0.0,True
4.12635e-40,0.0,False
13218.989,17.64215,False
4.800543e-13,0.0,False
7.999384e-08,7.092701e-05,True
3.192901,1.3894076,True
6.724807e-25,0.0,False
7.887629e-34,0.0,False
5451.956,4.866295,False
8.450822e-08,0.0,True
6.5850313e-19,0.0,False
13103.207,7.437601,False
1.1013677e-16,0.0,False
2.4313223e-15,0.0,False
7.4015384e-11,0.0,True
3.270664e-36,0.0,False
3.7308234e-28,0.0,False
4.0177213e-16,0.0,False
1.0269581,1.6702706,True
9.734381e-33,0.0,False
7.807117e-37,0.0,False
0.00031183602,0.00034695806,True
6.299128e-11,0.0,True
1.696703e-19,0.0,False
1.0481014e-09,0.0,True
26.961418,2.6717181,True
1.401761e-07,0.0,True
1.0768925e-12,0.0,False
9.55768e-40,0.0,False
7.41846e-36,0.0,False
0.015000066,0.30898985,True
4.0430813e-29,0.0,False
0.0074635707,6.0293493,True
9.418785e-25,0.0,False
1.97073e-16,0.0,False
0.101333536,0.5996583,True
3.2972257e-11,0.0,True
28868.12,9.566799,False
16168.887,19.903723,False
4.8772507,0.75856173,True
1.7142965,11.653937,True
2.0395144e-12,0.0,True
1.0375379e-21,0.0,False
1.2285305e-27,0.0,False
2.747794e-15,0.0,False
1.9653347e-32,0.0,False
1.6680865e-15,0.0,False
3.1619769e-25,0.0,False
6.8388196e-17,0.0,False
1.3972231e-18,0.0,False
0.011097273,0.016489886,True
1.3814189e-26,0.0,False
6.857272e-13,0.0,False
1.6865497e-09,0.0,True
0.34281796,4.275113,True
8.038723e-19,0.0,False
1.607604e-08,0.0,True
6.501677e-21,0.0,False
7.66851e-24,0.0,False
1.8332551e-13,0.0,False
5.1653683e-07,2.3841855e-07,True
0.0945022,0.4627764,True
1072.2518,7.9389286,True
4.0401383e-07,5.3644035e-06,True
4.2358814e-20,0.0,False
1.5367723e-16,0.0,False
6.7627613e-21,0.0,False
4.234273e-34,0.0,False
182.42096,7.688437,True
3.3378147e-09,0.0,True
4.002496e-17,0.0,False
3.1212142e-17,0.0,False
0.0,0.0,False
1.6401631e-09,0.0,True
0.0062206066,0.0001292145,True
0.0024598578,0.0010110987,True
17500.994,16.836893,True
2.698396e-21,0.0,False
137.25217,15.052239,True
5.7117148e-05,4.0384126,True
4.1677923e-16,0.0,False
2645.5437,1.8188782,True
1.2442227e-19,0.0,False
3.4361015e-13,0.0,False
7.105328e-26,0.0,False
2517.626,15.997117,True
1.05170383e-16,0.0,False
7.877059e-06,0.010630881,True
2.0581103e-19,0.0,False
0.045590438,0.001282345,True
0.7950213,2.7842326,True
4.290371e-06,0.00021586473,True
6.26012e-20,0.0,False
2.7749368e-22,0.0,False
4.918302e-19,0.0,False
7.439445e-05,0.0055870805,True
2.5842468e-13,0.0,False
3.3985858e-19,0.0,False
2.188736e-09,1.1920928e-07,True
9.49958e-06,0.00010644823,True
5.7098794e-19,0.0,False
1.3593081e-24,0.0,False
2.3108475e-15,0.0,False
6.7493477e-07,1.5497195e-06,True
3.9370026e-22,0.0,False
1.6544168,11.432787,True
14433.272,19.652594,False
4.4916528e-14,0.0,False
0.018499082,0.65325403,True
176.58255,11.924226,True
1.1376906e-13,0.0,False
4.4672528e-05,8.463824e-06,True
0.00023696288,0.0005485699,True
1.7578669e-06,1.7881378e-06,True
0.00031798234,0.000653411,True
1.2783285e-31,0.0,False
2645.2812,19.942823,True
6.9514146e-38,0.0,False
2.4690913e-12,0.0,False
0.044911515,1.2195004,True
5.2949462e-17,0.0,False
7.04022e-21,0.0,False
9.7660955e-09,2.193427e-05,True
6.2184428e-18,0.0,False
79.611786,6.2767167,True
1.9365284e-23,0.0,False
2.4388337e-06,0.00092630385,True
9.3004694e-08,4.7683704e-07,True
0.07633831,0.11876502,True
3.4136775e-21,0.0,False
12958.865,7.3454933,False
8.765788e-19,0.0,False
11745.914,9.044667,False
45.132404,1.5943193,True
2.4281341e-08,0.0036251324,True
0.00028274694,5.1020274e-05,True
2.0208976,7.87132,True
4.4154188e-08,2.384183e-06,True
2.1523197e-08,2.9802277e-06,True
1.2936416e-19,0.0,False
99.83381,14.024456,True
2.4227279e-10,0.0,True
0.0,0.0,False
1.2864895e-25,0.0,False
6.556488e-09,1.1920928e-07,True
4.2661807e-08,0.0,True
3.681091e-06,0.0013102051,True
3.6109715e-12,0.0,True
0.0,0.0,False
1.1719507e-16,0.0,False
1.0153046e-12,7.152555e-07,False
36.470898,1.607367,True
2.1955247e-18,0.0,False
3.2856154e-20,0.0,False
1.5330746e-08,1.7881378e-06,True
6.5096544e-36,0.0,False
21507.338,13.053333,False
2.4532744e-29,0.0,False
2.6817108e-07,2.3841855e-07,True
3289.4563,10.581109,True
7.2241628e-31,0.0,False
5.635036,1.5472764,True
1.1181257e-09,0.0,True
1.2329804e-07,1.1920928e-07,True
0.33126393,1.4477776,True
230.10506,5.887441,True
1.7013845e-08,0.0,True
5.189114e-13,0.0,False
2372.1821,8.220953,True
1.5274144e-20,0.0,False
3.7137728e-21,0.0,False
6.7220454e-30,0.0,False
0.26374897,11.37246,True
5.0816666e-08,0.0,True
8.077654e-20,0.0,False
7.6449574e-32,0.0,False
1364.7008,5.590447,False
3.26733e-37,0.0,False
6.9541564e-09,0.0,True
59.163445,4.296371,True
13.160193,1.8833045,True
1.2882767e-20,0.0,False
2.0251814e-37,0.0,False
1.6677505e-29,0.0,False
0.9398021,4.5681596,True
8.226391e-05,0.00021050144,True
1.427685e-22,0.0,False
3.9004757e-32,0.0,False
11379.922,16.316374,False
0.00899221,0.62874466,True
6.424781e-34,0.0,False
3.7000616e-05,0.00038282695,True
1.060729e-34,0.0,False
3.299582e-13,4.7683704e-07,False
0.0022860735,0.00063661335,True
8.9935354e-10,1.1920928e-07,True
5.300463e-20,0.0,False
46.957363,12.758568,True
0.0,0.0,False
2.1719152e-21,0.0,False
3.4332473e-13,0.0,True
5.096054e-11,0.0,True
6.562277e-13,0.0,False
1.3744074e-12,0.0,True
7.446644e-12,0.0,True
2.1293836e-27,0.0,False
6.599543e-12,0.0,True
0.09760718,11.6502075,True
0.007115531,0.00218296,True
1.337237e-19,0.0,False
0.043356106,0.006000003,True
2.0571798e-29,0.0,False
8.52273e-07,0.020688223,True
1.014598e-15,0.0,False
2.390177e-10,0.0,True
1.8476644e-33,0.0,False
8.272023e-14,0.0,False
3.8437415e-37,0.0,False
3.705671e-36,0.0,False
25.881397,4.7907305,True
4.261012e-06,0.00011193126,True
1.0796194e-12,0.0,False
4211.964,8.052845,True
1.5306976e-13,0.0,False
2.4838213e-05,0.01110056,True
5.1669347e-10,2.384183e-06,True
0.0,0.0,False
1.5192226e-18,0.0,False
8.675511e-19,0.0,False
1.6698267e-09,0.0,True
3.1741392e-20,0.0,False
2.146277,0.4331235,True
1.1517962e-38,0.0,False
2.1214482e-11,0.0,False
1.0022119e-07,0.0,True
2.5922607e-06,2.8610189e-06,True
3.1031655e-14,0.0,False
3.8531e-29,0.0,False
2.8876865e-15,0.0,False
2.2091042e-09,0.0,True
2.9127745e-10,0.0,True
397.61923,12.711492,True
4.5136367e-18,0.0,False
1.7266459e-25,0.0,False
8.4166265e-23,0.0,False
1.6432414e-09,0.0,True
0.018174408,0.00051449396,True
5.311838e-18,0.0,False
2.6194369e-28,0.0,False
2.0059188e-05,6.5682165e-05,True
2.319381e-17,0.0,False
3.745381e-15,0.0,False
5.12331e-17,0.0,False
3.148238,4.5863314,True
6.4652754e-09,3.576278e-07,True
2.1990657e-15,0.0,False
4.2221624e-13,0.0,False
9.14112e-18,0.0,False
10564.25,5.5614867,False
3.6290738e-28,0.0,False
0.0007906883,1.7404405e-05,True
7.663421e-22,0.0,False
5.073836e-21,0.0,False
9.224712e-31,0.0,False
8.180895e-11,0.0,True
0.00070978544,0.00010454108,True
2.9500502e-22,0.0,False
1.950615e-08,1.1920928e-07,True
0.4025301,0.13146791,True
1.198337e-15,0.0,False
0.16452935,0.3972851,True
4.055438,4.7462378,True
1.9636092e-16,0.0,False
1.1338396e-08,0.016092885,True
62.23293,8.736831,True
6.987471e-22,0.0,False
4.7003115e-07,1.5497088e-05,True
2.7005983e-27,0.0,False
2.187132e-19,0.0,False
2.575626e-16,0.0,False
6.7335645e-29,0.0,False
6.122939e-10,0.0,True
2.830318e-05,0.0005225962,True
0.0006508838,0.22844231,True
3.9255616e-19,0.0,False
0.00034144177,0.00012396998,True
2.0243387e-19,0.0,False
7.0614736e-25,0.0,False
0.0,0.0,False
0.01026574,4.28217,True
1.9702831e-30,0.0,False
0.0,0.0,False
0.008766347,0.00040225039,True
2.762616e-27,0.0,False
7.995201e-06,2.4437606e-05,True
283.9369,0.42685384,True
7.783763e-26,0.0,False
5.6575967e-16,0.0,False
5.8015623e-08,5.960463e-07,True
1.2128166e-22,0.0,False
1.41974e-39,0.0,False
2.4835405e-20,0.0,False
0.106272,0.017062398,True
7.6459197e-16,0.0,False
5.838322e-20,0.0,False
8.03169e-31,0.0,False
3.917684e-06,1.1920928e-07,True
3.669617e-16,0.0,False
1.7221303e-15,0.0,False
1.7560073e-17,0.0,False
1.1455867e-14,0.0,False
3.2466122e-21,0.0,False
2.3872548e-05,4.136477e-05,True
1.2346621e-06,0.00012444676,True
6.182608e-14,0.0,False
7.8545126e-19,0.0,False
5.29574e-18,0.0,False
2.3594984e-12,0.0,True
1.9756826e-19,0.0,False
9.2063925e-17,0.0,False
1.1298489e-27,0.0,False
3.053133e-11,0.0,True
1.4902255e-06,0.0021923573,True
4.1124997e-21,0.0,False
3763.5227,3.979872,False
2.5537513e-19,0.0,False
0.0022278728,0.43806192,True
1.0528861e-19,0.0,False
5.4284914e-07,1.1920928e-07,True
9.074579e-08,0.0,True
2.9723883e-21,0.0,False
3.9934245e-24,0.0,False
2.048397e-18,0.0,False
3.5973788e-20,0.0,False
3.3747154e-05,0.00019023992,True
1.8191527e-26,0.0,False
4.085072e-06,8.344647e-07,True
3.2240738e-29,0.0,False
0.0003176939,0.0014377029,True
4.395286e-25,0.0,False
2.9792112e-08,0.0,True
3.3293858e-31,0.0,False
2.3118517e-20,0.0,False
2.0851722e-07,7.152555e-07,True
4.332213e-20,0.0,False
6.352845e-10,7.152555e-07,True
2.141903e-39,0.0,False
1.4227054e-05,1.0847986e-05,True
0.0,0.0,False
1.3708398e-27,0.0,False
10523.204,18.176529,False
4.3573836e-16,0.0,False
2.4073878e-23,0.0,False
1.0086671e-26,0.0,False
0.0,0.0,False
1.2071125e-37,0.0,False
6.1048323e-30,0.0,False
3.139223e-16,1.4781843e-05,False
0.0,0.0,False
0.035948157,0.014196353,True
8.588819,6.5581694,True
0.0,0.0,False
1.07181104e-10,0.0,True
5.1343422e-26,0.0,False
3.2232424e-28,0.0,False
0.0,0.0,False
5.9979056e-29,0.0,False
2.4040344e-17,0.0,False
5.557788e-26,0.0,False
7.4848e-41,0.0,False
1.9588606e-09,8.344647e-07,True
2.2702664e-23,0.0,False
7.5727945e-25,0.0,False
6.1414663e-30,0.0,False
1.370341,0.07219426,True
3.8397703e-09,0.0,True
3.6808893e-11,0.0,True
1.4726887e-24,0.0,False
0.8339057,5.49973,True
3.0538362e-13,1.1920928e-07,False
7.4911525e-16,0.0,False
3.830553e-28,0.0,False
14618.445,9.12298,False
213.13185,6.3906193,True
0.050248694,0.0028639492,True
2.2395955e-21,0.0,False
1.5622903e-05,2.0642953,True
1.0171365,0.92190874,True
5.877983e-17,0.0,False
1.4177527e-12,0.0,False
18.709984,0.059981063,True
2.2864132e-08,2.3841855e-07,True
542.1388,3.3731277,True
2.1208148e-08,0.0,True
9.701994e-10,0.0,True
2.1326311e-30,0.0,False
3913.9702,1.8163606,True
5.033919e-07,6.89006e-05,True
2.31363e-23,0.0,False
5.3214734e-16,0.0,False
3.1859674e-25,0.0,False
4105.752,15.153886,True
1.2332702e-06,3.576278e-07,True
4914.1724,10.178026,False
1.0757617e-22,0.0,False
1.7040181e-16,0.0,False
3.933639e-38,0.0,False
1.48402e-40,0.0,False
8.927561e-21,0.0,False
0.0,0.0,False
2.2765832e-16,0.0,False
1.8631437e-05,9.5367386e-07,True
1.78795e-10,0.0,True
4.999612e-29,0.0,False
1.232335e-12,0.0,True
2.2190364e-14,0.0,False
215.99101,12.931788,False
3.4582727e-24,0.0,False
5.2056177e-09,0.0,True
3196.833,11.146062,True
3.275337e-18,0.0,False
3.128434e-17,0.0,False
1.0272548e-10,0.0,True
1.5110233e-23,0.0,False
9.661245,5.3178663,True
6.937935e-25,0.0,False
9.2826386e-23,0.0,False
5.328473e-10,8.344647e-07,True
6.89757e-05,9.894322e-06,True
57.69683,10.629328,True
1.8247833e-21,0.0,False
1.3042838e-16,0.0,False
7.2630807e-13,0.0,True
2.0182368e-20,0.0,False
9.3098405e-37,0.0,False
0.037027072,0.0029646268,True
2.1977414e-24,0.0,False
4.6356814e-34,0.0,False
5.22076e-19,0.0,False
55.865143,0.5279723,True
2.5241471e-08,0.0,True
8.9606e-19,0.0,False
1.1558866e-25,0.0,False
7.8977396e-25,0.0,False
2.552713,0.9071285,True
6.010046e-20,0.0,False
6.7071288e-12,0.399462,False
4945.7344,11.474817,True
1.0971386e-08,0.0,True
1.2398844e-22,0.0,False
1.3217782e-09,0.0,True
2.2924807e-12,0.0,False
4.9553167e-11,0.0,True
1.9486183e-07,1.1920928e-07,True
2.6014835e-08,0.0,True
3.7640356e-26,0.0,False
0.08692649,2.90866e-05,True
6.652302e-10,5.960463e-07,True
5.9153213e-34,0.0,False
4.8718424e-13,7.510157e-06,False
158.0655,6.606909,True
1.5405234e-18,0.0,False
1.9468063e-19,0.0,False
2.7795078e-19,0.0,False
5.328897e-14,0.0,False
1.2532004e-08,0.0014605579,True
4.9745237e-24,0.0,False
18734.418,17.20926,False
0.26330748,0.017931912,True
3.219638e-28,0.0,False
1.5410304e-12,0.0,False
0.026379513,0.003017754,True
3.7012323e-05,0.00018487652,True
1.3105046e-21,0.0,False
0.059550095,0.09374682,True
6.5990386e-09,2.3841855e-07,True
1.1446537e-17,0.0,False
1.2508953e-27,0.0,False
1.5695022e-06,7.7125434e-05,True
1.9908073e-26,0.0,False
4.240677e-05,5.1259863e-06,True
4.2391425e-12,0.0,True
2.5338204e-30,0.0,False
783.3487,8.617217,True
1.2265144e-21,0.0,False
5.4903635e-33,0.0,False
1.0857628e-08,0.0,True
8.0843114e-07,1.9073468e-06,True
0.00013166328,0.0006276783,True
3.308455e-06,0.00061326294,True
5.2171313e-15,0.0,False
5.2951774e-33,0.0,False
0.0,0.0,False
2.389128e-09,0.0,True
6.894369e-15,0.0,False
1.1595899e-29,0.0,False
7.601998e-17,0.0,False
268.07114,7.7900677,True
5.4853137e-31,0.0,False
1.156368e-39,0.0,False
1.065736e-25,0.0,False
2.1423738e-11,2.2530301e-05,False
3.6376122e-07,0.00023338455,True
6.529884e-11,10.847141,True
2.0913574e-13,0.0,False
1.7313698e-33,0.0,False
8.71025e-07,0.0,True
1.5728718e-24,0.0,False
3.8210687e-06,0.000104898674,True
1.8800297e-20,0.0,False
0.05795679,0.0016141005,True
4.381134e-14,0.0,False
7.383901e-21,0.0,False
7.0925985e-26,0.0,False
3.5934658e-17,0.0,False
26.063988,11.2694645,True
9.2484986e-23,0.0,False
7.61242e-05,0.00058192963,True
1.5461299e-16,0.0,False
4.827749,7.263738,True
0.008449824,0.0058291196,True
1.4468112e-14,0.0,False
0.008193461,0.0058856504,True
1.6238514e-28,0.0,False
7.989518e-07,0.0006146926,True
1.8741961e-20,0.0,False
6.469778e-09,1.716599e-05,True
5286.69,14.074368,True
2.515292e-24,0.0,False
1.0513664e-13,0.0,False
7.7569315e-13,0.0,False
3.2466688e-14,0.0,False
2059.051,23.841173,True
63.088013,2.9756434,True
3.1205644e-08,0.0023836077,True
2.3044582e-05,9.95348e-05,True
2.1938182e-37,0.0,False
1309.9204,8.940045,True
1.3084878e-05,3.2186456e-06,True
8.9688734e-10,0.0,True
0.00013230352,0.07710092,True
5.6983507e-10,0.0,True
4.039978e-05,7.986991e-06,True
5.9260887e-17,0.0,False
8.7680996e-07,1.394739e-05,True
1.6782995e-07,2.3841855e-07,True
4.7481903e-05,0.00018356545,True
4.546246,0.18975367,True
7.0334357e-14,0.0,False
1.4741304e-08,1.0251946e-05,True
4.199325e-24,0.0,False
84.50759,0.5705866,True
5.1288506e-15,0.0,False
1.7097763e-23,0.0,False
1.6548956e-35,0.0,False
0.0,0.0,False
5.7048513e-34,0.0,False
12247.011,7.7314925,True
5.584307e-06,0.0017352537,True
1.6072571e-17,0.0,False
2.5848301e-09,0.0,True
3365.321,23.002092,True
1279.3298,8.817459,True
0.20537503,1.5802679,True
7.9923375e-09,6.332917,True
4.498106e-14,0.0,False
0.18360002,0.0006780692,True
1.2071199e-11,0.0,True
4.4877133e-06,0.028575683,True
0.00033641816,0.0036345157,True
3.0464474e-29,0.0,False
1.355604e-20,0.0,False
2.9278212e-26,0.0,False
4.3102526e-17,0.0,False
5.1139563e-15,0.0,False
18211.895,21.29208,False
2.9298144e-08,1.1920928e-07,True
5309.358,7.893202,False
1.7235721e-28,0.0,False
7.152193e-08,0.0,True
9.041733e-16,0.0,False
2.3268302e-27,0.0,False
9.0166505e-23,0.0,False
4.4022634e-08,3.576278e-07,True
2.2107569e-08,4.0531077e-06,True
1.5170931e-35,0.0,False
1.4601002e-33,0.0,False
0.008261245,0.00040177375,True
0.6959719,1.5491555,True
3.11002,3.513358,True
8.73222e-14,0.0,False
5.8021382e-24,0.0,False
1.479838e-13,0.0,False
2.8776136e-15,0.0,False
1.0171937,0.86155266,True
8.5588977e-07,0.0,True
4.2794438e-24,0.0,False
2.2781796e-26,0.0,False
3.6949696e-05,5.0305054e-05,True
3.323536e-22,0.0,False
1.0006138e-31,0.0,False
0.63251936,2.9451733,True
2.1413012e-30,0.0,False
2.2813563e-06,2.3841855e-07,True
1.0399258e-31,0.0,False
0.040604822,0.003994699,True
0.07508006,6.8163266,True
9.547967e-20,0.0,False
6.665316e-27,0.0,False
1.8672054e-17,0.0,False
6.016949e-23,0.0,False
2.6673028,8.020659,True
4.21274e-37,0.0,False
36.78736,0.18579717,True
4.8102433e-10,0.0,True
2.536018,2.2912276,True
3.256211e-39,0.0,False
2.9938232e-13,0.0,False
2.2607624e-08,0.0,True
5.462973e-10,0.46523893,True
0.3359789,0.40021518,True
5.153494e-25,0.0,False
1.7188705e-13,0.0,False
0.10258276,0.35009634,True
3.6886836e-24,0.0,False
1.0641435e-07,1.6689287e-06,True
2.7916505e-14,0.0,False
2.5605718e-12,0.0,True
6.507928,2.6312995,True
1.6206915,5.5281367,True
1.14059365e-14,0.0,False
1.6267356e-12,0.0,False
0.7406091,2.9023857,True
0.0002531068,1.072883e-06,True
4.867164e-06,1.1833856,True
1.253215e-24,0.0,False
1.6233173e-30,0.0,False
7.5647515e-09,1.1920928e-07,True
1.6595994e-13,0.0,True
7.743868e-14,0.0,False
1.36767e-07,1.1920928e-07,True
91.13544,4.3315096,True
2.1083814e-11,0.0,True
3.7214042e-17,0.0,False
1.0586891e-10,0.0,True
3.9076125e-37,0.0,False
7.993659e-16,0.0,False
1.0686954e-32,0.0,False
6.373046e-22,0.0,False
4.4906032e-30,0.0,False
4.632517e-31,0.0,False
2.0201473e-15,0.0,False
1.7350842e-10,0.0,True
1.82292e-17,0.0,False
9.579871e-18,0.0,False
1.2877443,1.6125729,True
1.8757442e-24,0.0,False
1.0234858e-13,0.0,False
1.35747015e-36,0.0,False
3.440719e-36,0.0,False
6.098696e-05,0.00021741411,True
1.7309714e-22,0.0,False
0.12193842,0.058880553,True
15909.194,10.479082,False
3.4653257e-07,1.20400655e-05,True
439.09213,11.722658,True
0.0013264708,0.0042778417,True
7.9879944e-35,0.0,False
2.7689234e-14,0.0,False
2.8594026e-30,0.0,False
2.1767535e-15,0.0,False
1.4249248e-09,0.0,True
2.6863384e-10,1.1920928e-07,True
1.198298e-14,0.0,False
187.41014,8.763616,True
1133.1827,14.072215,True
2.4631028e-15,0.0,False
6.4194317e-10,1.1920928e-07,True
2.4415157e-13,0.0,False
5.6604915e-27,0.0,False
7.617929e-11,0.0,True
2.7074803e-08,1.5497195e-06,True
0.00044494995,0.15744102,True
0.005425028,0.0014641288,True
1.5087969e-30,0.0,False
0.20348898,1.1604884,True
2.0273125e-32,0.0,False
67.59895,4.7967825,True
3.5419496e-24,0.0,False
7.635578e-23,0.0,False
3.1703856e-25,0.0,False
6.9049514e-35,0.0,False
3.4643843e-32,0.0,False
6.299571e-16,0.0,False
5.603426e-37,0.0,False
5.951698e-26,0.0,False
5.889531e-07,0.0,True
2.3305893e-30,0.0,False
0.021132762,0.027842415,True
2.2027797e-16,0.0,False
1.4270481e-22,0.0,False
18099.105,9.257963,False
1.2009003e-05,0.0008692539,True
5.377013e-17,0.0,False
6.7274926e-22,0.0,False
3.1088745e-14,0.0,False
0.01019999,0.5200727,True
1.6934314e-19,0.0,False
3.8528125e-20,0.0,False
3.5632596e-18,0.0,False
1.9231565e-17,0.0,False
2.829952e-08,2.002696e-05,True
0.3122257,0.0026012065,True
7.315633e-15,0.0,False
8.417448e-28,0.0,False
1.3156345e-10,0.0,True
7.766087e-31,0.0,False
0.4722657,0.0020397177,True
1.5302275e-10,0.0,True
6.086144e-05,0.00020919042,True
6.348613e-21,0.0,False
1.693347e-26,0.0,False
2.3543727,1.8636948,True
335.39642,16.042948,True
2.2159554e-06,0.0,True
2.2695596e-15,0.0,False
0.0058254753,0.0008612736,True
3.1273227e-16,0.0,False
1.9765382e-06,4.2915253e-06,True
0.00062801276,0.0012638923,True
1.254932e-10,0.0,True
6.126335e-21,0.0,False
5.260941e-22,0.0,False
160.4744,8.064913,True
4.135097e-12,0.0,False
8.339864e-23,0.0,False
4.033615e-23,0.0,False
3.1158412e-10,0.0,True
8.525139e-31,0.0,False
4.7990273e-08,7.2717403e-06,True
1.6308336e-07,0.00023338455,True
7.154525e-26,0.0,False
2.8135462e-27,0.0,False
7.550225e-19,0.0,False
1.1671977e-05,0.004807224,True
6.5048295e-07,0.01979361,True
5.48069e-14,0.0,False
1450.8951,5.5037684,True
5.5430285e-22,0.0,False
1.5801119e-21,0.0,False
9.815477e-29,0.0,False
1.118224e-08,1.1920922e-06,True
9393.055,16.948933,False
1.5059076e-11,0.0,False
1.7699865e-24,0.0,False
8823.087,15.401463,False
0.25637153,0.13692309,True
5.070974e-16,0.0,False
3.1967724e-15,0.0,False
1.294449e-21,0.0,False
4.0666828e-07,4.7683704e-07,True
2.1089242e-15,0.0,False
0.00013795344,0.013890736,True
1.2937754e-25,0.0,False
5.512684e-11,0.0,True
3.077287e-29,0.0,False
5.577836e-32,0.0,False
1.4833062e-27,0.0,False
3.3909384e-10,0.0,True
3.7235167e-12,0.0,True
4.1839706e-07,1.1920928e-07,True
3054.8723,7.909502,False
2.1765466e-06,5.3046726e-05,True
0.35675925,20.702099,True
0.0017800251,9.325887,True
1.5765021e-28,0.0,False
9.3606795e-21,0.0,False
1.2941384e-28,0.0,False
730.43036,4.8134127,True
1.6664755e-18,0.0,False
6.838222e-11,0.0,True
0.61645114,0.08770587,True
5.5995e-29,0.0,False
0.00048828725,0.01768686,True
1.2607763e-24,0.0,False
6.299989e-20,0.0,False
6.207038e-14,0.0,False
129.09245,11.034861,True
1.2036348e-20,0.0,False
9.992732e-19,0.0,False
1.7828297e-15,0.0,False
4.520435e-05,1.6093125e-05,True
1.360435e-06,0.85979354,True
2.6498676e-22,0.0,False
1.212005e-31,0.0,False
0.0,0.0,False
4.673392e-20,0.0,False
0.011756317,0.0030031358,True
4.8168527e-05,0.7729772,True
1.0260756e-10,9.5367386e-07,True
8.0390385e-23,0.0,False
0.011145223,0.00058645685,True
1.2604568e-12,0.0,False
1.8106855e-32,0.0,False
8241.977,5.4380207,False
413.832,12.179194,True
1.4598592e-25,0.0,False
5.7910023e-16,0.0,False
2773.961,6.6554804,True
1.5294614e-09,8.391982e-05,True
6.3281504e-09,1.1920928e-07,True
0.0005997565,0.004656187,True
1.3459468e-06,6.0437284e-05,True
4.6212966e-22,0.0,False
0.0,0.0,False
3.263101e-10,0.0,True
5.15431e-14,0.0,False


==> new_results/losses/wrn-eps-0-c100/take_off_wrn-eps-0-c100_analysis_results.csv <==
sharpness_at_zeros,take_off
2791.5942,2
825.97656,15
2775.686,18
3303.5325,10
3624.9583,5
430.60892,24
3241.2998,5
345.73972,25
3761.8958,0
1914.8579,19
4100.8066,3
3169.8135,8
5684.123,2
1453.2178,13
1981.8579,12
2136.923,10
1213.8126,24
3463.3147,8
2891.1064,19
3900.649,2
726.90546,21
1407.4606,11
3825.7026,5
3206.6665,25
894.6443,23
3217.5286,5
6379.8096,2
1811.7067,9
2983.8723,5
1338.1274,16
3475.719,2
168.59874,19
3236.475,0
561.95056,18
1926.7906,16
493.3009,22
8923.565,0
2938.5947,15
2283.4985,14
3329.3545,4
161.75703,24
3030.8975,19
2041.4576,9
3404.8716,4
7671.4,0
1920.6536,18
2523.6162,9
1908.51,25
1652.7416,11
437.29196,25
2339.704,9
2576.1982,0
1958.4868,14
479.6078,23
2250.2812,12
1268.3829,10
2963.0017,8
3876.7632,6
4725.5044,0
2457.598,10
3301.8555,7
3853.2188,1
4486.1157,2
1692.7396,24
4606.0137,0
2371.892,8
4294.311,6
5153.4546,2
3350.5312,6
1191.0878,22
4893.613,0
4899.167,4
6406.2065,4
4896.679,3
2445.023,5
5186.83,0
1314.3982,24
5320.9976,2
216.7414,22
3463.7766,5
4895.5044,12
1779.903,22
136.92378,22
4941.8384,0
4519.666,8
3249.6921,3
1947.4338,20
2312.707,18
400.4708,19
4363.061,0
4380.5415,14
1487.219,17
6274.07,0
1260.8771,12
111.906166,24
3320.2124,2
2945.3984,2
3420.417,0
1347.6793,18
3461.8838,11
2366.581,12
2248.0046,20
3895.2935,8
998.5775,14
2143.4446,15
2934.5479,8
1247.7216,16
737.641,25
2614.5376,13
1073.3823,23
3343.5686,8
2308.3765,23
3856.0854,13
3040.3826,1
2060.6365,14
2905.0881,4
3524.2397,4
5314.9585,1
3855.129,20
2756.3125,10
2164.141,9
1697.343,16
889.0362,22
2100.7102,11
1223.3044,15
1138.4636,22
4939.1147,10
2813.1458,7
1724.7524,21
3304.3167,0
194.47368,23
5738.3037,0
8667.726,1
1383.3853,17
2831.554,15
1830.6965,12
497.33328,14
2350.4602,12
1438.4395,21
2991.0388,8
473.17807,24
5056.226,3
119.43496,20
4411.801,9
3333.7354,11
1210.7179,20
3985.143,0
2570.801,25
3501.6392,19
1108.4614,17
3287.2104,2
4339.91,0
2009.8984,12
2491.2778,13
1742.1619,16
2777.6897,6
4212.3286,10
397.90448,24
2788.9626,4
4543.5312,2
75.92319,20
16.71166,24
1640.295,18
3599.7166,11
1003.3265,22
4374.215,2
4138.466,4
1502.33,19
3382.4058,1
2430.1316,13
4442.0005,11
2466.7666,13
3302.1987,1
1496.5182,19
627.59796,18
3746.237,7
1837.4785,17
2470.0923,20
4467.8735,0
3882.0596,12
1342.5308,25
3589.4148,0
323.59448,24
3298.1782,4
3245.6084,11
2030.2408,12
3566.8665,5
3379.2998,4
3013.0273,19
5935.918,0
360.95425,23
2442.508,16
2835.2783,15
6529.2295,0
3044.8062,0
3883.3003,7
308.07913,21
891.2169,23
731.468,18
4933.9365,0
2751.4878,22
4821.626,6
3377.7708,0
2129.2632,21
3469.3909,17
546.9039,25
525.52686,17
791.1739,24
5814.0537,0
5453.5366,1
1654.4801,22
1747.5316,11
1769.9435,17
1023.4279,24
3541.4707,7
3200.856,14
4334.2534,0
2642.2556,5
350.12503,20
3039.9785,10
5690.494,4
1651.9017,19
1638.3519,12
3659.133,0
669.79663,24
3190.6753,7
3783.7031,3
877.51807,22
2626.964,12
5056.4556,2
3392.1755,0
2662.5007,18
2454.3875,13
3362.819,7
3984.1548,19
6940.1714,0
3459.966,4
1996.5072,20
2644.4766,22
3154.3572,11
5184.971,6
1027.605,12
2122.4238,7
2018.9823,13
1903.5833,19
1677.5149,17
4062.7756,0
541.10626,24
3019.6436,8
1010.2732,13
2620.5317,14
3309.2632,4
1459.8944,24
3853.833,6
2543.444,16
2926.169,2
1249.3054,25
1847.463,16
3374.507,10
907.7448,19
3157.3083,23
2775.3699,5
597.06824,25
4313.9004,1
2321.9956,13
2671.5457,16
4213.337,1
3772.293,11
325.5023,22
1493.2247,23
2761.7832,12
2754.6138,9
3599.9683,3
4864.8135,3
5391.9653,8
4166.4478,4
2933.7744,14
1962.6892,8
4460.551,24
1733.8801,22
12.91141,25
3000.0745,3
2398.0288,10
3191.0435,7
2583.4534,9
15.426348,20
2818.4019,10
2543.489,13
4558.58,3
5007.418,3
1918.8241,15
3593.8586,6
2796.4968,22
5391.1797,3
3774.1665,2
3773.8542,7
857.85846,21
57.65404,20
4475.2954,0
3613.6516,3
718.1229,20
2534.3503,18
1772.1222,23
2407.794,19
908.2276,16
942.24426,12
1770.5935,19
35.9791,25
1218.2777,25
995.14545,25
1801.3688,18
1775.2231,15
1623.9879,18
288.92786,24
2326.4734,13
1721.9022,21
5565.4375,0
3368.6858,7
3155.9507,8
3438.92,4
2083.671,22
2745.264,13
5838.861,0
1073.3519,25
1245.7877,20
2450.2327,5
3068.7231,10
4645.856,9
3595.6045,1
3594.0046,1
3304.7148,5
1748.2262,8
832.7059,15
3533.3875,10
4475.1494,8
113.89515,24
376.0598,24
4532.3164,4
3516.5361,6
5296.694,7


==> new_results/losses/wrn-eps-0/basins_wrn-eps-0_analysis_results.csv <==
loss_0,loss_1,loss_2,loss_3,loss_4
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0
0.3533213,0.0,0.0,0.0,0.0
27.341553,0.0,0.0,0.0,0.0
55.467407,0.0,0.0,0.0,0.0
83.840576,0.0,0.0,0.0,0.0
109.92023,10.524868,0.0,0.0,0.0
136.89319,48.0614,0.0,0.0,0.0
163.73065,84.335754,0.0,0.0,0.0
189.96509,120.5376,0.0,0.0,0.0
215.62152,156.2575,1.072883e-06,0.0,0.0
241.40509,191.73492,24.12915,0.0,0.0
267.16858,227.09155,61.753357,0.0,0.0
292.04248,262.6053,98.86847,0.0,0.0
317.16986,296.31494,135.47455,0.0,0.0
342.69824,331.0725,170.857,0.0,0.0
368.51154,364.20703,205.02063,2.264974e-06,0.0
394.04645,398.33664,239.09036,2.5681212,0.0
419.24493,432.5704,272.6733,17.148071,0.0
443.98523,466.0802,305.3823,32.571655,0.0
468.55298,501.17126,338.16138,47.792725,0.0
492.77924,534.73987,369.7379,62.82135,8.723247
516.6565,566.93713,399.48453,77.809875,36.52179
541.0048,600.47687,428.8209,92.58606,65.25836


==> new_results/losses/wrn-eps-0/scale_0.25_wrn-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
31.304962,0.043962426,False
28.760193,0.07003785,False
53.72881,0.2631671,False
23.525103,0.016300768,False
28.43652,0.12325019,False
49.78441,0.15035409,False
24.397224,0.11051207,False
20.17205,0.041730527,False
40.43971,0.084997624,False
27.845213,0.27446768,False
20.812891,-0.0048662126,False
26.799524,0.23150599,False
31.812626,0.03663686,False
17.770042,0.019854922,False
63.09232,0.20994312,True
32.91035,0.0824562,False
34.06894,0.07094373,False
29.838547,0.082579106,False
28.391489,0.032883987,False
44.81038,0.13506263,False
31.60935,0.12960841,False
69.933426,1.2977657,True
28.72915,0.041786015,False
26.57824,0.10242724,False
40.06147,0.09248085,False
40.007023,0.31066805,False
21.959282,0.03467451,False
12.225527,0.0005674884,False
28.697138,0.02280853,False
26.94608,0.072874054,False
20.230255,0.08825983,False
40.20298,0.12446955,False
20.682444,0.07457768,False
28.550804,0.066434905,False
66.85642,0.48870373,True
43.168526,0.23780978,False
27.804583,0.029050231,False
37.81986,0.095118284,False
40.100704,0.07799269,False
26.520838,0.06880273,False
56.26704,0.3136207,True
24.8369,0.04422038,False
24.74299,0.03262411,False
30.33559,0.05775428,False
35.584023,0.21281177,False
106.18292,0.40182543,True
27.183573,0.042018294,False
37.210903,0.27230597,False
44.46081,0.13807663,False
27.408386,0.048076473,False
72.35814,0.32170844,True
34.781895,0.16721913,False
19.666813,0.030759282,False
19.951054,0.042419225,False
14.27028,0.010030337,False
32.985146,0.22108063,False
31.571493,0.044540703,False
42.246674,0.11746986,False
63.40861,0.16026309,False
23.472101,0.04218314,False
13.65648,0.009247754,False
35.227108,0.10000931,False
32.379436,0.055381104,False
67.95828,0.24147943,False
44.76798,0.22302145,True
56.792664,1.3013097,False
31.33403,0.09624389,False
27.668547,0.07253268,False
29.378534,0.1661422,False
60.817177,0.32938337,True
26.665972,0.054530784,False
47.794167,0.10192579,False
16.922945,0.014698062,False
22.829414,0.03805171,False
17.69734,0.0061203726,False
56.048615,0.30061042,True
31.376896,0.0508333,False
16.415571,0.017505307,False
47.637386,0.61452717,True
21.773596,0.08326821,False
33.475357,0.08614466,False
67.014145,0.994167,True
31.825203,0.077983916,False
48.614876,0.24901444,False
40.043594,0.04946053,False
32.856056,0.14646354,False
22.536106,0.028232932,False
20.570192,0.018790796,False
17.159006,0.041009407,False
65.234436,0.2656839,True
77.23805,0.18513012,True
30.24886,0.60644346,False
32.48745,0.022711053,False
16.552164,0.010430399,False
27.84277,0.047124118,False
33.429455,0.099747255,False
29.299192,0.04288581,False
45.32808,0.16871598,False
23.164923,0.01416719,False
37.746143,0.08184059,False
60.921425,0.25412503,False
18.839106,0.017146721,False
31.232536,0.04237075,False
26.866693,0.07616015,False
34.243137,0.07764504,False
35.279457,0.1122991,False
56.238785,0.26614505,True
23.168304,0.059063554,False
28.624477,0.035548434,False
31.90836,0.1231501,False
26.327211,0.105800465,False
80.61347,0.26459113,False
23.339546,0.031807236,False
24.644388,0.051109664,False
43.059063,0.23306854,False
33.4481,0.06951667,False
17.181322,0.015482485,False
26.544365,0.07317575,False
75.689186,0.3594457,True
15.745073,0.011268549,False
28.048512,0.112542875,False
50.805855,0.56644565,False
39.30434,0.16021462,False
42.93406,0.09802501,False
27.124405,0.03259252,False
32.29615,0.03555192,False
28.62151,0.024020985,False
44.639973,0.115213886,False
14.6144495,0.018250022,False
27.531178,0.051787205,False
51.570667,0.14452928,True
51.48508,0.15101711,False
58.026466,0.48084304,True
41.644493,0.19095838,False
19.707872,0.0416921,False
22.522125,0.041414805,False
27.171848,0.15697898,False
21.607983,0.025569014,False
25.896212,0.16663176,False
32.472767,0.097577736,False
70.83563,0.39411974,True
16.794939,0.01506399,False
16.604877,0.020621687,False
44.48625,0.23284298,False
34.48708,0.08036746,False
85.44328,0.34771866,False
22.774803,0.30847612,False
54.118717,0.44651258,True
43.574837,0.31639713,False
31.385443,0.04755193,False
33.335297,0.044588,False
41.472168,0.54593134,False
35.369057,0.12704265,False
50.34562,0.16094336,False
34.74704,0.06617707,False
47.022926,0.6603137,True
36.231823,0.15459655,False
25.493526,0.067858644,False
48.51922,0.10314268,False
50.248177,0.5784833,True
34.701214,0.05824311,False
84.79649,0.35726196,True
30.124239,0.08816242,False
33.01284,0.1338474,False
49.47725,0.094109446,False
29.805023,0.08265346,False
56.465218,0.17050442,True
19.680273,0.036476903,False
15.459008,0.013800167,False
37.049194,0.13350579,False
28.941956,0.1377188,False
22.040743,0.020239241,False
16.256905,0.019059688,False
15.932211,0.014827922,False
24.710188,0.056669094,False
24.129873,0.04840961,False
57.367443,0.6078929,False
75.6543,0.3793437,True
56.17571,0.38750735,True
32.372192,0.05243513,False
47.31719,0.11697742,False
61.348083,0.44392556,True
25.19036,0.030631721,False
24.936047,0.04874167,False
79.434654,0.52110577,True
33.265747,0.049063295,False
25.745466,0.09860146,False
20.846874,0.04656235,False
21.568453,0.03388323,False
37.873287,0.62208045,False
37.47041,0.14091393,False
25.875208,0.040414006,False
54.231506,0.12035367,False
21.864595,0.018504329,False
16.284733,0.042964716,False
34.18525,0.1706292,False
17.790426,0.023109965,False
22.470789,0.019248977,False
37.74442,0.123435736,False
21.760826,0.066554315,False
60.141724,0.23661402,True
14.498737,0.029529266,False
78.346855,0.4307816,True
35.204296,0.07702054,False
21.519775,0.041386485,False
34.80461,0.13847703,False
70.781555,0.32364368,True
20.672878,0.01596769,False
43.815918,0.24007875,True
25.566296,0.047001265,False
34.037632,0.4085111,False
73.027916,0.40598023,True
33.763206,0.09874648,False
39.420376,0.09833965,False
71.49609,1.2561443,True
61.860146,0.25598174,False
16.279665,0.036030952,False
25.358694,0.013585836,False
29.531988,0.029933691,False
24.38882,0.05120851,False
20.488361,0.024863921,False
28.36559,0.07661098,False
84.64478,0.8171967,True
47.92604,0.4662633,False
9.385324,0.0026641786,False
26.145334,0.028901845,False
28.036463,0.04883358,False
26.624876,0.05906681,False
18.286585,0.015760098,False
28.450441,0.048692748,False
49.71606,0.36864474,False
31.029894,0.037382215,False
56.32879,0.66179496,True
39.159904,0.053021684,False
33.915913,0.17509054,False
35.3995,0.12804465,False
30.537518,0.096908726,False
28.592464,0.032487616,False
29.97835,0.08959666,False
42.13721,0.3311512,False
67.6369,0.51919997,False
51.873634,0.113325015,False
36.854332,0.06892781,False
84.5999,0.70485485,True
34.66692,0.045520663,False
20.268898,0.024699274,False
30.039621,0.04906033,False
43.601967,0.37907547,True
32.099827,0.18771467,False
58.71461,0.56392026,False
30.143133,0.12290711,False
34.37757,0.05819562,False
24.479519,0.03114561,False
62.416965,0.5881353,False
13.485825,0.03127892,False
62.7708,0.4687698,True
22.212948,0.03822965,False
30.53521,0.3900482,False
24.0828,0.049835093,False
30.105743,0.06605211,False
17.157446,0.0422138,False
29.749563,0.07115291,False
35.940643,0.04644923,False
71.548874,0.33471692,True
26.530931,0.026321858,False
25.718418,0.03838043,False
52.232185,0.38799247,False
42.33118,0.06780474,False
40.079773,0.10680401,False
46.712154,0.25350764,False
26.586391,0.051888943,False
18.321106,0.010031179,False
22.560547,0.057724044,False
19.17728,0.016373083,False
56.716198,0.28519455,True
19.360973,0.03866509,False
44.778187,0.36382636,True
20.186382,0.011179902,False
33.28821,0.065342106,False
31.517475,0.09824665,False
24.005558,0.032817118,False
15.41351,-0.0006816983,False
23.002892,0.037028097,False
59.92622,0.42285216,False
31.911371,0.09895222,False
33.531414,0.20082298,False
33.773582,0.10225703,False
61.45318,0.25089586,False
16.590673,0.1344574,False
27.99015,0.19547902,False
16.538097,0.0032898113,False
66.00414,1.0001493,True
62.10879,1.2265326,True
39.635124,0.21884844,False
37.170776,0.13284454,False
24.594923,0.09350831,False
19.417421,0.022935845,False
23.062948,0.04221136,False
12.728937,0.0049079508,False
14.817623,-0.0040648095,False
24.980516,0.055727772,False
23.014658,0.037150458,False
23.823252,0.25970852,False
30.693525,0.085579,False
31.590654,0.043931805,False
28.071167,0.073768675,False
20.448072,0.04409592,False
33.70853,0.0629306,False
31.516151,0.04671642,False
32.100887,0.037140906,False
40.412292,0.09532763,False
75.51209,0.5245607,True
19.245148,0.019793563,False
17.375248,0.0064808205,False
18.617825,0.027919926,False
18.763754,0.008690417,False
29.485231,0.17991765,False
36.30025,0.10826439,False
57.70338,0.14705247,True
36.866802,0.05786643,False
49.35328,0.13032028,False
63.719265,0.6493947,True
55.057686,0.41711563,True
43.85283,0.13156748,False
34.81577,0.15729386,False
70.138695,0.5186775,False
29.197617,0.04213445,False
34.021378,0.10042377,False
23.369646,0.016360968,False
36.82424,0.07409471,False
15.702161,0.007184524,False
53.985775,0.449255,True
21.676874,0.026823208,False
16.150084,0.015767474,False
74.0284,0.868069,True
44.315983,0.108872175,False
27.28197,0.086191565,False
27.49044,0.04792431,False
26.43092,0.076183885,False
31.189732,0.05132976,False
63.09365,0.11687143,False
23.221178,0.03401486,False
28.922628,0.09062978,False
40.48814,0.06008762,False
61.908936,0.20375597,True
69.9044,0.3782624,True
35.024418,0.05593337,False
124.05672,1.3641124,False
30.320429,0.05359468,False
33.907307,0.15398324,False
98.892105,1.2172208,True
27.86918,0.043213412,False
36.010395,0.12012376,False
66.93777,0.5818902,True
46.165993,0.15502533,False
17.050001,0.008318268,False
25.314465,0.05345945,False
42.671986,0.1857133,False
32.987762,0.09451164,False
37.507164,0.117304966,False
66.849434,0.41502935,True
19.701767,0.023812667,False
69.21485,0.25232816,True
53.346054,0.41560307,False
21.89036,0.050967216,False
41.337566,0.0775958,False
23.318186,0.024755329,False
29.819939,0.024854153,False
24.311842,0.071526915,False
67.65593,0.22529984,False
42.40679,0.109645024,False
66.65147,0.26428404,True
22.030014,0.080421396,False
31.50082,0.13615704,False
34.852974,0.046356022,False
22.624353,0.025963813,False
54.926136,0.2893601,True
23.797394,0.03854514,False
28.774866,0.09265369,False
24.450233,0.053397074,False
48.95205,0.46087667,False
14.04907,0.0041975453,False
42.63082,0.11619413,False
32.16483,0.09488067,False
16.327377,0.020040624,False
30.507296,0.07050693,False
35.420444,0.17386138,False
30.659994,0.03647548,False
12.281124,-0.0018452797,False
34.4332,0.07615504,False
78.46718,0.5074966,True
27.795681,0.07344274,False
86.79669,0.55590785,True
26.398798,0.052128524,False
76.94177,0.9568745,True
34.417088,0.08721794,False
34.567875,0.07336335,False
15.373851,0.043467958,False
22.675663,0.024540402,False
31.577425,0.0642429,False
71.98794,0.23673803,True
27.211067,0.02436772,False
39.26862,0.5233326,False
27.7399,0.1851517,False
46.292812,0.19691086,False
82.799065,0.75035733,True
28.672918,0.057085812,False
17.138988,0.018813811,False
32.124874,0.06699942,False
32.065144,0.16664083,False
34.57444,0.048532918,False
65.007385,0.29912198,True
25.861525,0.028595507,False
25.453997,0.0926263,False
21.383375,0.027259089,False
23.363558,0.064261034,False
29.09975,0.07541092,False
19.555943,0.06302777,False
23.898447,0.07856879,False
43.05277,0.3142867,False
8.546267,0.003764039,False
26.495123,0.13976249,False
22.35304,0.037746713,False
27.481628,0.054899827,False
27.104313,0.07862337,False
15.590125,0.01576902,False
23.530115,0.05809188,False
40.48342,0.10047133,False
29.87433,0.06541179,False
63.649406,0.52353156,False
60.677906,0.66227823,True
43.69346,0.0764969,False
23.324778,0.038205825,False
32.67462,0.045081735,False
23.28868,0.064536914,False
101.38066,0.5905684,True
31.096273,0.08231275,False
28.052036,0.09049037,False
34.796444,0.034300253,False
52.28717,0.3340347,False
34.58769,0.041505173,False
82.53952,0.65844095,True
30.029789,0.045058757,False
24.389507,0.02399595,False
36.054783,0.23490292,False
49.764446,0.49939343,False
26.707323,0.06803709,False
33.72163,0.1213257,False
39.908794,0.43966436,False
58.198086,0.51645803,False
34.89469,0.08392872,False
69.8781,0.3968799,True
25.157085,0.039706454,False
29.536345,0.074952945,False
29.002054,0.04596144,False
88.769516,0.91424674,True
22.852808,0.04181823,False
24.32513,0.025208041,False
30.662872,0.1092065,False
34.630318,0.1601582,False
26.818563,0.022115573,False
25.979288,0.06979577,False
41.05504,0.1215066,False
32.499092,0.05373791,False
30.540054,0.048871487,False
26.265278,0.15023097,False
42.623737,0.19209062,False
57.965214,0.6152058,True
23.895315,0.03848642,False
32.550484,0.23016697,False
39.283478,0.03877957,False
37.441322,0.23347063,False
30.988071,0.0879343,False
47.169563,0.2865525,False
37.846645,0.19703043,False
29.370483,0.0802127,False
39.41498,0.12402761,False
46.12506,0.093173504,False
63.996483,0.15281525,False
22.172941,0.033402294,False
23.018837,0.032815605,False
18.33539,0.014002636,False
25.035494,0.023596123,False
32.53108,0.04951167,False
21.132992,0.13955799,False
28.650955,0.040749863,False
25.671848,0.030785993,False
25.793203,0.042287305,False
45.119064,0.7649152,True
47.552197,0.12426005,False
54.289112,0.20890088,False
33.703136,0.057572603,False
26.19007,0.07523788,False
18.95968,0.019682951,False
19.19836,0.035371907,False
21.40066,0.04566422,False
48.11103,0.305475,False
26.190851,0.07380312,False
34.301388,0.069352195,False
15.734681,0.01131352,False
28.106983,0.12465389,False
43.46443,0.12241188,False
21.057812,0.048433736,False
45.44214,0.2259359,False
20.51774,0.029820725,False
22.142962,0.017215952,False
59.304367,0.8811661,False
45.278137,0.5550622,False
13.408735,0.0007670801,False
41.019787,0.06268048,False
40.627876,0.102921695,False
35.68042,0.054535627,False
22.346224,0.039688155,False
34.291344,0.08869633,False
32.014523,0.05665113,False
32.966988,0.05473748,False
28.994734,0.03422702,False
29.243454,0.068561226,False
72.647705,0.44135287,False
42.171608,0.3507711,False
53.708473,0.90885025,True
25.824217,0.14982322,False
19.096506,0.08010438,False
11.303962,0.0025072936,False
28.478897,0.055732816,False
25.951826,0.10240013,False
19.393293,0.012125917,False
28.067526,0.071325675,False
28.406923,0.0729647,False
29.55465,0.056054063,False
21.73096,0.039980173,False
75.75201,0.6892502,True
48.45804,0.1873373,False
18.098755,0.022245474,False
34.243732,0.10818994,False
26.276016,0.069154456,False
51.357986,0.41244513,False
40.383377,0.109283745,False
34.47572,0.06555097,False
43.46806,0.33909768,False
20.41807,0.016206644,False
58.566784,0.38088602,True
66.65875,0.183368,False
34.78637,0.07408504,False
27.276579,0.044241354,False
19.38548,0.02332417,False
55.77374,0.61391264,True
23.105055,0.033010006,False
31.322163,0.1435526,False
18.096975,0.030628767,False
47.74711,0.1110985,False
24.035126,0.020427644,False
71.07514,0.12692575,False
11.906548,0.008123128,False
11.059871,0.0018988401,False
29.845482,0.10054624,False
31.79943,0.17338394,False
22.754425,0.03208498,False
44.060375,0.053751603,False
18.639784,0.022012956,False
19.695642,0.0059586316,False
26.87743,0.05772689,False
26.597261,0.059984684,False
21.289066,0.0036883429,False
29.254606,0.04199256,False
30.616909,0.06053154,False
71.26693,0.34503174,False
32.54732,0.18373403,False
51.49591,0.12550327,False
86.11477,0.8781369,True
15.584437,0.018550165,False
23.764385,0.0911578,False
32.500103,0.043724954,False
20.310658,0.013214812,False
38.598255,0.14874801,False
59.514523,0.49652517,True
17.695747,0.030960444,False
32.292076,0.056369424,False
28.725836,0.05889283,False
42.207138,0.12608382,False
56.340733,0.25703573,True
19.294582,0.019324504,False
20.440487,0.04766698,False
54.921444,0.17609021,False
36.588547,0.061277136,False
37.169666,0.109666556,False
65.76087,0.43347773,True
28.051016,0.043820992,False
27.286224,0.028366312,False
26.526901,0.13943088,False
21.536926,0.015909202,False
38.055595,0.043041214,False
28.413021,0.08917315,False
27.675282,0.030412257,False
26.804102,0.03893736,False
23.412184,0.06548471,False
26.984333,0.069199175,False
42.510273,0.18393052,False
42.488316,0.13653246,False
41.31618,0.4883125,False
37.551064,0.14997016,False
32.39258,0.048098594,False
34.272182,0.3178379,False
24.722918,0.065058224,False
24.927925,0.039259948,False
56.373104,0.27108714,False
35.476433,0.13232079,False
34.30867,0.14656387,False
42.328754,0.496609,False
37.62418,0.11173338,False
28.225365,0.13999581,False
24.44422,0.028729416,False
34.60105,0.094321296,False
48.954132,0.2243351,False
43.128677,0.16258931,False
35.246246,0.20668103,False
31.319609,0.13077947,False
14.624143,0.019034967,False
28.79844,0.06262966,False
51.612316,0.13832991,False
15.38549,0.023039646,False
11.188441,0.004327316,False
17.4217,0.012591992,False
63.296093,0.6127933,False
21.568659,0.024189025,False
28.30534,0.088038266,False
21.755302,0.14340982,False
29.773783,0.0581744,False
18.28256,0.008894365,False
61.608433,0.48285288,True
21.475853,0.05368662,False
51.50619,0.87387323,True
47.468235,0.06585434,False
25.616302,0.022551157,False
29.850378,0.1027257,False
33.507683,0.06407431,False
40.049454,0.10870759,False
16.233868,0.012488145,False
63.87082,0.47911516,True
40.71077,0.056512117,False
19.007042,0.06462238,False
58.95963,0.21040446,False
12.354124,0.00844055,False
35.817745,0.18462074,False
68.9147,0.22325891,True
39.343513,0.2839493,False
17.265326,0.013220273,False
49.742073,0.3564628,False
18.386364,0.027621537,False
100.49327,0.8505702,False
42.392704,0.0759722,False
44.02677,0.51839256,False
23.67268,0.14132228,False
33.41507,0.08893055,False
52.875004,0.27836186,False
18.138689,0.012334965,False
32.304905,0.059116334,False
25.464067,0.060432836,False
36.237747,0.17024115,False
48.919926,0.23492756,False
33.68003,0.062464625,False
36.233337,0.1796405,False
27.86152,0.038362235,False
18.439991,0.020455688,False
31.167202,0.05923283,False
38.139923,0.11231646,False
38.603363,0.16516006,False
32.091133,0.0749909,False
32.965023,0.09367412,False
14.571319,0.0014295354,False
31.366423,0.104873285,False
20.327728,0.051511012,False
58.90836,0.1320337,False
63.604717,0.7079173,True
30.569206,0.0882048,False
25.979776,0.0733942,False
44.224533,0.20609128,False
73.52487,0.8991163,True
19.247112,0.058849186,False
43.47777,0.20239398,False
39.548412,0.13081288,False
41.253124,0.18972746,False
45.660988,0.26967597,False
17.366001,0.010549143,False
24.161947,0.033219367,False
30.491634,0.061888233,False
17.88372,0.038358428,False
29.786875,0.05080864,False
38.076603,0.25451583,False
20.008276,0.041169204,False
34.452312,0.11354877,False
23.954912,0.026499271,False
72.91783,0.45705318,True
57.55972,0.40554172,False
28.975359,0.055698797,False
45.162956,0.2297054,False
31.09499,0.049101382,False
75.08106,0.32629383,True
25.623547,0.023817845,False
29.662477,0.033026434,False
25.822618,0.03849613,False
48.49849,0.32370672,False
19.790571,0.039923504,False
47.960636,0.5571948,True
25.73385,0.0350163,False
22.937706,0.048227243,False
32.177425,0.34199744,False
26.776394,0.06855957,False
66.35321,0.5476363,False
14.707678,0.04331302,False
30.877783,0.054347724,False
34.258728,0.16256994,False
36.636143,0.49071965,False
27.478632,0.09343282,False
30.843565,0.06680158,False
24.098421,0.079815805,False
30.502422,0.034566775,False
48.343056,0.4294911,False
21.824537,0.037221543,False
29.337372,0.055440485,False
18.142189,0.0014793053,False
28.437962,0.04400307,False
27.492338,0.06361179,False
68.889175,0.34694904,True
27.529783,0.29374152,False
23.85444,0.031043984,False
44.802845,0.21651617,False
26.429531,0.027897224,False
41.265713,0.1467185,False
23.238697,0.13094923,False
22.87006,0.0231774,False
33.226254,0.1381979,False
37.531933,0.05032298,False
24.249313,0.0268576,False
20.582048,0.018263623,False
27.940865,0.06280342,False
28.195038,0.046045937,False
19.530214,0.02188269,False
15.739279,0.01612851,False
32.941982,0.07561955,False
46.507343,0.22356579,False
47.135487,0.29903162,True
25.474087,0.05121842,False
77.224,0.45443922,False
7.6227455,0.011852529,False
40.83071,0.106470406,False
34.976795,0.09320563,True
57.434944,0.39345446,False
44.01208,0.35931876,False
20.800097,0.029430017,False
35.576603,0.048076883,False
50.40156,0.04550004,False
40.56881,0.08901891,False
41.181145,0.18079717,False
56.439125,0.55905586,True
78.04729,0.83212566,True
18.00809,0.06736689,False
34.14986,0.060458735,False
22.106821,0.04470905,False
106.68669,0.81453514,False
27.582893,0.05538799,False
28.627668,0.11381826,False
36.29007,0.06332128,False
26.032124,0.06677127,False
22.285158,0.03953077,False
32.672684,0.09922111,False
52.68043,0.30361712,False
43.865543,0.074160144,False
29.716778,0.10503383,False
15.935461,0.015438642,False
87.31187,0.5125264,True
17.716534,0.019277222,False
25.055279,0.037773058,False
26.959198,0.048646845,False
33.159294,0.14435926,False
19.636166,0.012819253,False
58.987656,0.3212636,True
29.559114,0.077237874,False
45.456825,0.106482655,False
79.94817,0.2838273,True
19.053623,0.043047033,False
64.75333,0.68084264,True
26.105652,0.061857656,False
69.616325,0.4706822,False
64.067986,0.22032529,True
19.08386,0.06844771,False
58.82594,0.18816373,False
19.953218,0.03563469,False
16.901087,0.012445852,False
36.44434,0.22386482,False
27.59635,0.07141343,False
53.789616,0.14020091,True
27.592176,0.027126342,False
68.099144,0.7439243,True
30.673279,0.055175275,False
29.541721,0.052986994,False
18.923946,0.14893955,False
20.605082,0.019192137,False
37.744617,0.048650786,False
39.063183,0.19346754,False
78.82967,0.41184896,True
31.565823,0.08841972,False
21.396685,0.031367198,False
36.09103,0.116396174,False
28.670654,0.31657088,False
30.348215,0.060962662,False
20.02432,0.043344043,False
40.09587,0.22604093,False
19.703255,0.009926483,False
37.0703,0.22452053,False
51.560066,0.2992491,False
16.182734,0.0008777641,False
41.450405,0.08296776,False
73.375565,1.009298,True
35.88068,0.1256379,False
45.464993,0.10101023,False
59.469852,0.36073592,True
25.178885,0.50679034,False
25.185781,0.027083337,False
23.151953,0.061231308,False
17.576859,0.027663246,False
23.81233,0.034488,False
22.788084,0.038722806,False
30.936792,0.07415867,False
49.987484,0.5552325,True
70.109245,0.4526047,True
20.75724,0.0354689,False
23.583164,0.051328227,False
80.58813,0.32943603,True
96.556046,0.5186733,True
80.643745,0.1495972,True
29.668356,0.10502503,False
35.07905,0.124835745,False
25.683798,0.05344096,False
59.03261,0.24575192,True
72.875305,0.25862652,True
74.33223,0.6016631,True
40.69685,0.18983562,False
15.756915,0.0012552999,False
32.672493,0.11976503,False
31.72586,0.048649162,False
100.139534,0.8593204,True
19.0763,0.017765976,False
25.887148,0.0506946,False
8.706926,0.0017608292,False
69.40283,1.0294521,True
28.843727,0.0722527,False
24.506733,0.027022086,False
22.264729,0.037707627,False
37.161175,0.17036766,False
46.505318,0.1983648,False
16.57447,-0.0021711811,False
23.638977,0.11753836,False
14.61205,0.00759656,False
27.13833,0.035555437,False
17.430101,0.0021088943,False
50.688828,0.22451757,False
26.788906,0.076054275,False
29.81933,0.11621696,False
35.626926,0.05371654,False
45.01418,0.53060174,False
21.155085,0.027987078,False
25.262772,0.036032856,False
40.94774,0.13428481,False
92.46246,0.29486164,False
31.988586,0.07083154,False
30.972017,0.05799675,False
66.18947,0.5492438,False
80.38589,0.604272,True
64.635605,0.48031518,False
29.67019,0.098310664,False
18.66902,0.05266899,False
27.969683,0.04853049,False
23.351892,0.041523747,False
79.337006,0.7928835,True
35.233517,0.070259996,False
73.29236,1.0998819,True
26.910585,0.022245526,False
32.574528,0.095566705,False
21.188753,0.118200056,False
15.37362,0.021819491,False
46.239388,0.34847343,False
25.853157,0.058033124,False
19.615898,0.00994613,False
42.895576,0.15045898,False
20.19002,0.034391657,False
25.100904,0.060956635,False
26.142939,0.04986812,False
33.515057,0.05874689,False
69.32716,0.3373332,True
29.977087,0.06180592,False
59.79817,0.1347664,False
30.310654,0.034474656,False
22.698341,0.03883843,False
25.607403,0.0507781,False
29.05031,0.0903538,False
107.90154,0.80761325,True
38.252785,0.10614967,False
23.862793,0.0315283,False
70.47285,0.6066798,True
51.32135,0.3549452,False
34.600624,0.064882904,False
23.920507,0.056545675,False
40.629562,0.056112885,False
36.42389,0.07115877,False
28.207388,0.03638888,False
16.511969,0.0037709288,False
27.91543,0.06171803,False
45.244728,0.21595685,False
71.59644,0.4897697,True
58.606133,0.23568678,False
17.260319,0.021397155,False
24.446573,0.034855887,False
26.4797,0.032465495,False
28.937136,0.05198568,False
22.879461,0.085629664,False
27.83606,0.06598756,False
31.22502,0.06870809,False
18.277786,0.02478651,False
24.931273,0.057033457,False
41.593636,0.16107757,False
16.491547,0.009819306,False
8.709044,0.004355021,False
27.237307,0.09497934,False
24.9908,0.060259745,False
11.908423,0.013733663,False
22.903313,0.06602522,False
22.0506,0.08691077,False
28.856707,0.028004497,False
51.50743,0.19571096,True
28.397655,0.13804318,False
20.771746,0.021791019,False
25.874386,0.5099898,False
29.480978,0.035795525,False
80.67303,0.3599605,True
76.648735,0.5796262,False
21.267597,0.16370822,False
64.88068,0.4173888,True
37.33649,0.037553936,False
25.852451,0.036492914,False
24.997269,0.06527382,False
74.23267,0.41915846,True
28.536873,0.08794345,False
28.00227,0.12444292,False
39.93801,0.13140672,False
25.02514,0.025722206,False
51.59479,0.21701208,False
31.467146,0.16148633,False
25.32555,0.03072019,False
25.903418,0.03942384,False
25.763857,0.06708968,False
33.634098,0.04713574,False
38.905193,0.08758882,False
12.578055,0.014281927,False
18.59537,0.0028088614,False
69.209206,0.3895327,True
18.905594,0.017970257,False
34.08571,0.090163365,False
17.80308,0.008850712,False
44.681953,0.28502017,False
24.211456,0.14703873,False
26.027859,0.022511058,False
39.244835,0.17341638,False
19.862022,0.035377122,False
18.699726,0.027501054,False
28.552176,0.054289356,False
23.207636,0.041120946,False
19.63306,0.04037918,False
48.7544,0.16035518,False
39.880116,0.16000845,False
41.55203,0.30945912,False
90.562325,0.2820325,True
41.694477,0.052803427,False
30.41216,0.09420417,False
34.135788,0.056956142,False
14.037634,0.0036504716,False
82.67347,2.1968265,True
39.35902,0.32044572,False
25.428535,0.037483737,False
26.273228,0.0831746,False
29.571276,0.11556202,False
31.859598,0.06189893,False
15.001079,-0.005056087,False
63.974613,0.23664236,True
42.99829,0.1235806,False
45.557186,0.19071144,False
30.494148,0.068346456,False
31.240183,0.10974559,False
27.13038,0.045637332,False
26.922081,0.07924774,False
66.38033,0.8956442,False
27.091599,0.09102767,False
51.88498,0.12336469,False
21.69536,0.04186392,False
23.704401,0.041920014,False
24.616362,0.058964454,False
34.467777,0.1695006,False
21.138327,0.02382262,False
57.32905,0.16406044,False
62.1028,0.15320751,False
86.651306,0.3015594,True
10.336005,0.004821321,False
29.590633,0.081255436,False
49.9109,0.15223503,False
29.267382,0.07166529,False
24.711788,0.018541232,False
79.36835,0.36729217,True
29.979904,0.042139046,False
47.147175,0.2093396,False
24.323458,0.09670373,False
25.427511,0.049772397,False
21.714287,0.036243424,False
24.51564,0.015008338,False
30.911207,0.09845638,True
23.272768,0.020020522,False
90.21162,0.37591112,True
33.664326,0.08754501,False
23.69435,0.16115128,False
27.912033,0.03689497,False
36.205673,0.07358569,False
25.10616,0.03226824,False
47.19551,0.21613373,False
20.133604,0.027084038,False
59.4609,1.4364243,True
18.455465,0.025798593,False
52.435757,0.20081964,False
70.42149,0.7803841,True
67.15982,0.62492037,False
39.723835,0.15766943,False
30.529676,0.15810946,False
55.050014,0.11953649,False
47.789574,0.07497369,False
28.520903,0.06652768,False
49.229034,0.38114166,False
21.035769,0.04063917,False
16.343872,0.040776152,False
13.947326,0.050256032,False
22.12897,0.024551064,False
63.991116,0.8592742,True
23.139414,0.03320262,False
20.333902,0.01868093,False
25.313839,0.04355441,False
41.30307,0.059882984,False
36.740543,0.051985294,False
30.555136,0.120850116,False
20.455662,0.036370017,False
27.307808,0.040248424,False
27.604025,0.11787192,False
33.000473,0.041316852,False
36.793915,0.12955558,False
22.80462,0.058429495,False
119.325676,1.0663211,False
24.940554,0.01813174,False
38.27835,0.13911663,False
40.505833,0.31136245,False
30.420162,0.075014845,False
18.789085,0.020414576,False
25.11302,0.056219324,False
23.045347,0.036718875,False
24.582996,0.120495886,False
20.342701,0.03756483,False
31.010946,0.08090764,False
52.105293,0.13439474,False
39.7057,0.24938825,False
28.064966,0.19478717,False
47.59529,0.18919593,True
18.47419,0.027591698,False
9.815201,0.0018403195,False
92.581696,0.868668,True
48.540012,0.41107258,False
18.111288,0.0050456263,False
25.044073,0.053889275,False
21.48414,0.008623555,False
16.839216,0.014512744,False
38.812088,0.089120924,False
25.563269,0.033161715,False
75.78905,0.45275614,True
15.793222,0.009928528,False
69.39782,0.38997066,True
30.012934,0.04716505,False
51.81907,0.33160245,False
25.647228,0.061266363,False
32.235596,0.07229322,False
28.372793,0.2071687,False
19.451197,0.017203122,False
46.16845,0.07801929,False
36.36164,0.10322061,False
97.71623,0.6099469,True
25.553543,0.0444962,False
26.708912,0.047569916,False
21.551556,0.017501764,False
84.3781,0.37655544,True
26.402937,0.043987393,False
17.717224,0.02148686,False
28.522762,0.14774504,False
37.64589,0.18515806,False
17.847261,0.060612146,False
13.360306,0.005056184,False
30.684946,0.037986085,False
17.059906,0.013638791,False
30.985163,0.050918713,False
37.907368,0.050068855,False
38.19547,0.08903533,False
29.124521,0.036122426,False
33.614582,0.14957131,False
17.577875,0.054044314,False
72.098434,1.1541761,True
32.312927,0.06550598,False
17.547825,0.018652756,False
18.367132,0.04003943,False
46.00863,0.12873521,False
37.217228,0.13833025,False
29.691992,0.03965205,False
53.015884,0.25184762,False
37.425373,0.11587742,False
27.78954,0.038247094,False
37.30058,0.1392586,False
15.95129,0.009025924,False
59.925415,0.49191737,True
30.148613,0.075188935,False
39.874073,0.09718621,False
14.923684,0.00962786,False
28.731619,0.04662186,False
25.14781,0.05248174,False
54.7889,0.08416587,False
34.634506,0.08220185,False
46.865734,0.16647173,False
14.343638,0.04826441,False
42.11513,0.23622942,False
15.341725,0.010992426,False
83.42389,0.75050145,True
12.208385,0.0014687907,False
41.68063,0.08727345,False
12.919243,0.005204428,False
24.552408,0.03659728,False
51.21341,0.1942065,False
33.123352,0.093486026,False
36.207214,0.10638374,False
35.370632,0.061579406,False
20.737467,0.029398732,False
21.23328,0.030984893,False
45.02686,0.07812986,False
57.223793,0.34928483,True
21.428719,0.051209196,False
29.304733,0.06823425,False
46.193626,0.17168877,False
29.75425,0.030938193,False
61.071056,0.2651977,True
22.852924,0.025804259,False
52.925392,0.57808554,True
17.483963,0.025466189,False
40.03996,0.11434463,False
85.33665,0.28465602,True
46.40638,0.82185006,False
32.120663,0.048562616,False
35.541073,0.25145835,False
26.975782,0.026794992,False
28.351736,0.02658385,False
19.448643,0.024595678,False
31.656582,0.06981319,False
25.444855,0.052061126,False
99.49268,0.76735103,True
11.82613,0.02361455,False
33.183144,0.06247358,False
20.346907,0.07886605,False
27.054087,0.08141589,False
71.629005,0.45609748,True
52.99791,0.22234817,False
30.397184,0.085508525,False
58.524708,0.29183742,True
28.740341,0.033746704,False
28.112413,0.100391194,False
62.064167,1.8481399,False
62.481377,0.29159528,True
60.490303,0.19100085,False
34.103065,0.095212035,False
31.542744,0.10055831,False
47.247753,0.15833119,False
38.630592,0.10906401,False
21.781034,0.0397536,False
22.611258,0.06547467,False
22.81309,0.032854825,False
40.39475,0.12695247,False
26.513617,0.06277594,False
22.908834,0.02605176,False
39.14199,0.121287644,False
35.53314,0.10101226,False
21.401327,0.05593601,False
61.35788,0.34039447,True
22.663319,0.04130866,False
34.22399,0.35985416,False
29.59624,0.048362963,False
20.176308,0.028760165,False
38.155037,0.025893882,False
32.486954,0.06348941,False
89.5642,0.61161864,True
18.445604,0.03138397,False
38.34198,0.059651792,False
25.631186,0.14227138,False
43.596096,0.14924946,False
97.64473,0.35612518,True
24.41888,0.049853913,False
32.36882,0.040754035,False
97.08362,0.8137359,True
19.91024,0.020261385,False
40.24066,0.1484731,False
32.60043,0.09099583,False
43.201122,0.1140919,False
19.731304,0.037094142,False
22.178074,0.035235047,False
22.444418,0.05433704,False
27.240824,0.022301763,False
36.02738,0.05644591,False
36.901615,0.10508904,False
31.944729,0.07106772,False
40.17021,0.19429283,False
48.944077,0.5222782,False
21.829563,0.099390626,False
47.739174,0.15689993,False
28.242247,0.09060047,False
32.462555,0.07436097,False
58.684296,0.21906847,True
33.59139,0.742572,False
32.51075,0.03397268,False
28.301453,0.06856933,False
64.84861,0.44866562,False
74.12134,0.41083783,True
35.263577,0.10109344,False
60.26139,0.5809703,True
30.966589,0.12992145,False
15.731668,0.07540053,False
76.3855,0.27369756,True
19.348753,0.101943284,False
19.479557,0.035524406,False
21.282578,0.029473223,False
33.021736,0.061154574,False
10.619706,0.0041859895,False
41.624813,0.16506177,False
13.738509,0.029838119,False
26.133759,0.039437607,False
19.986853,0.39075145,False
19.849964,0.05521688,False
34.080273,0.06793755,False
75.274086,0.32142413,True
78.77724,0.30244505,True
25.433153,0.053637646,False
41.400284,0.09845519,False
59.715813,0.5618381,True
28.470675,0.02270934,False
28.70899,0.12418839,False
22.323187,0.046238452,False
28.338373,0.051564127,False
27.965929,0.03601162,False
18.363928,0.027229052,False
71.63866,0.6787774,True
33.756374,0.05920145,False
39.047115,0.06508018,False
12.28655,0.015513875,False
21.839062,0.042867973,False
79.41609,0.65903866,True
28.021437,0.033504784,False
22.774899,0.07479277,False
46.369347,0.15621749,False
17.422771,0.022476982,False
46.722866,0.08610639,False
24.929441,0.08150711,False
63.589306,0.32237062,False
32.146797,0.067836285,False
42.6918,0.37906173,False
22.231594,0.035922527,False
25.479654,0.069268495,False
29.035746,0.035952047,False
13.383916,0.036517475,False
68.31754,0.8293951,True
21.17932,0.015627526,False
97.121,2.5091891,True
18.650242,0.045688048,False
37.422077,0.075671256,False
31.29453,0.17411876,False
28.129063,0.044094503,False
33.648617,0.068651795,False
24.62438,0.053176276,False
20.892887,0.05634781,False
32.981552,0.08158377,False
71.387054,0.5680537,True
31.485748,0.14335573,False
22.931751,0.025390059,False
29.4221,0.09879905,False
18.259033,0.014864519,False
29.701689,0.09743102,False
84.90326,0.85987973,True
29.42037,0.031444073,False
46.638737,0.24884714,False
28.931015,0.065974936,False
25.801622,0.047886223,False
31.740633,0.052188903,False
36.539604,0.17805754,False
37.535774,0.11171025,False
32.431107,0.05467257,False
44.340218,0.097578466,True
27.53947,0.07675004,False
40.393032,0.089490056,False
34.135212,0.2211008,False
20.149378,0.05444035,False
38.82426,0.09682791,False
39.16595,0.19495846,False
37.39861,0.0834571,False
26.79119,0.03544589,False
33.49834,0.2415869,False
35.183777,0.19546345,False
14.950998,0.0030304566,False
10.645287,0.0073802453,False
73.606026,0.7324982,True
32.75398,0.09229062,False
30.018162,0.033296928,False
39.339314,0.14855859,False
47.931046,0.37280753,False
34.18837,0.23401903,False
20.406898,0.069875464,False
17.741522,0.0030933246,False
28.201748,0.035139054,False
76.55078,0.5810403,True
31.662905,0.07026644,False
27.74956,0.024813518,False
36.295715,0.06657134,False
27.231394,0.07536108,False
42.25481,0.0890744,False
21.82332,0.057926834,False
27.326931,0.030144602,False
40.944885,0.045979604,False
17.994644,0.0072261095,False
26.400127,0.022889256,False
36.558994,0.10821828,False
33.069332,0.07409996,False
34.825558,0.13410065,False
35.75146,0.32905656,False
23.052116,0.0338583,False
23.885681,0.026451044,False
44.42896,0.07924944,False
24.087343,0.045121342,False
66.14162,0.5693321,True
43.423786,0.19807863,False
29.5776,0.05019763,False
28.23289,0.050163254,False
16.916878,0.009468287,False
19.446413,0.012896024,False
27.286825,0.055372015,False
81.853134,0.5671,True
27.572744,0.06278234,False
32.40057,0.08605757,False
24.524214,0.05011846,False
38.6224,0.20621759,True
14.630148,0.021020588,False
44.13554,0.1473217,False
34.717674,0.08927213,False
38.757343,0.07390912,False
66.51897,0.3608473,True
60.136406,0.5887203,False
31.0081,0.047305763,False
68.03346,0.45086884,True
37.67449,0.17466788,False
13.301961,0.0009299852,False
34.29979,0.07306619,False
116.838936,0.6679105,True
26.046247,0.051065564,False
35.0221,0.29503506,False
23.596004,0.01760199,False
27.865065,0.14604911,False
54.50804,0.16798061,False
39.64996,0.03919168,False
27.251251,0.0789288,False
34.411472,0.2747676,False
38.122223,0.07812619,False
19.905554,0.020830907,False
42.714607,0.048983663,False
28.39477,0.16084272,False
21.659575,0.027120635,False
50.91168,0.15834719,False
93.25144,0.9353289,True
38.774933,0.07390724,False
40.153698,0.08071613,False
31.407003,0.05189672,False
21.231127,0.029138848,False
29.028498,0.04445675,False
30.911991,0.09155789,False
58.92156,0.32309705,True
34.651463,0.32435948,False
42.38484,0.1503475,False
26.608936,0.025985748,False
9.922826,0.0064407326,False
36.814053,0.07798442,False
22.291441,0.03698562,False
43.629368,0.2126776,False
43.32519,0.20226409,False
73.36568,0.27787352,False
108.91227,0.34691876,True
26.953863,0.042122543,False
30.555832,0.09809862,False
20.176716,0.015035696,False
24.21557,0.057715334,False
64.15997,0.17432743,True
33.90875,0.08798659,False
55.369816,0.1455163,True
21.64367,0.07998815,False
51.057056,0.23780541,False
18.020035,0.022664018,False
33.185673,0.127365,False
15.707723,-0.00020486489,False
71.93115,0.419499,False
23.720379,0.06294096,False
34.33292,0.036304966,False
22.804783,0.051787592,False
17.299557,0.0396707,False
24.840126,0.02236867,False
50.494213,0.32902485,False
28.446093,0.12384352,False
104.64188,0.5781511,True
43.13056,0.13278651,False
14.086528,0.016127251,False
44.753853,0.06997906,False
21.784124,0.057374813,False
23.276825,0.029093072,False
32.93373,0.25307608,False
34.058846,0.052516446,False
18.752464,0.02858993,False
39.372955,0.22393677,False
63.456192,0.4093845,True
20.185896,0.08085575,False
36.931793,0.07870655,False
31.818024,0.03956519,False
82.45484,0.7858518,True
22.201908,0.044468254,False
28.466784,0.1155943,False
68.72975,0.7767561,False
22.449375,0.02841796,False
23.804869,0.019866608,False
27.862339,0.054898895,False
17.275927,0.07883865,False
14.934267,0.006106358,False
42.11576,0.15601885,True
24.482159,0.0434729,False
66.58224,0.3979854,False
83.00163,0.3024726,True
14.610651,0.010283098,False
51.239185,0.51112103,False
28.07373,0.062002167,False
55.047173,0.14990275,False
32.868137,0.073888004,False
19.919855,0.020699635,False
23.925203,0.05663476,False
23.24354,0.02321826,False
25.53866,0.029761344,False
24.939413,0.14786729,False
14.602122,0.011195995,False
17.863628,0.045641143,False
33.485756,0.07995668,False
20.215715,0.027201302,False
41.132412,0.25032386,False
58.631126,0.48039007,True
37.109554,0.07543364,False
35.472748,0.07619983,False
31.59324,0.0509893,False
63.7767,0.6072432,False
28.151176,0.056571335,False
17.389454,0.22167568,False
50.29304,0.19809335,True
49.24152,0.18563047,False
17.510277,0.01913372,False
28.009827,0.06429316,False
53.589607,0.32439744,False
43.166992,0.091955215,False
44.973408,0.16300748,False
18.390219,0.011479393,False
32.2788,0.072214425,False
36.427666,0.05727023,False
13.973423,0.0050042495,False
32.26103,0.051006347,False
60.74193,0.36123687,True
42.577423,0.095232084,False
20.272266,0.034890555,False
65.86909,0.16797526,False
58.555218,0.3142241,False
71.99938,0.37531203,True
25.787308,0.051341645,False
79.583374,0.58672154,True
20.66184,0.05493834,False
62.08059,0.5907151,False
55.450115,0.9259334,True
20.719404,0.01520367,False
31.183598,0.085973404,False
76.00647,0.76863754,True
76.852585,0.87065643,True
36.251675,0.09611499,False
68.741035,0.32492518,True
109.703064,0.3557564,True
13.287246,0.008120067,False
18.586557,0.04257334,False
70.78995,1.1066097,True
20.732311,0.049404077,False
20.254665,0.03048826,False
43.005527,0.47629535,True
21.03087,0.0067551658,False
22.329573,0.09759056,False
32.72026,0.07963787,False
15.403514,0.020377595,False
54.25713,0.1407984,False
29.810482,0.0707734,False
34.88714,0.10119009,False
26.296806,0.07112788,False
25.647251,0.028558418,False
58.52695,0.22939941,False
37.451153,0.09162283,False
21.070885,0.043329515,False
25.132257,0.06049127,False
46.513046,0.17490795,False
69.701614,0.23485057,False
67.59669,0.7546241,True
22.687027,0.020357586,False
33.71573,0.073186964,False
27.610603,0.110874705,False
31.937819,0.039342538,False
39.37895,0.22639619,False
38.796192,0.086824566,False
29.829721,0.028362796,False
40.626762,0.10482217,False
31.507355,0.048581928,False
26.373304,0.032032855,False
25.667355,0.08057329,False
27.508934,0.03303238,False
44.625397,0.31019956,False
18.115984,0.015357532,False
48.06613,0.3634655,False
58.540047,0.46492124,False
25.756256,0.057474755,False
22.146442,0.04012027,False
23.943155,0.11145557,False
39.095722,0.10227659,False
35.066742,0.16123307,False
38.00984,0.13704556,False
29.973528,0.047066018,False
18.24889,0.016196452,False
28.41717,0.096001394,False
38.389877,0.08187738,False
22.063255,0.048160486,False
21.454947,0.032807805,False
29.973812,0.098279916,False
29.399508,0.108950645,False
28.525942,0.045905247,False
44.343338,0.10186519,False
44.77781,0.73069423,True
19.039349,0.017455153,False
29.818295,0.28819114,False
22.746344,0.049712293,False
19.893064,0.0906136,False
28.151299,0.09072587,False
33.79373,0.095549226,False
29.736652,0.04085274,False
24.124031,0.1209657,False
24.349955,0.05443929,False
26.542107,0.28085622,False
12.811208,0.008749604,False
21.28817,0.032035217,False
36.571163,0.064710036,False
28.581125,0.02700258,False
51.519794,0.76946473,False
23.472687,0.04930099,False
37.553326,0.19370154,False
24.829098,0.044128597,False
17.73705,0.013419297,False
21.62628,0.02818302,False
35.886604,0.09604783,False
25.343681,0.030251011,False
28.778444,0.17912817,False
17.97362,0.0039392337,False
45.297222,0.15050071,False
16.534079,0.020664997,False
29.959045,0.06156198,False
23.534061,0.050575227,False
66.58094,0.21249269,False
14.841128,0.015491806,False
30.773996,0.071789145,False
18.02183,0.050639167,False
38.697605,0.07336207,False
28.07789,0.0701756,False
30.675282,0.09704006,False
11.530845,0.0060608517,False
30.696657,0.08574824,False
26.650223,0.07754026,False
84.1413,0.8825558,True
32.43007,0.21059479,False
25.971804,0.041316047,False
56.9296,0.3114023,True
88.577705,0.16345018,True
34.94677,0.06350839,False
55.81319,0.14785531,False
66.21444,0.39034083,True
21.215157,0.025074951,False
28.63692,0.05561085,False
63.092907,0.26609993,False
25.906557,0.06339879,False
21.30123,0.036309138,False
74.35278,0.46829626,False
18.147661,0.022049751,False
22.965454,0.06508334,False
28.9757,0.032904103,False
13.971569,0.021593366,False
26.048553,0.035657033,False
33.911148,0.11312652,False
21.565027,0.04480858,False
21.077868,0.02582077,False
23.545988,0.018647194,False
41.88414,0.086961865,False
34.499153,0.12785557,False
41.894573,0.16389115,False
12.170981,0.001866106,False
42.88999,0.11881098,False
37.50618,0.07348272,False
20.349089,0.07944668,False
70.21683,0.44772875,True
58.31446,0.41184467,True
65.81685,0.35985917,True
32.61533,0.040200412,False
22.53304,0.030712664,False
23.941265,0.041248187,False
33.331318,0.086894184,False
73.53675,0.44102922,False
34.26624,0.084048346,False
17.083979,0.09364642,False
36.42746,0.14127862,False
26.637012,0.06317788,False
23.89077,0.06528545,False
49.880795,0.46380073,True
21.580004,0.063434705,False
19.06448,0.0070824325,False
37.708866,0.14759552,False
69.188995,1.556692,True
21.32639,0.06672181,False
40.801155,0.1043179,False
44.077938,0.12704864,False
26.925262,0.08089621,False
25.933819,0.04690235,False
30.012217,0.25794742,False
116.666756,0.31185532,True
28.678772,0.030777223,False
44.858364,0.32236242,False
12.295757,0.0007182136,False
24.259647,0.022895075,False
13.520048,0.0034900308,False
25.012932,0.038588136,False
29.43801,0.07190885,False
31.820072,0.07695845,False
54.234505,0.29101238,False
28.782356,0.10592069,False
16.724655,0.012114245,False
42.739704,0.116655886,False
26.424828,0.046985216,False
36.36149,0.118506074,False
44.512436,0.23129931,False
88.99971,0.87526774,True
21.473797,0.05081249,False
26.185356,0.03307803,False
32.507103,0.19449039,False
22.824244,0.046579987,False
31.900436,0.055212975,False
49.729843,0.09910262,False
53.806267,0.13956472,False
44.98026,0.1743998,False
117.66789,0.53235567,True
82.345024,0.40057826,True
38.346947,0.25865102,False
25.28405,0.1622668,False
35.729652,0.0795231,False
26.190828,0.08404554,False
33.707756,0.057968497,False
8.211956,0.007525105,False
20.346066,0.017507806,False
34.178528,0.02489464,False
33.090195,0.14125296,False
39.791897,0.11047007,False
23.150507,0.06578364,False
29.667892,0.071295805,False
25.84356,0.033461034,False
41.574535,0.5818065,False
45.782204,0.5515138,False
24.32046,0.017595038,False
17.192982,0.06597724,False
22.479063,0.029452428,False
25.266796,0.09924561,False
74.4582,0.54654723,True
20.730288,0.068484664,False
30.63876,0.068848595,False
38.074142,0.19814584,False
11.900936,0.016436836,False
29.394459,0.08766152,False
82.73143,0.57207274,True
32.19443,0.046049535,False
18.05429,0.019847818,False
33.95065,0.042306155,False
48.875996,0.110403,False
34.68747,0.09364173,False
25.217342,0.08886466,False
61.8793,0.82636505,True
60.567074,0.4380725,True
31.960056,0.22791311,False
34.97562,0.08547217,False
29.130041,0.050881103,False
31.984818,0.056930214,False
20.220482,0.008930199,False
32.590286,0.02515836,False
81.46019,0.3426908,False
101.39886,0.85747516,True
82.18472,1.1035402,True
59.0215,0.28960747,True
26.599833,0.040493995,False
41.25004,0.30941296,False
19.351284,0.016939454,False
22.778408,0.06317429,False
20.067598,0.016426653,False
23.880213,0.027527004,False
29.93732,0.05582656,False
24.404625,0.04803653,False
30.992956,0.1483734,False
24.800138,0.036738113,False
21.872746,0.03049174,False
36.30382,0.117483765,False
30.480915,0.06649232,False
31.71489,0.09389514,False
39.49256,0.1361076,False
58.402294,0.5583207,True
23.64401,0.030655243,False
12.027241,-0.0012105275,False
53.23308,0.51164836,True
27.622787,0.09335709,False
89.49485,0.47554052,True
33.51141,0.044248953,False
31.144844,0.04978861,False
66.746704,0.4398852,True
18.917522,0.025999323,False
20.183992,0.02649419,False
35.285576,0.1374512,False
89.3891,0.49120653,True
26.351227,0.07866463,False
17.756872,0.029174715,False
26.018501,0.04716354,False
34.45795,0.052727208,False
73.16313,0.2889365,True
47.224186,0.18163057,False
33.70899,0.05768998,False
23.768522,0.037235923,False
24.26438,0.06258233,False
25.774208,0.09579727,False
17.321455,0.038638145,False
14.402554,0.0058166385,False
54.790398,0.6020366,True
18.806057,0.04557717,False
43.090233,0.116371825,False
21.79713,0.03139119,False
41.562283,0.1257622,False
38.314842,0.06555842,False
29.00202,0.052753434,False
20.544226,0.03387273,False
38.274433,0.13445464,False
54.031162,0.35593307,False
25.072454,0.06759375,False
26.188778,0.087108046,False
17.964697,0.04855586,False
21.884502,0.029398687,False
22.053883,0.03492014,False
48.68179,0.20649427,True
15.107455,0.015434761,False
15.565149,0.011790451,False
32.871647,0.06325405,False
24.826273,0.028309025,False
35.762638,0.05830115,False
12.796722,0.020006444,False
27.445211,0.0491129,False
46.906986,0.4424157,False
73.43112,0.7127912,False
81.9274,1.3446683,True
28.92603,0.13653928,False
32.812996,0.1491363,False
42.7552,0.22961724,False
27.514122,0.066290244,False
31.065207,0.06921515,False
46.793262,0.7145312,True
20.485422,0.020278208,False
30.86968,0.049051136,False
37.330303,0.13461316,False
62.10463,0.27533644,True
124.095,0.45874053,True
33.40827,0.06499633,False
30.742653,0.056987867,False
23.462908,0.034381196,False
44.51552,0.23220687,False
26.49936,0.06332274,False
23.593447,0.016667187,False
30.884535,0.0631583,False
63.235306,0.36781916,True
32.41341,0.036138028,False
34.01866,0.101586014,False
92.59143,0.3451805,True
66.95814,0.36057532,True
34.20285,0.079781175,False
9.187312,0.0075275917,False
25.634706,0.039379194,False
14.056283,0.0058467425,False
13.964996,-0.00023178756,False
32.588043,0.102014944,False
22.86252,0.01725217,False
23.50826,0.030038983,False
28.514694,0.12338543,False
15.304716,-0.0039773136,False
56.232094,0.36384824,False
36.566803,0.069583595,False
24.55055,0.03941053,False
31.42196,0.07967919,False
30.236574,0.0794938,False
36.53791,0.1063284,False
21.730759,0.022227012,False
19.808218,0.14775226,False
36.32834,0.051118642,False
23.795227,0.02644638,False
41.066517,0.17830282,False
35.01854,0.24842839,False
25.934204,0.11872791,False
21.529608,0.086119935,False
20.580507,0.03689207,False
27.154709,0.073189944,False
19.359758,0.008808419,False
46.869125,0.3439715,False
59.06866,0.8069989,True
27.789003,0.047630817,False
21.489998,0.043053403,False
28.012203,0.06259759,False
17.785816,0.021109782,False
57.188103,0.234465,False
20.431742,0.008369073,False
26.906578,0.08398306,False
36.984177,0.092229664,False
8.225986,0.009093383,False
47.96425,0.291055,False
27.10731,0.11069634,False
38.34123,0.052715078,False
30.91834,0.11068403,False
31.237888,0.10485622,False
32.747597,0.07286081,False
20.987598,0.020867348,False
20.208328,0.025895558,False
35.564945,0.081462175,False
80.98385,0.24546349,True
28.273397,0.03918986,False
21.530392,0.015574858,False
22.438545,0.018016763,False
21.545074,0.023312248,False
49.699917,0.22180946,False
33.32958,0.11352584,False
32.761284,0.1525608,False
17.171825,0.012670226,False
79.78965,0.17621225,True
44.744793,0.31167072,False
25.162045,0.093664184,False
29.994696,0.078750044,False
68.030464,0.43510246,True
33.09624,0.05367881,False
16.937803,0.02710108,False
22.278742,0.027936794,False
22.534225,0.1507809,False
39.176964,0.0972743,False
55.477192,0.40535107,False
32.049778,0.10725057,False
35.505928,0.16369924,False
41.35039,0.15778114,False
26.656425,0.092318326,False
37.952473,0.050056726,False
23.137709,0.021904774,False
55.673306,0.6361631,False
43.4093,0.28306776,False
17.26979,0.021581106,False
29.192995,0.118448,False
31.131485,0.06808904,False
67.283905,0.5720749,True
25.943178,0.054738298,False
20.434874,0.049430862,False
68.51299,0.83068466,True
32.87313,0.23694761,False
10.761247,0.016154148,False
49.416557,0.07443789,False
39.269432,0.31106508,False
34.511482,0.073889494,False
38.465908,0.28995088,False
30.636442,0.06509195,False
61.48048,0.12537172,False
106.863625,0.64823663,False
24.864552,0.16483176,False
24.307985,0.040140733,False
27.088846,0.06682645,False
24.090715,0.035976484,False
23.266726,0.039345108,False
53.311714,0.41087502,True
18.389364,0.020985916,False
75.18233,0.68440974,False
23.911034,0.022980787,False
32.688362,0.060418695,False
24.434177,0.053695217,False
33.309147,0.12829547,False
46.98369,0.23715559,False
34.59644,0.08265242,False
20.52973,0.2331087,False
24.117428,0.057104535,False
23.218296,0.030625537,False
19.203262,0.061435334,False
23.58714,0.023058392,False
18.629757,0.021331213,False
86.646706,1.2114167,True
60.154213,1.0775416,False
91.86121,0.7167978,False
85.113785,1.252492,True
23.855103,0.035011724,False
17.102554,0.08506907,False
25.420414,0.039387226,False
24.37001,0.039205678,False
35.48331,0.17041382,False
23.628567,0.051125787,False
22.791004,0.042544954,False
66.41041,0.35560086,True
10.528597,-0.0008618329,False
23.46746,0.11320585,False
16.395687,0.003976129,False
35.630676,0.19605318,False
25.539375,0.025136948,False
34.686893,0.1940767,False
17.073112,0.012722537,False
24.306036,0.048735857,False
30.08862,0.07552555,False
24.791306,0.040886745,False
14.597223,0.022171404,False
22.965721,0.06775897,False
40.81838,0.4421857,False
19.29021,0.042124763,False
87.971596,0.7140772,True
31.295965,0.06581646,False
28.036606,0.035262883,False
16.40871,0.005041551,False
50.405678,0.46875292,False
47.086037,0.17956702,False
44.58966,0.52922165,True
19.259626,0.043876186,False
49.682026,0.19867867,False
21.677307,0.04722979,False
26.51464,0.046116054,False
26.916285,0.03298592,False
18.904322,0.021947239,False
30.711277,0.058666706,False
38.45959,0.106193855,False
75.201225,0.78850365,True
18.067345,0.016926173,False
8.897799,0.012164539,False
35.240616,0.09656571,False
39.93153,0.30626842,False
20.83047,0.04440275,False
49.42409,0.30248845,True
20.908276,0.019721054,False
63.791416,0.42013285,False
47.628735,0.16059503,False
82.07698,0.7336525,True
37.111923,0.08658725,False
36.313858,0.26865786,False
14.276976,0.0006623082,False
21.495256,0.020863652,False
27.968515,0.06682299,False
36.348015,0.11757444,False
85.08275,0.2720539,True
23.448473,0.042101666,False
36.727486,0.25640774,False
27.144714,0.025514223,False
25.99259,0.06603287,False
22.021036,0.050033316,False
33.199444,0.114129215,False
39.56641,0.12630297,False
12.713076,0.005801078,False
21.787596,0.027673326,False
17.426186,0.023463428,False
27.107414,0.042498752,False
108.343185,0.60812056,True
26.724531,0.053652585,False
14.594341,0.010700937,False
26.14566,0.08348104,False
29.999422,0.0912081,False
76.22186,0.37242785,False
17.275352,0.026629768,False
37.95299,0.081878915,False
33.797665,0.04491,False
26.8844,0.043793306,False
24.888153,0.03633923,False
52.984577,0.22503203,False
24.051134,0.06574168,False
36.778286,0.09133738,False
26.10067,0.02433905,False
21.757442,0.031497225,False
47.265423,0.16483822,False
35.469185,0.053122163,False


==> new_results/losses/wrn-eps-0/scale_0.5_wrn-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
1.5338309,0.0033467796,False
1.6072295,0.0070237103,False
13.657109,0.1263377,False
0.7294474,0.000572172,False
1.3994553,0.010561332,False
17.998112,0.06311908,False
1.0045799,0.016996287,False
0.86569804,0.0037544034,False
5.1854186,0.017009947,False
0.82670045,0.04781698,False
0.4411832,-6.8729685e-05,False
1.5129948,0.04604045,False
2.5186508,0.0030587572,False
0.33728504,0.0005341533,False
39.65948,0.19973737,True
4.078391,0.018683651,False
1.7675008,0.0057809204,False
1.9843004,0.0067607663,False
1.5765011,0.0020703217,False
6.573999,0.025660852,False
2.4528008,0.021195548,False
49.11033,2.2867134,True
1.5753752,0.0023479545,False
2.2917032,0.020124199,False
2.8729882,0.010688768,False
3.0793529,0.07306775,False
0.4364645,0.00097536884,False
0.08818394,2.7414673e-05,False
0.95333964,0.00093976676,False
1.1849192,0.0074660075,False
0.76634574,0.006951862,False
2.986094,0.015969194,False
0.5804357,0.0052923164,False
1.4945637,0.0044899117,False
80.5044,0.84981394,True
10.688353,0.110181004,False
1.0385288,0.0011926948,False
6.979439,0.019364553,False
3.2561529,0.010840168,False
1.0907104,0.0038262724,False
34.112328,0.25292248,True
0.94973755,0.0021786643,False
0.99529743,0.0017275205,False
2.1824682,0.0047537894,False
2.8204222,0.053500313,False
151.34914,0.8170047,True
2.1058962,0.0033049267,False
3.7450862,0.05699978,False
6.831115,0.029284948,False
1.0962619,0.002620011,False
100.50673,0.49821824,True
3.7393093,0.051945955,False
0.49792537,0.0011460836,False
0.41474485,0.0011903367,False
0.15932429,0.00014860956,False
4.647497,0.060684487,False
3.1987734,0.0056897756,False
3.3642154,0.01335351,False
14.084493,0.058664,False
0.84132755,0.0022357856,False
0.2066124,0.00019935847,False
2.542288,0.012800416,False
2.041508,0.005359128,False
19.412973,0.1350423,False
15.515705,0.121013716,True
12.655663,2.1297634,False
2.4890847,0.017251745,False
1.5976262,0.00540026,False
1.638146,0.021635046,False
31.48995,0.28043467,True
1.9519565,0.004637276,False
4.987086,0.012773653,False
0.24128616,0.0002957378,False
0.6617442,0.0012832609,False
0.2836116,0.00013070717,False
43.540535,0.347895,True
2.201295,0.0036307224,False
0.23231964,0.00037614274,False
35.540634,0.86354184,True
0.7860101,0.005051704,False
1.4663848,0.005977478,False
94.725266,2.3423567,True
1.8130934,0.006071045,False
14.78566,0.16963188,False
4.404886,0.0070283497,False
1.8535808,0.020255074,False
0.6058181,0.0008606602,False
0.56519204,0.00062010414,False
0.28043213,0.0013900258,False
49.422916,0.26196516,True
70.97035,0.24194784,True
1.3020407,0.21679156,False
1.966439,0.0015851134,False
0.25778577,0.00022495355,False
1.3133256,0.0027704702,False
2.2461207,0.011108344,False
1.4811168,0.0027821192,False
7.682089,0.06555512,False
0.7773523,0.00072941254,False
2.906758,0.008320794,False
19.06447,0.18358198,False
0.39851654,0.00045448344,False
1.3632522,0.0023179722,False
1.3786678,0.0068071373,False
1.7391087,0.00695722,False
2.0892105,0.010606873,False
46.81108,0.33711037,True
1.0497581,0.0032627857,False
1.2546629,0.001881619,False
1.3628341,0.012001983,False
0.82714653,0.008974503,False
19.106222,0.09205245,False
0.5374169,0.0010261063,False
0.993274,0.0032229538,False
4.423329,0.0730003,False
2.6346445,0.010599194,False
0.34393325,0.0003628261,False
1.1699059,0.005935219,False
31.527725,0.22610733,True
0.21680878,0.00024308468,False
1.3708056,0.009685434,False
17.022274,0.49490735,False
5.3906884,0.036573023,False
6.096834,0.018642934,False
1.1050503,0.0014106953,False
2.4597068,0.0037403512,False
1.3726784,0.0013840031,False
3.9774194,0.013057387,False
0.20921777,0.0005856097,False
0.9898448,0.0025635138,False
23.03286,0.08353317,True
9.019034,0.04326796,False
27.49007,0.5560149,True
6.2843285,0.0769944,False
0.6301925,0.001988005,False
0.73105156,0.002431402,False
1.00613,0.02105161,False
0.5199224,0.00077883824,False
0.98019314,0.015088741,False
3.0434074,0.012118467,False
86.23318,0.745767,True
0.2799739,0.0003540863,False
0.27887863,0.0006510165,False
7.9145503,0.10065174,False
2.6751328,0.008431486,False
27.173784,0.24514838,False
0.7588548,0.09978394,False
38.134438,0.45825714,True
6.881473,0.13033098,False
1.3145043,0.002754279,False
2.198102,0.0031124088,False
5.7364726,0.23639241,False
4.824681,0.018903261,False
8.342441,0.044550657,False
2.2080548,0.0061800075,False
46.84581,1.2393887,True
2.8377616,0.02656182,False
0.8227828,0.0034785382,False
8.724844,0.023480853,False
29.955051,0.8161887,True
2.4917345,0.004454411,False
88.81848,0.4575642,True
1.6385834,0.0062256157,False
2.7461052,0.016102925,False
10.050851,0.023740662,False
2.0225065,0.006628554,False
26.93347,0.107698664,True
0.4406948,0.0010568047,False
0.21485974,0.00031410623,False
2.8086379,0.016050063,False
2.6705194,0.017215218,False
0.6645855,0.00065947487,False
0.27069664,0.00049834035,False
0.1907509,0.0003242478,False
0.8323852,0.0027369652,False
0.9359343,0.0033904177,False
13.213033,0.6559261,False
95.196266,0.6725923,True
19.109858,0.3238277,True
3.4286513,0.006832381,False
5.786003,0.024213899,False
44.29125,0.45191428,True
0.7859409,0.0013168597,False
0.947249,0.0021789016,False
52.911015,0.5829952,True
2.550288,0.005849903,False
0.6966233,0.0051650954,False
0.52181506,0.0016462416,False
0.50059557,0.0012697557,False
5.0748835,0.605089,False
3.052553,0.020172432,False
1.1859578,0.0021177682,False
10.430051,0.03344821,False
0.3911349,0.0004154581,False
0.36875662,0.0017204914,False
1.9799894,0.019052006,False
0.40168136,0.00063234236,False
0.69320136,0.0006825299,False
8.131979,0.028418168,False
0.7219211,0.0042701075,False
21.758028,0.12005323,True
0.24709329,0.0010484252,False
54.09362,0.59515756,True
1.3687199,0.0053603286,False
0.68693763,0.0015833328,False
5.1692195,0.033593275,False
29.426924,0.27002004,True
0.5007033,0.00046359765,False
18.122595,0.18057641,True
0.7390068,0.0017453404,False
2.75551,0.11551819,False
41.848953,0.4748758,True
1.5419563,0.006530746,False
5.5654926,0.018272415,False
87.217224,2.8323658,True
22.567259,0.123574674,False
0.5273335,0.0026878705,False
0.91082305,0.00052893115,False
1.5409396,0.0023004494,False
0.9313285,0.0023753303,False
0.5598482,0.00073974836,False
1.4745286,0.005174539,False
126.87014,2.0163434,True
14.730895,0.47713467,False
0.07677161,3.1467942e-05,False
0.862397,0.0010055504,False
1.2115169,0.002844521,False
1.1271707,0.004048134,False
0.2601706,0.00039435172,False
1.3162236,0.0029898935,False
12.776753,0.14595418,False
2.1625023,0.0027404735,False
30.898134,0.9799811,True
2.1111991,0.003775,False
1.5317757,0.019411149,False
2.8736682,0.016525924,False
1.3360159,0.0071729445,False
1.0192845,0.0012291991,False
1.7057369,0.010968449,False
8.258894,0.18989307,False
9.055941,0.28096476,False
13.474681,0.048130687,False
3.2081146,0.01196065,False
86.201904,1.3165423,True
1.7406443,0.003865639,False
0.3925323,0.00067878206,False
1.389396,0.0026622405,False
17.750338,0.28785026,True
1.9563673,0.033374585,False
13.771514,0.36953554,False
1.114217,0.014283167,False
3.0567214,0.008746708,False
0.8600538,0.001216017,False
19.636112,0.5616648,False
0.16428812,0.0008860943,False
66.273415,0.7852955,True
0.7363066,0.0014597892,False
2.2765589,0.12472602,False
0.8652164,0.0023886494,False
1.3605465,0.004818508,False
0.27607754,0.0014256949,False
1.6957909,0.005902578,False
2.774769,0.0042161164,False
123.92428,0.6767555,True
1.466585,0.0021289352,False
1.0158249,0.0018420434,False
14.547281,0.2680008,False
5.4968762,0.013287646,False
5.9242215,0.019074922,False
13.889428,0.11714552,False
1.2273182,0.0026946012,False
0.3189486,0.00022994523,False
0.9901221,0.0031119573,False
0.41056493,0.000401704,False
22.752726,0.2413438,True
0.36264205,0.0010395929,False
15.788077,0.31592622,True
0.4583765,0.0002739209,False
1.6664572,0.005283989,False
2.284796,0.017314525,False
0.9902017,0.002211953,False
0.22320688,1.3704179e-05,False
0.6396491,0.0012751583,False
19.1558,0.34218186,False
1.5642762,0.011612551,False
4.396807,0.039757807,False
2.0308545,0.013706747,False
10.7084465,0.07480683,False
0.28737974,0.011989992,False
1.52912,0.025192283,False
0.2767358,7.375455e-05,False
88.746475,2.2416797,True
88.93364,2.6472962,True
2.3489594,0.041786857,False
1.6075989,0.01717042,False
1.1706406,0.008193061,False
0.4881212,0.0008314488,False
1.0464242,0.0030138534,False
0.15181181,0.00013002053,False
0.19735366,-2.3120461e-05,False
1.4885831,0.0047995117,False
0.9036086,0.0020574024,False
0.44310763,0.034927737,False
1.3356807,0.0065876213,False
1.0758097,0.002157907,False
1.8393244,0.0058499184,False
0.6637612,0.0017981291,False
1.744039,0.0052649723,False
1.97158,0.003502224,False
2.3934836,0.0027182242,False
3.5750587,0.0109308055,False
44.45856,0.5656063,True
0.37918088,0.00046108465,False
0.29466403,0.00012462161,False
0.43765253,0.0012180586,False
0.3783692,0.00022180477,False
1.2768141,0.016770115,False
2.84789,0.014505302,False
36.206383,0.11720532,True
2.2915483,0.0061318316,False
10.887521,0.0338905,False
35.755093,0.9799599,True
62.10935,0.6611221,True
7.8952804,0.04696585,False
5.459862,0.0576739,False
22.373562,0.5053059,False
1.264079,0.002402147,False
2.4402857,0.009425327,False
0.5617738,0.0004235052,False
3.1279104,0.0069198227,False
0.14823903,8.0447804e-05,False
23.948402,0.38888595,True
0.73452574,0.0010090498,False
0.2966738,0.00043400849,False
48.699165,1.3618917,True
6.631535,0.029240174,False
1.1871011,0.005229558,False
0.9444094,0.0019753175,False
2.327034,0.013053408,False
2.0816739,0.003815087,False
8.377962,0.023469932,False
0.56481564,0.0009879621,False
1.2125232,0.0066638123,False
3.5006216,0.0063982024,False
19.80877,0.11002448,True
34.74015,0.3858209,True
2.8110492,0.004794589,False
207.9752,3.3674617,False
2.1772592,0.0041645383,False
2.4807715,0.022806942,False
63.39731,1.9508681,True
1.1801684,0.00237135,False
2.2231088,0.017123574,False
75.06231,0.9735016,True
5.872633,0.030860774,False
0.28707665,0.00017334818,False
1.2209554,0.0045607514,False
7.2155166,0.06861901,False
2.3812478,0.011070749,False
2.223476,0.014622888,False
76.63362,0.75584346,True
0.4120112,0.0006296214,False
40.473915,0.23627383,True
7.54834,0.29024386,False
0.9202462,0.0032678894,False
4.5958176,0.0110269915,False
1.0485413,0.0011851252,False
1.2753081,0.0016348866,False
1.1250981,0.0055934703,False
14.244949,0.08499088,False
4.7176437,0.019729402,False
31.15583,0.21449235,True
0.38322866,0.0028941308,False
1.6356037,0.014619283,False
2.9496744,0.004371513,False
0.4526129,0.00063771324,False
29.299585,0.30829525,True
0.87096643,0.0018371277,False
1.6809174,0.0113827465,False
0.9417245,0.0024728691,False
9.179542,0.32196292,False
0.17620668,9.1764145e-05,False
4.994893,0.023143865,False
2.7489314,0.011096552,False
0.28931946,0.0005100064,False
5.026376,0.011550419,False
2.2317414,0.019474933,False
1.7166613,0.0023241777,False
0.092557885,-2.0263178e-06,False
3.41588,0.008622694,False
51.026398,0.6254515,True
1.3330457,0.005091982,False
85.164154,0.90214646,True
0.92787033,0.002473148,False
45.734264,1.7095243,True
4.1389775,0.018335005,False
2.09182,0.0061498056,False
0.27654165,0.0011842716,False
0.503989,0.00088369666,False
1.3162842,0.0037867185,False
33.758575,0.13031736,True
1.1996441,0.00130887,False
2.8047853,0.37551484,False
1.1664981,0.018152403,False
12.471107,0.093346454,False
55.747715,1.1958188,True
0.89580137,0.0031543318,False
0.28169876,0.0004756971,False
1.266445,0.0043293056,False
4.754131,0.041207574,False
2.8538182,0.0042897454,False
40.09095,0.25784227,True
0.9311539,0.0010789367,False
0.86853486,0.0067660734,False
0.47283283,0.00070315675,False
0.5582568,0.003159564,False
2.1189356,0.0068614474,False
0.40561047,0.0026219254,False
0.78927684,0.0059934,False
9.918616,0.20795003,False
0.05134659,3.4091277e-05,False
1.3281083,0.021996094,False
0.47681472,0.0010844276,False
1.1345055,0.0027644762,False
1.3907245,0.005918798,False
0.18483564,0.00030374574,False
0.621275,0.002088176,False
4.382293,0.020877248,False
2.5379958,0.008099331,False
19.085081,0.43769068,False
31.437479,0.84747726,True
7.6684437,0.014440825,False
0.750278,0.0026700546,False
2.027732,0.003634036,False
0.51432145,0.0036244013,False
131.45068,1.3251915,True
1.6971774,0.005523524,False
1.382726,0.0096490765,False
2.8815117,0.0040166513,False
11.508228,0.17994425,False
2.884018,0.0054075876,False
87.83723,1.2422491,True
1.5226834,0.0032966307,False
0.995262,0.0009872958,False
2.836844,0.047029197,False
12.481203,0.4121846,False
1.2198088,0.0040507894,False
2.5604944,0.014392281,False
3.6743026,0.23618832,False
14.564289,0.33916384,False
3.41387,0.009552896,False
32.00755,0.3801913,True
1.1732771,0.0021997264,False
1.5342054,0.0048721065,False
2.1307974,0.0046733166,False
108.51188,2.0141144,True
0.6049769,0.001290604,False
0.6522649,0.00073719164,False
2.811743,0.02290872,False
3.7128074,0.037428588,False
1.222257,0.0012189415,False
0.757864,0.00393819,False
4.854936,0.019304378,False
1.9657075,0.0036141593,False
2.039042,0.0034399657,False
1.4488113,0.032846533,False
3.6947548,0.03404039,False
44.865074,0.84429634,True
0.92655426,0.0016771671,False
2.6961706,0.07360457,False
4.1768055,0.004924844,False
2.3328922,0.054567285,False
2.5349448,0.011697646,False
12.327365,0.17870767,False
4.0479126,0.04177273,False
1.596789,0.007867581,False
2.9376535,0.01565026,False
7.035798,0.022618264,False
19.636677,0.06701576,False
0.6390375,0.0013480538,False
0.9647564,0.0015241276,False
0.39705002,0.00040134514,False
0.8481607,0.00088945427,False
2.1001298,0.0036233421,False
1.229284,0.030049112,False
1.5624303,0.0030469664,False
1.2961732,0.0023876939,False
0.9024937,0.0018214162,False
16.21876,1.0598689,True
6.2420006,0.028786235,False
7.5750165,0.0529636,False
2.723146,0.0056199837,False
1.0071098,0.0058349376,False
0.36910737,0.00047249685,False
0.42990726,0.0010601098,False
0.6702377,0.0026100487,False
5.060382,0.10678974,False
0.97485614,0.006501481,False
2.0299847,0.0053587877,False
0.23876294,0.00027046946,False
1.911442,0.010998415,False
4.800107,0.019070841,False
0.61978596,0.0018943424,False
7.645318,0.07873738,False
0.60784304,0.0012911807,False
0.59473443,0.0005496715,False
13.360561,0.9736572,False
7.746828,0.29339138,False
0.16658407,4.1714782e-05,False
7.6075125,0.01793619,False
4.82655,0.016822264,False
2.461021,0.004972013,False
0.76664746,0.0015760852,False
5.4824686,0.015572129,False
1.7290064,0.0044213906,False
1.7600487,0.0037506546,False
1.3690337,0.0022400531,False
1.6779661,0.0047467365,False
23.202438,0.33081502,False
7.691535,0.19186974,False
65.397385,1.9809836,True
0.94144756,0.015207842,False
0.60010487,0.0069197766,False
0.074813895,2.0620995e-05,False
1.5402747,0.0048840884,False
1.3696672,0.015499603,False
0.374732,0.0002817089,False
1.3463657,0.0070164124,False
3.55191,0.009357602,False
1.5276065,0.004572303,False
0.7246068,0.0015271734,False
46.056984,1.128619,True
6.624643,0.05520007,False
0.41028994,0.0006371505,False
4.5182767,0.025987392,False
0.9898369,0.004466082,False
7.5708933,0.2149648,False
3.0718763,0.011037396,False
3.2215602,0.007691551,False
8.550187,0.2086169,False
0.43774968,0.00040801807,False
52.601665,0.58805805,True
18.117449,0.08636993,False
4.4192543,0.01422837,False
1.5753014,0.0035280408,False
0.48036784,0.000704343,False
52.846798,1.0766519,True
0.65564173,0.0011414611,False
4.191896,0.026258685,False
0.34023908,0.0010644465,False
5.033355,0.016230023,False
0.6985576,0.0008588928,False
8.379551,0.021798175,False
0.10338107,0.000106315565,False
0.07212837,3.1587435e-05,False
1.1554554,0.00718392,False
1.8354564,0.02610635,False
0.78794533,0.0013580711,False
5.027801,0.008742372,False
0.36946556,0.00048821076,False
0.3711921,0.0001648608,False
1.7138063,0.00418576,False
1.4652671,0.006459195,False
0.42657384,0.00011887553,False
1.0302049,0.0027076171,False
1.6113029,0.003801821,False
21.72295,0.17868893,False
2.263572,0.04972097,False
7.354742,0.023350067,False
130.80385,1.9478365,True
0.2271452,0.0005201745,False
1.0372971,0.0058179386,False
2.7735443,0.0036293892,False
0.50407374,0.00034148782,False
3.8694196,0.022857416,False
36.72344,0.5748091,True
0.26050493,0.00072023424,False
3.2801678,0.005516572,False
1.8100238,0.006819106,False
4.259609,0.016454231,False
55.859818,0.36296424,True
0.38956356,0.00044412172,False
0.6568029,0.0019187242,False
8.285945,0.050569624,False
3.414107,0.0063781273,False
3.9520104,0.024365483,False
26.136093,0.34122458,True
1.1614785,0.001976277,False
0.92125446,0.0011238265,False
0.8000463,0.01575594,False
0.51848406,0.00060115196,False
2.509473,0.0043043215,False
1.7297798,0.009570114,False
0.9778509,0.0016335569,False
1.1589229,0.002421759,False
0.67203885,0.0028000926,False
1.3371791,0.0042273197,False
6.780249,0.073805556,False
2.9863222,0.023653816,False
5.6125836,0.22543614,False
3.4651504,0.025684759,False
1.5797093,0.0034593365,False
4.754046,0.14103132,False
0.8260967,0.003931099,False
0.8176003,0.0021138275,False
7.40079,0.08012745,False
3.7395182,0.020321608,False
4.369851,0.026896507,False
11.555651,0.4734142,False
2.7294323,0.013224489,False
1.0371528,0.012614036,False
0.88573354,0.0011730969,False
2.977232,0.014069588,False
11.607843,0.1011283,False
3.2065747,0.023756588,False
2.3261404,0.039153986,False
2.32607,0.01939677,False
0.34232628,0.00077984616,False
1.1466298,0.0047450396,False
9.401648,0.043805644,False
0.32172194,0.0010162736,False
0.09259882,7.9143225e-05,False
0.22327663,0.00027454458,False
16.274303,0.44855708,False
0.514739,0.0006523051,False
1.369746,0.008486053,False
0.49874514,0.01100774,False
1.309838,0.0028665497,False
0.25290304,0.0001596637,False
50.686543,0.62836313,True
0.67537946,0.002284409,False
27.852167,1.4404092,True
6.4761176,0.012135237,False
0.7533874,0.0008207987,False
1.3828516,0.010728321,False
2.4282184,0.0050453804,False
4.0550947,0.016672518,False
0.231158,0.00019898597,False
47.924118,0.673309,True
7.8781104,0.012514789,False
0.4233163,0.0027236405,False
8.265231,0.069032066,False
0.113656975,0.00013015306,False
3.772088,0.06295862,False
28.105467,0.14326397,True
10.233579,0.2307384,False
0.36474773,0.0003888784,False
9.778078,0.14477198,False
0.2507376,0.0004933403,False
170.23259,1.9957149,False
3.1859286,0.006823727,False
6.962465,0.41946843,False
0.8350861,0.011843537,False
3.3921845,0.010481682,False
15.665742,0.19240034,False
0.39139822,0.0003181176,False
2.6756084,0.005314196,False
1.0344306,0.0032121856,False
3.910241,0.042643283,False
7.753316,0.071312964,False
4.0175633,0.00811335,False
5.503723,0.047817178,False
1.1830978,0.0018628184,False
0.3486252,0.00052722415,False
2.1300893,0.0053742854,False
2.5237045,0.016491836,False
2.5177631,0.020223124,False
1.4416031,0.0048586857,False
3.2936654,0.018012727,False
0.14483133,4.3860084e-05,False
1.7071714,0.009492703,False
0.38423756,0.0014187281,False
9.779035,0.036376156,False
67.141815,1.2839998,True
1.6875057,0.008053833,False
1.0242379,0.0066224476,False
7.982565,0.06328105,False
77.733025,1.6721144,True
0.5319703,0.0022778925,False
7.634871,0.062542304,False
8.287619,0.0329011,False
3.7972279,0.04274278,False
7.379859,0.11867817,False
0.3204346,0.00034213415,False
0.8822379,0.001295734,False
1.5723467,0.0037147473,False
0.35717458,0.00213362,False
1.2969296,0.0026068192,False
8.594561,0.08464342,False
0.66660786,0.0025613746,False
2.4901965,0.013196504,False
0.69300866,0.0008774346,False
53.372932,0.6803612,True
17.482635,0.27793583,False
1.2906023,0.0034621465,False
13.1065445,0.08241966,False
1.9386294,0.00369546,False
25.284729,0.24171098,True
0.9203473,0.001085272,False
1.5768528,0.002345306,False
0.96811503,0.001703551,False
7.5802984,0.086596936,False
0.44021034,0.0013189259,False
21.874054,0.60251987,True
1.2369523,0.002013763,False
0.9499579,0.002301539,False
3.0362644,0.18023986,False
1.1791579,0.0037146288,False
22.502579,0.6527643,False
0.19702291,0.0017674863,False
1.9111514,0.0034838729,False
5.9513626,0.041808173,False
4.3433204,0.34385502,False
1.2748933,0.0076527297,False
2.0536823,0.0056419745,False
1.1564653,0.005038819,False
1.7019577,0.001954087,False
12.622138,0.26792568,False
0.57765627,0.0011953044,False
1.352585,0.0032589056,False
0.28958616,4.9328286e-05,False
2.092661,0.0045913956,False
1.4199712,0.0040507363,False
26.723341,0.23622218,True
2.8650591,0.13704862,False
0.6577056,0.0012166158,False
7.0737114,0.054287817,False
1.1714728,0.0014688359,False
2.7856042,0.021016814,False
0.63787293,0.008101096,False
0.7947551,0.001014141,False
2.7838345,0.01725274,False
6.7652183,0.010095939,False
0.84052974,0.0009873259,False
0.39702144,0.00045166048,False
2.0085943,0.007203262,False
1.5226221,0.004317741,False
0.41404054,0.0005332772,False
0.2626401,0.00043249625,False
5.669236,0.013306044,False
10.528286,0.09008595,False
19.156673,0.18852854,True
0.9121897,0.002759574,False
26.78591,0.30328575,False
0.030599218,0.00010561075,False
7.423064,0.024418281,False
18.421848,0.04343313,True
14.175604,0.21528284,False
5.4254365,0.12969425,False
0.5063661,0.0008572488,False
1.832785,0.002901272,False
12.143855,0.01119354,False
3.9285188,0.010883655,False
4.4810395,0.04315538,False
34.28809,0.6677388,True
43.77726,1.3839766,True
0.35150602,0.0036660365,False
2.1521087,0.0043967543,False
0.47180304,0.0012807143,False
192.04982,2.0162938,False
1.7750595,0.004666941,False
4.262654,0.018445957,False
2.558411,0.0053190268,False
1.2068424,0.0044000307,False
0.49009266,0.0010667656,False
5.0679793,0.017432781,False
14.468843,0.21209832,False
3.942851,0.010519807,False
1.7864432,0.013656864,False
0.25987834,0.00039093033,False
40.941563,0.5321562,True
0.35509905,0.00051024446,False
0.89586174,0.0015807312,False
1.2616495,0.003186068,False
3.8185606,0.022020973,False
0.4652951,0.00036190148,False
53.68029,0.46624923,True
0.9543985,0.0044100205,False
6.6507154,0.027146753,False
50.549683,0.26345116,True
0.44398338,0.0013088051,False
31.233532,0.9799375,True
1.772881,0.0075737606,False
19.814775,0.31322837,False
52.291775,0.21284975,True
0.40995649,0.0027854126,False
9.214922,0.041796304,False
0.5968991,0.0012296693,False
0.32026193,0.0002832726,False
4.1433754,0.077394135,False
1.6109196,0.0050629852,False
27.323673,0.10752742,True
0.8809348,0.0010884502,False
39.96276,0.8243586,True
2.3602946,0.0048648925,False
1.5112205,0.0038710507,False
0.36501163,0.010699381,False
0.43759087,0.0004824407,False
4.774877,0.008106648,False
3.1881666,0.04940667,False
125.41803,0.8853342,True
2.2302847,0.010537347,False
0.5557404,0.0009566074,False
2.2889543,0.012113585,False
1.6101551,0.1194918,False
2.138281,0.0048457445,False
0.45654356,0.0013209463,False
5.8945537,0.07251095,False
0.46724895,0.0003303584,False
2.19679,0.042829856,False
9.199644,0.14155751,False
0.2547251,7.840418e-05,False
5.5788927,0.013735861,False
63.20046,2.0376854,True
2.318097,0.014828656,False
10.428744,0.0251448,False
30.800669,0.4036066,True
0.88849944,0.31771478,False
0.63445544,0.00072859763,False
0.64192003,0.0028657,False
0.39293408,0.00080077903,False
0.609903,0.0011615579,False
0.6321469,0.0013801731,False
1.8960246,0.006478237,False
38.07412,0.9428075,True
61.321724,0.687155,True
0.526207,0.0012753173,False
0.87061316,0.0023004394,False
28.44158,0.23537277,True
134.06377,0.894842,True
34.006584,0.09424268,True
1.6125822,0.011805134,False
2.3610334,0.012903221,False
0.8357336,0.0027413615,False
49.03365,0.24887283,True
52.696354,0.31105572,True
98.45259,1.2081488,True
3.0893862,0.025296917,False
0.2476999,3.5389763e-05,False
2.4692237,0.013281142,False
1.7599211,0.0027939747,False
138.3347,1.8416756,True
0.39748627,0.00045783404,False
1.3093004,0.003532784,False
0.062774755,2.1098276e-05,False
48.709747,1.8705555,True
1.0542586,0.004219433,False
0.81954765,0.0010084236,False
0.9804204,0.0021015722,False
2.7809658,0.03827727,False
14.09775,0.09600739,False
0.2005513,-6.9121306e-06,False
0.9654005,0.010581832,False
0.16118935,0.00013824328,False
0.98811626,0.001507655,False
0.3240968,7.2204624e-05,False
4.5770826,0.042552754,False
1.143448,0.0067522596,False
2.2944298,0.012048427,False
3.9431026,0.0061400207,False
3.5478706,0.26385397,False
0.5225187,0.00079617184,False
1.0173894,0.0018775999,False
4.1196666,0.026491202,False
29.769552,0.212089,False
3.1101458,0.007028944,False
1.0680138,0.00447058,False
15.862825,0.3161806,False
122.737915,1.424084,True
15.29296,0.39862946,False
1.4389313,0.0064946483,False
0.30534783,0.0018022796,False
1.289657,0.00292454,False
0.73709226,0.0016267115,False
69.598526,1.534968,True
1.6374354,0.004531621,False
42.63031,2.1366358,True
0.9940054,0.00090696535,False
3.231904,0.016405404,False
0.4723505,0.0070466287,False
0.2424355,0.00054838334,False
11.680516,0.27934036,False
1.1558608,0.0030097438,False
0.45372215,0.0003275326,False
4.1739964,0.028674928,False
0.5526182,0.0017201529,False
0.68925315,0.002612696,False
1.0213014,0.0025722003,False
1.1530172,0.0028629783,False
56.88488,0.47719997,True
2.4798338,0.005177145,False
10.519892,0.043458268,False
2.0330427,0.0027570766,False
0.59063077,0.0012583539,False
0.70960855,0.0018023981,False
1.2736115,0.0064258194,False
88.863335,1.2876135,True
4.7665052,0.016015366,False
0.8716036,0.0012849278,False
101.92077,1.3791771,True
13.363111,0.18127285,False
3.5132036,0.007204093,False
0.8245529,0.0036912274,False
4.936781,0.0080907,False
3.3832295,0.009279577,False
1.1506875,0.0024010155,False
0.25339508,7.1493414e-05,False
1.4341556,0.005244012,False
7.146796,0.073931225,False
49.297142,0.7644614,True
12.823497,0.074022844,False
0.28648746,0.0011799466,False
0.79623777,0.0013979683,False
0.68612427,0.0010094699,False
1.2062213,0.0030710353,False
0.6640572,0.0052278433,False
1.4882256,0.004240684,False
3.0571332,0.007095392,False
0.3525712,0.0006096684,False
0.8305325,0.0023127417,False
4.38264,0.03561356,False
0.22591966,0.0002279391,False
0.06354035,8.7132255e-05,False
0.9124802,0.0052216984,False
0.84447074,0.0025361902,False
0.10092881,0.0001760355,False
0.7780304,0.003968758,False
0.6078056,0.0052221124,False
1.1785245,0.001218359,False
20.907139,0.10076453,True
2.0867975,0.022736132,False
0.43798387,0.0005168561,False
1.8668696,0.2739614,False
1.9871154,0.0031738775,False
74.05505,0.50279796,True
131.73404,1.2980999,False
0.5706537,0.020347662,False
73.09821,0.5719547,True
3.3324375,0.0040995004,False
1.2183787,0.0019112439,False
1.827044,0.009888243,False
51.62891,0.44022644,True
2.140504,0.0077900747,False
1.1177828,0.0089275725,False
10.255319,0.049061395,False
0.8722021,0.0012258934,False
7.0888925,0.05894448,False
1.1724036,0.020592779,False
0.8032732,0.0013752973,False
1.5483253,0.0025315676,False
1.0228974,0.0033051707,False
1.7622799,0.0029162539,False
5.4961076,0.01247621,False
0.10171976,0.0002239448,False
0.3132686,8.268736e-05,False
91.198654,0.7290269,True
0.38333103,0.0004941667,False
3.8208206,0.016678689,False
0.28449193,0.0002447276,False
14.403631,0.12499167,False
0.7446366,0.015587573,False
0.85488874,0.0009206077,False
2.5131652,0.023809005,False
0.5971965,0.0015257968,False
0.3502084,0.00067114405,False
1.1565696,0.0036995506,False
0.76342976,0.0022056121,False
0.48132604,0.001848469,False
8.264472,0.044993326,False
3.9355755,0.03003294,False
10.701868,0.18648359,False
65.61756,0.3080626,True
6.1351523,0.009564074,False
2.6057756,0.009665128,False
3.2200885,0.00878647,False
0.21973751,9.878562e-05,False
105.306465,5.0759163,True
6.1300354,0.104595885,False
1.1309153,0.0018181356,False
1.632059,0.008968542,False
3.4851904,0.01661183,False
1.498036,0.003885804,False
0.14928752,-3.1465286e-05,False
88.203865,0.3587821,True
2.3302393,0.014206942,False
5.30241,0.038483553,False
1.9990461,0.005208976,False
2.8521805,0.018354015,False
1.0238898,0.0024759995,False
1.6532884,0.0073264865,False
21.712448,1.3739773,False
1.0741352,0.009341098,False
7.7218904,0.02789982,False
0.58396775,0.0015407581,False
0.6416205,0.0013432751,False
0.69392294,0.0023920434,False
3.125839,0.022905983,False
0.5362733,0.00078297016,False
7.1559634,0.03339181,False
9.544369,0.042512015,False
94.812996,0.493758,True
0.06505383,4.2196654e-05,False
1.2345072,0.006091615,False
7.0483246,0.040081494,False
1.6792717,0.0087193195,False
0.8361243,0.00082117785,False
112.18423,0.7454185,True
1.5549948,0.00362475,False
5.6564007,0.04277856,False
0.9854423,0.012240732,False
1.0670947,0.0024379357,False
0.5889252,0.0012571935,False
0.83857775,0.0006857227,False
16.083736,0.050323397,True
0.6909904,0.00067733834,False
109.710365,0.6675272,True
4.641465,0.0141101675,False
1.4671017,0.037763074,False
1.2345492,0.002440896,False
4.9539113,0.0139918085,False
1.1228023,0.0016754176,False
12.471722,0.12270202,False
0.46886483,0.0010497681,False
33.020947,2.9151638,True
0.32512808,0.0008435888,False
15.496625,0.12693647,False
28.638378,0.82602936,True
103.85653,1.6436176,False
5.8210692,0.047577694,False
1.9416578,0.028221656,False
14.164528,0.035257194,False
6.319053,0.014689834,False
2.66652,0.0067640366,False
15.217289,0.19474924,False
0.58608675,0.0014082823,False
0.26172394,0.0013465649,False
0.20624466,0.0030217525,False
0.45585617,0.000674726,False
62.186756,1.756373,True
0.83795977,0.001971337,False
0.44897705,0.000599917,False
1.6199464,0.0029865038,False
5.948245,0.01351857,False
6.408012,0.009502316,False
1.8364308,0.01400879,False
0.41374058,0.0010912372,False
1.4666343,0.0023226438,False
0.6955093,0.007984649,False
2.3950627,0.003223773,False
5.027844,0.025857355,False
1.5244653,0.009269396,False
202.4266,2.5446737,False
0.8878743,0.0006777785,False
4.1918907,0.022680819,False
2.85743,0.071449116,False
1.7597814,0.0071301674,False
0.35859418,0.0005356432,False
0.6842597,0.0030488379,False
0.6594732,0.0017728503,False
0.878405,0.015735181,False
0.49005917,0.0011129174,False
1.4278709,0.00771264,False
16.78721,0.057020124,False
2.7063882,0.05134177,False
1.0419227,0.017262265,False
26.763556,0.14996052,True
0.36431858,0.0007218338,False
0.06864244,3.5520898e-05,False
90.92741,1.5930552,True
15.716395,0.31314048,False
0.2900988,9.996531e-05,False
0.968988,0.0028421804,False
0.4350065,0.00019020773,False
0.2558498,0.0003805448,False
3.7670949,0.016658366,False
0.7773759,0.0011388144,False
43.52038,0.56521004,True
0.26927075,0.00025355947,False
49.694942,0.5705449,True
3.3173733,0.005376029,False
10.9196205,0.22014156,False
1.2946012,0.004353669,False
2.8160903,0.008914662,False
1.2622793,0.02212723,False
0.47698155,0.0007097443,False
8.523778,0.013988847,False
2.7857237,0.011144616,False
114.74683,1.017815,True
1.0392927,0.0035930227,False
1.3633534,0.0049345884,False
0.5721433,0.0005245594,False
75.2112,0.5700461,True
1.5764985,0.0028053988,False
0.3090213,0.00050865236,False
0.890478,0.010970867,False
3.784362,0.031247515,False
0.442306,0.0045292885,False
0.13074315,6.435932e-05,False
2.71696,0.0034725452,False
0.19703305,0.00018744546,False
1.5963933,0.0031861723,False
3.2733216,0.0045101084,False
2.9385233,0.008780686,False
1.05144,0.0013576145,False
2.3875868,0.020754106,False
0.26213166,0.0023489029,False
114.61018,2.7951179,True
2.7178316,0.005639378,False
0.2844951,0.00043817647,False
0.40492478,0.0019543977,False
6.887975,0.02690027,False
3.3698986,0.020431792,False
1.610327,0.0022373083,False
13.396831,0.13829403,False
3.880466,0.015962176,False
1.2698452,0.0018073965,False
4.1038365,0.023060963,False
0.22907239,0.00021114177,False
31.167946,0.5003049,True
2.2424319,0.0064024455,False
5.746081,0.02417919,False
0.21220867,0.00019387118,False
1.686547,0.0032831472,False
0.99563783,0.002558458,False
6.049518,0.015065975,False
3.6991575,0.015528669,False
6.81255,0.04788004,False
0.18013428,0.0013313243,False
5.2640786,0.09394055,False
0.2282873,0.00019993616,False
123.41689,1.8004074,True
0.10415521,4.469756e-05,False
3.9165614,0.010071606,False
0.12177617,0.000117516975,False
0.7779172,0.001440498,False
8.602368,0.048113592,False
2.2322488,0.010369863,False
3.3972642,0.012693674,False
3.169716,0.0082539655,False
0.59211314,0.0009791501,False
0.5500496,0.0009397322,False
9.18259,0.022047473,False
69.293365,0.6425699,True
0.484616,0.0018475368,False
1.8839372,0.00521675,False
8.097248,0.045397814,False
0.95911324,0.0012288182,False
69.58964,0.38261586,True
0.8936325,0.001134983,False
18.081137,0.66120976,True
0.32200977,0.0006876864,False
3.0393653,0.018011954,False
58.868656,0.30966812,True
7.873441,1.0582157,False
1.6324651,0.003255789,False
3.9903913,0.10067223,False
1.2533935,0.0019664941,False
1.1211458,0.0010578369,False
0.35924855,0.0006752989,False
6.2226596,0.012490166,False
1.6394805,0.00401705,False
90.97564,1.446392,True
0.09118437,0.00039363332,False
2.9221635,0.009557832,False
0.62790966,0.0041708667,False
2.7660482,0.008919757,False
91.358894,0.8682482,True
5.6014667,0.048055995,False
1.6527487,0.0057429564,False
20.240845,0.23285976,True
1.5724376,0.0021129244,False
1.7194121,0.009492474,False
18.33052,3.6742716,False
39.231453,0.26364654,True
17.45318,0.10229418,False
1.8338283,0.011869332,False
4.9716067,0.018903777,False
13.697908,0.08190665,False
6.0783706,0.020143164,False
0.5390925,0.0012846554,False
0.5605825,0.002839916,False
0.83078736,0.0013924357,False
6.858536,0.02391844,False
1.4811137,0.006030174,False
0.6199146,0.0010319584,False
8.807563,0.029916186,False
2.4413836,0.010320722,False
0.6260324,0.0033699917,False
55.455383,0.50433975,True
0.43687165,0.0011458504,False
2.2213879,0.102014095,False
0.9259384,0.0020920816,False
0.43411806,0.0008440953,False
2.7777548,0.0022194558,False
2.9817066,0.0062009785,False
139.33165,1.4498364,True
0.34418407,0.0008788014,False
6.973416,0.013572613,False
0.7302966,0.009041432,False
13.869294,0.061974157,False
60.801147,0.41341448,True
1.0944575,0.002944572,False
1.8475524,0.0027813043,False
153.05876,1.8057139,True
0.45585033,0.00064724876,False
2.6096683,0.015161437,False
2.4882016,0.011669068,False
6.10664,0.022784036,False
0.30575705,0.00088850484,False
0.61246973,0.0011641295,False
0.62641823,0.0021402123,False
0.99574953,0.0009636886,False
2.823853,0.006293807,False
6.5561037,0.02321513,False
2.5576212,0.008076701,False
4.297971,0.042224646,False
9.811673,0.52135926,False
0.5076736,0.0044349036,False
10.745498,0.05145965,False
1.2981907,0.008830831,False
2.0880504,0.005707662,False
47.252014,0.23561384,True
2.492945,0.32261336,False
2.2916033,0.0023869518,False
1.621947,0.0075444835,False
99.41099,1.0298605,False
101.667015,0.8624999,True
2.3408134,0.013506101,False
26.085815,0.75493413,True
3.119783,0.032436855,False
0.31865755,0.0033759126,False
56.872665,0.31624264,True
0.49184257,0.009306094,False
0.45614386,0.0011859668,False
0.6261858,0.0010827325,False
3.6232672,0.006958084,False
0.06848499,3.6712838e-05,False
12.034563,0.06442772,False
0.29888856,0.0012055673,False
0.9911105,0.0016956425,False
0.60109925,0.17907907,False
0.35896227,0.002103917,False
4.487156,0.011618453,False
113.00487,0.7997332,True
73.743195,0.44875446,True
1.0232849,0.002976302,False
2.4728284,0.010904323,False
46.44579,0.8903675,True
1.6564441,0.0014299522,False
2.5969105,0.028914683,False
0.8689088,0.002891962,False
0.92193645,0.002773237,False
1.000966,0.0015602785,False
0.34599072,0.00095894525,False
41.80396,0.83821493,True
2.4845169,0.0046790456,False
5.017566,0.009617872,False
0.15162481,0.000534391,False
0.67967093,0.0016037339,False
66.51672,1.1752983,True
1.166843,0.001456998,False
0.52711564,0.0032167332,False
10.365102,0.06149125,False
0.2671181,0.00052897877,False
8.710058,0.028015696,False
1.0020579,0.0047518923,False
17.415897,0.14069787,False
2.0173903,0.0051379125,False
3.0622935,0.11638823,False
0.6188611,0.0011761694,False
0.84434384,0.0042302515,False
2.0943186,0.0026455927,False
0.2034932,0.0015343686,False
53.578964,1.2536691,True
0.3875423,0.00033209618,False
71.10317,5.1749907,True
0.4154964,0.0016611043,False
5.792718,0.016665448,False
3.0806406,0.02572963,False
0.9987867,0.0017911168,False
2.4473107,0.0066264956,False
0.7747814,0.0019880468,False
0.59446996,0.0021715388,False
3.8107853,0.009998407,False
57.857674,0.78550994,True
2.5449665,0.030288106,False
0.8422463,0.0010021516,False
4.0015306,0.014347759,False
0.31649393,0.00035049685,False
2.105726,0.011524051,False
131.70032,2.0088012,True
1.4634984,0.0015351658,False
7.181828,0.090697825,False
2.4538174,0.010541199,False
1.4955016,0.0046040006,False
3.3525155,0.0067438995,False
3.5222123,0.045002166,False
3.8099387,0.013912372,False
3.4457908,0.005696766,False
16.028494,0.045374755,True
1.0013465,0.0039007068,False
3.2705233,0.011976326,False
7.036908,0.06762675,False
0.36522487,0.0016352125,False
3.099887,0.009512622,False
9.826081,0.11136381,False
4.0665865,0.0124671925,False
0.91808593,0.0013323145,False
2.3575335,0.061208446,False
3.9648774,0.059618983,False
0.21622147,9.330563e-05,False
0.081669115,7.866823e-05,False
58.099773,0.8937694,True
1.4791601,0.0101133045,False
1.4652529,0.0021158643,False
5.322517,0.046464875,False
5.075643,0.11857175,False
3.1583085,0.08181015,False
0.91665345,0.0077869445,False
0.2794706,9.651645e-05,False
1.5338911,0.0021500238,False
35.340633,0.67337453,True
1.6204444,0.0041241404,False
0.8549516,0.0010006231,False
3.7110195,0.009182333,False
1.4477462,0.008092426,False
4.373842,0.012605005,False
0.5066729,0.0025188862,False
0.9353244,0.0011019598,False
3.9985642,0.0053700907,False
0.2899169,0.00016800346,False
0.84108406,0.0008532234,False
3.9459,0.013067343,False
4.2471585,0.01009162,False
1.682483,0.014629194,False
2.1402624,0.057443496,False
0.86237687,0.002066209,False
0.7505811,0.0008767488,False
9.041369,0.024200363,False
0.815506,0.0022706431,False
26.95683,0.5823939,True
13.19361,0.086290434,False
1.6525817,0.0030045472,False
1.0467502,0.0028858227,False
0.30319268,0.0002134823,False
0.322278,0.00028544414,False
1.280184,0.003572244,False
41.85123,0.6197135,True
0.7995026,0.002466158,False
2.4486175,0.012052602,False
0.85527134,0.0020597961,False
14.749479,0.11175142,True
0.14254552,0.00043853314,False
8.108682,0.03308119,False
3.06575,0.010631228,False
3.7155237,0.008946895,False
77.22602,0.52419513,True
17.404282,0.6313927,False
1.5629338,0.0035763697,False
57.213276,0.59532106,True
3.2360704,0.027373329,False
0.0914602,4.5174762e-05,False
2.5140288,0.008049259,False
106.83136,1.0447117,True
1.2964772,0.0035011973,False
2.8763418,0.11218395,False
0.74819773,0.00063796877,False
1.8115491,0.014574574,False
11.503425,0.058997788,False
3.054275,0.0034830673,False
1.4797512,0.005889399,False
1.6580658,0.048058383,False
3.75144,0.011364317,False
0.3689621,0.0004907161,False
4.5630856,0.007555686,False
1.853174,0.028630517,False
0.6219716,0.00094777974,False
6.8953223,0.034701988,False
84.9691,1.8893214,True
2.7024467,0.009165727,False
4.268122,0.011470335,False
2.562039,0.004284368,False
0.4988378,0.0009081425,False
1.1074922,0.0020460265,False
1.7692009,0.0075900555,False
33.443737,0.31841505,True
1.7891718,0.061086293,False
6.624578,0.04097808,False
0.9470056,0.0010241632,False
0.06342805,8.486915e-05,False
4.092646,0.009538116,False
0.575247,0.0011763207,False
12.609755,0.112263545,False
3.6166906,0.035249263,False
17.927006,0.09938561,False
79.337326,0.31732577,True
1.9657583,0.0038685654,False
1.3897957,0.0066277655,False
0.42271668,0.00040902244,False
0.7979621,0.0025936048,False
34.25227,0.13167611,True
4.0777707,0.011699994,False
21.432081,0.07415216,True
0.52966076,0.0033518644,False
7.821354,0.07739043,False
0.39285502,0.0007700107,False
1.3302171,0.009393409,False
0.18694425,2.1094602e-05,False
19.38677,0.22149077,False
0.87836593,0.0040145237,False
2.533575,0.0036042077,False
1.461972,0.0064802533,False
0.34669578,0.001419473,False
0.76867795,0.00076904637,False
6.520781,0.13778375,False
2.1890066,0.013715013,False
75.126976,0.8724015,True
3.1296995,0.01608707,False
0.21519278,0.00046860875,False
3.5923896,0.007824806,False
0.6497213,0.002191024,False
0.5849001,0.0011723321,False
8.125604,0.11367154,False
2.301644,0.0038117655,False
0.33435676,0.00065094634,False
4.9312024,0.050198942,False
24.425798,0.3394236,True
0.38090646,0.0032768527,False
2.2289298,0.007133012,False
1.6901188,0.0021574437,False
114.492134,1.632187,True
0.6835893,0.0020419918,False
1.6591165,0.010059138,False
104.44144,1.8761315,False
0.6507162,0.0010036933,False
0.728672,0.0007952979,False
1.0010196,0.0026455065,False
0.25886416,0.004078296,False
0.20309587,0.00014062066,False
22.633696,0.0837358,True
1.1533408,0.0023755583,False
18.970901,0.28820524,False
97.58946,0.497659,True
0.22183901,0.0002661823,False
13.883513,0.35424688,False
1.4883461,0.0043607997,False
5.5760703,0.027664114,False
4.480046,0.010646858,False
0.44386056,0.00054768386,False
1.120456,0.003684394,False
0.7763386,0.0008435759,False
1.051006,0.0016168007,False
1.8769444,0.037240166,False
0.22808738,0.00031263547,False
0.31830835,0.0013404714,False
2.332343,0.011442222,False
0.39372042,0.00068841095,False
9.986252,0.14851433,False
38.0737,0.60131836,True
3.2656493,0.008693137,False
3.1475682,0.011037016,False
1.9740456,0.0038505902,False
17.943336,0.41956657,False
1.2976413,0.0036887773,False
0.29807183,0.021935346,False
16.943796,0.12030955,True
8.585837,0.059920862,False
0.27452374,0.0005168993,False
1.0723258,0.00453561,False
7.979741,0.15106604,False
5.6013746,0.012933906,False
7.1990933,0.0570646,False
0.35797748,0.00025361986,False
2.8850584,0.006885439,False
3.5559163,0.005798801,False
0.17115879,8.294423e-05,False
2.8210812,0.0049454244,False
20.364809,0.2605675,True
4.68121,0.013152145,False
0.45478088,0.0009967294,False
7.5223,0.041964978,False
11.044978,0.10747735,False
60.82387,0.54983425,True
1.0838242,0.0030281416,False
34.28134,0.6489161,True
0.6756833,0.0022628396,False
19.01399,0.710179,False
44.915302,1.6767204,True
0.4783052,0.00052068057,False
1.4815625,0.007394594,False
94.709366,1.5591094,True
69.11122,1.6865554,True
3.3428352,0.010549255,False
37.795563,0.39531142,True
126.28124,0.51222247,True
0.1402155,0.00012203837,False
0.47508347,0.0014928204,False
48.618614,2.1567948,True
0.9227198,0.003220949,False
0.50275844,0.00092365884,False
56.15122,0.8631087,True
0.40412515,0.00014711876,False
0.6320453,0.0075649344,False
2.1428168,0.008238161,False
0.21609324,0.0006349073,False
7.3861427,0.04008198,False
1.0698477,0.003447696,False
2.626783,0.011438781,False
2.2805886,0.0085561145,False
1.3676101,0.0016291114,False
6.4164467,0.0631496,False
4.206814,0.011834007,False
0.44037738,0.0012407568,False
0.6232619,0.0021424405,False
13.71486,0.060858212,False
10.657621,0.068349816,False
66.702835,1.4256295,True
0.45056996,0.0006409888,False
3.5690203,0.010781586,False
1.3779976,0.0150106065,False
2.0190136,0.0035038318,False
4.6898394,0.08734418,False
3.6977768,0.010056066,False
1.68382,0.0017348304,False
4.8302717,0.018538564,False
1.6149625,0.0030488234,False
1.060133,0.001981621,False
0.7884935,0.004704736,False
1.2112148,0.0023371305,False
8.060421,0.16396609,False
0.3055586,0.00036526757,False
11.109665,0.19263136,False
8.961815,0.23133394,False
1.0408622,0.005124727,False
0.41378167,0.001556469,False
0.6410884,0.007523532,False
7.8854585,0.024868648,False
4.45432,0.032183316,False
6.906343,0.027724193,False
1.5317129,0.0028233905,False
0.5639316,0.000860297,False
0.7300086,0.0043964,False
3.6712015,0.012229143,False
0.6621426,0.0017698021,False
0.62748086,0.0010869422,False
1.4986145,0.008040158,False
6.0827074,0.024812467,False
1.2784599,0.0033558435,False
3.3442175,0.01480143,False
49.15518,1.3750484,True
0.36423713,0.00042594207,False
4.047442,0.10836657,False
0.57060266,0.0015616472,False
0.38994706,0.0037395153,False
1.191383,0.006875746,False
3.665558,0.017732967,False
1.8264482,0.0039683115,False
1.0820605,0.016141616,False
1.315997,0.0033651444,False
1.0931294,0.06302591,False
0.120977804,0.00012097244,False
0.44775382,0.00089977693,False
2.001434,0.005595845,False
2.1037474,0.0030503832,False
7.9657426,0.61435217,False
1.0430547,0.0027844463,False
2.7275324,0.027770823,False
0.91281396,0.002375395,False
0.2649539,0.00024211433,False
0.65864533,0.0014340597,False
2.3326647,0.008858825,False
1.0890878,0.001474719,False
1.283611,0.019496836,False
0.34675005,8.76789e-05,False
5.639726,0.038830217,False
0.33805627,0.0008722205,False
1.1526382,0.0036102233,False
1.0139046,0.0032488273,False
10.461904,0.06564179,False
0.20672335,0.0003797383,False
2.1386108,0.007125547,False
0.30386782,0.0014911245,False
4.978126,0.013821642,False
1.7350233,0.0051448666,False
2.1467118,0.0077769193,False
0.12207844,0.00015982152,False
1.6434999,0.00726607,False
1.3134943,0.007844143,False
122.34445,1.955538,True
2.3729837,0.054268893,False
1.1991508,0.0023357433,False
18.434355,0.20684867,True
69.43698,0.1404718,True
2.727281,0.0061544585,False
16.724852,0.071793474,False
24.567638,0.2659672,True
0.59676915,0.00077418366,False
1.4501638,0.0042945733,False
12.974927,0.13478135,False
1.2090067,0.003692222,False
0.4969919,0.0011877022,False
16.898153,0.3423313,False
0.27925688,0.0005141585,False
1.0008826,0.0065823803,False
1.627556,0.0020493958,False
0.24038336,0.0005470584,False
2.1882007,0.0031260857,False
3.4447832,0.015138913,False
0.8127424,0.0020002378,False
0.45329326,0.0007764468,False
0.5475144,0.00048262032,False
6.6274023,0.014418919,False
3.5084155,0.015182585,False
2.8592556,0.020794183,False
0.13437982,4.2669184e-05,False
3.9550533,0.016747275,False
2.984517,0.0071138535,False
0.49094543,0.0041173743,False
57.989704,0.61827993,True
45.21279,0.5823343,True
42.07549,0.35697973,True
1.7705204,0.002419074,False
0.5723298,0.00093979377,False
0.88841075,0.0023781522,False
2.244171,0.007998265,False
20.81599,0.28010923,False
2.5310106,0.008470967,False
0.3497845,0.004395662,False
5.1948886,0.025000531,False
1.1069443,0.0032696873,False
0.90059125,0.0035934842,False
21.885742,0.46198502,True
0.44685045,0.0027927947,False
0.34008536,0.00013855193,False
2.8158116,0.015900576,False
40.562805,3.221912,True
0.68543553,0.004699321,False
5.129695,0.024306739,False
4.5807533,0.029975332,False
1.6522701,0.008278471,False
0.8343387,0.002247332,False
1.694329,0.073693745,False
129.09291,0.43179685,True
1.1795576,0.0015807566,False
3.803946,0.09384958,False
0.10674334,1.764037e-05,False
0.7070339,0.00068985973,False
0.14373198,6.137855e-05,False
0.9182918,0.002426588,False
1.0763344,0.0037139398,False
3.5033882,0.009660781,False
6.599967,0.08631104,False
1.8610015,0.013286112,False
0.28476748,0.00031430626,False
6.8119392,0.028105756,False
1.1345795,0.003740311,False
8.459562,0.030254342,False
8.879405,0.0745433,False
100.094925,1.8045282,True
0.5760177,0.0029244134,False
1.2537477,0.0017083394,False
3.5918932,0.06386428,False
0.6338194,0.001652374,False
2.970105,0.00581182,False
11.712383,0.034573123,False
10.32675,0.03944035,False
11.49643,0.06225049,False
150.15083,1.0139492,True
53.230255,0.50479954,True
4.959887,0.102215916,False
0.9642925,0.0246865,False
2.5806913,0.007398617,False
1.0834796,0.0059173424,False
4.8410654,0.0099964645,False
0.052110832,9.738373e-05,False
0.54247755,0.00057818537,False
2.2705371,0.0017191097,False
2.2071524,0.017381623,False
3.6898541,0.018248668,False
0.7133777,0.003719497,False
1.1716701,0.0053912625,False
1.2119324,0.0018344084,False
3.4833698,0.29516736,False
9.788009,0.5489973,False
0.84085685,0.000817236,False
0.3054752,0.0028485944,False
0.88337135,0.0020995499,False
0.58558714,0.0049435394,False
48.728138,0.8158423,True
0.40474394,0.0035555325,False
2.581463,0.0063157687,False
4.2761407,0.05299185,False
0.13474466,0.00045354123,False
1.7712983,0.007881934,False
95.70877,1.1112599,True
1.3282559,0.0020858208,False
0.33074513,0.00051327894,False
2.2909565,0.0035365466,False
11.0654335,0.031253748,False
2.754028,0.009638003,False
1.133982,0.006350832,False
59.476017,1.6150578,True
76.88608,0.66654,True
2.1091893,0.060904805,False
3.2678359,0.008906487,False
1.5254912,0.0033680364,False
1.8543853,0.0036375714,False
0.4686734,0.00025164807,False
1.9081744,0.0017423104,False
26.216532,0.1863671,False
149.38579,1.9612572,True
70.3935,2.2148383,True
42.615574,0.30441296,True
0.8023849,0.0014064123,False
4.940402,0.13169245,False
0.5045604,0.00050956407,False
1.9163307,0.0113159865,False
0.4248896,0.00040553237,False
0.59820443,0.00096856256,False
1.1939783,0.00361395,False
0.68084157,0.0023524617,False
6.0006547,0.030243356,False
1.3138306,0.002142386,False
0.5841137,0.0013241314,False
3.4001353,0.014375299,False
1.4276894,0.0057623936,False
1.5458616,0.0072500017,False
5.380686,0.025116328,False
24.322218,0.6447566,True
0.7917598,0.0011620632,False
0.09974908,1.5614278e-05,False
22.374348,0.463845,True
1.3308723,0.009907819,False
95.659035,0.80676967,True
2.2342846,0.00387342,False
1.3556693,0.0028536683,False
50.05581,0.62246674,True
0.3697673,0.0006249966,False
0.5159043,0.0007361466,False
2.0775373,0.01162076,False
136.41438,1.0870016,True
1.7105254,0.006186789,False
0.36358848,0.0008343192,False
1.1993527,0.0026638014,False
3.383379,0.0058699455,False
46.172943,0.2116785,True
7.5717945,0.06512782,False
2.7066574,0.0052780714,False
0.7368658,0.0013140083,False
1.6269867,0.0051028808,False
1.9441974,0.009643024,False
0.35239547,0.001179585,False
0.23353192,0.00014119517,False
87.764854,1.3692135,True
0.44990897,0.001732625,False
2.5830493,0.011158142,False
0.5073006,0.0009797405,False
5.528953,0.02099927,False
3.1108072,0.006176946,False
2.3779147,0.004492526,False
0.51932365,0.000979465,False
4.406131,0.02097619,False
9.095268,0.21115004,False
1.3816432,0.007550609,False
1.3539256,0.0066739945,False
0.53557956,0.0026285495,False
0.66345716,0.0011401767,False
0.69058573,0.0014705306,False
29.775618,0.19827214,True
0.22719502,0.0003343436,False
0.16780986,0.00019294613,False
1.6884013,0.006157399,False
0.7589871,0.0011409309,False
5.189869,0.008864628,False
0.113545485,0.00036370486,False
1.1594485,0.002289981,False
7.106384,0.22522892,False
119.1936,1.6586887,False
122.73098,3.264312,True
1.2561347,0.019605901,False
2.0417502,0.026086792,False
5.434587,0.06930827,False
1.1542208,0.0051824464,False
2.6409485,0.0064871656,False
68.96869,1.2756556,True
0.43633124,0.00048656325,False
2.5769305,0.004719642,False
4.012693,0.022546282,False
25.082283,0.20290531,True
162.051,0.94575095,True
4.6676106,0.009568285,False
2.1178224,0.0044088927,False
1.1573768,0.0018978417,False
4.2577972,0.07798544,False
1.228333,0.0037345993,False
0.6007418,0.00045884144,False
1.7237179,0.004490329,False
26.817516,0.34894788,True
1.3602823,0.0016901535,False
1.9091083,0.008515373,False
90.79929,0.3707196,True
31.553713,0.37658566,True
3.1888733,0.010969026,False
0.05318215,7.569092e-05,False
0.67024344,0.0013119009,False
0.12192377,6.73397e-05,False
0.14162596,8.342904e-06,False
1.7172886,0.009780962,False
0.68868405,0.0005803384,False
1.0740284,0.001500736,False
1.7523487,0.011950869,False
0.20530027,-6.3165644e-06,False
14.18178,0.17595561,False
3.95488,0.008995876,False
0.82106,0.0018398125,False
1.487255,0.005073983,False
1.9207779,0.009762644,False
3.2862666,0.011884199,False
0.49281463,0.00063467986,False
0.40614444,0.011256778,False
5.8108835,0.0075305123,False
0.6604269,0.0008325472,False
7.0215845,0.051883593,False
4.460994,0.10875918,False
1.0740095,0.017147373,False
0.84319377,0.008076439,False
0.48292726,0.0011281453,False
1.8444493,0.01093177,False
0.3641008,0.00021002023,False
7.878308,0.18222505,False
36.32609,1.3594623,True
1.232528,0.0023706236,False
0.7159142,0.002821079,False
1.8930695,0.0051663495,False
0.3162552,0.0006036742,False
12.315503,0.09547228,False
0.4347264,0.00024213898,False
1.1552507,0.005411435,False
4.1394506,0.014212,False
0.04842316,0.00013540626,False
5.194646,0.09885267,False
1.2367511,0.008972482,False
3.378244,0.005465354,False
1.255986,0.00883076,False
2.3115783,0.013751689,False
2.0352275,0.0058718226,False
0.59565437,0.00076353503,False
0.44185004,0.0007037963,False
2.4621847,0.0072993576,False
44.656345,0.19347668,True
1.7189631,0.0025692452,False
0.4819826,0.00040612253,False
0.78659356,0.0007522518,False
0.47984236,0.000847722,False
5.2196736,0.06758483,False
2.2221897,0.012077238,False
2.2320633,0.016299844,False
0.30505297,0.00028460607,False
28.266144,0.07953623,True
13.889531,0.2566769,False
1.8646843,0.008997906,False
1.0864098,0.0044901376,False
49.528767,0.5519679,True
2.4253743,0.0041473443,False
0.279667,0.001152655,False
0.8174671,0.0013384407,False
0.7690578,0.021052321,False
3.7982817,0.019970233,False
13.152532,0.23946732,False
2.840842,0.011160446,False
8.2895975,0.061548978,False
4.2668147,0.025520986,False
0.89576906,0.008346118,False
4.1511564,0.0056064883,False
0.6611204,0.0006915324,False
8.552994,0.5957154,False
6.721047,0.14540294,False
0.35110465,0.0007383219,False
1.5862787,0.015837627,False
1.4477937,0.0047258968,False
38.995003,0.8468105,True
1.5303663,0.0039745625,False
0.51289636,0.0027271805,False
26.965834,1.1413132,True
1.6609205,0.060864005,False
0.13930863,0.0004640156,False
10.948384,0.016554922,False
6.0037384,0.14200382,False
3.0952985,0.007655685,False
3.7915552,0.0742904,False
1.5554568,0.004623106,False
16.624712,0.05214023,False
188.67345,1.5325984,False
0.998396,0.025682414,False
1.231766,0.0029189957,False
0.9746448,0.004331999,False
0.8226794,0.001507311,False
0.80982876,0.0016617276,False
24.751762,0.44976652,True
0.5008786,0.0009347149,False
16.284023,0.63565576,False
0.5198809,0.00063126354,False
2.9315307,0.0061992435,False
1.05011,0.0043495307,False
2.871755,0.022275412,False
8.751776,0.11750838,False
3.580907,0.009853843,False
0.7122129,0.050434202,False
0.7836636,0.0029933231,False
0.64296407,0.0012115715,False
0.55118257,0.004857864,False
0.7332165,0.0008156303,False
0.42579043,0.0007550298,False
77.43149,2.5187926,True
16.85533,1.4556737,False
146.23058,1.704561,False
108.45776,2.8419309,True
1.1601244,0.0021251636,False
0.2935662,0.005363604,False
0.8024772,0.001544991,False
0.88046855,0.0016883534,False
2.355276,0.032282412,False
0.66544956,0.001638518,False
0.6743828,0.0017464313,False
36.92889,0.37968656,True
0.058991075,2.264831e-06,False
1.0286382,0.009685172,False
0.260536,0.00010461564,False
6.5504923,0.068297006,False
1.2959948,0.0013717003,False
5.775096,0.07045914,False
0.31815925,0.0003104441,False
1.0149816,0.003593395,False
2.2175858,0.0071313316,False
1.315743,0.0026053796,False
0.35225084,0.0010255361,False
0.9027087,0.0033632242,False
4.984946,0.3201578,False
0.6701411,0.0020294178,False
106.03221,1.156883,True
3.003454,0.0072539356,False
1.2092664,0.0016114749,False
0.22893697,0.0001322696,False
10.627959,0.34495246,False
7.958249,0.0766342,False
34.872982,0.6213707,True
0.45643115,0.0013597771,False
9.6819315,0.084103405,False
0.77241844,0.0020833132,False
1.0118395,0.002091085,False
0.9856895,0.0014492138,False
0.43487322,0.00066668674,False
3.8021917,0.008496899,False
3.5389369,0.021177547,False
114.908165,1.7330556,True
0.28915405,0.00039076628,False
0.04589358,0.000115025476,False
3.8634112,0.016132366,False
3.1255581,0.12945287,False
0.6947154,0.0017787458,False
28.357069,0.25464845,True
0.49484304,0.0005148566,False
18.841585,0.32241338,False
5.1944866,0.02527597,False
96.55182,1.5323255,True
7.217982,0.017998472,False
2.7413988,0.047356527,False
0.14310609,5.339409e-05,False
0.626088,0.00071662816,False
1.3087903,0.005086316,False
3.5366414,0.018772725,False
62.256474,0.27289706,True
0.9389544,0.0019490689,False
2.5220482,0.048535027,False
0.97064376,0.0011010524,False
1.666805,0.005495405,False
0.643838,0.0023897965,False
3.2386532,0.014706376,False
7.202739,0.043781146,False
0.12462459,9.641933e-05,False
0.62711936,0.0012930989,False
0.38410318,0.0008160626,False
1.0588427,0.0020939107,False
94.23788,1.0424693,True
1.1803392,0.0027770025,False
0.14785922,0.00015731582,False
1.8890767,0.012903663,False
3.0996046,0.01040543,False
20.296625,0.28844193,False
0.51416624,0.0013223542,False
2.5482924,0.008238016,False
1.9365504,0.0029671832,False
1.2909837,0.0023360448,False
1.0176922,0.0017791013,False
4.992036,0.040504687,False
0.82559466,0.0030170458,False
4.2513785,0.012150909,False
1.409044,0.0013666998,False
0.5678247,0.0009927806,False
5.9184833,0.025298864,False
3.5815077,0.005437186,False


==> new_results/losses/wrn-eps-0/scale_1.0_wrn-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0028585235,1.4901017e-05,False
0.0038136095,5.197376e-05,False
0.35751852,0.015255691,False
0.00034575973,5.960461e-07,False
0.0017115712,4.541763e-05,False
0.574021,0.0041224444,False
0.0018219216,0.00029190056,False
0.0014565074,1.9907737e-05,False
0.0576593,0.00045321937,False
0.00033596935,0.00166135,False
5.0000395e-05,0.0,False
0.0032511964,0.0016110028,False
0.007433383,1.251678e-05,False
0.00015141687,2.3841852e-07,False
7.0309196,0.088059396,True
0.051259533,0.00063027494,False
0.0031923535,2.6344836e-05,False
0.0032033524,2.0026877e-05,False
0.0022305362,4.172305e-06,False
0.043825716,0.00037696733,False
0.010431163,0.00043036725,False
7.275833,4.3233867,True
0.0017711347,3.2186376e-06,False
0.015141604,0.00055166025,False
0.007686392,8.248895e-05,False
0.011324528,0.0029691162,False
5.3048592e-05,7.152555e-07,False
1.5446585e-06,0.0,False
0.00058510713,9.536734e-07,False
0.0018998213,5.9960374e-05,False
0.0006373164,3.3020406e-05,False
0.007787608,0.00017677047,False
0.00035744178,2.6464106e-05,False
0.002224421,1.3828145e-05,False
68.48305,1.5860623,True
0.25796637,0.011828447,False
0.0005900055,1.0728825e-06,False
0.07182494,0.0003196329,False
0.016207628,0.00014554203,False
0.00086258666,7.0333176e-06,False
2.8933582,0.06805682,True
0.00063819386,3.2186438e-06,False
0.0012557864,4.1723115e-06,False
0.0051845084,1.8715546e-05,False
0.0129363295,0.002644946,False
189.86414,1.6304755,True
0.003720966,7.271697e-06,False
0.013640265,0.0011787419,False
0.07135843,0.0007298244,False
0.0009472587,5.3643994e-06,False
46.367645,0.4663376,True
0.030705964,0.0031373706,False
0.00020773275,9.5367363e-07,False
0.00012699235,5.960462e-07,False
5.1053808e-06,0.0,False
0.037245065,0.0026322126,False
0.018668126,5.65022e-05,False
0.008850069,8.582634e-05,False
0.2762765,0.0039121546,False
0.0006113891,4.410731e-06,False
2.0938214e-05,1.1920928e-07,False
0.009945374,0.00016270585,False
0.004824331,3.3020282e-05,False
0.67173356,0.024268977,False
0.699847,0.01909518,True
0.24856453,4.034552,False
0.014052801,0.00037245458,False
0.001976542,1.4185767e-05,False
0.0023936236,0.0002811744,False
4.4181857,0.14615141,True
0.0046065706,1.8477152e-05,False
0.018639581,8.379895e-05,False
1.50253645e-05,1.1920928e-07,False
0.00017855629,8.344646e-07,False
2.0311669e-05,0.0,False
12.959459,0.2759462,True
0.0030632042,6.5564604e-06,False
1.1803281e-05,1.1920928e-07,False
4.7704988,1.0470378,True
0.0006398604,1.4424209e-05,False
0.0014509524,1.800042e-05,False
137.38976,5.191062,True
0.0026183028,2.0026904e-05,False
0.5921206,0.039730087,False
0.02982559,7.891112e-05,False
0.0032904523,0.0003140663,False
0.00017028104,4.76837e-07,False
0.00027507066,4.7683696e-07,False
2.9281897e-05,1.5497195e-06,False
7.69658,0.10590348,True
31.311874,0.19234511,True
0.0013709506,0.027068803,False
0.0035838012,4.410718e-06,False
1.8229463e-05,1.1920928e-07,False
0.0014943536,5.1259776e-06,False
0.005972002,9.285923e-05,False
0.002035287,7.271725e-06,False
0.16641241,0.006309505,False
0.0008936744,1.4305093e-06,False
0.005795746,3.8026767e-05,False
1.1269534,0.055507615,False
4.8092243e-05,2.3841855e-07,False
0.001245593,3.695477e-06,False
0.0022619336,3.921899e-05,False
0.002772833,4.374876e-05,False
0.0037310817,5.6026616e-05,False
15.438609,0.26818356,True
0.00088722707,4.6491464e-06,False
0.0013610425,3.2186413e-06,False
0.0016460224,9.369401e-05,False
0.0006040116,6.782776e-05,False
0.32895172,0.0043974095,False
8.545337e-05,8.344647e-07,False
0.00088829297,8.2254e-06,False
0.035362765,0.005904675,False
0.0060150437,0.00012647199,False
3.4061395e-05,1.1920928e-07,False
0.0012986514,2.729852e-05,False
1.0752836,0.03139615,True
1.7779177e-05,1.1920928e-07,False
0.0017391228,4.4464e-05,False
0.7778513,0.22946203,False
0.06315299,0.001357012,False
0.058520846,0.00034848563,False
0.00086245907,1.4305092e-06,False
0.008595309,2.372214e-05,False
0.0023162763,3.695472e-06,False
0.0102709625,7.2237424e-05,False
2.0939953e-05,4.7683704e-07,False
0.00086976064,4.8875654e-06,False
1.4043593,0.01172214,True
0.12830001,0.0018548964,False
2.8609443,0.4630747,True
0.10193676,0.007197409,False
0.00040004402,3.0994356e-06,False
0.0006361177,5.8412343e-06,False
0.0011818107,0.00043013348,False
0.00013960623,3.5762775e-07,False
0.0007876069,0.000104660205,False
0.011088348,0.00010001008,False
79.2854,1.3844326,True
2.223306e-05,1.1920928e-07,False
3.7793445e-05,5.960463e-07,False
0.15141356,0.012121922,False
0.0072031575,4.7920592e-05,False
1.2049912,0.07062844,False
0.0008449019,0.009995993,False
4.660849,0.22048001,True
0.07627848,0.011655914,False
0.0014821864,6.55648e-06,False
0.0033571792,6.3180487e-06,False
0.046506107,0.026954018,False
0.02117007,0.00012956736,False
0.084954925,0.0017378378,False
0.0051232753,3.0874595e-05,False
16.68763,2.2286835,True
0.010124695,0.000581328,False
0.00042071455,5.9604445e-06,False
0.10628981,0.0005800728,False
5.6730313,1.1277254,True
0.0036662444,9.17903e-06,False
26.530724,0.3115976,True
0.0019586266,1.5854672e-05,False
0.008276598,0.00012265756,False
0.14920092,0.0006333986,False
0.0032994687,1.8000354e-05,False
2.1814237,0.019984346,True
5.2492564e-05,4.7683704e-07,False
1.6640854e-05,1.1920928e-07,False
0.008004297,0.00013851051,False
0.010602962,0.00013862872,False
0.00025367617,4.7683696e-07,False
2.3362718e-05,2.3841855e-07,False
8.9248115e-06,1.1920928e-07,False
0.00044363533,4.0531054e-06,False
0.00096599845,1.2159262e-05,False
0.40565807,0.6191062,False
50.58458,0.97601724,True
1.1173518,0.15392168,True
0.016606065,6.091271e-05,False
0.048695948,0.00067768036,False
5.6294546,0.22226214,True
0.0005316239,2.145764e-06,False
0.0006937886,2.50339e-06,False
5.778998,0.40922523,True
0.008958535,5.5430206e-05,False
0.00023024289,1.2040065e-05,False
0.0001705716,1.4305102e-06,False
0.00019956044,1.6689285e-06,False
0.058126967,0.52944577,False
0.009967653,0.0002668711,False
0.0011947474,3.3378496e-06,False
0.120852254,0.0011106224,False
3.1153842e-05,1.1920928e-07,False
0.00019692938,3.0994363e-06,False
0.0026481824,0.00014828496,False
0.000118390846,2.3841852e-07,False
0.00038464062,5.9604605e-07,False
0.08257857,0.0004796274,False
0.0005735783,1.32321375e-05,False
0.87479854,0.01243,True
2.4212983e-05,1.072883e-06,False
9.518767,0.6087305,True
0.0011339659,2.0861393e-05,False
0.0003127791,1.3113008e-06,False
0.039567176,0.0010603277,False
2.007998,0.099087976,True
0.00016076177,2.3841852e-07,False
1.2733605,0.05170277,True
0.0003304066,1.9073464e-06,False
0.006811358,0.006508767,False
4.3889365,0.35571426,True
0.0018822675,2.062296e-05,False
0.03120495,0.00024755602,False
44.348858,6.00247,True
0.77034396,0.0109682465,False
0.00058398896,1.0728773e-05,False
0.0006648067,4.768367e-07,False
0.0033971453,1.04903265e-05,False
0.00056352146,2.5033905e-06,False
0.00014365691,3.5762775e-07,False
0.0023088334,1.5735466e-05,False
223.56749,4.650094,True
0.7226442,0.36192954,False
1.9911981e-06,0.0,False
0.0003581333,5.9604605e-07,False
0.0011094514,6.4372734e-06,False
0.0014354794,1.3351336e-05,False
1.4427099e-05,1.1920928e-07,False
0.001970355,8.225393e-06,False
0.17708728,0.0068884217,False
0.004832603,8.106146e-06,False
4.3015203,1.373418,True
0.0033059546,1.1920831e-05,False
0.0015916977,0.00019715249,False
0.009012495,0.00017247937,False
0.001155438,2.4318375e-05,False
0.0005022889,8.3446423e-07,False
0.0055783936,0.00014315944,False
0.17000496,0.03980589,False
0.087500215,0.07494988,False
0.55828613,0.0044427873,False
0.021079134,0.00022909026,False
44.323734,2.5480914,True
0.0037459747,2.1218975e-05,False
5.336122e-05,4.7683704e-07,False
0.001267946,4.0531017e-06,False
0.91761196,0.0922976,True
0.0055835554,0.00096167054,False
0.22413607,0.09666156,False
0.00097254204,0.00018070485,False
0.022786735,0.00014125035,False
0.00046972648,9.536734e-07,False
0.8735685,0.4027995,False
8.834485e-06,7.152555e-07,False
36.482616,1.2475935,True
0.00035118818,1.0728827e-06,False
0.00665741,0.010235597,False
0.0005902155,3.4570614e-06,False
0.0021811954,1.9311694e-05,False
3.8452203e-05,1.9073468e-06,False
0.0029504786,2.5271976e-05,False
0.0066147544,1.7285056e-05,False
199.83224,1.3416077,True
0.0021109448,6.5564727e-06,False
0.0008367936,2.5033896e-06,False
0.41439167,0.082231864,False
0.07058617,0.00032131438,False
0.04347921,0.0002803231,False
0.38550702,0.0108983535,False
0.0010190259,3.457059e-06,False
4.100356e-05,1.1920928e-07,False
0.0007918202,4.4107296e-06,False
4.353972e-05,2.3841855e-07,False
2.05616,0.098348305,True
3.5115936e-05,5.960463e-07,False
0.9187858,0.13608725,True
0.00012949656,1.1920927e-07,False
0.0022889255,2.4318357e-05,False
0.0109625645,0.00036530694,False
0.0013644513,7.271731e-06,False
1.35657365e-05,0.0,False
0.00025047627,7.152553e-07,False
0.80672866,0.14731847,False
0.0035126496,0.00014685474,False
0.02382388,0.00064266456,False
0.0057935743,0.00017367203,False
0.13394092,0.0035886178,False
3.1904787e-05,0.00012301642,False
0.0025511058,0.00029166183,False
2.3731682e-05,0.0,False
97.340416,4.8286552,True
51.038887,5.537452,True
0.004755367,0.0012507916,False
0.0025758217,0.00027616945,False
0.0018516397,4.9589737e-05,False
0.00016642686,8.344646e-07,False
0.0016214341,1.2397668e-05,False
7.1408367e-06,0.0,False
9.644967e-06,0.0,False
0.0035747609,2.3483872e-05,False
0.0008688937,4.6491477e-06,False
5.3130818e-05,0.0008013613,False
0.0012371476,2.4318373e-05,False
0.0008835681,3.9338956e-06,False
0.0028631415,1.5497026e-05,False
0.0003724656,2.0265552e-06,False
0.0029613145,2.8252129e-05,False
0.0038828978,1.10863575e-05,False
0.0038864338,5.364374e-06,False
0.012634774,7.628998e-05,False
4.3657885,0.37065354,True
0.0001239899,1.1920927e-07,False
1.9530777e-05,0.0,False
0.0003121882,2.2649733e-06,False
3.662424e-05,1.1920928e-07,False
0.001096518,9.023726e-05,False
0.00932262,0.00016783105,False
5.8770714,0.03689877,True
0.006230537,4.935124e-05,False
0.12804942,0.0007407237,False
5.5498,1.5176907,True
20.412443,0.88223475,True
0.18572603,0.0033628268,False
0.0985135,0.0047688526,False
1.1648421,0.35165292,False
0.0011118135,4.8875636e-06,False
0.0044285636,3.766923e-05,False
7.775643e-05,3.576278e-07,False
0.005874093,2.0026802e-05,False
3.5388275e-06,0.0,False
2.0232081,0.17770971,True
0.00041883579,7.1525517e-07,False
3.5437217e-05,2.3841855e-07,False
5.363388,1.9721695,True
0.081798196,0.0011505566,False
0.0009171599,9.298272e-06,False
0.00068587286,2.0265543e-06,False
0.013674668,0.00024923126,False
0.0028463202,7.986961e-06,False
0.09085921,0.00063919154,False
0.00016266217,4.76837e-07,False
0.0013401135,2.9682637e-05,False
0.013168836,4.684749e-05,False
1.0197979,0.018904557,True
2.81349,0.20745483,True
0.0058202324,1.4424106e-05,False
355.01468,7.583716,False
0.0035790412,9.298235e-06,False
0.009890875,0.00037996322,False
6.60968,3.3166873,True
0.0009783551,4.0531045e-06,False
0.0075318706,0.0003078684,False
25.613132,1.5131751,True
0.033323713,0.0006906726,False
1.8904448e-05,0.0,False
0.0020635035,2.4199137e-05,False
0.16489707,0.0065090233,False
0.0069826716,0.00010334833,False
0.0046669967,0.00016699762,False
54.358,1.2646772,True
0.000117377516,1.1920927e-07,False
5.1189775,0.09877118,True
0.10331729,0.10911314,False
0.0012043274,1.0609558e-05,False
0.018292459,9.524141e-05,False
0.0008191747,1.3113001e-06,False
0.0023178372,5.8412293e-06,False
0.0013333521,2.5152809e-05,False
0.36387,0.008568514,False
0.02911919,0.0003877006,False
3.060294,0.0816172,True
3.080775e-05,2.9802277e-06,False
0.002504568,0.0001286183,False
0.0077028,1.7523449e-05,False
5.5380908e-05,2.3841855e-07,False
4.8494387,0.20279863,True
0.0006125974,2.7418084e-06,False
0.004404227,0.00012754522,False
0.0004819869,2.7418087e-06,False
0.17112528,0.11736443,False
9.147637e-06,0.0,False
0.038766667,0.0005479524,False
0.008270817,8.630284e-05,False
3.3366807e-05,3.576278e-07,False
0.028004492,8.689482e-05,False
0.0040825075,0.00013636556,False
0.002160328,4.4107232e-06,False
1.7144191e-06,0.0,False
0.012320766,5.471459e-05,False
8.789745,0.64332634,True
0.0013378513,1.3708955e-05,False
28.714014,1.3883017,True
0.0006054767,3.2186438e-06,False
6.8411922,3.131322,True
0.033780813,0.00048302006,False
0.0027998842,2.2530236e-05,False
2.4981959e-05,7.152555e-07,False
0.00016580612,8.344646e-07,False
0.0013109318,9.894312e-06,False
1.4809259,0.01152654,True
0.001085553,2.0265534e-06,False
0.012287441,0.1905582,False
0.0010807278,0.00012122838,False
0.38334018,0.0108726425,False
10.881366,1.9666312,True
0.00059596426,7.8677795e-06,False
2.6910884e-05,2.3841855e-07,False
0.0010866113,1.2159265e-05,False
0.061677333,0.0017646063,False
0.007285966,1.5020133e-05,False
4.4601293,0.086531274,True
0.00045210417,8.3446423e-07,False
0.00078729907,3.445087e-05,False
5.4563665e-05,2.3841855e-07,False
0.00022353684,8.225406e-06,False
0.0043366477,2.586794e-05,False
5.229528e-05,3.81469e-06,False
0.00045801967,2.9325045e-05,False
0.31736264,0.055042,False
5.886729e-07,0.0,False
0.002813392,0.0005127057,False
5.1091207e-05,4.7683704e-07,False
0.0011301031,4.649146e-06,False
0.0019043472,2.1338188e-05,False
6.5917975e-06,0.0,False
0.00015637447,1.6689285e-06,False
0.03693358,0.0005434295,False
0.011281381,8.189236e-05,False
0.5825734,0.20328403,False
2.1903398,0.9177457,True
0.066510424,0.00019558644,False
0.0006905562,8.940652e-06,False
0.0051259156,1.5616231e-05,False
0.00018252888,1.0013529e-05,False
94.4178,2.878045,True
0.0025019636,1.4185772e-05,False
0.0021987287,8.6542e-05,False
0.011754843,3.015916e-05,False
0.29623148,0.034616992,False
0.019439865,7.0568036e-05,False
38.51073,2.317193,True
0.0021596248,1.1444001e-05,False
0.0006201929,8.34464e-07,False
0.008239429,0.0014360244,False
0.44647214,0.2316095,False
0.0011061011,7.6293563e-06,False
0.0069990647,0.00010597066,False
0.023582451,0.071324155,False
0.30939943,0.089457355,False
0.01139799,5.5549135e-05,False
2.8660069,0.21079136,True
0.0010810341,3.2186413e-06,False
0.0015359009,9.298265e-06,False
0.0073553585,3.1589723e-05,False
91.82472,4.2428937,True
9.104557e-05,7.152555e-07,False
0.00016597215,4.76837e-07,False
0.023254253,0.00077978533,False
0.020379223,0.0013232663,False
0.0011817098,2.2649706e-06,False
0.00035430506,1.049036e-05,False
0.021776512,0.00020262969,False
0.0027853863,7.5101316e-06,False
0.0033297436,7.867746e-06,False
0.0042485856,0.001146847,False
0.013041381,0.0007639495,False
6.257054,0.98210293,True
0.0006167741,1.3113004e-06,False
0.016445905,0.005619717,False
0.0228213,4.446297e-05,False
0.0065988614,0.00252689,False
0.009013284,0.00011729394,False
0.4765742,0.039997987,False
0.025023622,0.0013967082,False
0.0027837066,5.5311422e-05,False
0.009122126,0.0001828488,False
0.11569826,0.0007934081,False
0.76608694,0.006229352,False
0.00031408053,1.7881373e-06,False
0.0006917586,1.4305093e-06,False
4.5554025e-05,2.3841855e-07,False
0.00039690305,5.9604605e-07,False
0.003028613,9.05983e-06,False
0.0041783596,0.0010562285,False
0.0030601812,1.2874482e-05,False
0.0021192096,8.5830125e-06,False
0.00052404206,1.6689278e-06,False
0.7674344,1.5667709,True
0.05570858,0.0007651203,False
0.05507646,0.001790265,False
0.007880059,2.9682386e-05,False
0.0010552343,3.147073e-05,False
3.543232e-05,1.1920928e-07,False
0.00014665774,8.344646e-07,False
0.00045169718,7.2717376e-06,False
0.03218344,0.010479988,False
0.00089912047,4.172235e-05,False
0.002997852,1.6331489e-05,False
1.751274e-05,1.1920928e-07,False
0.0028973294,3.5881192e-05,False
0.024930267,0.0002634104,False
0.00024914517,1.5497192e-06,False
0.09335405,0.004809927,False
0.0002777749,1.3113009e-06,False
0.0002858891,4.7683696e-07,False
0.29695168,0.98558915,False
0.09140491,0.053706907,False
1.463825e-05,0.0,False
0.20363127,0.0008424815,False
0.02648661,0.00023599886,False
0.0055414606,2.3007002e-05,False
0.00033259764,1.0728827e-06,False
0.042950634,0.00018438714,False
0.0035941352,2.1576567e-05,False
0.0025935608,1.1205582e-05,False
0.0023168193,6.9141e-06,False
0.0024055138,1.1086374e-05,False
1.1596307,0.13656232,False
0.14639127,0.04424054,False
61.57082,4.3193827,True
0.0007688502,0.00015424482,False
0.0005337609,4.446406e-05,False
9.2271824e-07,0.0,False
0.00241475,2.3960714e-05,False
0.0038790354,0.0002668732,False
3.279166e-05,1.1920928e-07,False
0.0017237666,4.6013654e-05,False
0.013892463,4.780055e-05,False
0.0025621916,2.0861356e-05,False
0.00032016134,9.5367346e-07,False
8.005217,1.8005104,True
0.07560091,0.0031019542,False
7.429077e-05,4.7683704e-07,False
0.055630933,0.00094577036,False
0.0009737386,1.561628e-05,False
0.075954884,0.04155962,False
0.005922527,4.768227e-05,False
0.014114868,6.0793947e-05,False
0.21143575,0.05258288,False
4.7972604e-05,2.3841855e-07,False
23.487738,0.77885914,True
0.6382109,0.010513649,False
0.04013615,0.000290217,False
0.0027451718,1.1324783e-05,False
0.00021609699,3.5762773e-07,False
21.492083,1.8258882,True
0.0002646776,7.152553e-07,False
0.02079745,0.0003383661,False
4.9071343e-05,1.072883e-06,False
0.031065654,0.00021764665,False
0.0004691784,1.1920918e-06,False
0.03969287,0.00028057175,False
2.59885e-06,0.0,False
1.2436653e-06,0.0,False
0.00090286456,2.5510444e-05,False
0.0035911996,0.00046683225,False
0.00043434088,1.3113007e-06,False
0.04496533,0.00014172331,False
0.000107259795,1.1920927e-07,False
3.3023625e-05,0.0,False
0.002527787,9.417458e-06,False
0.0026535788,4.982808e-05,False
4.6019224e-05,1.1920928e-07,False
0.0011500128,8.821441e-06,False
0.0018645406,6.675684e-06,False
0.5749293,0.024132743,False
0.0098862555,0.0026579134,False
0.06455076,0.00039209676,False
147.04486,4.242737,True
1.632859e-05,3.576278e-07,False
0.0008677372,1.2874509e-05,False
0.0057607363,9.059786e-06,False
0.00012626161,1.1920927e-07,False
0.0133329155,0.0002706832,False
3.6980581,0.46233222,True
1.6810493e-05,2.3841855e-07,False
0.012781022,2.6463571e-05,False
0.004754372,5.769533e-05,False
0.01731339,0.00013183417,False
20.142628,0.33274272,True
3.7944497e-05,1.1920928e-07,False
0.00027161336,1.7881373e-06,False
0.124119885,0.0031025268,False
0.01296015,3.5761608e-05,False
0.036153488,0.00077346596,False
1.7500875,0.15165488,True
0.0008679803,2.145763e-06,False
0.0005060907,9.536734e-07,False
0.0006264902,0.00020120497,False
0.0002622895,5.960461e-07,False
0.007694908,3.0040115e-05,False
0.0040141884,7.497949e-05,False
0.0010260567,3.695478e-06,False
0.0010728071,6.1988567e-06,False
0.00033306834,3.2186445e-06,False
0.0013784893,7.6293522e-06,False
0.14421445,0.007471331,False
0.009912469,0.00058585836,False
0.053721767,0.034140483,False
0.014586545,0.000455626,False
0.0019819462,1.1205591e-05,False
0.050988905,0.018815462,False
0.00056476984,1.21592675e-05,False
0.00097198715,6.675693e-06,False
0.042093337,0.004404675,False
0.013894383,0.00023516791,False
0.025930226,0.00043428858,False
0.43024236,0.32740068,False
0.007841932,0.00011574476,False
0.0009972511,0.000100965095,False
0.00052606466,8.344642e-07,False
0.013800947,0.00020918685,False
0.31118357,0.011960428,False
0.0095376205,0.00035577393,False
0.0059263553,0.0012340012,False
0.005099628,0.00028057751,False
0.00021418012,1.192092e-06,False
0.0010299361,2.1457423e-05,False
0.23594393,0.0029660019,False
0.0001310296,1.4305102e-06,False
2.542487e-06,0.0,False
1.6687582e-05,1.1920928e-07,False
0.3221787,0.14616282,False
0.00015615333,4.76837e-07,False
0.0027556848,6.580119e-05,False
0.0001772335,7.4383825e-05,False
0.0008781549,2.5033892e-06,False
1.1918117e-05,0.0,False
9.35742,0.5925176,True
0.00027409726,2.6226003e-06,False
3.6973994,2.4598184,True
0.061321743,0.00024242693,False
0.00043256886,8.344644e-07,False
0.0019427269,9.7508266e-05,False
0.00452808,1.3947307e-05,False
0.022158366,0.00022193843,False
1.0773956e-05,0.0,False
12.440864,0.8277609,True
0.097511545,0.0002760109,False
5.5656754e-05,3.6954812e-06,False
0.0932609,0.005136855,False
3.801437e-06,0.0,False
0.040656958,0.0048801247,False
1.7676396,0.029897794,True
0.41388616,0.08124796,False
0.00011524442,1.1920927e-07,False
0.15671778,0.014321783,False
1.14583245e-05,1.1920928e-07,False
283.7006,4.557943,False
0.0064844545,2.5748699e-05,False
0.09821964,0.23001468,False
0.00052675273,5.9841244e-05,False
0.009862644,5.0781164e-05,False
0.8605093,0.059022002,False
4.515843e-05,2.3841855e-07,False
0.0056777056,1.5854584e-05,False
0.00076411583,4.6491477e-06,False
0.035067625,0.0020114703,False
0.07223378,0.0037760264,False
0.021098297,6.1984974e-05,False
0.060568802,0.0020685997,False
0.00092346244,2.0265538e-06,False
3.918946e-05,2.3841855e-07,False
0.0067138597,3.3020187e-05,False
0.0079234615,0.00026246265,False
0.004230686,0.00018225366,False
0.0013563491,1.0967183e-05,False
0.030620288,0.00051007234,False
5.775839e-06,0.0,False
0.0024394295,5.2569783e-05,False
3.142638e-05,5.960463e-07,False
0.10043047,0.0013430568,False
28.618748,2.3321354,True
0.0023652324,4.422555e-05,False
0.0014738764,4.565606e-05,False
0.11414564,0.0031510098,False
22.502287,3.1286833,True
0.0003073954,3.3378537e-06,False
0.112552755,0.003956593,False
0.0816828,0.00070608873,False
0.021856397,0.0015311113,False
0.118699335,0.01559491,False
3.6100442e-05,2.3841855e-07,False
0.00046482455,9.536734e-07,False
0.0017177963,6.794892e-06,False
0.00014280697,5.7220286e-06,False
0.0011247622,3.933894e-06,False
0.10306698,0.0032866704,False
0.00055740436,7.03332e-06,False
0.0049230508,9.321678e-05,False
0.00026905639,4.7683696e-07,False
15.403771,0.8921718,True
0.57079446,0.07639775,False
0.0014302309,8.58302e-06,False
0.23299302,0.0032868597,False
0.0050638365,1.6212238e-05,False
1.5717989,0.08952049,True
0.0008173495,1.7881364e-06,False
0.0037395942,9.894289e-06,False
0.00058677176,1.6689278e-06,False
0.037792332,0.0020166722,False
6.8574926e-05,1.072883e-06,False
1.5620854,0.47608745,True
0.0011998108,3.5762669e-06,False
0.00077944604,2.9802254e-06,False
0.020239275,0.04004678,False
0.0008728889,5.125981e-06,False
1.3689264,0.694654,False
1.9625448e-05,3.0994368e-06,False
0.002286757,5.2451787e-06,False
0.0663009,0.0014549262,False
0.04591444,0.15161075,False
0.0014450713,3.4570046e-05,False
0.0030268887,1.8596402e-05,False
0.0010819883,9.536685e-06,False
0.0018180455,2.503386e-06,False
0.3096679,0.05961122,False
0.00015425132,5.960462e-07,False
0.0012926254,6.318065e-06,False
2.2971592e-05,0.0,False
0.009277897,3.9457125e-05,False
0.0014561303,7.390936e-06,False
1.2648036,0.053415693,True
0.026927106,0.022968965,False
0.00045242702,1.549719e-06,False
0.073678076,0.0017660361,False
0.0011767522,2.3841799e-06,False
0.0071521197,0.00031668736,False
0.0002806855,2.3364742e-05,False
0.0005432105,1.1920915e-06,False
0.0064950553,0.000113122274,False
0.081745304,0.0001837825,False
0.00068614737,1.1920913e-06,False
5.218137e-05,2.3841855e-07,False
0.0071060015,6.4847176e-05,False
0.0028917957,2.0980557e-05,False
4.2941218e-05,1.1920928e-07,False
4.049582e-05,3.576278e-07,False
0.037057202,0.00012419987,False
0.23647107,0.008260259,False
0.69830203,0.031984728,True
0.0006677131,5.2451915e-06,False
0.91295195,0.059014518,False
1.585525e-07,0.0,False
0.09394008,0.0005999595,False
0.6473383,0.001882209,True
0.31816298,0.03293353,False
0.032566924,0.0113567775,False
0.00013548475,3.5762775e-07,False
0.002338668,5.602809e-06,False
0.24150719,0.00027644433,False
0.013378467,7.247554e-05,False
0.030705614,0.001803856,False
3.444116,0.5697282,True
6.0459003,2.4043221,True
0.00015480406,1.1324817e-05,False
0.0028787663,9.298253e-06,False
5.132627e-05,5.960463e-07,False
346.90707,4.7962456,False
0.0032315678,1.9192428e-05,False
0.023709543,0.00015674066,False
0.005386953,1.9073199e-05,False
0.0010912406,9.655893e-06,False
0.00014326381,5.960462e-07,False
0.03149783,0.000176643,False
0.5672115,0.06766003,False
0.01658572,0.00012134592,False
0.005296069,0.0001849948,False
3.076056e-05,2.3841855e-07,False
2.6671534,0.36208445,True
4.343178e-05,3.576278e-07,False
0.00050382473,1.6689279e-06,False
0.0018403352,1.0490346e-05,False
0.013433944,0.00019619512,False
0.00014174412,1.1920927e-07,False
23.985062,0.56814355,True
0.0005554418,8.821446e-06,False
0.1064461,0.0010624428,False
5.425559,0.11399378,True
0.00012435872,5.960462e-07,False
2.2572625,1.3883466,True
0.0057334383,7.486016e-05,False
0.44941,0.06846177,False
9.174716,0.06893819,True
5.32081e-05,3.3378547e-06,False
0.0886006,0.000946473,False
0.00021520363,7.152553e-07,False
3.0353847e-05,1.1920928e-07,False
0.039623138,0.0068227975,False
0.0021205395,1.180162e-05,False
3.175398,0.028253041,True
0.00064471306,1.3113006e-06,False
4.748516,0.7300642,True
0.0054220147,1.7404289e-05,False
0.0021421828,1.41857745e-05,False
5.3993852e-05,5.3761945e-05,False
5.0149265e-05,2.3841855e-07,False
0.06705055,0.00017747367,False
0.017975911,0.0025353124,False
206.99745,1.922041,True
0.005945711,0.00010251406,False
0.00014792624,4.76837e-07,False
0.0038736106,8.368109e-05,False
0.0039353566,0.014557528,False
0.003877916,1.3232075e-05,False
6.6451044e-05,8.344647e-07,False
0.057979926,0.0042816983,False
0.0001479916,2.3841852e-07,False
0.004725247,0.0014815031,False
0.18329363,0.022503983,False
1.625166e-05,0.0,False
0.038645174,0.00019475873,False
20.630777,4.052996,True
0.0058079986,0.00012456533,False
0.20322455,0.0007698175,False
4.51695,0.29721442,True
0.0010289039,0.12326373,False
0.0001694939,3.5762775e-07,False
0.00029915135,4.768359e-06,False
5.0534178e-05,4.7683704e-07,False
0.0001721118,7.152554e-07,False
0.0002535372,9.5367363e-07,False
0.003381871,2.5987196e-05,False
10.489839,1.4905456,True
22.659506,0.9757228,True
0.0001604071,1.0728829e-06,False
0.0004777201,2.5033905e-06,False
1.5960283,0.07286467,True
115.88891,1.4709971,True
2.9803493,0.019618964,True
0.0053033265,0.00015579376,False
0.004916937,7.176108e-05,False
0.00060354307,4.649149e-06,False
8.729821,0.10114026,True
11.734298,0.22117639,True
108.04332,2.5096247,True
0.008046474,0.00022658952,False
1.7319862e-05,0.0,False
0.0050879903,7.8436155e-05,False
0.0016921998,3.4570558e-06,False
142.61624,3.9451146,True
0.00011783539,1.1920927e-07,False
0.0015806401,1.0967174e-05,False
1.2406764e-06,0.0,False
5.732528,3.5236447,True
0.0008067742,9.8943165e-06,False
0.000405849,8.344644e-07,False
0.0010510406,4.29152e-06,False
0.012256001,0.0014605452,False
0.5762394,0.011771025,False
8.502182e-06,0.0,False
0.0007878242,7.1522954e-05,False
5.73214e-06,0.0,False
0.00054005993,1.5497188e-06,False
3.5002347e-05,1.1920928e-07,False
0.017879153,0.001086702,False
0.0016296841,4.1364714e-05,False
0.004295953,5.173518e-05,False
0.014150443,3.2185293e-05,False
0.017330892,0.07370173,False
0.00014153028,3.5762775e-07,False
0.0010786174,3.5762687e-06,False
0.024794642,0.0006847253,False
1.1594422,0.05625784,False
0.008957563,2.6344527e-05,False
0.0010692601,2.1934253e-05,False
0.24910311,0.05170516,False
231.26758,3.3232684,True
0.48408034,0.20074654,False
0.0013745409,1.3708955e-05,False
2.5380246e-05,1.6689287e-06,False
0.0015181092,6.7948968e-06,False
0.00035798576,1.4305099e-06,False
25.764301,2.9878433,True
0.001598226,1.0251934e-05,False
7.6089115,4.2760096,True
0.0006956573,7.1525494e-07,False
0.016321296,0.00029284856,False
6.351398e-05,2.0384581e-05,False
2.0401198e-05,2.3841855e-07,False
0.5115812,0.114930026,False
0.00080098823,3.3378515e-06,False
0.0002831281,2.384185e-07,False
0.022462307,0.0007601289,False
0.00033986897,3.4570626e-06,False
0.0004292054,3.8146886e-06,False
0.0008593201,4.2915217e-06,False
0.00076323765,4.649149e-06,False
18.342163,0.4882527,True
0.005805927,1.5139322e-05,False
0.14773437,0.0024163707,False
0.005676581,1.1324746e-05,False
0.0002373696,5.960461e-07,False
0.00026178028,1.3113009e-06,False
0.001056465,1.6927557e-05,False
18.183979,2.0387735,True
0.036889434,0.00019309158,False
0.00048106175,1.0728825e-06,False
154.11218,3.0434628,True
0.20263554,0.020831361,False
0.010941542,3.337753e-05,False
0.0009677036,1.537787e-05,False
0.038972434,0.000108230946,False
0.020444278,0.000117769305,False
0.001388294,7.6293563e-06,False
1.4833725e-05,0.0,False
0.0022775151,2.5748814e-05,False
0.114552446,0.0058799796,False
11.082368,1.0153251,True
0.17051792,0.0025452285,False
0.0001308984,1.9073466e-06,False
0.00058862084,1.6689278e-06,False
0.00025967264,4.7683696e-07,False
0.0013309227,7.867774e-06,False
0.00042252557,1.5258667e-05,False
0.0016802711,7.748557e-06,False
0.008152938,2.6344575e-05,False
3.3489458e-05,2.3841855e-07,False
0.00036119946,1.7881371e-06,False
0.035802282,0.0013234954,False
1.468734e-05,1.1920928e-07,False
1.6361723e-06,0.0,False
0.00040342813,1.0490358e-05,False
0.00035083518,1.9073461e-06,False
2.253968e-06,0.0,False
0.00047284883,1.0490357e-05,False
0.00034566666,1.4662632e-05,False
0.0009104309,1.3113001e-06,False
0.90400666,0.010999102,True
0.0059920643,0.00047171526,False
0.00013930633,2.3841852e-07,False
0.0064008404,0.07844102,False
0.006059627,1.788111e-05,False
21.386547,0.51376575,True
224.69287,3.0008936,False
0.00044329575,0.00034207208,False
25.85612,0.5436271,True
0.014623079,3.0278241e-05,False
0.0012963254,2.9802231e-06,False
0.0074332887,0.00014113264,False
5.193758,0.23002137,True
0.0045977677,2.7655991e-05,False
0.0006737479,2.5510448e-05,False
0.2519189,0.0033254712,False
0.0007677446,2.1457633e-06,False
0.07906933,0.0028399916,False
0.0012643987,0.0003247923,False
0.00049218925,2.0265552e-06,False
0.0020060793,4.52993e-06,False
0.00061217154,3.3378521e-06,False
0.0022553175,6.318059e-06,False
0.028348912,8.6896005e-05,False
1.9019533e-06,0.0,False
2.5530097e-05,1.1920928e-07,False
84.80195,1.3000461,True
4.570359e-05,3.576278e-07,False
0.02829821,0.00033979554,False
3.7562833e-05,2.3841855e-07,False
0.26198816,0.0073288814,False
0.0004986274,0.00020156252,False
0.0006367112,1.1920916e-06,False
0.0056154914,0.00034826755,False
0.0005826367,2.8610175e-06,False
3.0701623e-05,2.3841855e-07,False
0.0012147463,1.1086391e-05,False
0.0005168664,4.768358e-06,False
0.00028539068,3.4570626e-06,False
0.08448088,0.0018683501,False
0.016932365,0.00074333727,False
0.23274313,0.038959958,False
9.319247,0.15540779,True
0.053146373,0.00015888215,False
0.006391956,3.9576345e-05,False
0.025627986,0.00015328766,False
2.0033358e-05,1.1920928e-07,False
105.697464,10.709612,True
0.053072985,0.0067128595,False
0.00095519505,2.0265534e-06,False
0.0035662507,6.770834e-05,False
0.021591296,0.00019225953,False
0.0016005753,9.536682e-06,False
4.502124e-06,0.0,False
67.98611,0.4142994,True
0.0045225294,0.00013672336,False
0.053374056,0.0013894313,False
0.0031091617,1.26360555e-05,False
0.011651183,0.00032407252,False
0.0008956623,5.9604417e-06,False
0.0025743742,3.6596466e-05,False
1.2289565,2.2988565,False
0.0016999155,0.00010132263,False
0.06161168,0.0007658151,False
0.0002545626,1.6689282e-06,False
0.0002475326,7.152553e-07,False
0.00028837836,2.3841824e-06,False
0.008270997,0.00017915355,False
0.00029104546,5.960461e-07,False
0.03472388,0.0006532703,False
0.0896097,0.0018764879,False
60.354904,0.6678746,True
1.0052144e-06,0.0,False
0.0016713224,2.8490571e-05,False
0.07318397,0.0016987136,False
0.003951669,8.546915e-05,False
0.000692201,1.0728825e-06,False
151.42078,1.6091934,True
0.0034891232,1.9669278e-05,False
0.030198786,0.0009037665,False
0.0017420653,0.00017140809,False
0.00084160373,2.8610161e-06,False
0.00024551543,9.5367363e-07,False
0.0006331168,8.344642e-07,False
0.70297265,0.003523276,True
0.00029770372,4.7683696e-07,False
84.26659,1.0978141,True
0.03238725,0.00015983936,False
0.0044587716,0.0015760075,False
0.0017416368,7.1525205e-06,False
0.040723152,0.00026244918,False
0.00097229244,2.2649713e-06,False
0.51145285,0.021821318,False
0.00014124809,1.0728829e-06,False
5.505505,5.9036155,True
3.073401e-05,7.152555e-07,False
0.68218493,0.023677606,False
1.2686589,0.58313835,True
169.6846,3.9554102,False
0.09667496,0.0032063015,False
0.006867766,0.00074739684,False
0.2205606,0.0010015435,False
0.06685738,0.00034455204,False
0.00669716,2.4437346e-05,False
0.31428728,0.017663717,False
0.00017118167,1.0728829e-06,False
2.160958e-05,1.3113013e-06,False
2.6146941e-05,1.0132739e-05,False
6.0495346e-05,3.576278e-07,False
27.832685,3.4611118,True
0.0013041483,6.6756916e-06,False
0.00019776192,5.960462e-07,False
0.0021912388,5.2451787e-06,False
0.09394176,0.0004451021,False
0.06893124,0.00014231066,False
0.0029127079,0.00013064439,False
0.00014478428,7.152554e-07,False
0.0015615628,3.3378476e-06,False
0.00034608654,3.3854856e-05,False
0.0060751988,1.0967112e-05,False
0.03633091,0.0005031506,False
0.006590473,0.0001335047,False
401.16397,5.69299,False
0.00045899625,3.5762764e-07,False
0.022715146,0.00029642222,False
0.0068093357,0.0027061868,False
0.0032441525,4.422551e-05,False
3.7850234e-05,2.3841855e-07,False
0.00038145573,7.0333217e-06,False
0.00035388346,2.8610182e-06,False
0.00102856,0.00025650533,False
0.00012528124,4.76837e-07,False
0.0018622959,4.982816e-05,False
0.5319084,0.0042356886,False
0.007904654,0.002138459,False
0.0007464159,9.238286e-05,False
3.071107,0.041395903,True
0.00011381439,2.3841852e-07,False
1.9970403e-06,0.0,False
28.628654,3.0180283,True
0.63908046,0.110117935,False
1.793785e-05,0.0,False
0.0007538029,4.8875654e-06,False
4.044744e-05,0.0,False
1.8961433e-05,2.3841855e-07,False
0.035175446,0.00046479376,False
0.00026311775,8.3446446e-07,False
6.6363816,0.5373626,True
3.1902015e-05,1.1920928e-07,False
15.062266,0.7270522,True
0.015060251,3.1946838e-05,False
0.3164951,0.068006106,False
0.0020147404,1.5854675e-05,False
0.009896928,8.129639e-05,False
0.0012648957,0.0001928618,False
0.00017118503,8.344646e-07,False
0.07944058,0.00016566897,False
0.006788058,6.6158434e-05,False
48.30394,1.4359457,True
0.0017396366,1.8477238e-05,False
0.004227918,4.2914282e-05,False
0.00024580178,2.384185e-07,False
28.097334,0.6915017,True
0.0018216814,4.5299316e-06,False
2.9009234e-05,2.3841855e-07,False
0.00048684608,5.5430763e-05,False
0.013986861,0.0005054304,False
0.00035434685,2.205347e-05,False
3.1412078e-06,0.0,False
0.006156517,1.0371059e-05,False
6.6817943e-06,0.0,False
0.0019640762,6.9141015e-06,False
0.00836227,1.5973748e-05,False
0.006707666,4.267568e-05,False
0.0005708335,8.344642e-07,False
0.0072950087,0.00024553936,False
2.1058533e-05,4.410734e-06,False
214.82199,6.1768017,True
0.005842274,1.6092981e-05,False
2.2873852e-05,2.3841855e-07,False
0.00016567938,4.053107e-06,False
0.062161595,0.0005490072,False
0.011992426,0.00027771518,False
0.00202397,3.933889e-06,False
0.37396067,0.023673376,False
0.019614099,0.00016353799,False
0.000999997,1.9073445e-06,False
0.0188194,0.0003417057,False
1.396033e-05,1.1920928e-07,False
2.1946988,0.2991888,True
0.004080055,1.823875e-05,False
0.057686914,0.00077271595,False
1.1283898e-05,0.0,False
0.002566818,8.7022145e-06,False
0.0006217567,2.6225991e-06,False
0.04183681,0.0003023775,False
0.033991452,0.00036863313,False
0.09662414,0.0025887361,False
8.592021e-06,9.5367386e-07,False
0.052767932,0.010346261,False
1.2984246e-05,0.0,False
207.58691,4.0584035,True
4.8603874e-06,0.0,False
0.014378391,6.496598e-05,False
4.0424484e-06,0.0,False
0.00045828818,1.3113007e-06,False
0.08813249,0.0014811268,False
0.005654834,8.260815e-05,False
0.0096722,8.070035e-05,False
0.015842408,8.022342e-05,False
0.00024104961,4.7683696e-07,False
0.00015221798,4.76837e-07,False
0.27149737,0.0012008927,False
55.726658,1.0408777,True
0.00016322291,1.7881375e-06,False
0.0032012928,1.4185751e-05,False
0.086495265,0.0016218853,False
0.0006042289,1.3113007e-06,False
41.119278,0.43369794,True
0.00082521944,1.7881363e-06,False
1.2413056,0.6906193,True
2.8567323e-05,3.576278e-07,False
0.01023936,0.0002913026,False
10.379436,0.18715903,True
0.166132,1.5613347,False
0.0020112123,8.106181e-06,False
0.03891617,0.012025182,False
0.0032406067,8.940635e-06,False
0.0006454041,8.34464e-07,False
3.3291635e-05,3.576278e-07,False
0.03868852,9.1063754e-05,False
0.0031405739,1.2993674e-05,False
20.318308,2.672013,True
1.9061348e-06,1.1920928e-07,False
0.02241428,0.00016318071,False
0.00036097498,8.46382e-06,False
0.0091320155,3.9814484e-05,False
82.01718,1.641517,True
0.029603962,0.0013655314,False
0.0019486932,1.2278455e-05,False
1.2893568,0.08994255,True
0.0019225155,4.172307e-06,False
0.003882603,6.520506e-05,False
0.82475585,7.3097982,False
3.93328,0.08961743,True
0.8527748,0.016032921,False
0.005718746,0.00019202707,False
0.036521588,0.00026101756,False
0.7761364,0.013081083,False
0.040998504,0.00024743308,False
0.00016495958,9.5367375e-07,False
0.00018631475,4.649151e-06,False
0.0006789716,1.5497185e-06,False
0.0377466,0.0002275304,False
0.0021171405,3.278193e-05,False
0.00030226642,1.4305101e-06,False
0.13173793,0.0007160265,False
0.005525236,6.007933e-05,False
0.0003595069,9.536694e-06,False
21.709232,0.58344185,True
3.9561914e-05,4.7683704e-07,False
0.0058464035,0.0077884863,False
0.0005256066,2.8610177e-06,False
0.00015575696,4.76837e-07,False
0.0070044794,9.655833e-06,False
0.009050379,2.5986952e-05,False
233.94351,3.362957,True
3.3678694e-05,3.576278e-07,False
0.08946348,0.00033249368,False
0.00023563018,2.5987285e-05,False
0.3607839,0.0039395704,False
9.888834,0.3247054,True
0.001175276,6.556481e-06,False
0.0031683808,7.5101334e-06,False
217.93138,3.9574995,True
0.00016865948,4.76837e-07,False
0.0046639363,9.107132e-05,False
0.010339336,0.0001436355,False
0.058748275,0.0004922984,False
2.3134053e-05,4.7683704e-07,False
0.00025343927,7.152553e-07,False
0.00036223742,2.6225998e-06,False
0.00080589857,1.1920912e-06,False
0.01108591,5.304614e-05,False
0.071504585,0.00052897405,False
0.0094307475,6.615814e-05,False
0.025724659,0.0014157577,False
0.2689246,0.39079636,False
6.031728e-05,5.6028207e-06,False
0.15135902,0.0023323416,False
0.0026124625,8.4396466e-05,False
0.0032949313,1.5377816e-05,False
14.012562,0.1438448,True
0.006183321,0.04174066,False
0.0036422536,4.768336e-06,False
0.004162725,6.0675477e-05,False
191.78151,2.3923566,False
139.13493,1.8287692,True
0.008965193,0.00019405244,False
2.7909973,0.9121965,True
0.0285822,0.001427545,False
4.0410956e-05,7.0333235e-06,False
11.048586,0.19321011,True
0.00037555932,8.868776e-05,False
0.00014375425,9.5367375e-07,False
0.00024975298,9.5367363e-07,False
0.0127934655,3.4569362e-05,False
1.0872932e-06,0.0,False
0.2650894,0.004064659,False
0.00015453306,1.9073466e-06,False
0.00069013675,1.5497184e-06,False
0.0004635467,0.038067337,False
3.6243142e-05,2.9802277e-06,False
0.03286647,0.00017640536,False
180.92885,1.8828421,True
39.565495,0.58099717,True
0.0008818301,6.198859e-06,False
0.006470185,0.000106209365,False
11.071066,1.2672396,True
0.0033355076,3.9338834e-06,False
0.015844472,0.0010278713,False
0.0008753779,8.463818e-06,False
0.0006740761,6.31807e-06,False
0.00071429857,1.9073457e-06,False
0.00014424189,9.5367375e-07,False
5.132876,0.8350184,True
0.0051512024,1.3112852e-05,False
0.04185401,0.00012479798,False
8.200963e-06,3.576278e-07,False
0.0002431119,1.0728827e-06,False
18.165733,2.0792315,True
0.00076152623,1.4305093e-06,False
0.00018485889,4.649151e-06,False
0.31361732,0.005697225,False
2.1754999e-05,2.3841855e-07,False
0.23251718,0.0016175043,False
0.00090708846,1.0490352e-05,False
0.58047986,0.013392447,False
0.0027648055,1.2636065e-05,False
0.008472663,0.0114522185,False
0.00024905015,5.960461e-07,False
0.00059743115,1.3470554e-05,False
0.003452154,5.364377e-06,False
2.8488073e-05,2.8610189e-06,False
8.97119,1.9089665,True
3.858123e-05,1.1920928e-07,False
9.735685,10.516638,True
0.00015644873,1.6689285e-06,False
0.077443294,0.00047857442,False
0.010552777,0.0002767612,False
0.00049449963,1.4305098e-06,False
0.005855681,3.5761903e-05,False
0.00026540316,1.3113009e-06,False
0.00016958249,1.6689285e-06,False
0.016513405,6.615713e-05,False
10.269571,0.79706115,True
0.014760684,0.0010188268,False
0.00061256666,8.34464e-07,False
0.017609948,9.011521e-05,False
2.739598e-05,1.1920928e-07,False
0.005531133,9.273993e-05,False
216.1551,4.486116,True
0.0013404317,1.5497169e-06,False
0.1191916,0.009067867,False
0.015708353,0.00017462365,False
0.00489641,3.564278e-05,False
0.014047403,5.6144767e-05,False
0.028869519,0.002211088,False
0.012045409,8.010424e-05,False
0.010819948,2.2172282e-05,False
0.6946068,0.0038865241,True
0.0006395859,5.8412343e-06,False
0.012902407,0.00014041703,False
0.08634466,0.0028494725,False
2.884805e-05,9.5367386e-07,False
0.0067364317,3.802673e-05,False
0.39669883,0.019402437,False
0.025233965,0.00018677783,False
0.0005021014,1.0728825e-06,False
0.006971355,0.0037493408,False
0.04534002,0.00467166,False
1.726237e-05,0.0,False
1.5084032e-06,0.0,False
6.8586555,0.6441752,True
0.0027604208,0.00011121588,False
0.0023963174,6.1988503e-06,False
0.07389689,0.0027588182,False
0.02562526,0.008995978,False
0.023237348,0.008073862,False
0.00176718,7.450289e-05,False
2.1803435e-05,0.0,False
0.0021276018,4.5299316e-06,False
3.0536816,0.6578838,True
0.0015708228,6.198853e-06,False
0.00047959774,1.1920918e-06,False
0.023068724,0.00010775635,False
0.0032899806,7.176119e-05,False
0.02011505,0.0001279005,False
0.00015098312,3.9338984e-06,False
0.00045200394,5.96046e-07,False
0.017056925,3.7668768e-05,False
3.5813777e-05,1.1920928e-07,False
0.0004192986,7.152552e-07,False
0.01069284,5.6383484e-05,False
0.017168798,6.091233e-05,False
0.0029420312,0.00015710524,False
0.003293018,0.0010389615,False
0.0008451952,5.3643994e-06,False
0.00035284314,4.7683687e-07,False
0.15114611,0.0010151737,False
0.0006306721,3.933896e-06,False
1.6838824,0.43450472,True
0.29636836,0.006241065,False
0.0019767531,4.8875568e-06,False
0.00095707766,7.748568e-06,False
2.296638e-05,1.1920928e-07,False
2.5766076e-05,0.0,False
0.0015465397,9.417474e-06,False
4.021695,0.49251086,True
0.00029705153,1.9073464e-06,False
0.0136979325,0.00019750794,False
0.0004572609,2.0265547e-06,False
0.6440671,0.0143667115,True
4.3255177e-06,1.1920928e-07,False
0.08637499,0.00072384276,False
0.008389867,6.782706e-05,False
0.014516238,6.6634624e-05,False
40.406258,0.6049188,True
0.75282747,0.5980998,False
0.002824213,1.4662602e-05,False
11.927428,0.53617746,True
0.011587958,0.0003840141,False
1.3124159e-06,0.0,False
0.008007332,6.3059255e-05,False
29.35378,1.6490943,True
0.0017945805,9.298262e-06,False
0.0136476075,0.011977751,False
0.00047614847,4.7683682e-07,False
0.0030569232,7.068835e-05,False
0.2369252,0.0042248475,False
0.008205679,1.4662515e-05,False
0.0016509685,1.5735472e-05,False
0.0020547716,0.0013342515,False
0.022453541,0.00016854347,False
4.027945e-05,2.3841855e-07,False
0.031313892,0.00010000827,False
0.006862002,0.0008941399,False
0.00027749644,8.3446446e-07,False
0.055090252,0.0010505803,False
29.922935,3.6924005,True
0.010391834,9.881897e-05,False
0.03597481,0.00018129469,False
0.004639191,9.894251e-06,False
0.0001426863,4.76837e-07,False
0.0007787871,2.741808e-06,False
0.0021885305,2.8252136e-05,False
3.8409154,0.16088392,True
0.0025080545,0.0015944603,False
0.07465275,0.0016920182,False
0.00052848906,8.3446423e-07,False
1.5070219e-06,0.0,False
0.016623577,6.0316634e-05,False
8.119297e-05,7.152555e-07,False
0.4718119,0.016009292,False
0.013499795,0.00073643366,False
0.26447028,0.005163641,False
7.8097296,0.09252145,True
0.0046835733,1.8477149e-05,False
0.0014230853,1.7762002e-05,False
0.00015123015,2.3841852e-07,False
0.00041267124,3.0994356e-06,False
4.794554,0.038349412,True
0.016661232,7.342834e-05,False
1.0833344,0.0069604805,True
0.00015903429,4.291525e-06,False
0.08395136,0.004809483,False
0.00013882041,5.960462e-07,False
0.0012211764,3.611973e-05,False
9.563937e-06,0.0,False
0.35921845,0.03211936,False
0.0007318096,1.3112928e-05,False
0.010539737,2.6702242e-05,False
0.0057814196,6.985382e-05,False
5.1147483e-05,1.4305105e-06,False
0.00045010503,8.344644e-07,False
0.06184372,0.018585956,False
0.005075011,8.272725e-05,False
12.228944,1.1818455,True
0.0068230634,0.00013922586,False
2.7563925e-05,3.576278e-07,False
0.012458899,6.15095e-05,False
0.0002478912,1.7881373e-06,False
0.00034621925,1.9073464e-06,False
0.11884628,0.010871544,False
0.0035038197,8.22537e-06,False
3.42368e-05,2.3841855e-07,False
0.028249139,0.0011703849,False
1.1273214,0.13201408,True
4.452231e-05,4.76836e-06,False
0.0046620453,4.1603e-05,False
0.0015725933,2.5033873e-06,False
97.91767,3.381935,True
0.0003452018,2.9802268e-06,False
0.001889388,3.4093195e-05,False
200.83806,4.3212724,False
0.0003935108,8.344644e-07,False
0.0004319536,8.344644e-07,False
0.0005833973,3.3378528e-06,False
2.4415303e-05,1.239769e-05,False
1.3599144e-05,0.0,False
1.0605205,0.0058264025,True
0.0010927615,3.33785e-06,False
0.68695366,0.10254356,False
72.87232,0.7552603,True
1.7344972e-05,1.1920928e-07,False
0.27849117,0.10863403,False
0.0016367113,1.060955e-05,False
0.026665706,0.0005869215,False
0.02229162,7.688412e-05,False
0.000133368,2.3841852e-07,False
0.001595741,1.1444006e-05,False
0.00043162593,4.7683682e-07,False
0.0012147267,3.2186422e-06,False
0.0085563315,0.0016691955,False
1.3689527e-05,1.1920928e-07,False
3.0610787e-05,8.344647e-07,False
0.011120629,0.00017903469,False
4.988001e-05,3.576278e-07,False
0.39617702,0.03321563,False
4.9381194,0.54486054,True
0.01069708,5.554924e-05,False
0.0116170095,0.00013517238,False
0.004437564,1.406654e-05,False
0.5138414,0.11285733,False
0.0018761304,1.0132722e-05,False
2.3196655e-05,0.00020466141,False
0.8917998,0.021656675,True
0.12349325,0.0033948144,False
2.0873145e-05,3.576278e-07,False
0.0014222747,2.0742178e-05,False
0.07158047,0.022440115,False
0.024742814,8.332122e-05,False
0.11509751,0.004259232,False
0.00012707528,0.0,False
0.007971168,2.6582991e-05,False
0.0098007545,2.1814758e-05,False
7.0521287e-06,0.0,False
0.006820666,1.7642651e-05,False
1.2754291,0.0974152,True
0.021069057,0.0001132398,False
0.00014705273,5.960462e-07,False
0.06740184,0.0018437115,False
0.12870951,0.0060736705,False
20.055103,0.6285844,True
0.0011451235,7.748565e-06,False
2.1325898,0.5818903,True
0.00034257784,2.0265552e-06,False
0.97825766,0.7761643,False
8.654218,3.1587424,True
0.00017973963,4.76837e-07,False
0.0021610325,3.909982e-05,False
67.906166,3.163948,True
24.067904,3.400617,True
0.008939657,5.1615658e-05,False
5.4171877,0.2901515,True
53.513466,0.5206334,True
4.220731e-06,0.0,False
0.0002175098,1.0728827e-06,False
11.1484995,4.3443766,True
0.0012372005,9.179062e-06,False
0.00014651244,4.76837e-07,False
31.625336,1.4118942,True
4.2458836e-05,1.1920928e-07,False
0.00046225396,4.56561e-05,False
0.005291499,6.210577e-05,False
1.7044995e-05,4.7683704e-07,False
0.08079611,0.0019575336,False
0.0006991123,4.6491487e-06,False
0.0074163186,9.107106e-05,False
0.009007034,8.201157e-05,False
0.0018211735,2.741804e-06,False
0.04389138,0.0034992285,False
0.020022022,9.619454e-05,False
4.7549373e-05,7.152555e-07,False
0.00017008693,1.4305102e-06,False
0.2935881,0.002530943,False
0.16294986,0.004579979,False
30.800816,2.7279217,True
6.5557e-05,4.7683704e-07,False
0.020524582,0.00014351375,False
0.0033566833,0.00023874702,False
0.005393166,1.8834793e-05,False
0.052067745,0.00867674,False
0.016034113,7.235614e-05,False
0.003072759,4.4107173e-06,False
0.037223425,0.00037840195,False
0.002273114,7.629348e-06,False
0.0013412645,5.722023e-06,False
0.0006135305,1.633153e-05,False
0.0022487529,9.655889e-06,False
0.1814201,0.034378618,False
3.206665e-05,2.3841855e-07,False
0.2392566,0.03162968,False
0.11793739,0.04502027,False
0.0017195882,3.170913e-05,False
5.9232516e-05,2.145765e-06,False
0.00045742106,3.8503844e-05,False
0.08107166,0.00057446107,False
0.02341726,0.0006405217,False
0.06009757,0.0004163877,False
0.0018993854,5.8412256e-06,False
0.0007056681,1.788137e-06,False
0.00023593297,5.8412375e-06,False
0.020204192,0.00017557644,False
0.0002433146,1.1920919e-06,False
0.00022520307,5.960461e-07,False
0.001649007,3.397402e-05,False
0.05937205,0.0003973138,False
0.0017242222,1.1920839e-05,False
0.016694484,0.00025960142,False
17.38862,2.60333,True
3.4288718e-05,2.3841855e-07,False
0.032065973,0.010427005,False
0.00015453923,1.0728829e-06,False
4.5515426e-05,5.3644035e-06,False
0.0010113763,2.8728999e-05,False
0.019698048,0.00033634278,False
0.0076731755,3.3139448e-05,False
0.0020178093,0.0002821281,False
0.0014908041,5.7220186e-06,False
0.0012144302,0.0033688918,False
3.8721646e-06,0.0,False
0.00012735909,3.5762775e-07,False
0.003653454,3.0278605e-05,False
0.011034314,2.7179063e-05,False
0.103034414,0.42774534,False
0.0009157501,4.410729e-06,False
0.0063407137,0.00037686634,False
0.0007678499,4.5299394e-06,False
1.43090065e-05,0.0,False
0.0004526181,2.8610177e-06,False
0.0043361424,4.5655925e-05,False
0.0008552541,1.7881359e-06,False
0.002063054,0.00024959265,False
3.3798664e-05,1.1920928e-07,False
0.059921272,0.0017089811,False
0.00014131176,1.0728829e-06,False
0.0010987453,9.536689e-06,False
0.0009667562,7.3909405e-06,False
0.15672152,0.0044137575,False
1.8091308e-05,2.3841855e-07,False
0.003915352,3.6834812e-05,False
2.4208895e-05,9.5367386e-07,False
0.055988252,0.0003123794,False
0.0025008153,1.2397648e-05,False
0.002856151,1.5973848e-05,False
6.0330485e-06,1.1920928e-07,False
0.0018605335,2.813294e-05,False
0.0019094573,5.304662e-05,False
162.1411,4.33921,True
0.012405632,0.0032375709,False
0.0013300981,5.125979e-06,False
1.0701813,0.060681716,True
12.957378,0.045477644,True
0.007373597,3.2304935e-05,False
0.6929591,0.008368145,False
1.3335316,0.08129472,True
0.00016284737,4.76837e-07,False
0.0026519287,2.0503729e-05,False
0.28866446,0.02146296,False
0.0010150613,5.8412315e-06,False
0.00021625086,7.152553e-07,False
0.36062512,0.12380407,False
2.4780145e-05,2.3841855e-07,False
0.0017299464,5.5669123e-05,False
0.002091263,3.695472e-06,False
2.8007285e-05,3.576278e-07,False
0.005614365,1.0490269e-05,False
0.012887473,0.00012313326,False
0.00043403235,1.907346e-06,False
6.359848e-05,5.960463e-07,False
0.0001429423,1.1920927e-07,False
0.03744138,0.0001195529,False
0.008762021,6.591965e-05,False
0.0064725997,0.00018404124,False
6.140745e-06,0.0,False
0.015885606,0.00021574224,False
0.008160953,3.25433e-05,False
0.00017816131,9.059864e-06,False
17.42734,0.72362,True
10.314937,0.6236369,True
4.2832494,0.17578757,True
0.002373795,5.0067647e-06,False
0.00016134595,5.960462e-07,False
0.00080696,6.079651e-06,False
0.0045728614,3.4450728e-05,False
0.5277,0.074449204,False
0.0060584233,4.6371024e-05,False
0.00014146553,1.0132737e-05,False
0.035281602,0.00030606642,False
0.00080587255,4.172313e-06,False
0.0006932857,7.62936e-06,False
1.5309774,0.30208567,True
6.0837334e-05,5.3644035e-06,False
2.4068931e-05,0.0,False
0.005119141,8.105858e-05,False
5.44718,6.5446734,True
0.00045881345,1.9550125e-05,False
0.067475796,0.00089610467,False
0.03682217,0.0010607284,False
0.0038341722,5.531137e-05,False
0.0004326577,3.2186445e-06,False
0.0040375427,0.005207768,False
40.927277,0.35409027,True
0.0014999787,3.2186408e-06,False
0.016299656,0.006757179,False
2.6916657e-06,0.0,False
0.00032922009,2.3841847e-07,False
4.358516e-06,0.0,False
0.0010735488,8.463818e-06,False
0.0007287729,5.8412343e-06,False
0.013449245,6.138962e-05,False
0.041366722,0.0051546013,False
0.0045093987,0.00014458969,False
4.518191e-05,2.3841855e-07,False
0.07744625,0.0008914454,False
0.0016794895,1.7046757e-05,False
0.09872383,0.0005924228,False
0.09888292,0.0033216309,False
65.57191,3.7576072,True
0.00029169596,7.986989e-06,False
0.0013785356,2.622597e-06,False
0.03424712,0.0049018315,False
0.00023902353,1.0728827e-06,False
0.010059558,3.409274e-05,False
0.41954818,0.0024395457,False
0.19071199,0.0018458051,False
0.18576138,0.003215451,False
113.09934,1.8829478,True
9.097338,0.4517136,True
0.06862345,0.013023602,False
0.0012657976,0.0006174322,False
0.006425407,3.5881087e-05,False
0.000869193,1.7285183e-05,False
0.04954448,0.0001646032,False
8.70196e-07,0.0,False
0.00018520559,3.5762775e-07,False
0.003462024,3.5762587e-06,False
0.0041858284,0.00018690183,False
0.020532465,0.00034873845,False
0.00043765933,8.46382e-06,False
0.0015442608,2.7775348e-05,False
0.0012057268,3.099432e-06,False
0.0139238555,0.074008055,False
0.2934523,0.4351151,False
0.000836694,1.5497184e-06,False
4.2957985e-05,6.198864e-06,False
0.0015330168,8.106191e-06,False
0.00017652281,1.06095695e-05,False
10.871333,1.1774964,True
0.00018206483,1.0728777e-05,False
0.006694629,2.431815e-05,False
0.04393629,0.003292007,False
9.904529e-06,2.3841855e-07,False
0.0034042143,4.2556643e-05,False
67.2539,2.1837103,True
0.0008372952,1.9073451e-06,False
4.2980377e-05,3.576278e-07,False
0.004669993,1.1920798e-05,False
0.1882744,0.0010378809,False
0.0075512854,5.0543033e-05,False
0.0011313782,2.0742176e-05,False
18.196968,3.1757157,True
45.537754,0.85449106,True
0.0060930736,0.0035152344,False
0.008597155,3.8026563e-05,False
0.0019585176,8.225394e-06,False
0.0020882455,6.0796406e-06,False
6.6227185e-05,2.3841855e-07,False
0.0039416975,5.8412134e-06,False
1.0570436,0.0287912,False
210.99974,4.3618503,True
14.65514,4.4149,True
8.7012615,0.17861679,True
0.00033543713,7.152552e-07,False
0.050827768,0.017774906,False
0.00014662778,3.5762775e-07,False
0.0109907575,0.00020275272,False
5.0437942e-05,1.1920928e-07,False
0.00020417251,8.344646e-07,False
0.0011957111,1.0251937e-05,False
0.00037266512,4.5299416e-06,False
0.039567925,0.0003033144,False
0.0017597902,4.1723074e-06,False
0.00031201637,2.2649733e-06,False
0.009740456,8.522994e-05,False
0.0026286407,3.790776e-05,False
0.0020160025,2.706009e-05,False
0.037478358,0.00038995658,False
1.4814497,0.5605902,True
0.00030526976,9.5367363e-07,False
3.4378502e-06,0.0,False
0.98495483,0.20479104,True
0.0023048515,9.0713955e-05,False
55.947304,1.3283316,True
0.0045660636,1.6569871e-05,False
0.0013100969,6.198857e-06,False
14.104714,0.7551436,True
3.1427568e-05,2.3841855e-07,False
0.0001368737,2.3841852e-07,False
0.0028426147,3.957658e-05,False
250.35751,2.4922924,True
0.0030029472,1.8477196e-05,False
3.7278056e-05,4.7683704e-07,False
0.0012247097,4.6491455e-06,False
0.011851521,3.468874e-05,False
3.0813162,0.03766364,True
0.138244,0.005263159,False
0.0056625437,1.7404283e-05,False
0.00026623538,9.5367363e-07,False
0.0030873474,1.8000359e-05,False
0.004542313,5.3284777e-05,False
5.0354272e-05,9.5367386e-07,False
1.5509133e-05,0.0,False
111.16852,3.1363316,True
0.00014424109,1.6689285e-06,False
0.0050568096,6.5324326e-05,False
7.5057156e-05,7.152555e-07,False
0.028418228,0.00021990937,False
0.0076104137,2.4318197e-05,False
0.0049176803,1.2278389e-05,False
0.00013198414,3.5762775e-07,False
0.016973212,0.0001852299,False
0.18571268,0.060039952,False
0.0029116534,6.3655505e-05,False
0.0016904104,2.3245497e-05,False
0.00027913615,5.9604454e-06,False
0.00026209786,1.0728827e-06,False
0.0003751686,1.668928e-06,False
4.839594,0.08263605,True
1.63509e-05,1.1920928e-07,False
6.380613e-06,0.0,False
0.004604477,5.5430595e-05,False
0.00043134493,1.1920918e-06,False
0.030304478,8.224672e-05,False
3.2095684e-06,1.1920928e-07,False
0.00081781496,2.3841808e-06,False
0.07890917,0.037324894,False
197.51901,3.8752184,False
201.38623,7.201234,True
0.001645281,0.00031502018,False
0.008183643,0.00079099427,False
0.04624608,0.0038001235,False
0.0016012607,2.7536928e-05,False
0.005732615,2.0980438e-05,False
36.40989,2.1378436,True
4.8401755e-05,2.3841855e-07,False
0.007714439,2.2410883e-05,False
0.019928494,0.00035052362,False
2.095182,0.06482133,True
170.32149,1.9904618,True
0.0228581,6.913631e-05,False
0.0031175977,1.0490319e-05,False
0.0014474263,3.3378487e-06,False
0.027958669,0.006392135,False
0.001136699,6.4372725e-06,False
0.00017914639,2.3841852e-07,False
0.0023183033,1.0967168e-05,False
2.4740596,0.17682743,True
0.0012192827,2.1457627e-06,False
0.0026814078,3.075545e-05,False
18.883286,0.16653356,True
3.248274,0.23268692,True
0.019576713,0.00015459894,False
6.4005025e-07,0.0,False
0.00031246064,1.1920919e-06,False
2.4435762e-06,0.0,False
4.550034e-06,0.0,False
0.003011417,5.8649082e-05,False
0.0003165477,5.960461e-07,False
0.001106569,1.9073443e-06,False
0.002339692,5.9006674e-05,False
1.2400563e-05,0.0,False
0.2751369,0.018643096,False
0.026966427,9.929342e-05,False
0.0006524072,3.099435e-06,False
0.0010882557,1.0251934e-05,False
0.006962393,0.00012182374,False
0.0089164,6.055577e-05,False
7.1274786e-05,3.576278e-07,False
0.000155892,6.2106104e-05,False
0.032688588,4.899096e-05,False
0.0001875484,4.76837e-07,False
0.0782321,0.0024469623,False
0.044233065,0.013686619,False
0.0017217589,0.00030071952,False
0.0009016892,6.365568e-05,False
0.00013441542,5.960462e-07,False
0.008999992,0.00018582864,False
3.5324374e-05,1.1920928e-07,False
0.14863724,0.03637247,False
6.56578,2.383675,True
0.00090792665,2.7418073e-06,False
0.0008266252,1.0132732e-05,False
0.0039758417,1.8834797e-05,False
3.3407003e-05,3.576278e-07,False
0.24136028,0.008377304,False
4.2480035e-05,1.1920928e-07,False
0.0010716196,1.3112922e-05,False
0.019775322,0.00015638629,False
9.0287784e-07,0.0,False
0.03926528,0.009478776,False
0.0014010931,3.8146194e-05,False
0.010421937,2.813267e-05,False
0.0010352257,4.0768715e-05,False
0.009285521,0.00019238345,False
0.0028952525,1.7523556e-05,False
0.00027765345,8.3446446e-07,False
0.00013451588,3.5762775e-07,False
0.0054086694,3.194741e-05,False
4.254756,0.055068284,True
0.0025253615,5.245178e-06,False
6.748531e-05,1.1920928e-07,False
0.0004430912,8.3446423e-07,False
0.00018091638,1.0728829e-06,False
0.03165913,0.0041164323,False
0.0040202145,6.580107e-05,False
0.0038629589,8.630341e-05,False
2.5887448e-05,1.1920928e-07,False
1.2799871,0.007965877,True
0.79917276,0.10360043,False
0.0038316776,3.7073187e-05,False
0.0006244325,8.4638195e-06,False
10.076538,0.52666223,True
0.003998162,9.29823e-06,False
3.4986962e-05,1.5497195e-06,False
0.0006102539,1.9073454e-06,False
0.00062583736,0.0004071358,False
0.028624577,0.00051770016,False
0.2619256,0.05212752,False
0.0072286804,4.970848e-05,False
0.17714919,0.0045629633,False
0.019313287,0.00035076414,False
0.0007543218,5.8649217e-05,False
0.017054172,3.11124e-05,False
0.00026618113,3.5762773e-07,False
0.097099,0.5057065,False
0.0988822,0.0271354,False
0.00014582179,7.152554e-07,False
0.0033071926,0.00023350303,False
0.0017432225,1.478182e-05,False
6.036984,1.1444877,True
0.0022172127,1.0967164e-05,False
0.00033914953,8.344614e-06,False
1.61936,1.7142384,True
0.0033944154,0.003402748,False
1.2035745e-05,3.576278e-07,False
0.123037726,0.00025527185,False
0.05938367,0.020045191,False
0.00820416,3.194724e-05,False
0.021381147,0.0033988804,False
0.0027871078,1.8477216e-05,False
0.6393348,0.004395964,False
349.1144,3.6259375,False
0.0013270486,0.0006336344,False
0.0017747213,1.0013509e-05,False
0.0008242562,1.3828172e-05,False
0.00038005292,1.668928e-06,False
0.00073310634,2.3841812e-06,False
2.656675,0.32536376,True
0.00038527974,1.7881373e-06,False
0.3782029,0.5132096,False
0.00016792197,3.5762775e-07,False
0.007960333,2.8490276e-05,False
0.0011410663,1.9669314e-05,False
0.01255872,0.00041606807,False
0.20474787,0.01706516,False
0.013426838,5.9959366e-05,False
0.000634767,0.0024272513,False
0.00061506,7.629361e-06,False
0.00020841656,1.4305102e-06,False
0.0004989232,2.5748866e-05,False
0.00046874865,5.96046e-07,False
0.0003025389,9.5367363e-07,False
28.285028,5.0828156,True
0.47305107,2.0442104,False
283.6179,3.8878899,False
91.98329,6.0744867,True
0.0013548576,4.6491446e-06,False
2.9043942e-05,2.4079987e-05,False
0.00040998447,1.549719e-06,False
0.0005788391,1.6689278e-06,False
0.00874062,0.000981438,False
0.00032427622,7.152552e-07,False
0.00038041142,2.145764e-06,False
4.96835,0.25166723,True
7.056591e-07,0.0,False
0.0009841277,4.35104e-05,False
2.1450362e-05,1.1920928e-07,False
0.088674515,0.0043656817,False
0.0016951178,2.5033864e-06,False
0.1028651,0.006447771,False
3.910758e-05,2.3841855e-07,False
0.0014940586,1.5973896e-05,False
0.005021702,3.480829e-05,False
0.0017280189,5.841226e-06,False
0.00018095232,1.7881375e-06,False
0.0005345555,3.695479e-06,False
0.05592398,0.1416841,False
0.000498832,3.4570617e-06,False
33.18693,1.6423448,True
0.009898079,4.076815e-05,False
0.0008625115,1.3113e-06,False
1.5881818e-05,1.1920928e-07,False
0.25713456,0.15790395,False
0.1553591,0.008734171,False
3.3820536,0.38316128,True
0.00014680694,8.344646e-07,False
0.22836404,0.00907528,False
0.00059692265,2.8610173e-06,False
0.0007060506,2.6225991e-06,False
0.00080191117,1.7881364e-06,False
0.00017666975,5.960462e-07,False
0.02506328,9.404801e-05,False
0.021742545,0.000520322,False
150.03806,3.7611127,True
1.9418785e-05,1.1920928e-07,False
4.5158524e-07,0.0,False
0.034316394,0.0003383633,False
0.015520745,0.01992281,False
0.00037556145,1.7881371e-06,False
3.2887187,0.098090306,True
5.9177975e-05,3.576278e-07,False
0.5882579,0.117196284,False
0.019920763,0.00024279451,False
81.20106,3.2270157,True
0.06267925,0.00024920815,False
0.0063300813,0.00081958045,False
6.370949e-06,0.0,False
0.00027837127,5.960461e-07,False
0.0019292409,2.4318359e-05,False
0.016774343,0.00029606643,False
10.933878,0.15202679,True
0.0007485583,2.264972e-06,False
0.006386058,0.00152554,False
0.00077053497,1.5497185e-06,False
0.0036772978,2.551034e-05,False
0.0004067088,4.1723147e-06,False
0.009468368,0.000101798185,False
0.18494059,0.0031561162,False
3.6899405e-06,0.0,False
0.00039787806,1.9073461e-06,False
0.00012484672,5.960462e-07,False
0.0009845624,3.4570603e-06,False
23.626005,1.6850502,True
0.0009406941,3.2186422e-06,False
4.6194573e-06,0.0,False
0.0091239745,0.00022825826,False
0.008900376,4.4582615e-05,False
0.83234435,0.11982023,False
0.0004427319,2.7418089e-06,False
0.0062875804,5.507283e-05,False
0.002593472,6.1988476e-06,False
0.0011714761,2.741806e-06,False
0.0008367502,2.3841808e-06,False
0.019640667,0.0007615646,False
0.00036106064,3.0994356e-06,False
0.01666906,8.332193e-05,False
0.0017011891,2.1457606e-06,False
0.00014490982,4.76837e-07,False
0.02260523,0.00018201098,False
0.010078173,2.0265074e-05,False


==> new_results/losses/wrn-eps-0/scale_100.0_wrn-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,428.9987,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,160.47253,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,152.93842,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,404.451,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,65.73193,True
0.0,0.0,False
0.0,0.0,False
0.0,541.00037,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,133.14215,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,203.37842,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,78.99005,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,44.864136,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,600.4001,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.149867e-10,519.8623,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,94.130005,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,254.92957,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,92.50336,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8180176e-28,120.33487,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,492.1584,True
0.0,551.17615,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,135.31793,True
0.0,47.29306,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,165.09991,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
5.0794286e-12,811.1643,False
0.0,0.0,False
0.0,0.0,False
0.0,315.355,True
0.0,0.0,False
0.0,0.0,False
0.0,121.54382,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,98.66852,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0008173224,True
0.0,0.0,False
0.0,109.60718,True
0.0,0.0,False
0.0,300.16663,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,176.81616,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,29.548645,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,301.8647,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,220.86853,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,419.72705,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,47.27478,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,143.37482,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,32.74066,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,452.25366,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,155.70752,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,22.462769,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,154.52454,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,441.39026,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,225.82214,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,23.03601,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.796753e-10,506.78284,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,221.84674,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,304.701,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,39.490723,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,8.05171,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,227.2716,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0146278e-25,534.53735,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0014498447,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,112.97717,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.8891799,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.97655e-40,211.79114,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,400.8131,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,123.77814,True
0.0,61.576904,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,119.68738,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,256.06787,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,404.76917,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,347.78656,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0023068108,394.14575,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,298.7677,True
0.0,0.0,False
0.0,435.52423,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,175.1543,True
0.0,0.0,False
0.0,0.0,False
0.0,321.70367,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,51.345764,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.75944e-16,348.2994,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,111.68872,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1085.9199,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,214.74512,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,6.237187,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,187.6601,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,80.45618,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,594.8156,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1363.2323,463.7775,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,334.8694,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
428.4183,633.9124,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,302.34467,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,26.240662,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,79.4953,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.49440974,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7748872e-18,661.6501,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.32421725e-33,436.8954,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,61.992126,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,2.921449,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,137.24567,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,255.73285,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,158.40869,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,726.33356,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.14368e-24,374.82098,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,412.0807,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00025001494,293.43048,False
0.0,194.31183,True
0.0,0.0,False
0.0,40.1427,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0835274e-21,224.65778,True
0.0,4.315874,True
0.0,0.0,False
0.0,0.0,False
0.0,85.539246,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,13.898438,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,200.87793,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,178.60614,True
0.0,0.0,False
0.0,1056.9009,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0046882234,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.33767e-40,478.66437,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0037644492,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00016866691,True
0.0,1.1920928e-07,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,147.9884,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,357.32184,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,73.29645,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,339.27014,True
0.0,0.0,False
0.0,0.0,False
15931.964,501.56537,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,50.43872,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,19.20935,False
0.0,316.9824,True
0.0,0.0,False
0.0,0.0,False
0.0,311.5694,True
0.0,351.11688,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,441.75787,True
0.0,0.0,False
0.0,0.0,False
0.0,107.18524,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,265.05212,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,257.92084,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,459.23193,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,5.5986805,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,659.48376,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,382.61908,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,172.26685,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,89.54401,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,219.33191,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,318.6475,True
0.0,55.709015,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,462.30322,True
0.0,437.049,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,109.68408,True
0.0,0.0,False
0.0,0.0,False
0.0,14.960571,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.632208e-19,292.34387,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,336.41388,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.093869e-07,440.93527,False
1.5898827e-32,759.3043,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,207.43369,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,219.65045,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,226.42645,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,72.91058,True
0.0,0.0,False
0.0,0.0,False
0.0,155.96246,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0033256805,432.0755,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,498.61353,True
0.0,173.69873,False
0.0033338398,443.83252,False
0.0,620.52515,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,134.17184,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,388.60315,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,332.61182,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,140.85297,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/wrn-eps-0/scale_100_wrn-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,428.8209,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,160.20465,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,153.12506,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,402.97253,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,65.25836,True
0.0,0.0,False
0.0,0.0,False
0.0,541.0048,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,133.17755,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,203.54993,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,79.20221,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,44.95288,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,600.47687,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.149867e-10,519.966,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,93.55463,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,254.8706,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,92.58606,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8180176e-28,120.31091,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,491.92236,True
0.0,552.069,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,134.91815,True
0.0,47.573395,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,165.05225,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
5.0794286e-12,811.09076,False
0.0,0.0,False
0.0,0.0,False
0.0,315.4369,True
0.0,0.0,False
0.0,0.0,False
0.0,121.68735,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,99.06763,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00073810987,True
0.0,0.0,False
0.0,109.58008,True
0.0,0.0,False
0.0,300.84656,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,176.39343,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,29.846008,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,301.8248,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,221.09747,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,420.0225,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,47.551697,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,143.26935,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,32.911316,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,452.29028,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,156.42743,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,22.73169,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,154.34015,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,440.73657,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,225.78131,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,23.190002,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.796753e-10,506.89374,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,221.56738,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,304.53296,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,39.134766,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,7.7886224,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,227.10779,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0146278e-25,534.40906,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0014741279,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,112.81592,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.89870214,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.97655e-40,211.88684,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,400.71735,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,123.80286,True
0.0,61.53125,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,119.83008,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,255.8811,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,404.6234,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,347.53937,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0023068108,394.32697,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,298.52155,True
0.0,0.0,False
0.0,435.78607,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,175.33777,True
0.0,0.0,False
0.0,0.0,False
0.0,322.15436,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,51.017395,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.75944e-16,348.44815,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,111.63281,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1085.7977,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,213.93835,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,6.234141,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,187.78424,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,80.31213,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,595.3461,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1363.2323,463.89474,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,335.02972,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
428.4183,634.0462,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,302.0433,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,26.186401,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,79.56415,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.39700347,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7748872e-18,663.4425,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.32421725e-33,436.99713,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,62.064575,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,2.917407,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,136.72192,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,255.71527,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,158.33783,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,726.1164,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.14368e-24,374.79468,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,411.98206,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00025001494,293.20917,False
0.0,194.18567,True
0.0,0.0,False
0.0,40.062317,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0835274e-21,224.53192,True
0.0,4.165245,True
0.0,0.0,False
0.0,0.0,False
0.0,85.661804,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,13.874818,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,200.9917,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,178.73584,True
0.0,0.0,False
0.0,1056.4512,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.007369358,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.33767e-40,479.03467,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0064821695,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00014542475,True
0.0,1.1920928e-07,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,147.75989,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,357.63837,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,72.97931,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,339.16492,True
0.0,0.0,False
0.0,0.0,False
15931.964,501.89795,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,50.534058,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,18.760925,False
0.0,317.07333,True
0.0,0.0,False
0.0,0.0,False
0.0,311.48322,True
0.0,351.54968,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,441.72852,True
0.0,0.0,False
0.0,0.0,False
0.0,107.117096,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,264.88464,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,257.89807,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,459.10663,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,6.0723767,True
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,659.779,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,382.6986,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,172.54492,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,89.455444,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,219.27747,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,318.93625,True
0.0,56.317535,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,462.50458,True
0.0,437.06204,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,109.51636,True
0.0,0.0,False
0.0,0.0,False
0.0,14.973145,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.632208e-19,292.5301,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,336.2541,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.093869e-07,440.92688,False
1.5898827e-32,759.24133,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,207.49588,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,219.5904,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,226.70996,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,72.83954,True
0.0,0.0,False
0.0,0.0,False
0.0,155.98682,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0033256805,432.399,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,498.99097,True
0.0,173.14429,False
0.0033338398,443.81122,False
0.0,620.6212,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,134.32523,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,388.8957,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,332.46857,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,140.80139,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/wrn-eps-0/scale_10_wrn-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
7.057697e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3807359e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
4.75043e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.8593436e-18,0.0,True
1.30097e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.893502e-18,42.89974,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.983462e-06,15.913773,True
1.5243174e-33,0.0,False
0.0,0.0,False
3.42071e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
9.923229e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0025036323,15.446754,True
0.0,0.0,False
0.0,0.0,False
5.387701e-39,0.0,False
0.0,0.0,False
1.5326945e-11,0.0004582547,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.0275e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0335294e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2786342e-29,0.0,False
3.1031825e-27,0.0,True
1.1264426e-35,40.271515,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.824611e-19,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1594097e-14,2.1576649e-05,True
0.0,0.0,False
0.0,0.0,False
1.7852658e-20,6.448457,True
0.0,0.0,False
0.0,0.0,False
0.056326997,54.15371,True
0.0,0.0,False
1.0764406e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4652993e-18,0.0,True
6.8657033e-12,1.1920922e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2670726e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
4.034071e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.750169e-14,7.2717403e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0164726e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6880548e-30,0.0,True
0.0,0.0,False
0.0,0.0,False
2.0300106e-28,0.0,False
1.8289813e-38,0.0,False
6.679e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5740337e-24,0.0,True
3.5675915e-38,0.0,False
3.4918157e-22,0.0014842458,True
2.0590716e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8247063e-06,13.2222,True
0.0,0.0,False
0.0,0.0,False
2.2967341e-34,0.0,False
0.0,0.0,False
2.826115e-28,0.0,False
0.0,0.0,False
2.8237943e-21,0.0,True
4.11344e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
9.554e-41,0.0,False
0.0,0.0,False
8.24141e-40,0.0,False
0.0,0.0,False
2.1142938e-12,20.462646,True
0.0,0.0,False
0.0,0.0,False
2.4024986e-37,0.0,False
8.794167e-18,7.882961,True
0.0,0.0,False
1.0855112e-15,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
2.7246636e-36,0.0,False
0.0,0.0,False
1.9079117e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5773899e-31,0.1537952,False
3.9980552e-10,4.6129084,True
3.9740714e-26,0.0,True
0.0,0.0,False
3.90145e-40,0.0,False
8.1010197e-19,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
4.9953756e-21,0.00067616487,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.32127e-40,0.041986972,False
0.0,0.0,False
0.0,0.0,False
2.678097e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.309256e-38,0.0,False
0.0,0.0,False
7.9459145e-30,0.0,True
0.0,0.0,False
1.0544557e-17,0.07063627,True
0.0,0.0,False
0.0,0.0,False
1.86434e-40,0.0,False
1.3282081e-24,0.0,True
0.0,0.0,False
2.3028473e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
1.0010069e-21,0.00014041868,True
0.0,0.0,False
0.0,0.0,False
1.0792305e-09,60.100903,True
1.6416074e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
337.1658,51.94758,True
2.712957e-29,0.0003891426,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.543513e-38,0.0,False
0.0,0.0,False
4.7033864e-20,9.489806,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6644308e-34,0.0,False
3.94938e-40,0.0,False
2.087034e-30,0.0,False
0.0,0.0,False
7.0824874e-11,25.44941,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.736566e-26,0.0,True
0.0,0.0,False
1.974051e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.268691e-28,0.00090974895,False
0.0,0.0,False
1.2160561e-10,9.30101,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5094407,11.956769,True
0.0,0.0,False
0.0,0.0,False
9.9455e-31,0.0,False
2.979163e-39,0.0,False
9.583e-42,0.0,False
3.3364442e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4301218e-24,0.0,True
0.0,0.0,False
2.6305035e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5769222e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.9495866e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.890452e-05,49.22988,True
1.3996648e-11,55.275948,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.31115514e-23,4.005352e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5510907e-17,0.0,True
0.0,0.0,False
5.370277e-39,0.0,False
5.354387e-19,13.422784,True
8.135883e-13,4.671194,True
1.1940284e-34,0.0,False
1.8195e-37,0.0,False
4.7453965e-28,8.2131824e-05,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.8280364e-23,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
7.178015e-22,16.479492,True
5.060818e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.284563e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4659256e-26,0.0,True
3.3071914e-23,1.1920928e-07,True
0.0,0.0,False
330.22675,81.16477,False
0.0,0.0,False
0.0,0.0,False
1.0320656e-21,31.625618,True
0.0,0.0,False
0.0,0.0,False
2.9637248e-12,12.237786,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3470793e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0680601e-08,9.944437,True
0.0,0.0,False
3.747734e-20,0.0,True
1.1456524e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2277412e-32,0.0,False
0.0,0.0,False
4.1653047e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.1420606e-19,1.6689287e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3842236e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1832307e-17,0.38942832,True
0.0,0.0,False
4.4901666e-13,10.983767,True
0.0,0.0,False
2.4222422e-20,30.166565,True
1.2341e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.162171e-28,0.0,True
0.0,0.0,False
0.0,2.3841855e-07,False
0.0,0.0,False
5.0041114e-31,0.0,False
4.3174768e-17,17.692566,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.926435e-37,0.0,False
0.0,0.0,False
9.178312e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4930806e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1747923e-30,1.1920928e-07,False
7.675886e-24,3.1197724,True
5.4013e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5671046e-06,30.100552,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.05589566e-32,0.0,False
0.0,0.0,False
2.3716952e-11,22.15207,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7617465e-30,1.6689287e-06,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5469164e-33,0.0,False
0.0,0.0,False
8.1090906e-23,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.5518786e-07,42.136513,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.687337e-19,4.7802005,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4062328e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5259214e-37,0.0,False
3.5360477e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5002226e-27,14.231385,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.903467e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
7.1596686e-35,3.2241294,False
8.664811e-38,0.0,False
0.0,0.0,False
3.6836687e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.355e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.8182086e-27,0.0,False
4.6319913e-35,0.0,False
3.8293883e-06,45.13348,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.930619e-19,15.707008,True
1.143866e-39,0.0,False
0.0,0.0,False
5.351692e-39,0.0,False
0.0,0.0,False
9.583e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0013672e-33,0.0,False
0.0,0.0,False
8.994579e-12,2.3728094,True
2.0650314e-29,0.0,False
1.05414e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
3.795456e-12,15.568275,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7587e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8725151e-30,0.0,False
0.0,0.0,False
5.55091e-40,0.0,False
4.7564205e-05,44.031334,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.592197e-21,0.0027594606,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.838558e-12,0.00026544384,True
0.0,0.0,False
0.0,0.0,False
1.6585604e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8077606e-24,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.7659066e-36,0.0,False
0.0,0.0,False
7.318e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1.516589e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6754686e-29,0.00012170528,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3109188e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2393055e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7746374e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.5792547e-17,0.037216987,True
0.0,0.0,False
1.1995025e-20,22.684723,True
7.720155e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.3106365e-16,2.4514313,True
8.5241125e-37,0.0,False
0.0,0.0,False
1.1825907e-38,0.0,False
0.0,0.0,False
2.3522e-41,0.0,False
1.5065372e-24,0.0,True
1.4406093e-29,0.0,False
0.0,0.0,False
4.2452663e-35,0.0,False
0.0,0.0,False
420.71408,50.736294,False
0.0,0.0,False
1.2808807e-37,9.5367386e-07,False
0.0,0.0,False
0.0,0.0,False
3.6797227e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.114e-42,0.0,False
6.44967e-40,0.0,False
0.0,0.0,False
6.883963e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.651961e-39,0.0,False
2.247621e-11,22.194378,True
0.0,0.0,False
0.0,0.0,False
4.2977483e-37,0.0,False
5.774839e-14,30.495625,True
0.0,0.0,False
2.4612246e-35,0.0,False
3.11013e-40,0.0,False
0.0,0.0,False
2.5876882e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.008586e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.1563355e-15,3.9315064,True
5.7428925e-30,0.0,False
0.0,0.0,False
9.717866e-36,0.0,False
0.0,0.0,False
1.0462453e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7735228e-24,0.0023803967,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.071467e-27,1.1097199,False
0.0,0.0,False
0.0,0.0,False
5.352259e-38,0.0,False
1.21676e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6376965e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8653144e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
2.77182e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7615806e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1599777e-33,0.0,False
1.6510995e-28,0.0,True
0.0,0.0,False
6.442159e-30,0.0,False
0.0,0.0,False
2.2239275e-37,0.0,False
1.9098785e-30,0.0,True
4.311192e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8689498e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
2.905895e-22,0.031309385,True
6.4586343e-21,22.748413,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
14.434071,53.482,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6675877e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7705194e-25,0.00012635386,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.562559e-12,0.3785594,True
0.0,0.0,False
5.774798e-38,0.0,False
1.4891124e-19,0.0,True
0.0,0.0,False
8.906863e-24,11.255872,True
0.0,0.0,False
3.8042852e-34,0.0,False
9.039801e-19,0.0,True
0.0,0.0,False
9.8444e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
1.19643e-40,0.0,False
0.0,0.0,False
1.5647772e-20,0.0,True
0.0,0.0,False
6.093007e-20,0.69029593,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.149476e-38,0.0,False
0.0,0.0,False
0.39902773,21.186874,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1615e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
2.5388902e-35,0.0,False
0.0,0.0,False
1.031e-41,0.0,False
2.3183807e-14,40.11405,True
0.0,0.0,False
3.7500966e-33,0.0,False
2.7444014e-20,2.9682673e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.674928e-15,12.396893,True
2.344336e-12,6.0911326,True
0.0,0.0,False
0.0,0.0,False
7.9896426e-27,0.0,True
3.875468e-06,12.008749,True
8.5627033e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3434775e-17,0.0,True
5.853864e-16,2.264974e-06,True
2.9936127e-05,25.605766,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.182041e-06,40.46411,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1680157e-20,34.770535,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.372116e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.4410192e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
5.032335e-35,0.0,False
1200.2743,39.226357,True
1.9149632e-31,1.1920928e-07,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3958968e-13,29.826416,True
0.0,0.0,False
1.3450528e-18,43.49965,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.736016e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.770563e-14,0.008353413,True
0.0,0.0,False
4.6549808e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7879475e-16,17.66983,True
1.6988e-41,0.0,False
0.0,0.0,False
0.06480845,32.284477,True
7.67678e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
7.9133e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0589535e-36,0.0,False
1.6834334e-16,5.1716914,True
5.635844e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2238576e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.624169e-14,0.020126175,True
84.67496,34.898064,False
0.0,0.0,False
1.7443888e-12,0.013403076,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3584423e-21,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
3.0180145e-31,0.0,False
0.0,0.0,False
1.412482e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.2145405e-07,11.165076,True
0.0,0.0,False
5.373e-42,0.0,False
0.0,0.0,False
7.983165e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.792705e-39,0.0,False
0.0,0.0,False
2.8506088e-32,0.0,False
1.5094875e-18,0.0,True
6.527648e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6607006e-05,108.56319,True
5.38247e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0240088e-06,0.008170159,True
0.0,0.0,False
2.07633e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.762047e-28,21.436165,False
0.0,0.0,False
6.99272e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.50362e-40,0.0,False
2.3743245e-09,1.0513813,True
0.0,0.0,False
0.0,0.0,False
4.387435e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.13989131,18.604729,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.556359e-26,0.0,True
0.0,0.0,False
5.31692e-08,8.029752,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.8823e-41,0.0,False
0.0,0.0,False
1.1880338e-30,0.0,False
0.0,0.0,False
3.3634335e-19,59.496975,True
0.0,0.0,False
2.272512e-28,0.0,False
8.839266e-28,0.00017379204,True
1601.0078,45.861893,False
3.9921554e-37,0.0,False
0.0,0.0,False
1.2205309e-36,0.0,False
2.452823e-39,0.0,False
0.0,0.0,False
9.281979e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.1965905e-12,33.61064,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3736785e-36,0.0,False
5.194385e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.227e-42,0.0,False
0.0,0.0,False
3710.0557,62.98297,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.170982e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9760768e-20,0.0,True
0.0,0.0,False
0.0,0.0,False
5.701262e-13,30.166683,True
2.5540272e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5972e-41,0.0,False
0.0,0.0,False
5.4646446e-20,0.016118458,True
0.0,0.0,False
1.9182325e-14,2.549067,True
0.0,0.0,False
1.817863e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.29018e-40,0.0,False
0.0,0.0,False
1.8623384e-12,7.9472165,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.2973236e-13,0.6789782,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
56.10263,66.380325,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2197e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6346314e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0377253e-24,1.490105e-05,True
0.0,0.0,False
3.145705e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.276e-42,0.0,False
6.679e-42,0.0,False
6.3918587e-38,0.0,False
0.0,0.0,False
7.755e-40,0.0,False
0.0,0.0,False
1.7784734,43.73716,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.700482e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1576953e-31,0.0,False
1.633883e-07,6.3324904,True
0.0,0.0,False
0.0,0.0,False
5.6232555e-38,0.0,False
0.0,0.0,False
7.2424555e-09,0.011755951,True
0.0,0.0,False
4.16968e-26,0.83016676,True
0.0,0.0,False
0.0,0.0,False
4.651479e-19,1.1920928e-07,True
1.5499303e-35,13.6298685,False
0.0,0.0,False
1.5826e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3021317e-15,25.62474,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.956597e-07,15.796135,True
0.0,0.0,False
0.0,0.0,False
2.0309235e-25,0.0,True
0.0,0.0,False
0.0,0.0,False
2.1302665e-28,72.65398,False
2.3735875e-22,0.0,True
2.016287e-28,0.0,False
0.0,0.0,False
0.0,0.0,False
9.458335e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1845668e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
3.571851e-13,0.15580072,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
16.745146,37.5065,True
0.0,0.0,False
9.265034e-37,0.0,False
0.0,0.0,False
4.186076e-32,0.0,False
6.955081e-19,0.000102753125,True
0.0,0.0,False
0.0,0.0,False
0.009531313,41.240555,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.938484e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.191259e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0797377e-33,0.00042608244,False
0.0,0.0,False
8.136612e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3902693e-14,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
895.2162,29.19495,False
0.02601067,19.419529,True
0.0,0.0,False
2.1890936e-22,4.026017,True
0.0,0.0,False
0.0,0.0,False
1.0710849e-16,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6157574e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7587e-41,0.0,False
23.425972,22.42446,True
5.9270466e-10,0.82204664,True
0.0,0.0,False
0.0,0.0,False
9.533228e-16,8.656363,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8026588e-20,1.6183383,True
0.0,0.0,False
3.4412e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
6.5411205e-15,20.056839,True
0.0,0.0,False
0.0,0.0,False
2.1348428e-31,0.0,False
0.0,0.0,False
4.3465553e-33,0.0,False
0.0,0.0,False
3.1560112e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.071063e-17,17.820362,True
0.0,0.0,False
1.655224e-19,105.60279,True
0.0,0.0,False
7.1914126e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1905378e-19,0.5266252,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.40433276,47.90164,True
0.0,0.0,False
2.57031e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8377106e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3952122e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2425686e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.18813e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0581635e-19,0.0026553154,True
0.0,0.0,False
0.0,0.0,False
2.016504e-39,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.651426e-23,0.46612787,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1865663e-34,0.0,False
0.0,0.0,False
1.5090522e-25,0.0013441347,True
5.6652486e-32,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3199778e-22,0.0035451916,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3471844e-27,0.0,True
0.0,0.0,False
6.3488366e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9813744e-09,0.34110603,True
2.5148037e-28,0.18187864,False
0.0,0.0,False
1.2423693e-17,0.008647023,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9624747e-14,14.738342,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0085008e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0618e-40,0.0,False
1.4598842e-13,35.871506,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.109178e-21,0.0,True
0.0,0.0,False
1.6887495e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.170402e-29,0.0,False
0.0,0.0,False
1.4525414e-35,0.0,False
2.4656636e-22,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.4818902e-20,0.0,True
0.0,0.0,False
1.6821233e-28,0.0,True
0.0,0.0,False
2.4102e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.172353e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.56814e-40,0.0,False
0.0,0.0,False
2.230567e-18,7.3804684,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.3193693e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.311352e-27,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9888179e-07,33.958817,True
0.0,0.0,False
0.0,0.0,False
2000.541,49.561188,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6259796e-27,0.0,True
0.0,0.0,False
1.3193181e-29,0.0,False
1.6276182e-06,4.844307,True
0.0,0.0,False
7.471011e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.729816e-30,0.0,False
1.8784171e-20,0.033699714,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2622263e-30,0.0,False
0.0,0.0,False
0.0,0.0,False
6.719386e-27,0.0,True
7.0084245e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
2.36382e-40,0.0,False
0.0,0.0,False
9.6556155e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0153984e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
1.3067e-41,0.0,False
4.996974e-39,0.0,False
5.466114e-14,0.195182,True
0.0,0.0,False
1.3675846e-24,0.11651416,True
0.0,0.0,False
2.2015301e-27,1.9937863,False
3.110052e-16,31.665005,True
0.0,0.0,False
0.0,0.0,False
1.01584305e-07,31.23832,True
2.8540935e-12,35.04827,True
0.0,0.0,False
1.3545294e-19,2.3603161e-05,True
6.917559e-11,0.023690032,True
0.0,0.0,False
0.0,0.0,False
1.5112496e-16,44.103806,True
0.0,0.0,False
0.0,0.0,False
6.47655e-10,10.8193865,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.47685e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.912692e-33,0.0,False
8.983147e-36,0.0,False
8.5993435e-12,26.5308,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.18813e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7171e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9209673e-34,0.0,False
0.0,0.0,False
1.0473394e-34,0.0,False
3.4672457e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.2257626e-38,0.0,False
0.0,0.0,False
2.82409e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.27648e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3025782e-13,25.761116,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0172185e-37,0.0019219514,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.36568e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.108815e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.05016e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0108804265,45.868332,True
0.0,0.0,False
0.0,0.0,False
1.4444521e-26,0.0,True
7.204312e-16,0.0,True
0.0,0.0,False
3.2808132e-28,0.0,False
5.62672e-26,0.0,True
0.0,0.0,False
0.0,0.0,False
4.4917953e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
3.438381e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.9008513e-14,1.0665357,True
1.1057084e-15,0.14740886,True
1.2611409e-20,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5319486e-31,0.0,False
0.0,0.0,False
0.0,0.0,False
4.647e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
8.7706565e-24,2.9682673e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.6107e-20,65.93557,True
0.0,0.0,False
2.0833094e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.648591e-13,9.97732e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9714783e-38,0.0,False
0.0,0.0,False
1.3772861e-38,0.0,False
3.154432e-38,0.0,False
9.117451e-09,38.244118,True
0.0,0.0,False
0.0,0.0,False
2.6281e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
6.7588043e-31,0.0,False
2.4613183e-34,0.0,False
2.6329242e-35,0.0,False
6.369951e-08,17.336395,True
3.1073288e-18,0.0022380324,True
2.639358e-38,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.03773e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.30447e-33,0.0016151728,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.675516e-16,8.881411,True
0.0,0.0,False
0.0,0.0,False
1.63928e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
9.172318e-08,21.890106,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.48393e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2529007e-13,31.86789,True
1.5143787e-07,5.378842,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7800474e-28,0.0,False
0.020531284,46.208122,True
5.20099e-16,43.748528,True
2.9197308e-16,1.1920928e-07,True
0.0,0.0,False
1.03817e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3721935e-25,0.022373987,True
0.0,0.0,False
0.0,0.0,False
1.1069834e-28,1.1920928e-07,True
0.0,0.0,False
2.6341644e-09,10.949869,True
0.0,0.0,False
0.0,0.0,False
2.4981553e-15,1.6977658,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
55.178093,29.219173,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6013962e-24,0.0,True
1.0421609e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.02760961,33.65411,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.1234224e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1709599e-18,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.065e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
4.27462e-40,0.0,False
554.8372,44.10368,False
2.092433,75.88161,True
0.0,0.0,False
0.0,0.0,False
6.389e-42,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0226158e-10,20.598646,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.3255673e-24,0.0,True
0.00027370788,21.785362,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1921111e-23,0.0,True
0.0,0.0,False
0.0,0.0,False
7.6970334e-17,0.0,True
2.755836e-22,1.3113013e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9329485e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5042396e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.5175004e-36,0.0,False
4.9153417e-18,22.6997,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.533245e-36,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2166687e-21,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.743886e-27,0.0,True
2.6788374e-27,0.0,False
0.0,0.0,False
0.0,0.0,False
3.4228234e-17,0.018703409,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6333525e-34,0.0,False
0.0,0.0,False
5.4477635e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6584807e-38,0.023565805,False
7.682302e-37,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.6219625e-19,7.322263,True
0.0,0.0,False
0.0,0.0,False
2.4920397e-25,15.556343,True
0.0,0.0,False
0.0,0.0,False
7.648573e-39,0.0,False
1.10931e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.3072566e-30,0.0,False
1573.0635,43.111214,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0615002e-22,4.1841584e-05,True
0.0,0.0,False
5.6590164e-33,0.013303209,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.9802e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.733844e-13,50.00676,True
1.0429468e-32,17.288689,False
1613.2739,44.28299,False
3.2786076e-07,62.019806,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.528301e-21,2.9802277e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6721174e-37,0.0,False
0.0,0.0,False
1.728548e-35,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2197e-41,0.0,False
0.0,0.0,False
1.3785229e-14,13.390203,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.7447354e-33,1.1920928e-07,False
8.166925e-37,0.0,False
1.0362631e-22,7.950944e-05,True
0.0,0.0,False
1.8889068e-33,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.501e-42,0.0,False
0.0,0.0,False
0.0012017976,38.9319,True
0.0,0.0,False
0.0,0.0,False
5.0094e-41,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1499842e-20,0.0,True
0.0,0.0,False
1.0745454e-30,0.0,False
0.0,0.0,False
5.9382364e-07,33.208267,True
1.11803e-40,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8969128e-16,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7265524e-34,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0223101e-15,14.162065,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.6466608e-29,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/wrn-eps-0/scale_1_wrn-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0028585235,1.4901017e-05,False
0.0038136095,5.1854553e-05,False
0.35751852,0.015268833,False
0.00034575973,5.960461e-07,False
0.0017115712,4.541763e-05,False
0.574021,0.004128612,False
0.0018219216,0.00029368818,False
0.0014565074,1.9907737e-05,False
0.0576593,0.00045262367,False
0.00033596935,0.001661469,False
5.0000395e-05,0.0,False
0.0032511964,0.0016219524,False
0.007433383,1.251678e-05,False
0.00015141687,2.3841852e-07,False
7.0309196,0.08818262,True
0.051259533,0.0006300367,False
0.0031923535,2.6344836e-05,False
0.0032033524,2.0026877e-05,False
0.0022305362,4.172305e-06,False
0.043825716,0.00037720564,False
0.010431163,0.00042977146,False
7.275833,4.3216605,True
0.0017711347,3.2186376e-06,False
0.015141604,0.00055082625,False
0.007686392,8.2369756e-05,False
0.011324528,0.0029607965,False
5.3048592e-05,7.152555e-07,False
1.5446585e-06,0.0,False
0.00058510713,9.536734e-07,False
0.0018998213,5.9960374e-05,False
0.0006373164,3.3139608e-05,False
0.007787608,0.00017641291,False
0.00035744178,2.63449e-05,False
0.002224421,1.3828145e-05,False
68.48305,1.583869,True
0.25796637,0.011829154,False
0.0005900055,1.0728825e-06,False
0.07182494,0.0003202287,False
0.016207628,0.00014530364,False
0.00086258666,7.0333176e-06,False
2.8933582,0.06808166,True
0.00063819386,3.2186438e-06,False
0.0012557864,4.1723115e-06,False
0.0051845084,1.8715546e-05,False
0.0129363295,0.002637337,False
189.86414,1.6320487,True
0.003720966,7.271697e-06,False
0.013640265,0.0011764796,False
0.07135843,0.00073101546,False
0.0009472587,5.3643994e-06,False
46.367645,0.46682087,True
0.030705964,0.003146283,False
0.00020773275,9.5367363e-07,False
0.00012699235,5.960462e-07,False
5.1053808e-06,0.0,False
0.037245065,0.0026261492,False
0.018668126,5.66214e-05,False
0.008850069,8.511115e-05,False
0.2762765,0.003915241,False
0.0006113891,4.410731e-06,False
2.0938214e-05,1.1920928e-07,False
0.009945374,0.00016282503,False
0.004824331,3.3020282e-05,False
0.67173356,0.024287932,False
0.699847,0.019068075,True
0.24856453,4.020037,False
0.014052801,0.0003728121,False
0.001976542,1.4304975e-05,False
0.0023936236,0.000280221,False
4.4181857,0.14618297,True
0.0046065706,1.8477152e-05,False
0.018639581,8.379895e-05,False
1.50253645e-05,1.1920928e-07,False
0.00017855629,8.344646e-07,False
2.0311669e-05,0.0,False
12.959459,0.27599353,True
0.0030632042,6.5564604e-06,False
1.1803281e-05,1.1920928e-07,False
4.7704988,1.0441034,True
0.0006398604,1.4424209e-05,False
0.0014509524,1.800042e-05,False
137.38976,5.1911077,True
0.0026183028,2.0026904e-05,False
0.5921206,0.03975779,False
0.02982559,7.891112e-05,False
0.0032904523,0.00031454297,False
0.00017028104,4.76837e-07,False
0.00027507066,4.7683696e-07,False
2.9281897e-05,1.5497195e-06,False
7.69658,0.105904646,True
31.311874,0.19202627,True
0.0013709506,0.026901249,False
0.0035838012,4.410718e-06,False
1.8229463e-05,1.1920928e-07,False
0.0014943536,5.1259776e-06,False
0.005972002,9.297842e-05,False
0.002035287,7.271725e-06,False
0.16641241,0.006320402,False
0.0008936744,1.4305093e-06,False
0.005795746,3.778836e-05,False
1.1269534,0.055459954,False
4.8092243e-05,2.3841855e-07,False
0.001245593,3.695477e-06,False
0.0022619336,3.9338192e-05,False
0.002772833,4.3629556e-05,False
0.0037310817,5.5907414e-05,False
15.438609,0.26802,True
0.00088722707,4.6491464e-06,False
0.0013610425,3.2186413e-06,False
0.0016460224,9.381321e-05,False
0.0006040116,6.794696e-05,False
0.32895172,0.004392901,False
8.545337e-05,8.344647e-07,False
0.00088829297,8.2254e-06,False
0.035362765,0.0058999346,False
0.0060150437,0.00012659119,False
3.4061395e-05,1.1920928e-07,False
0.0012986514,2.7417726e-05,False
1.0752836,0.031429846,True
1.7779177e-05,1.1920928e-07,False
0.0017391228,4.4344797e-05,False
0.7778513,0.22840443,False
0.06315299,0.0013504649,False
0.058520846,0.00034812815,False
0.00086245907,1.4305092e-06,False
0.008595309,2.372214e-05,False
0.0023162763,3.695472e-06,False
0.0102709625,7.2237424e-05,False
2.0939953e-05,4.7683704e-07,False
0.00086976064,4.8875654e-06,False
1.4043593,0.011708502,True
0.12830001,0.0018550154,False
2.8609443,0.46439055,True
0.10193676,0.007220959,False
0.00040004402,3.0994356e-06,False
0.0006361177,5.8412343e-06,False
0.0011818107,0.0004287036,False
0.00013960623,3.5762775e-07,False
0.0007876069,0.00010442181,False
0.011088348,0.00010012928,False
79.2854,1.3847053,True
2.223306e-05,1.1920928e-07,False
3.7793445e-05,5.960463e-07,False
0.15141356,0.012065636,False
0.0072031575,4.7920592e-05,False
1.2049912,0.07039578,False
0.0008449019,0.010017945,False
4.660849,0.21976823,True
0.07627848,0.011602776,False
0.0014821864,6.55648e-06,False
0.0033571792,6.437256e-06,False
0.046506107,0.027065286,False
0.02117007,0.00012944818,False
0.084954925,0.001733911,False
0.0051232753,3.09938e-05,False
16.68763,2.2302184,True
0.010124695,0.00057966006,False
0.00042071455,5.9604445e-06,False
0.10628981,0.0005807876,False
5.6730313,1.1291654,True
0.0036662444,9.17903e-06,False
26.530724,0.31136388,True
0.0019586266,1.5735466e-05,False
0.008276598,0.00012265756,False
0.14920092,0.000633875,False
0.0032994687,1.7881148e-05,False
2.1814237,0.01997211,True
5.2492564e-05,4.7683704e-07,False
1.6640854e-05,1.1920928e-07,False
0.008004297,0.00013886808,False
0.010602962,0.00013862872,False
0.00025367617,4.7683696e-07,False
2.3362718e-05,2.3841855e-07,False
8.9248115e-06,1.1920928e-07,False
0.00044363533,4.0531054e-06,False
0.00096599845,1.2159262e-05,False
0.40565807,0.619101,False
50.58458,0.97660875,True
1.1173518,0.15421796,True
0.016606065,6.091271e-05,False
0.048695948,0.0006775612,False
5.6294546,0.22232547,True
0.0005316239,2.0265547e-06,False
0.0006937886,2.50339e-06,False
5.778998,0.4098774,True
0.008958535,5.5549408e-05,False
0.00023024289,1.2159272e-05,False
0.0001705716,1.4305102e-06,False
0.00019956044,1.6689285e-06,False
0.058126967,0.53074825,False
0.009967653,0.00026567932,False
0.0011947474,3.3378496e-06,False
0.120852254,0.0011146705,False
3.1153842e-05,1.1920928e-07,False
0.00019692938,3.0994363e-06,False
0.0026481824,0.00014864255,False
0.000118390846,2.3841852e-07,False
0.00038464062,5.9604605e-07,False
0.08257857,0.0004790317,False
0.0005735783,1.32321375e-05,False
0.87479854,0.012381306,True
2.4212983e-05,1.072883e-06,False
9.518767,0.6098928,True
0.0011339659,2.0742185e-05,False
0.0003127791,1.3113008e-06,False
0.039567176,0.0010584225,False
2.007998,0.09926725,True
0.00016076177,2.3841852e-07,False
1.2733605,0.051630583,True
0.0003304066,1.9073464e-06,False
0.006811358,0.0065042665,False
4.3889365,0.35684526,True
0.0018822675,2.0503754e-05,False
0.03120495,0.0002480327,False
44.348858,6.003237,True
0.77034396,0.01095411,False
0.00058398896,1.0728773e-05,False
0.0006648067,4.768367e-07,False
0.0033971453,1.04903265e-05,False
0.00056352146,2.5033905e-06,False
0.00014365691,3.5762775e-07,False
0.0023088334,1.5735466e-05,False
223.56749,4.651126,True
0.7226442,0.3621215,False
1.9911981e-06,0.0,False
0.0003581333,5.9604605e-07,False
0.0011094514,6.4372734e-06,False
0.0014354794,1.3351336e-05,False
1.4427099e-05,1.1920928e-07,False
0.001970355,8.225393e-06,False
0.17708728,0.0068804915,False
0.004832603,8.106146e-06,False
4.3015203,1.369118,True
0.0033059546,1.1920831e-05,False
0.0015916977,0.00019727169,False
0.009012495,0.00017271774,False
0.001155438,2.4318375e-05,False
0.0005022889,8.3446423e-07,False
0.0055783936,0.00014304026,False
0.17000496,0.039694443,False
0.087500215,0.074658535,False
0.55828613,0.0044578523,False
0.021079134,0.00022837518,False
44.323734,2.5475445,True
0.0037459747,2.1218975e-05,False
5.336122e-05,4.7683704e-07,False
0.001267946,4.0531017e-06,False
0.91761196,0.092323646,True
0.0055835554,0.0009594078,False
0.22413607,0.09675418,False
0.00097254204,0.00018165835,False
0.022786735,0.00014101197,False
0.00046972648,9.536734e-07,False
0.8735685,0.40185848,False
8.834485e-06,7.152555e-07,False
36.482616,1.2481928,True
0.00035118818,1.0728827e-06,False
0.00665741,0.010174356,False
0.0005902155,3.4570614e-06,False
0.0021811954,1.9192485e-05,False
3.8452203e-05,1.9073468e-06,False
0.0029504786,2.5271976e-05,False
0.0066147544,1.7285056e-05,False
199.83224,1.3417244,True
0.0021109448,6.5564727e-06,False
0.0008367936,2.5033896e-06,False
0.41439167,0.082151525,False
0.07058617,0.00032119523,False
0.04347921,0.00027996558,False
0.38550702,0.010859462,False
0.0010190259,3.457059e-06,False
4.100356e-05,1.1920928e-07,False
0.0007918202,4.4107296e-06,False
4.353972e-05,2.3841855e-07,False
2.05616,0.09844449,True
3.5115936e-05,5.960463e-07,False
0.9187858,0.13635775,True
0.00012949656,1.1920927e-07,False
0.0022889255,2.4437562e-05,False
0.0109625645,0.00036351947,False
0.0013644513,7.3909387e-06,False
1.35657365e-05,0.0,False
0.00025047627,7.152553e-07,False
0.80672866,0.1471108,False
0.0035126496,0.0001475699,False
0.02382388,0.0006427837,False
0.0057935743,0.00017379121,False
0.13394092,0.0035957438,False
3.1904787e-05,0.00012301642,False
0.0025511058,0.00029190019,False
2.3731682e-05,0.0,False
97.340416,4.826312,True
51.038887,5.5461197,True
0.004755367,0.0012511488,False
0.0025758217,0.00027533522,False
0.0018516397,4.9589737e-05,False
0.00016642686,8.344646e-07,False
0.0016214341,1.2397668e-05,False
7.1408367e-06,0.0,False
9.644967e-06,0.0,False
0.0035747609,2.3483872e-05,False
0.0008688937,4.6491477e-06,False
5.3130818e-05,0.000807317,False
0.0012371476,2.4318373e-05,False
0.0008835681,3.9338956e-06,False
0.0028631415,1.5497026e-05,False
0.0003724656,2.0265552e-06,False
0.0029613145,2.8132923e-05,False
0.0038828978,1.10863575e-05,False
0.0038864338,5.364374e-06,False
0.012634774,7.6409175e-05,False
4.3657885,0.36920688,True
0.0001239899,1.1920927e-07,False
1.9530777e-05,0.0,False
0.0003121882,2.2649733e-06,False
3.662424e-05,1.1920928e-07,False
0.001096518,8.976047e-05,False
0.00932262,0.00016771187,False
5.8770714,0.036926225,True
0.006230537,4.935124e-05,False
0.12804942,0.000738699,False
5.5498,1.5145632,True
20.412443,0.8839062,True
0.18572603,0.0033635395,False
0.0985135,0.004753074,False
1.1648421,0.35293913,False
0.0011118135,4.8875636e-06,False
0.0044285636,3.766923e-05,False
7.775643e-05,3.576278e-07,False
0.005874093,1.9907597e-05,False
3.5388275e-06,0.0,False
2.0232081,0.17801973,True
0.00041883579,7.1525517e-07,False
3.5437217e-05,2.3841855e-07,False
5.363388,1.9707946,True
0.081798196,0.0011503184,False
0.0009171599,9.298272e-06,False
0.00068587286,2.0265543e-06,False
0.013674668,0.00024970795,False
0.0028463202,7.986961e-06,False
0.09085921,0.000638715,False
0.00016266217,4.76837e-07,False
0.0013401135,2.9682637e-05,False
0.013168836,4.684749e-05,False
1.0197979,0.018839704,True
2.81349,0.20741166,True
0.0058202324,1.4424106e-05,False
355.01468,7.5829844,False
0.0035790412,9.298235e-06,False
0.009890875,0.00038020156,False
6.60968,3.3174717,True
0.0009783551,4.0531045e-06,False
0.0075318706,0.0003075109,False
25.613132,1.5142372,True
0.033323713,0.00068793277,False
1.8904448e-05,0.0,False
0.0020635035,2.4199137e-05,False
0.16489707,0.006523707,False
0.0069826716,0.00010346752,False
0.0046669967,0.00016628248,False
54.358,1.2676176,True
0.000117377516,1.1920927e-07,False
5.1189775,0.09887838,True
0.10331729,0.10800002,False
0.0012043274,1.0609558e-05,False
0.018292459,9.536061e-05,False
0.0008191747,1.3113001e-06,False
0.0023178372,5.8412293e-06,False
0.0013333521,2.5272015e-05,False
0.36387,0.00858163,False
0.02911919,0.0003873431,False
3.060294,0.08157633,True
3.080775e-05,2.9802277e-06,False
0.002504568,0.00012802232,False
0.0077028,1.7642655e-05,False
5.5380908e-05,2.3841855e-07,False
4.8494387,0.20208856,True
0.0006125974,2.7418084e-06,False
0.004404227,0.0001276644,False
0.0004819869,2.7418087e-06,False
0.17112528,0.11749701,False
9.147637e-06,0.0,False
0.038766667,0.0005472376,False
0.008270817,8.6541244e-05,False
3.3366807e-05,3.576278e-07,False
0.028004492,8.677564e-05,False
0.0040825075,0.00013660395,False
0.002160328,4.4107232e-06,False
1.7144191e-06,0.0,False
0.012320766,5.471459e-05,False
8.789745,0.6428378,True
0.0013378513,1.3708955e-05,False
28.714014,1.3881106,True
0.0006054767,3.2186438e-06,False
6.8411922,3.1378253,True
0.033780813,0.00048302006,False
0.0027998842,2.241103e-05,False
2.4981959e-05,7.152555e-07,False
0.00016580612,8.344646e-07,False
0.0013109318,9.894312e-06,False
1.4809259,0.011534658,True
0.001085553,2.0265534e-06,False
0.012287441,0.19103405,False
0.0010807278,0.00012134758,False
0.38334018,0.010862153,False
10.881366,1.9629905,True
0.00059596426,7.8677795e-06,False
2.6910884e-05,2.3841855e-07,False
0.0010866113,1.2159265e-05,False
0.061677333,0.0017619886,False
0.007285966,1.5020133e-05,False
4.4601293,0.08646071,True
0.00045210417,8.3446423e-07,False
0.00078729907,3.445087e-05,False
5.4563665e-05,2.3841855e-07,False
0.00022353684,8.225406e-06,False
0.0043366477,2.5987145e-05,False
5.229528e-05,3.81469e-06,False
0.00045801967,2.9325045e-05,False
0.31736264,0.055160526,False
5.886729e-07,0.0,False
0.002813392,0.00050936954,False
5.1091207e-05,4.7683704e-07,False
0.0011301031,4.649146e-06,False
0.0019043472,2.1338188e-05,False
6.5917975e-06,0.0,False
0.00015637447,1.6689285e-06,False
0.03693358,0.0005439061,False
0.011281381,8.189236e-05,False
0.5825734,0.20389585,False
2.1903398,0.91947687,True
0.066510424,0.00019570562,False
0.0006905562,8.940652e-06,False
0.0051259156,1.5616231e-05,False
0.00018252888,1.0013529e-05,False
94.4178,2.877663,True
0.0025019636,1.4185772e-05,False
0.0021987287,8.6303604e-05,False
0.011754843,3.015916e-05,False
0.29623148,0.034660965,False
0.019439865,7.044884e-05,False
38.51073,2.3192499,True
0.0021596248,1.1444001e-05,False
0.0006201929,8.34464e-07,False
0.008239429,0.00143162,False
0.44647214,0.23136418,False
0.0011061011,7.6293563e-06,False
0.0069990647,0.00010608986,False
0.023582451,0.07167896,False
0.30939943,0.08971483,False
0.01139799,5.542994e-05,False
2.8660069,0.2106014,True
0.0010810341,3.2186413e-06,False
0.0015359009,9.298265e-06,False
0.0073553585,3.1589723e-05,False
91.82472,4.245809,True
9.104557e-05,7.152555e-07,False
0.00016597215,4.76837e-07,False
0.023254253,0.00078073825,False
0.020379223,0.0013182663,False
0.0011817098,2.2649706e-06,False
0.00035430506,1.049036e-05,False
0.021776512,0.0002031064,False
0.0027853863,7.5101316e-06,False
0.0033297436,7.867746e-06,False
0.0042485856,0.0011470852,False
0.013041381,0.00076597446,False
6.257054,0.9837409,True
0.0006167741,1.3113004e-06,False
0.016445905,0.0056559895,False
0.0228213,4.446297e-05,False
0.0065988614,0.002520231,False
0.009013284,0.00011705555,False
0.4765742,0.040056366,False
0.025023622,0.0013945655,False
0.0027837066,5.5430624e-05,False
0.009122126,0.00018296798,False
0.11569826,0.00079221703,False
0.76608694,0.006272559,False
0.00031408053,1.7881373e-06,False
0.0006917586,1.4305093e-06,False
4.5554025e-05,2.3841855e-07,False
0.00039690305,5.9604605e-07,False
0.003028613,9.05983e-06,False
0.0041783596,0.0010601582,False
0.0030601812,1.2874482e-05,False
0.0021192096,8.5830125e-06,False
0.00052404206,1.6689278e-06,False
0.7674344,1.565943,True
0.05570858,0.0007651203,False
0.05507646,0.0017909788,False
0.007880059,2.9682386e-05,False
0.0010552343,3.1351523e-05,False
3.543232e-05,1.1920928e-07,False
0.00014665774,8.344646e-07,False
0.00045169718,7.2717376e-06,False
0.03218344,0.01045498,False
0.00089912047,4.1841555e-05,False
0.002997852,1.6331489e-05,False
1.751274e-05,1.1920928e-07,False
0.0028973294,3.5881192e-05,False
0.024930267,0.00026281452,False
0.00024914517,1.5497192e-06,False
0.09335405,0.00482179,False
0.0002777749,1.3113009e-06,False
0.0002858891,4.7683696e-07,False
0.29695168,0.9856076,False
0.09140491,0.053562753,False
1.463825e-05,0.0,False
0.20363127,0.0008426006,False
0.02648661,0.0002352838,False
0.0055414606,2.3007002e-05,False
0.00033259764,1.0728827e-06,False
0.042950634,0.00018450632,False
0.0035941352,2.1576567e-05,False
0.0025935608,1.1205582e-05,False
0.0023168193,6.9141e-06,False
0.0024055138,1.1086374e-05,False
1.1596307,0.13653375,False
0.14639127,0.044442818,False
61.57082,4.319744,True
0.0007688502,0.00015448319,False
0.0005337609,4.470247e-05,False
9.2271824e-07,0.0,False
0.00241475,2.3960714e-05,False
0.0038790354,0.00026603896,False
3.279166e-05,1.1920928e-07,False
0.0017237666,4.6252062e-05,False
0.013892463,4.791975e-05,False
0.0025621916,2.0861356e-05,False
0.00032016134,9.5367346e-07,False
8.005217,1.8065324,True
0.07560091,0.0031127678,False
7.429077e-05,4.7683704e-07,False
0.055630933,0.00093993504,False
0.0009737386,1.5735486e-05,False
0.075954884,0.041664135,False
0.005922527,4.768227e-05,False
0.014114868,6.091315e-05,False
0.21143575,0.052740045,False
4.7972604e-05,2.3841855e-07,False
23.487738,0.7803573,True
0.6382109,0.010489599,False
0.04013615,0.00029009784,False
0.0027451718,1.1324783e-05,False
0.00021609699,3.5762773e-07,False
21.492083,1.8243319,True
0.0002646776,7.152553e-07,False
0.02079745,0.00033860444,False
4.9071343e-05,1.072883e-06,False
0.031065654,0.00021740829,False
0.0004691784,1.1920918e-06,False
0.03969287,0.00028057175,False
2.59885e-06,0.0,False
1.2436653e-06,0.0,False
0.00090286456,2.5510444e-05,False
0.0035911996,0.00046623647,False
0.00043434088,1.3113007e-06,False
0.04496533,0.00014160413,False
0.000107259795,1.1920927e-07,False
3.3023625e-05,0.0,False
0.002527787,9.417458e-06,False
0.0026535788,4.9947284e-05,False
4.6019224e-05,1.1920928e-07,False
0.0011500128,8.821441e-06,False
0.0018645406,6.675684e-06,False
0.5749293,0.0241417,False
0.0098862555,0.00265078,False
0.06455076,0.00039257336,False
147.04486,4.2362823,True
1.632859e-05,3.576278e-07,False
0.0008677372,1.2874509e-05,False
0.0057607363,9.059786e-06,False
0.00012626161,1.1920927e-07,False
0.0133329155,0.000269849,False
3.6980581,0.46057487,True
1.6810493e-05,2.3841855e-07,False
0.012781022,2.6463571e-05,False
0.004754372,5.7814534e-05,False
0.01731339,0.00013171497,False
20.142628,0.33379203,True
3.7944497e-05,1.1920928e-07,False
0.00027161336,1.7881373e-06,False
0.124119885,0.0031019328,False
0.01296015,3.5761608e-05,False
0.036153488,0.0007775158,False
1.7500875,0.15190299,True
0.0008679803,2.145763e-06,False
0.0005060907,9.536734e-07,False
0.0006264902,0.00020108579,False
0.0002622895,5.960461e-07,False
0.007694908,3.0040115e-05,False
0.0040141884,7.486029e-05,False
0.0010260567,3.695478e-06,False
0.0010728071,6.1988567e-06,False
0.00033306834,3.2186445e-06,False
0.0013784893,7.6293522e-06,False
0.14421445,0.0074618664,False
0.009912469,0.00058657315,False
0.053721767,0.03410984,False
0.014586545,0.0004553877,False
0.0019819462,1.1205591e-05,False
0.050988905,0.018827746,False
0.00056476984,1.21592675e-05,False
0.00097198715,6.675693e-06,False
0.042093337,0.004402895,False
0.013894383,0.00023445283,False
0.025930226,0.0004350035,False
0.43024236,0.32858294,False
0.007841932,0.00011550637,False
0.0009972511,0.00010120349,False
0.00052606466,8.344642e-07,False
0.013800947,0.00020894849,False
0.31118357,0.011917333,False
0.0095376205,0.0003558931,False
0.0059263553,0.0012340012,False
0.005099628,0.00028081585,False
0.00021418012,1.192092e-06,False
0.0010299361,2.1457423e-05,False
0.23594393,0.0029663583,False
0.0001310296,1.3113012e-06,False
2.542487e-06,0.0,False
1.6687582e-05,1.1920928e-07,False
0.3221787,0.14626856,False
0.00015615333,4.76837e-07,False
0.0027556848,6.61588e-05,False
0.0001772335,7.426462e-05,False
0.0008781549,2.5033892e-06,False
1.1918117e-05,0.0,False
9.35742,0.59099156,True
0.00027409726,2.6226003e-06,False
3.6973994,2.4594452,True
0.061321743,0.00024266526,False
0.00043256886,8.344644e-07,False
0.0019427269,9.7150674e-05,False
0.00452808,1.3947307e-05,False
0.022158366,0.00022170007,False
1.0773956e-05,0.0,False
12.440864,0.8286352,True
0.097511545,0.0002760109,False
5.5656754e-05,3.6954812e-06,False
0.0932609,0.005140887,False
3.801437e-06,0.0,False
0.040656958,0.0048846323,False
1.7676396,0.029922046,True
0.41388616,0.0812718,False
0.00011524442,1.1920927e-07,False
0.15671778,0.014263857,False
1.14583245e-05,1.1920928e-07,False
283.7006,4.5591245,False
0.0064844545,2.5629497e-05,False
0.09821964,0.22959325,False
0.00052675273,5.9722042e-05,False
0.009862644,5.066196e-05,False
0.8605093,0.059544947,False
4.515843e-05,2.3841855e-07,False
0.0056777056,1.5854584e-05,False
0.00076411583,4.6491477e-06,False
0.035067625,0.002008496,False
0.07223378,0.0037751952,False
0.021098297,6.1984974e-05,False
0.060568802,0.002070384,False
0.00092346244,2.0265538e-06,False
3.918946e-05,2.3841855e-07,False
0.0067138597,3.290098e-05,False
0.0079234615,0.00026246265,False
0.004230686,0.00018153853,False
0.0013563491,1.0967183e-05,False
0.030620288,0.0005091192,False
5.775839e-06,0.0,False
0.0024394295,5.2212177e-05,False
3.142638e-05,5.960463e-07,False
0.10043047,0.0013423427,False
28.618748,2.329624,True
0.0023652324,4.422555e-05,False
0.0014738764,4.5775265e-05,False
0.11414564,0.0031499404,False
22.502287,3.1272655,True
0.0003073954,3.3378537e-06,False
0.112552755,0.0039574243,False
0.0816828,0.0007068034,False
0.021856397,0.0015288498,False
0.118699335,0.015598313,False
3.6100442e-05,2.3841855e-07,False
0.00046482455,9.536734e-07,False
0.0017177963,6.794892e-06,False
0.00014280697,5.7220286e-06,False
0.0011247622,3.8146852e-06,False
0.10306698,0.0032835817,False
0.00055740436,6.9141115e-06,False
0.0049230508,9.297839e-05,False
0.00026905639,4.7683696e-07,False
15.403771,0.8900488,True
0.57079446,0.07632921,False
0.0014302309,8.58302e-06,False
0.23299302,0.0032963615,False
0.0050638365,1.6212238e-05,False
1.5717989,0.089582875,True
0.0008173495,1.7881364e-06,False
0.0037395942,9.894289e-06,False
0.00058677176,1.6689278e-06,False
0.037792332,0.0020191702,False
6.8574926e-05,1.072883e-06,False
1.5620854,0.47574744,True
0.0011998108,3.5762669e-06,False
0.00077944604,2.9802254e-06,False
0.020239275,0.040148016,False
0.0008728889,5.245189e-06,False
1.3689264,0.6933358,False
1.9625448e-05,3.0994368e-06,False
0.002286757,5.2451787e-06,False
0.0663009,0.0014552833,False
0.04591444,0.15120892,False
0.0014450713,3.4570046e-05,False
0.0030268887,1.8596402e-05,False
0.0010819883,9.536685e-06,False
0.0018180455,2.503386e-06,False
0.3096679,0.05951242,False
0.00015425132,5.960462e-07,False
0.0012926254,6.318065e-06,False
2.2971592e-05,0.0,False
0.009277897,3.9457125e-05,False
0.0014561303,7.390936e-06,False
1.2648036,0.05338432,True
0.026927106,0.02310759,False
0.00045242702,1.549719e-06,False
0.073678076,0.001767107,False
0.0011767522,2.3841799e-06,False
0.0071521197,0.00031644903,False
0.0002806855,2.3364742e-05,False
0.0005432105,1.1920915e-06,False
0.0064950553,0.00011347986,False
0.081745304,0.0001837825,False
0.00068614737,1.1920913e-06,False
5.218137e-05,2.3841855e-07,False
0.0071060015,6.4847176e-05,False
0.0028917957,2.0980557e-05,False
4.2941218e-05,1.1920928e-07,False
4.049582e-05,3.576278e-07,False
0.037057202,0.00012408069,False
0.23647107,0.008261441,False
0.69830203,0.031913575,True
0.0006677131,5.2451915e-06,False
0.91295195,0.059059545,False
1.585525e-07,0.0,False
0.09394008,0.0006003169,False
0.6473383,0.001878289,True
0.31816298,0.03292165,False
0.032566924,0.011346171,False
0.00013548475,3.5762775e-07,False
0.002338668,5.602809e-06,False
0.24150719,0.00027561033,False
0.013378467,7.235633e-05,False
0.030705614,0.0018073067,False
3.444116,0.5716796,True
6.0459003,2.4028294,True
0.00015480406,1.1324817e-05,False
0.0028787663,9.298253e-06,False
5.132627e-05,5.960463e-07,False
346.90707,4.794997,False
0.0032315678,1.9192428e-05,False
0.023709543,0.00015674066,False
0.005386953,1.9073199e-05,False
0.0010912406,9.655893e-06,False
0.00014326381,5.960462e-07,False
0.03149783,0.00017628547,False
0.5672115,0.06755971,False
0.01658572,0.00012122674,False
0.005296069,0.00018487562,False
3.076056e-05,2.3841855e-07,False
2.6671534,0.36201546,True
4.343178e-05,3.576278e-07,False
0.00050382473,1.6689279e-06,False
0.0018403352,1.0490346e-05,False
0.013433944,0.00019583758,False
0.00014174412,1.1920927e-07,False
23.985062,0.56821847,True
0.0005554418,8.821446e-06,False
0.1064461,0.0010597041,False
5.425559,0.11388369,True
0.00012435872,5.960462e-07,False
2.2572625,1.3871396,True
0.0057334383,7.486016e-05,False
0.44941,0.06849548,False
9.174716,0.069057345,True
5.32081e-05,3.3378547e-06,False
0.0886006,0.00094587763,False
0.00021520363,7.152553e-07,False
3.0353847e-05,1.1920928e-07,False
0.039623138,0.006829901,False
0.0021205395,1.180162e-05,False
3.175398,0.02822708,True
0.00064471306,1.3113006e-06,False
4.748516,0.7297779,True
0.0054220147,1.7404289e-05,False
0.0021421828,1.41857745e-05,False
5.3993852e-05,5.3761945e-05,False
5.0149265e-05,2.3841855e-07,False
0.06705055,0.00017783121,False
0.017975911,0.0025275836,False
206.99745,1.9228972,True
0.005945711,0.00010263326,False
0.00014792624,4.76837e-07,False
0.0038736106,8.3323495e-05,False
0.0039353566,0.014593948,False
0.003877916,1.3232075e-05,False
6.6451044e-05,8.344647e-07,False
0.057979926,0.004263657,False
0.0001479916,2.3841852e-07,False
0.004725247,0.0014786464,False
0.18329363,0.022495477,False
1.625166e-05,0.0,False
0.038645174,0.00019452037,False
20.630777,4.052055,True
0.0058079986,0.00012468452,False
0.20322455,0.0007699366,False
4.51695,0.29779518,True
0.0010289039,0.12392828,False
0.0001694939,3.5762775e-07,False
0.00029915135,4.768359e-06,False
5.0534178e-05,4.7683704e-07,False
0.0001721118,7.152554e-07,False
0.0002535372,9.5367363e-07,False
0.003381871,2.6106401e-05,False
10.489839,1.4907398,True
22.659506,0.97543585,True
0.0001604071,1.0728829e-06,False
0.0004777201,2.5033905e-06,False
1.5960283,0.07302451,True
115.88891,1.4723433,True
2.9803493,0.019631794,True
0.0053033265,0.00015603214,False
0.004916937,7.188029e-05,False
0.00060354307,4.649149e-06,False
8.729821,0.10091847,True
11.734298,0.2208643,True
108.04332,2.5078893,True
0.008046474,0.00022623198,False
1.7319862e-05,0.0,False
0.0050879903,7.831695e-05,False
0.0016921998,3.4570558e-06,False
142.61624,3.9436831,True
0.00011783539,1.1920927e-07,False
0.0015806401,1.0967174e-05,False
1.2406764e-06,0.0,False
5.732528,3.5213058,True
0.0008067742,9.8943165e-06,False
0.000405849,8.344644e-07,False
0.0010510406,4.29152e-06,False
0.012256001,0.0014587597,False
0.5762394,0.0117899785,False
8.502182e-06,0.0,False
0.0007878242,7.128456e-05,False
5.73214e-06,0.0,False
0.00054005993,1.5497188e-06,False
3.5002347e-05,1.1920928e-07,False
0.017879153,0.0010880119,False
0.0016296841,4.1483916e-05,False
0.004295953,5.173518e-05,False
0.014150443,3.2185293e-05,False
0.017330892,0.07294012,False
0.00014153028,3.5762775e-07,False
0.0010786174,3.5762687e-06,False
0.024794642,0.00068579736,False
1.1594422,0.056296345,False
0.008957563,2.6344527e-05,False
0.0010692601,2.1934253e-05,False
0.24910311,0.05179886,False
231.26758,3.3250418,True
0.48408034,0.20105416,False
0.0013745409,1.3828162e-05,False
2.5380246e-05,1.6689287e-06,False
0.0015181092,6.7948968e-06,False
0.00035798576,1.4305099e-06,False
25.764301,2.9855044,True
0.001598226,1.0251934e-05,False
7.6089115,4.2785935,True
0.0006956573,7.1525494e-07,False
0.016321296,0.00029249102,False
6.351398e-05,2.0265374e-05,False
2.0401198e-05,2.3841855e-07,False
0.5115812,0.11472841,False
0.00080098823,3.3378515e-06,False
0.0002831281,2.384185e-07,False
0.022462307,0.0007606053,False
0.00033986897,3.4570626e-06,False
0.0004292054,3.8146886e-06,False
0.0008593201,4.2915217e-06,False
0.00076323765,4.649149e-06,False
18.342163,0.4882344,True
0.005805927,1.5139322e-05,False
0.14773437,0.002421365,False
0.005676581,1.1324746e-05,False
0.0002373696,5.960461e-07,False
0.00026178028,1.3113009e-06,False
0.001056465,1.6927557e-05,False
18.183979,2.0403492,True
0.036889434,0.0001935683,False
0.00048106175,1.0728825e-06,False
154.11218,3.0478091,True
0.20263554,0.020816071,False
0.010941542,3.337753e-05,False
0.0009677036,1.537787e-05,False
0.038972434,0.00010787338,False
0.020444278,0.0001178885,False
0.001388294,7.6293563e-06,False
1.4833725e-05,0.0,False
0.0022775151,2.5748814e-05,False
0.114552446,0.005869078,False
11.082368,1.0132188,True
0.17051792,0.002543802,False
0.0001308984,1.9073466e-06,False
0.00058862084,1.6689278e-06,False
0.00025967264,4.7683696e-07,False
0.0013309227,7.867774e-06,False
0.00042252557,1.5258667e-05,False
0.0016802711,7.748557e-06,False
0.008152938,2.6344575e-05,False
3.3489458e-05,2.3841855e-07,False
0.00036119946,1.7881371e-06,False
0.035802282,0.0013232573,False
1.468734e-05,1.1920928e-07,False
1.6361723e-06,0.0,False
0.00040342813,1.0490358e-05,False
0.00035083518,1.9073461e-06,False
2.253968e-06,0.0,False
0.00047284883,1.0490357e-05,False
0.00034566666,1.4662632e-05,False
0.0009104309,1.3113001e-06,False
0.90400666,0.011005342,True
0.0059920643,0.00047171526,False
0.00013930633,2.3841852e-07,False
0.0064008404,0.078807965,False
0.006059627,1.8000315e-05,False
21.386547,0.5130761,True
224.69287,3.002236,False
0.00044329575,0.0003433829,False
25.85612,0.5427878,True
0.014623079,3.0278241e-05,False
0.0012963254,2.9802231e-06,False
0.0074332887,0.00014113264,False
5.193758,0.23032251,True
0.0045977677,2.7655991e-05,False
0.0006737479,2.5510448e-05,False
0.2519189,0.0033327155,False
0.0007677446,2.1457633e-06,False
0.07906933,0.0028410614,False
0.0012643987,0.0003231239,False
0.00049218925,2.0265552e-06,False
0.0020060793,4.52993e-06,False
0.00061217154,3.3378521e-06,False
0.0022553175,6.318059e-06,False
0.028348912,8.6896005e-05,False
1.9019533e-06,0.0,False
2.5530097e-05,1.1920928e-07,False
84.80195,1.2996241,True
4.570359e-05,3.576278e-07,False
0.02829821,0.0003396764,False
3.7562833e-05,2.3841855e-07,False
0.26198816,0.007329946,False
0.0004986274,0.00020203926,False
0.0006367112,1.1920916e-06,False
0.0056154914,0.00034874422,False
0.0005826367,2.8610175e-06,False
3.0701623e-05,2.3841855e-07,False
0.0012147463,1.1086391e-05,False
0.0005168664,4.768358e-06,False
0.00028539068,3.4570626e-06,False
0.08448088,0.0018671603,False
0.016932365,0.00074333727,False
0.23274313,0.038945287,False
9.319247,0.15573078,True
0.053146373,0.00015888215,False
0.006391956,3.9576345e-05,False
0.025627986,0.0001536452,False
2.0033358e-05,1.1920928e-07,False
105.697464,10.708392,True
0.053072985,0.006721266,False
0.00095519505,2.0265534e-06,False
0.0035662507,6.7589135e-05,False
0.021591296,0.00019214033,False
0.0016005753,9.536682e-06,False
4.502124e-06,0.0,False
67.98611,0.4141247,True
0.0045225294,0.00013660417,False
0.053374056,0.0013959784,False
0.0031091617,1.26360555e-05,False
0.011651183,0.0003247875,False
0.0008956623,5.9604417e-06,False
0.0025743742,3.671567e-05,False
1.2289565,2.2916021,False
0.0016999155,0.00010144182,False
0.06161168,0.0007648622,False
0.0002545626,1.6689282e-06,False
0.0002475326,7.152553e-07,False
0.00028837836,2.3841824e-06,False
0.008270997,0.00017927273,False
0.00029104546,5.960461e-07,False
0.03472388,0.0006529129,False
0.0896097,0.0018801761,False
60.354904,0.66785944,True
1.0052144e-06,0.0,False
0.0016713224,2.8609777e-05,False
0.07318397,0.0016989516,False
0.003951669,8.5588355e-05,False
0.000692201,1.0728825e-06,False
151.42078,1.6102426,True
0.0034891232,1.9669278e-05,False
0.030198786,0.0009062675,False
0.0017420653,0.00017200403,False
0.00084160373,2.8610161e-06,False
0.00024551543,9.5367363e-07,False
0.0006331168,8.344642e-07,False
0.70297265,0.0035197192,True
0.00029770372,4.7683696e-07,False
84.26659,1.0968207,True
0.03238725,0.0001594818,False
0.0044587716,0.0015773167,False
0.0017416368,7.1525205e-06,False
0.040723152,0.00026233,False
0.00097229244,2.2649713e-06,False
0.51145285,0.021809077,False
0.00014124809,1.0728829e-06,False
5.505505,5.9089055,True
3.073401e-05,7.152555e-07,False
0.68218493,0.023652596,False
1.2686589,0.58362585,True
169.6846,3.956566,False
0.09667496,0.0032090342,False
0.006867766,0.0007450144,False
0.2205606,0.0010002339,False
0.06685738,0.00034490952,False
0.00669716,2.4437346e-05,False
0.31428728,0.017652947,False
0.00017118167,1.0728829e-06,False
2.160958e-05,1.3113013e-06,False
2.6146941e-05,1.0132739e-05,False
6.0495346e-05,3.576278e-07,False
27.832685,3.4626672,True
0.0013041483,6.6756916e-06,False
0.00019776192,5.960462e-07,False
0.0021912388,5.1259703e-06,False
0.09394176,0.00044581696,False
0.06893124,0.0001426682,False
0.0029127079,0.00013016761,False
0.00014478428,7.152554e-07,False
0.0015615628,3.3378476e-06,False
0.00034608654,3.3854856e-05,False
0.0060751988,1.0967112e-05,False
0.03633091,0.0005025549,False
0.006590473,0.0001335047,False
401.16397,5.6943274,False
0.00045899625,3.5762764e-07,False
0.022715146,0.00029642222,False
0.0068093357,0.0026981027,False
0.0032441525,4.4344713e-05,False
3.7850234e-05,2.3841855e-07,False
0.00038145573,7.0333217e-06,False
0.00035388346,2.8610182e-06,False
0.00102856,0.0002566245,False
0.00012528124,4.76837e-07,False
0.0018622959,4.982816e-05,False
0.5319084,0.004233553,False
0.007904654,0.0021327492,False
0.0007464159,9.1786875e-05,False
3.071107,0.041332986,True
0.00011381439,2.3841852e-07,False
1.9970403e-06,0.0,False
28.628654,3.0151792,True
0.63908046,0.11066061,False
1.793785e-05,0.0,False
0.0007538029,5.006774e-06,False
4.044744e-05,0.0,False
1.8961433e-05,2.3841855e-07,False
0.035175446,0.0004644363,False
0.00026311775,8.3446446e-07,False
6.6363816,0.5363643,True
3.1902015e-05,1.1920928e-07,False
15.062266,0.7267678,True
0.015060251,3.1946838e-05,False
0.3164951,0.06799208,False
0.0020147404,1.5854675e-05,False
0.009896928,8.129639e-05,False
0.0012648957,0.00019345773,False
0.00017118503,8.344646e-07,False
0.07944058,0.00016554979,False
0.006788058,6.603923e-05,False
48.30394,1.4368725,True
0.0017396366,1.8477238e-05,False
0.004227918,4.3033488e-05,False
0.00024580178,2.384185e-07,False
28.097334,0.69011515,True
0.0018216814,4.5299316e-06,False
2.9009234e-05,2.3841855e-07,False
0.00048684608,5.5549965e-05,False
0.013986861,0.0005044772,False
0.00035434685,2.205347e-05,False
3.1412078e-06,0.0,False
0.006156517,1.0371059e-05,False
6.6817943e-06,0.0,False
0.0019640762,6.9141015e-06,False
0.00836227,1.6092956e-05,False
0.006707666,4.267568e-05,False
0.0005708335,8.344642e-07,False
0.0072950087,0.00024637362,False
2.1058533e-05,4.410734e-06,False
214.82199,6.194703,True
0.005842274,1.6092981e-05,False
2.2873852e-05,2.3841855e-07,False
0.00016567938,4.053107e-06,False
0.062161595,0.00054924545,False
0.011992426,0.00027807272,False
0.00202397,3.933889e-06,False
0.37396067,0.023651963,False
0.019614099,0.00016329961,False
0.000999997,1.9073445e-06,False
0.0188194,0.00034277816,False
1.396033e-05,1.1920928e-07,False
2.1946988,0.29911324,True
0.004080055,1.823875e-05,False
0.057686914,0.00077414524,False
1.1283898e-05,0.0,False
0.002566818,8.7022145e-06,False
0.0006217567,2.6225991e-06,False
0.04183681,0.00030106664,False
0.033991452,0.00036827565,False
0.09662414,0.0025977718,False
8.592021e-06,9.5367386e-07,False
0.052767932,0.010317002,False
1.2984246e-05,0.0,False
207.58691,4.059409,True
4.8603874e-06,0.0,False
0.014378391,6.4727574e-05,False
4.0424484e-06,0.0,False
0.00045828818,1.3113007e-06,False
0.08813249,0.0014798176,False
0.005654834,8.260815e-05,False
0.0096722,8.058116e-05,False
0.015842408,8.046182e-05,False
0.00024104961,4.7683696e-07,False
0.00015221798,4.76837e-07,False
0.27149737,0.001201964,False
55.726658,1.0413699,True
0.00016322291,1.7881375e-06,False
0.0032012928,1.4304958e-05,False
0.086495265,0.0016196242,False
0.0006042289,1.3113007e-06,False
41.119278,0.43347543,True
0.00082521944,1.7881363e-06,False
1.2413056,0.69059867,True
2.8567323e-05,3.576278e-07,False
0.01023936,0.0002913026,False
10.379436,0.18677273,True
0.166132,1.5571978,False
0.0020112123,8.106181e-06,False
0.03891617,0.012026949,False
0.0032406067,8.940635e-06,False
0.0006454041,8.34464e-07,False
3.3291635e-05,3.576278e-07,False
0.03868852,9.1063754e-05,False
0.0031405739,1.2993674e-05,False
20.318308,2.6718721,True
1.9061348e-06,1.1920928e-07,False
0.02241428,0.00016341908,False
0.00036097498,8.46382e-06,False
0.0091320155,3.9814484e-05,False
82.01718,1.6409341,True
0.029603962,0.0013638648,False
0.0019486932,1.2278455e-05,False
1.2893568,0.09027873,True
0.0019225155,4.172307e-06,False
0.003882603,6.520506e-05,False
0.82475585,7.307629,False
3.93328,0.0891802,True
0.8527748,0.016047457,False
0.005718746,0.00019178871,False
0.036521588,0.0002612559,False
0.7761364,0.0130989505,False
0.040998504,0.00024671806,False
0.00016495958,9.5367375e-07,False
0.00018631475,4.649151e-06,False
0.0006789716,1.5497185e-06,False
0.0377466,0.00022764958,False
0.0021171405,3.278193e-05,False
0.00030226642,1.4305101e-06,False
0.13173793,0.0007163838,False
0.005525236,6.007933e-05,False
0.0003595069,9.536694e-06,False
21.709232,0.58316135,True
3.9561914e-05,4.7683704e-07,False
0.0058464035,0.0077903788,False
0.0005256066,2.8610177e-06,False
0.00015575696,4.76837e-07,False
0.0070044794,9.417418e-06,False
0.009050379,2.586775e-05,False
233.94351,3.362694,True
3.3678694e-05,3.576278e-07,False
0.08946348,0.00033225538,False
0.00023563018,2.5987285e-05,False
0.3607839,0.003940401,False
9.888834,0.32301816,True
0.001175276,6.556481e-06,False
0.0031683808,7.5101334e-06,False
217.93138,3.9565306,True
0.00016865948,4.76837e-07,False
0.0046639363,9.130972e-05,False
0.010339336,0.00014375467,False
0.058748275,0.00049384724,False
2.3134053e-05,4.7683704e-07,False
0.00025343927,7.152553e-07,False
0.00036223742,2.6225998e-06,False
0.00080589857,1.1920912e-06,False
0.01108591,5.292694e-05,False
0.071504585,0.00052885496,False
0.0094307475,6.603895e-05,False
0.025724659,0.0014194478,False
0.2689246,0.39038298,False
6.031728e-05,5.6028207e-06,False
0.15135902,0.0023323416,False
0.0026124625,8.463486e-05,False
0.0032949313,1.5377816e-05,False
14.012562,0.14387068,True
0.006183321,0.04183567,False
0.0036422536,4.768336e-06,False
0.004162725,6.079468e-05,False
191.78151,2.3902547,False
139.13493,1.8276656,True
0.008965193,0.00019381406,False
2.7909973,0.9117141,True
0.0285822,0.0014292115,False
4.0410956e-05,7.0333235e-06,False
11.048586,0.19318633,True
0.00037555932,8.868776e-05,False
0.00014375425,9.5367375e-07,False
0.00024975298,9.5367363e-07,False
0.0127934655,3.4569362e-05,False
1.0872932e-06,0.0,False
0.2650894,0.004068694,False
0.00015453306,1.9073466e-06,False
0.00069013675,1.5497184e-06,False
0.0004635467,0.038108647,False
3.6243142e-05,2.9802277e-06,False
0.03286647,0.00017628616,False
180.92885,1.8817043,True
39.565495,0.5802887,True
0.0008818301,6.198859e-06,False
0.006470185,0.000105851774,False
11.071066,1.2681286,True
0.0033355076,3.9338834e-06,False
0.015844472,0.0010301339,False
0.0008753779,8.463818e-06,False
0.0006740761,6.31807e-06,False
0.00071429857,1.9073457e-06,False
0.00014424189,9.5367375e-07,False
5.132876,0.83530635,True
0.0051512024,1.3112852e-05,False
0.04185401,0.00012467877,False
8.200963e-06,3.576278e-07,False
0.0002431119,1.0728827e-06,False
18.165733,2.0802228,True
0.00076152623,1.4305093e-06,False
0.00018485889,4.649151e-06,False
0.31361732,0.005701965,False
2.1754999e-05,2.3841855e-07,False
0.23251718,0.0016163144,False
0.00090708846,1.0490352e-05,False
0.58047986,0.013408434,False
0.0027648055,1.2636065e-05,False
0.008472663,0.01143843,False
0.00024905015,5.960461e-07,False
0.00059743115,1.3470554e-05,False
0.003452154,5.364377e-06,False
2.8488073e-05,2.8610189e-06,False
8.97119,1.9099976,True
3.858123e-05,1.1920928e-07,False
9.735685,10.512163,True
0.00015644873,1.6689285e-06,False
0.077443294,0.00047857442,False
0.010552777,0.00027652286,False
0.00049449963,1.4305098e-06,False
0.005855681,3.5761903e-05,False
0.00026540316,1.3113009e-06,False
0.00016958249,1.6689285e-06,False
0.016513405,6.615713e-05,False
10.269571,0.7991646,True
0.014760684,0.0010158496,False
0.00061256666,8.34464e-07,False
0.017609948,9.011521e-05,False
2.739598e-05,1.1920928e-07,False
0.005531133,9.2620736e-05,False
216.1551,4.4897857,True
0.0013404317,1.5497169e-06,False
0.1191916,0.009113106,False
0.015708353,0.00017450447,False
0.00489641,3.5761987e-05,False
0.014047403,5.6144767e-05,False
0.028869519,0.002211326,False
0.012045409,7.998504e-05,False
0.010819948,2.2172282e-05,False
0.6946068,0.0038847448,True
0.0006395859,5.8412343e-06,False
0.012902407,0.0001408938,False
0.08634466,0.002849948,False
2.884805e-05,9.5367386e-07,False
0.0067364317,3.8145936e-05,False
0.39669883,0.019498494,False
0.025233965,0.00018701621,False
0.0005021014,1.0728825e-06,False
0.006971355,0.0037434027,False
0.04534002,0.00465671,False
1.726237e-05,0.0,False
1.5084032e-06,0.0,False
6.8586555,0.6453672,True
0.0027604208,0.00011121588,False
0.0023963174,6.1988503e-06,False
0.07389689,0.0027469308,False
0.02562526,0.008981328,False
0.023237348,0.008045363,False
0.00176718,7.450289e-05,False
2.1803435e-05,0.0,False
0.0021276018,4.5299316e-06,False
3.0536816,0.66050357,True
0.0015708228,6.198853e-06,False
0.00047959774,1.1920918e-06,False
0.023068724,0.000107875545,False
0.0032899806,7.164199e-05,False
0.02011505,0.0001277813,False
0.00015098312,3.9338984e-06,False
0.00045200394,5.96046e-07,False
0.017056925,3.778797e-05,False
3.5813777e-05,1.1920928e-07,False
0.0004192986,7.152552e-07,False
0.01069284,5.6383484e-05,False
0.017168798,6.1031533e-05,False
0.0029420312,0.00015615171,False
0.003293018,0.0010407477,False
0.0008451952,5.3643994e-06,False
0.00035284314,4.7683687e-07,False
0.15114611,0.0010152928,False
0.0006306721,3.933896e-06,False
1.6838824,0.43476447,True
0.29636836,0.0062397625,False
0.0019767531,4.8875568e-06,False
0.00095707766,7.748568e-06,False
2.296638e-05,1.1920928e-07,False
2.5766076e-05,0.0,False
0.0015465397,9.417474e-06,False
4.021695,0.49253684,True
0.00029705153,1.9073464e-06,False
0.0136979325,0.00019798467,False
0.0004572609,2.0265547e-06,False
0.6440671,0.014338074,True
4.3255177e-06,1.1920928e-07,False
0.08637499,0.00072551024,False
0.008389867,6.782706e-05,False
0.014516238,6.651543e-05,False
40.406258,0.6041994,True
0.75282747,0.59847057,False
0.002824213,1.4662602e-05,False
11.927428,0.5363417,True
0.011587958,0.0003840141,False
1.3124159e-06,0.0,False
0.008007332,6.3059255e-05,False
29.35378,1.6473318,True
0.0017945805,9.298262e-06,False
0.0136476075,0.012010495,False
0.00047614847,4.7683682e-07,False
0.0030569232,7.104595e-05,False
0.2369252,0.004229832,False
0.008205679,1.4781723e-05,False
0.0016509685,1.5616266e-05,False
0.0020547716,0.0013327039,False
0.022453541,0.00016842429,False
4.027945e-05,2.3841855e-07,False
0.031313892,0.00010024666,False
0.006862002,0.00089080504,False
0.00027749644,8.3446446e-07,False
0.055090252,0.0010503422,False
29.922935,3.6954916,True
0.010391834,9.869978e-05,False
0.03597481,0.00018093713,False
0.004639191,1.0132666e-05,False
0.0001426863,4.76837e-07,False
0.0007787871,2.741808e-06,False
0.0021885305,2.8252136e-05,False
3.8409154,0.16064525,True
0.0025080545,0.0015946983,False
0.07465275,0.0016903522,False
0.00052848906,8.3446423e-07,False
1.5070219e-06,0.0,False
0.016623577,6.007823e-05,False
8.119297e-05,7.152555e-07,False
0.4718119,0.016029924,False
0.013499795,0.00073655276,False
0.26447028,0.005155223,False
7.8097296,0.09215486,True
0.0046835733,1.8477149e-05,False
0.0014230853,1.7762002e-05,False
0.00015123015,2.3841852e-07,False
0.00041267124,3.0994356e-06,False
4.794554,0.03826434,True
0.016661232,7.354753e-05,False
1.0833344,0.0069608353,True
0.00015903429,4.291525e-06,False
0.08395136,0.0048287003,False
0.00013882041,5.960462e-07,False
0.0012211764,3.611973e-05,False
9.563937e-06,0.0,False
0.35921845,0.0320253,False
0.0007318096,1.3112928e-05,False
0.010539737,2.6702242e-05,False
0.0057814196,6.973462e-05,False
5.1147483e-05,1.4305105e-06,False
0.00045010503,8.344644e-07,False
0.06184372,0.018647617,False
0.005075011,8.284645e-05,False
12.228944,1.179638,True
0.0068230634,0.00013934505,False
2.7563925e-05,3.576278e-07,False
0.012458899,6.162869e-05,False
0.0002478912,1.7881373e-06,False
0.00034621925,1.9073464e-06,False
0.11884628,0.01088062,False
0.0035038197,8.22537e-06,False
3.42368e-05,2.3841855e-07,False
0.028249139,0.0011671702,False
1.1273214,0.13202806,True
4.452231e-05,4.76836e-06,False
0.0046620453,4.1603e-05,False
0.0015725933,2.5033873e-06,False
97.91767,3.3809137,True
0.0003452018,3.0994356e-06,False
0.001889388,3.4093195e-05,False
200.83806,4.324576,False
0.0003935108,8.344644e-07,False
0.0004319536,8.344644e-07,False
0.0005833973,3.3378528e-06,False
2.4415303e-05,1.239769e-05,False
1.3599144e-05,0.0,False
1.0605205,0.0058217905,True
0.0010927615,3.33785e-06,False
0.68695366,0.1024441,False
72.87232,0.7558069,True
1.7344972e-05,1.1920928e-07,False
0.27849117,0.10923216,False
0.0016367113,1.060955e-05,False
0.026665706,0.00058596843,False
0.02229162,7.6764925e-05,False
0.000133368,2.3841852e-07,False
0.001595741,1.1444006e-05,False
0.00043162593,4.7683682e-07,False
0.0012147267,3.2186422e-06,False
0.0085563315,0.0016709807,False
1.3689527e-05,1.1920928e-07,False
3.0610787e-05,8.344647e-07,False
0.011120629,0.00017891549,False
4.988001e-05,3.576278e-07,False
0.39617702,0.03321425,False
4.9381194,0.5453997,True
0.01069708,5.5668435e-05,False
0.0116170095,0.00013529157,False
0.004437564,1.3947332e-05,False
0.5138414,0.112556614,False
0.0018761304,1.0132722e-05,False
2.3196655e-05,0.00020263526,False
0.8917998,0.021725768,True
0.12349325,0.0033914885,False
2.0873145e-05,3.576278e-07,False
0.0014222747,2.0742178e-05,False
0.07158047,0.022473682,False
0.024742814,8.344041e-05,False
0.11509751,0.004246532,False
0.00012707528,0.0,False
0.007971168,2.6582991e-05,False
0.0098007545,2.1814758e-05,False
7.0521287e-06,0.0,False
0.006820666,1.7642651e-05,False
1.2754291,0.09745193,True
0.021069057,0.00011312061,False
0.00014705273,5.960462e-07,False
0.06740184,0.0018462102,False
0.12870951,0.0060902564,False
20.055103,0.6283191,True
0.0011451235,7.748565e-06,False
2.1325898,0.5811475,True
0.00034257784,2.0265552e-06,False
0.97825766,0.77374506,False
8.654218,3.1595726,True
0.00017973963,4.76837e-07,False
0.0021610325,3.933823e-05,False
67.906166,3.1631212,True
24.067904,3.404797,True
0.008939657,5.1615658e-05,False
5.4171877,0.29123834,True
53.513466,0.52087116,True
4.220731e-06,0.0,False
0.0002175098,1.0728827e-06,False
11.1484995,4.3440876,True
0.0012372005,9.179062e-06,False
0.00014651244,4.76837e-07,False
31.625336,1.4113606,True
4.2458836e-05,1.1920928e-07,False
0.00046225396,4.6132915e-05,False
0.005291499,6.210577e-05,False
1.7044995e-05,4.7683704e-07,False
0.08079611,0.0019525369,False
0.0006991123,4.6491487e-06,False
0.0074163186,9.107106e-05,False
0.009007034,8.2249964e-05,False
0.0018211735,2.741804e-06,False
0.04389138,0.00349222,False
0.020022022,9.6313735e-05,False
4.7549373e-05,7.152555e-07,False
0.00017008693,1.4305102e-06,False
0.2935881,0.002534865,False
0.16294986,0.004583776,False
30.800816,2.726352,True
6.5557e-05,4.7683704e-07,False
0.020524582,0.00014351375,False
0.0033566833,0.00023910456,False
0.005393166,1.8834793e-05,False
0.052067745,0.008696593,False
0.016034113,7.247533e-05,False
0.003072759,4.4107173e-06,False
0.037223425,0.00037911691,False
0.002273114,7.629348e-06,False
0.0013412645,5.722023e-06,False
0.0006135305,1.6212323e-05,False
0.0022487529,9.655889e-06,False
0.1814201,0.034297198,False
3.206665e-05,2.3841855e-07,False
0.2392566,0.031647693,False
0.11793739,0.045122936,False
0.0017195882,3.1589923e-05,False
5.9232516e-05,2.145765e-06,False
0.00045742106,3.8503844e-05,False
0.08107166,0.00057565223,False
0.02341726,0.00064254686,False
0.06009757,0.0004168643,False
0.0018993854,5.8412256e-06,False
0.0007056681,1.6689279e-06,False
0.00023593297,5.7220286e-06,False
0.020204192,0.0001758148,False
0.0002433146,1.1920919e-06,False
0.00022520307,5.960461e-07,False
0.001649007,3.4093227e-05,False
0.05937205,0.0003976712,False
0.0017242222,1.1920839e-05,False
0.016694484,0.0002597206,False
17.38862,2.6031318,True
3.4288718e-05,2.3841855e-07,False
0.032065973,0.01042205,False
0.00015453923,1.0728829e-06,False
4.5515426e-05,5.3644035e-06,False
0.0010113763,2.8728999e-05,False
0.019698048,0.00033634278,False
0.0076731755,3.3139448e-05,False
0.0020178093,0.0002817706,False
0.0014908041,5.7220186e-06,False
0.0012144302,0.0033541594,False
3.8721646e-06,0.0,False
0.00012735909,3.5762775e-07,False
0.003653454,3.01594e-05,False
0.011034314,2.7179063e-05,False
0.103034414,0.42447132,False
0.0009157501,4.410729e-06,False
0.0063407137,0.00037722383,False
0.0007678499,4.5299394e-06,False
1.43090065e-05,0.0,False
0.0004526181,2.8610177e-06,False
0.0043361424,4.5655925e-05,False
0.0008552541,1.7881359e-06,False
0.002063054,0.0002499502,False
3.3798664e-05,1.1920928e-07,False
0.059921272,0.0017036261,False
0.00014131176,1.0728829e-06,False
0.0010987453,9.536689e-06,False
0.0009667562,7.3909405e-06,False
0.15672152,0.004401297,False
1.8091308e-05,2.3841855e-07,False
0.003915352,3.6834812e-05,False
2.4208895e-05,9.5367386e-07,False
0.055988252,0.0003120219,False
0.0025008153,1.2397648e-05,False
0.002856151,1.5973848e-05,False
6.0330485e-06,1.1920928e-07,False
0.0018605335,2.813294e-05,False
0.0019094573,5.3165822e-05,False
162.1411,4.3379717,True
0.012405632,0.003233412,False
0.0013300981,5.125979e-06,False
1.0701813,0.06065112,True
12.957378,0.04555724,True
0.007373597,3.2304935e-05,False
0.6929591,0.008364246,False
1.3335316,0.08128528,True
0.00016284737,4.76837e-07,False
0.0026519287,2.0622934e-05,False
0.28866446,0.021462725,False
0.0010150613,5.8412315e-06,False
0.00021625086,7.152553e-07,False
0.36062512,0.12358565,False
2.4780145e-05,2.3841855e-07,False
0.0017299464,5.5549917e-05,False
0.002091263,3.695472e-06,False
2.8007285e-05,3.576278e-07,False
0.005614365,1.0490269e-05,False
0.012887473,0.00012349083,False
0.00043403235,1.907346e-06,False
6.359848e-05,5.960463e-07,False
0.0001429423,1.1920927e-07,False
0.03744138,0.00011967209,False
0.008762021,6.627725e-05,False
0.0064725997,0.00018392205,False
6.140745e-06,0.0,False
0.015885606,0.00021586142,False
0.008160953,3.2304888e-05,False
0.00017816131,9.179072e-06,False
17.42734,0.72611445,True
10.314937,0.623515,True
4.2832494,0.17586392,True
0.002373795,5.0067647e-06,False
0.00016134595,5.960462e-07,False
0.00080696,6.079651e-06,False
0.0045728614,3.4450728e-05,False
0.5277,0.0748306,False
0.0060584233,4.6371024e-05,False
0.00014146553,1.0013529e-05,False
0.035281602,0.00030618557,False
0.00080587255,4.172313e-06,False
0.0006932857,7.62936e-06,False
1.5309774,0.30153123,True
6.0837334e-05,5.3644035e-06,False
2.4068931e-05,0.0,False
0.005119141,8.082018e-05,False
5.44718,6.5476217,True
0.00045881345,1.9550125e-05,False
0.067475796,0.00089491374,False
0.03682217,0.0010619193,False
0.0038341722,5.531137e-05,False
0.0004326577,3.2186445e-06,False
0.0040375427,0.00525544,False
40.927277,0.35460475,True
0.0014999787,3.2186408e-06,False
0.016299656,0.0067640464,False
2.6916657e-06,0.0,False
0.00032922009,2.3841847e-07,False
4.358516e-06,0.0,False
0.0010735488,8.463818e-06,False
0.0007287729,5.8412343e-06,False
0.013449245,6.138962e-05,False
0.041366722,0.005154127,False
0.0045093987,0.00014458969,False
4.518191e-05,2.3841855e-07,False
0.07744625,0.0008914454,False
0.0016794895,1.7046757e-05,False
0.09872383,0.00059313746,False
0.09888292,0.0033235315,False
65.57191,3.7583845,True
0.00029169596,7.986989e-06,False
0.0013785356,2.622597e-06,False
0.03424712,0.004920455,False
0.00023902353,1.0728827e-06,False
0.010059558,3.409274e-05,False
0.41954818,0.0024331268,False
0.19071199,0.0018417604,False
0.18576138,0.003215451,False
113.09934,1.8853422,True
9.097338,0.44984674,True
0.06862345,0.013071135,False
0.0012657976,0.0006120711,False
0.006425407,3.5881087e-05,False
0.000869193,1.740439e-05,False
0.04954448,0.0001646032,False
8.70196e-07,0.0,False
0.00018520559,3.5762775e-07,False
0.003462024,3.5762587e-06,False
0.0041858284,0.0001871402,False
0.020532465,0.00034921512,False
0.00043765933,8.46382e-06,False
0.0015442608,2.7894554e-05,False
0.0012057268,3.099432e-06,False
0.0139238555,0.073762484,False
0.2934523,0.4354387,False
0.000836694,1.5497184e-06,False
4.2957985e-05,6.198864e-06,False
0.0015330168,8.225398e-06,False
0.00017652281,1.0490361e-05,False
10.871333,1.1768813,True
0.00018206483,1.0728777e-05,False
0.006694629,2.431815e-05,False
0.04393629,0.0033061455,False
9.904529e-06,2.3841855e-07,False
0.0034042143,4.2437438e-05,False
67.2539,2.183227,True
0.0008372952,1.9073451e-06,False
4.2980377e-05,3.576278e-07,False
0.004669993,1.1920798e-05,False
0.1882744,0.001038238,False
0.0075512854,5.066224e-05,False
0.0011313782,2.0742176e-05,False
18.196968,3.178483,True
45.537754,0.85797346,True
0.0060930736,0.0035303207,False
0.008597155,3.8026563e-05,False
0.0019585176,8.225394e-06,False
0.0020882455,6.0796406e-06,False
6.6227185e-05,2.3841855e-07,False
0.0039416975,5.8412134e-06,False
1.0570436,0.0288221,False
210.99974,4.363843,True
14.65514,4.4150286,True
8.7012615,0.17911886,True
0.00033543713,7.152552e-07,False
0.050827768,0.017791886,False
0.00014662778,3.5762775e-07,False
0.0109907575,0.00020239517,False
5.0437942e-05,1.1920928e-07,False
0.00020417251,8.344646e-07,False
0.0011957111,1.0251937e-05,False
0.00037266512,4.5299416e-06,False
0.039567925,0.00030295688,False
0.0017597902,4.1723074e-06,False
0.00031201637,2.2649733e-06,False
0.009740456,8.511075e-05,False
0.0026286407,3.790776e-05,False
0.0020160025,2.706009e-05,False
0.037478358,0.0003895991,False
1.4814497,0.5616406,True
0.00030526976,9.5367363e-07,False
3.4378502e-06,0.0,False
0.98495483,0.2044447,True
0.0023048515,9.035636e-05,False
55.947304,1.3270683,True
0.0045660636,1.6569871e-05,False
0.0013100969,6.198857e-06,False
14.104714,0.7552107,True
3.1427568e-05,2.3841855e-07,False
0.0001368737,2.3841852e-07,False
0.0028426147,3.969578e-05,False
250.35751,2.4940562,True
0.0030029472,1.8477196e-05,False
3.7278056e-05,4.7683704e-07,False
0.0012247097,4.6491455e-06,False
0.011851521,3.468874e-05,False
3.0813162,0.03757511,True
0.138244,0.005270154,False
0.0056625437,1.7404283e-05,False
0.00026623538,9.5367363e-07,False
0.0030873474,1.8000359e-05,False
0.004542313,5.3165575e-05,False
5.0354272e-05,9.5367386e-07,False
1.5509133e-05,0.0,False
111.16852,3.1348653,True
0.00014424109,1.6689285e-06,False
0.0050568096,6.5205124e-05,False
7.5057156e-05,7.152555e-07,False
0.028418228,0.00021979019,False
0.0076104137,2.4318197e-05,False
0.0049176803,1.2278389e-05,False
0.00013198414,3.5762775e-07,False
0.016973212,0.00018534908,False
0.18571268,0.060159937,False
0.0029116534,6.341711e-05,False
0.0016904104,2.3364702e-05,False
0.00027913615,5.9604454e-06,False
0.00026209786,1.0728827e-06,False
0.0003751686,1.668928e-06,False
4.839594,0.08274375,True
1.63509e-05,1.1920928e-07,False
6.380613e-06,0.0,False
0.004604477,5.5430595e-05,False
0.00043134493,1.1920918e-06,False
0.030304478,8.224672e-05,False
3.2095684e-06,1.1920928e-07,False
0.00081781496,2.3841808e-06,False
0.07890917,0.037252773,False
197.51901,3.8751373,False
201.38623,7.200605,True
0.001645281,0.00031478185,False
0.008183643,0.0007876591,False
0.04624608,0.003802142,False
0.0016012607,2.7536928e-05,False
0.005732615,2.0980438e-05,False
36.40989,2.138558,True
4.8401755e-05,2.3841855e-07,False
0.007714439,2.2410883e-05,False
0.019928494,0.00035111944,False
2.095182,0.06490751,True
170.32149,1.9899368,True
0.0228581,6.913631e-05,False
0.0031175977,1.0490319e-05,False
0.0014474263,3.3378487e-06,False
0.027958669,0.0063889367,False
0.001136699,6.4372725e-06,False
0.00017914639,2.3841852e-07,False
0.0023183033,1.0967168e-05,False
2.4740596,0.17708334,True
0.0012192827,2.2649715e-06,False
0.0026814078,3.0636245e-05,False
18.883286,0.16599432,True
3.248274,0.23246494,True
0.019576713,0.0001549565,False
6.4005025e-07,0.0,False
0.00031246064,1.1920919e-06,False
2.4435762e-06,0.0,False
4.550034e-06,0.0,False
0.003011417,5.8768284e-05,False
0.0003165477,5.960461e-07,False
0.001106569,1.9073443e-06,False
0.002339692,5.9006674e-05,False
1.2400563e-05,0.0,False
0.2751369,0.0186452,False
0.026966427,9.941262e-05,False
0.0006524072,3.099435e-06,False
0.0010882557,1.0251934e-05,False
0.006962393,0.00012194293,False
0.0089164,6.0436567e-05,False
7.1274786e-05,3.576278e-07,False
0.000155892,6.19869e-05,False
0.032688588,4.899096e-05,False
0.0001875484,4.76837e-07,False
0.0782321,0.0024425627,False
0.044233065,0.013701552,False
0.0017217589,0.00029976614,False
0.0009016892,6.353648e-05,False
0.00013441542,5.960462e-07,False
0.008999992,0.00018606702,False
3.5324374e-05,1.1920928e-07,False
0.14863724,0.036318798,False
6.56578,2.3862512,True
0.00090792665,2.7418073e-06,False
0.0008266252,1.0132732e-05,False
0.0039758417,1.8834797e-05,False
3.3407003e-05,3.576278e-07,False
0.24136028,0.008375532,False
4.2480035e-05,1.1920928e-07,False
0.0010716196,1.3112922e-05,False
0.019775322,0.00015638629,False
9.0287784e-07,0.0,False
0.03926528,0.009438037,False
0.0014010931,3.82654e-05,False
0.010421937,2.813267e-05,False
0.0010352257,4.088792e-05,False
0.009285521,0.00019250263,False
0.0028952525,1.7523556e-05,False
0.00027765345,8.3446446e-07,False
0.00013451588,3.5762775e-07,False
0.0054086694,3.1828204e-05,False
4.254756,0.05514132,True
0.0025253615,5.3643853e-06,False
6.748531e-05,1.1920928e-07,False
0.0004430912,8.3446423e-07,False
0.00018091638,1.0728829e-06,False
0.03165913,0.004131865,False
0.0040202145,6.580107e-05,False
0.0038629589,8.630341e-05,False
2.5887448e-05,1.1920928e-07,False
1.2799871,0.007956073,True
0.79917276,0.10385059,False
0.0038316776,3.7073187e-05,False
0.0006244325,8.4638195e-06,False
10.076538,0.52598494,True
0.003998162,9.29823e-06,False
3.4986962e-05,1.5497195e-06,False
0.0006102539,1.9073454e-06,False
0.00062583736,0.0004089232,False
0.028624577,0.00051662786,False
0.2619256,0.05231212,False
0.0072286804,4.970848e-05,False
0.17714919,0.004566997,False
0.019313287,0.00035100247,False
0.0007543218,5.8530015e-05,False
0.017054172,3.11124e-05,False
0.00026618113,3.5762773e-07,False
0.097099,0.49895677,False
0.0988822,0.027069042,False
0.00014582179,7.152554e-07,False
0.0033071926,0.00023445649,False
0.0017432225,1.478182e-05,False
6.036984,1.1440014,True
0.0022172127,1.0847956e-05,False
0.00033914953,8.344614e-06,False
1.61936,1.7144465,True
0.0033944154,0.0034055994,False
1.2035745e-05,3.576278e-07,False
0.123037726,0.00025503355,False
0.05938367,0.020064937,False
0.00820416,3.194724e-05,False
0.021381147,0.003387,False
0.0027871078,1.8477216e-05,False
0.6393348,0.00440913,False
349.1144,3.629014,False
0.0013270486,0.00063637446,False
0.0017747213,1.0013509e-05,False
0.0008242562,1.3828172e-05,False
0.00038005292,1.668928e-06,False
0.00073310634,2.3841812e-06,False
2.656675,0.3253791,True
0.00038527974,1.7881373e-06,False
0.3782029,0.51270103,False
0.00016792197,3.5762775e-07,False
0.007960333,2.8490276e-05,False
0.0011410663,1.9550109e-05,False
0.01255872,0.00041594892,False
0.20474787,0.016946575,False
0.013426838,6.0078568e-05,False
0.000634767,0.0024252296,False
0.00061506,7.629361e-06,False
0.00020841656,1.4305102e-06,False
0.0004989232,2.5629659e-05,False
0.00046874865,5.96046e-07,False
0.0003025389,9.5367363e-07,False
28.285028,5.086567,True
0.47305107,2.0396357,False
283.6179,3.8876762,False
91.98329,6.0754466,True
0.0013548576,4.6491446e-06,False
2.9043942e-05,2.4079987e-05,False
0.00040998447,1.549719e-06,False
0.0005788391,1.6689278e-06,False
0.00874062,0.0009844153,False
0.00032427622,7.152552e-07,False
0.00038041142,2.145764e-06,False
4.96835,0.25206774,True
7.056591e-07,0.0,False
0.0009841277,4.33912e-05,False
2.1450362e-05,1.1920928e-07,False
0.088674515,0.0043698354,False
0.0016951178,2.3841776e-06,False
0.1028651,0.0064515607,False
3.910758e-05,2.3841855e-07,False
0.0014940586,1.5973896e-05,False
0.005021702,3.480829e-05,False
0.0017280189,5.841226e-06,False
0.00018095232,1.7881375e-06,False
0.0005345555,3.695479e-06,False
0.05592398,0.14225616,False
0.000498832,3.4570617e-06,False
33.18693,1.6436461,True
0.009898079,4.076815e-05,False
0.0008625115,1.3113e-06,False
1.5881818e-05,1.1920928e-07,False
0.25713456,0.15792125,False
0.1553591,0.008696831,False
3.3820536,0.38300955,True
0.00014680694,8.344646e-07,False
0.22836404,0.009067485,False
0.00059692265,2.8610173e-06,False
0.0007060506,2.6225991e-06,False
0.00080191117,1.7881364e-06,False
0.00017666975,5.960462e-07,False
0.02506328,9.404801e-05,False
0.021742545,0.00051948795,False
150.03806,3.7639816,True
1.9418785e-05,1.1920928e-07,False
4.5158524e-07,0.0,False
0.034316394,0.0003376483,False
0.015520745,0.01983528,False
0.00037556145,1.7881371e-06,False
3.2887187,0.098426715,True
5.9177975e-05,3.576278e-07,False
0.5882579,0.11735627,False
0.019920763,0.00024255615,False
81.20106,3.2256348,True
0.06267925,0.00024896982,False
0.0063300813,0.0008202951,False
6.370949e-06,0.0,False
0.00027837127,5.960461e-07,False
0.0019292409,2.4318359e-05,False
0.016774343,0.00029475553,False
10.933878,0.1520116,True
0.0007485583,2.264972e-06,False
0.006386058,0.0015233975,False
0.00077053497,1.5497185e-06,False
0.0036772978,2.551034e-05,False
0.0004067088,4.1723147e-06,False
0.009468368,0.00010191738,False
0.18494059,0.003159562,False
3.6899405e-06,0.0,False
0.00039787806,1.9073461e-06,False
0.00012484672,5.960462e-07,False
0.0009845624,3.4570603e-06,False
23.626005,1.6846211,True
0.0009406941,3.2186422e-06,False
4.6194573e-06,0.0,False
0.0091239745,0.00022790072,False
0.008900376,4.4582615e-05,False
0.83234435,0.11991419,False
0.0004427319,2.7418089e-06,False
0.0062875804,5.519203e-05,False
0.002593472,6.1988476e-06,False
0.0011714761,2.741806e-06,False
0.0008367502,2.3841808e-06,False
0.019640667,0.00076025433,False
0.00036106064,3.0994356e-06,False
0.01666906,8.332193e-05,False
0.0017011891,2.1457606e-06,False
0.00014490982,4.76837e-07,False
0.02260523,0.00018201098,False
0.010078173,2.0265074e-05,False


==> new_results/losses/wrn-eps-0/scale_25_wrn-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,107.21993,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.2483616e-19,39.962265,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.6523135e-13,38.393158,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.432519e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,100.721695,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.2073e-40,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,16.248795,True
0.0,0.0,False
0.0,0.0,False
1.341137e-09,135.29556,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
8.446351e-34,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.145609e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.177181e-20,33.214752,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0932016e-34,50.97719,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,19.76918,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0107384445,False
2.686915e-29,11.327939,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00040856597,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0012124577,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.8065013e-28,150.16357,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.378897,129.98293,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,23.50055,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3310474e-31,63.686295,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3320018e-30,23.181793,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.470544e-05,29.935837,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3149968e-17,123.01195,True
5.9778637e-33,138.07478,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,33.672012,True
1.1445306e-35,11.813728,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,41.241623,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
3.2887604,202.84085,False
0.0,0.0,False
0.0,0.0,False
0.0,78.92749,True
0.0,0.0,False
0.0,0.0,False
1.6616377e-34,30.47937,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.645028e-26,24.798264,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.150134,True
0.0,0.0,False
8.750397e-37,27.416458,True
0.0,0.0,False
0.0,75.27988,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,44.142715,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,7.537032,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.3529894e-20,75.38793,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8606442e-32,55.309647,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1592956e-21,105.11751,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,11.901771,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,35.7377,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,8.138414,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.4478215e-19,112.99292,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,39.160416,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7816153e-33,5.687795,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.252874e-34,38.69693,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.846156e-17,110.148865,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2499733e-33,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00023398046,True
0.0,0.0,False
0.0,56.534164,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,5.835705,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
9.110086,126.79808,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.7057588e-32,55.423218,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.313965e-39,76.16852,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.5701e-41,9.782268,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,2.0302556,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0001720042,True
0.0,56.80829,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.00072321924,133.63754,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7165885e-33,0.16271776,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,28.18254,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.7225198,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1494468e-07,52.970215,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.52653e-40,100.214615,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1615e-41,30.964554,True
8.5587566e-35,15.329254,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
1.988108e-19,29.978958,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
3.7389732e-17,63.984985,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.0820715e-18,101.15733,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,86.89868,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
326.82184,98.53218,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5659305e-37,74.60895,True
0.0,0.0,False
0.0,108.88071,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.767514e-39,5.7220295e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,43.947815,True
0.0,0.0,False
0.0,0.0,False
1.5901316e-09,80.59613,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,12.80791,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.016722e-39,5.6146e-05,True
0.22749521,87.16558,False
0.0,0.0,False
4.8135145e-35,1.9907753e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9892545e-21,27.909698,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.439056e-18,271.4356,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2772188e-20,5.3644035e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,53.519867,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5347913e-27,1.747882,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5054892e-08,46.801315,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
3.2871e-24,20.076538,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,148.80518,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3312.1675,115.64465,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.15057e-33,83.84715,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6150.986,158.32658,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
1.7444527e-36,75.47946,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,2.9325056e-05,True
0.0,0.0,False
4.7044e-40,6.422433,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.9128457e-35,19.881836,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2060655e-37,0.62392944,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.065248586,165.8959,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.120037e-06,109.28064,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.2115528e-22,15.61969,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9478504e-26,1.5258673e-05,True
0.0,0.0,False
0.0,1.0975741,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,34.145203,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,63.973175,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.0585379e-21,39.5531,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,181.56438,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.9990085e-37,0.011637185,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0028632223,93.722565,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
6.3048633e-12,103.03079,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.811847e-39,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
172.63684,73.30794,False
1.8868329e-10,48.547226,True
0.0,0.0,False
0.0,10.017104,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.009743951,56.11154,True
8.0546766e-29,1.2369874,True
0.0,0.0,False
0.0,0.0,False
0.0,21.490448,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,3.5074074,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.069e-41,50.212646,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,44.639603,True
0.0,0.0,False
0.0,264.0775,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.28160673,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1129744e-07,119.75717,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,3.576278e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.24672687,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.1920928e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,5.960463e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0706543e-27,0.10283438,True
0.0,0.018743306,False
0.0,0.0,False
0.0,6.5564896e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.59197e-40,36.9086,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2601212e-38,89.49931,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,18.313095,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
8.2375746e-23,84.82651,True
0.0,0.0,False
0.0,0.0,False
4931.5703,124.96263,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
3.926817e-20,12.452686,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00022349245,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.672094e-39,0.019190596,True
0.0,0.0,False
0.0,0.005699218,True
0.0,0.0,False
0.0,4.6756835,False
0.0,79.23306,True
0.0,0.0,False
0.0,0.0,False
2.6547113e-23,77.9458,True
1.3702408e-34,87.798515,True
0.0,0.0,False
0.0,0.0,True
2.3274426e-31,9.321732e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,110.37459,True
0.0,0.0,False
0.0,0.0,False
2.2167235e-28,26.86898,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5667997e-33,66.25644,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.334246e-37,64.45061,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.1920928e-07,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.5392833e-11,114.74138,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.494228e-39,1.7415602,True
0.0,0.008920815,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,164.90947,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2349197e-36,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.7594804e-26,95.65321,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.2288237e-24,43.204468,True
0.0,2.3841855e-07,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.1920928e-07,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,22.310303,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0852292e-23,54.787994,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.524572e-36,79.712616,True
2.0241921e-22,13.86477,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.528505e-11,115.590866,True
0.0,109.30079,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,6.627817e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
2.3328121e-27,27.37761,True
0.0,0.0,False
0.0,0.0,False
0.0,3.7652256,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.05446388,73.10864,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.7610978e-10,84.08743,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
36.56789,110.30938,False
8.87228e-06,189.77505,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7674628e-29,51.748184,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
6.6408162e-15,54.75284,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,56.7014,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,4.5656117e-05,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,9.774684e-05,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,18.241257,True
0.0,0.0,False
0.0,0.0,False
0.0,38.961426,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
446.70065,108.12797,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,1.9907753e-05,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.3649534e-36,124.83746,True
0.0,43.264633,False
460.6924,111.01118,False
3.498499e-22,155.12003,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.77867e-40,33.546036,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.9744815e-14,97.2592,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.0559625e-21,83.08499,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,35.268616,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/wrn-eps-0/scale_50_wrn-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,214.42026,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.1545e-41,80.04309,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1476573e-30,76.637146,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,201.47198,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,32.585327,True
0.0,0.0,False
0.0,0.0,False
3.6627567e-22,270.53198,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,66.535675,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,101.83476,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,39.5802,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.000113242415,False
0.0,22.536224,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,1.1920928e-07,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,1.3113013e-06,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,300.268,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0051360736,259.97748,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,46.85193,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,127.41437,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,46.31653,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.150332e-12,60.058952,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.11761e-38,245.98203,True
0.0,276.07285,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,67.420746,True
0.0,23.733612,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,82.51184,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0003017471,405.59088,False
0.0,0.0,False
0.0,0.0,False
0.0,157.76396,True
0.0,0.0,False
0.0,0.0,False
0.0,60.88202,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,49.554657,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.026504556,True
0.0,0.0,False
0.0,54.80432,True
0.0,0.0,False
0.0,150.46875,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,88.22629,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,14.972992,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,150.8669,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,110.572266,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,210.08586,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,23.785095,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,71.58157,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,16.395874,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.6463e-41,226.09201,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,78.24942,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,11.366863,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,77.24469,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
7.848329e-37,220.34479,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,112.94989,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,11.618539,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.005991999,253.49686,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,110.804596,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,152.29001,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,19.566376,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,3.876591,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,113.57477,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
6.8067336e-11,267.22803,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.03521963,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,56.393677,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.7784732,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.9925153e-18,105.942444,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,200.38217,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,61.910675,True
0.0,30.72992,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,59.92932,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
2.35223e-37,127.95035,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.47376e-40,202.31271,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,173.77893,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
10.137974,197.13974,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,149.24649,True
0.0,0.0,False
0.0,217.84915,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,87.74451,True
0.0,0.0,False
0.0,0.0,False
4.546269e-22,161.11557,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,25.544403,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
2.457068e-06,174.25978,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,55.817383,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.1862642e-38,542.8897,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,106.992676,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,3.1585295,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.0575897e-20,93.79559,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,40.15509,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,297.65213,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
3679.5974,231.81306,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,167.5747,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3811.832,316.98904,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,151.00076,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,13.00934,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,39.77594,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.5394992,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.8153646e-07,331.74475,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.1099898e-15,218.51941,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,31.101318,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,1.6324993,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,68.33743,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,127.88721,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,79.14798,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,363.0817,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00013731967,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
2.8298672e-10,187.41324,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
4.4827953e-27,206.01453,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.1388214,146.6143,False
7.052829e-24,97.09338,True
0.0,0.0,False
0.0,20.032166,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
5.4163274e-09,112.25168,True
0.0,2.1086993,True
0.0,0.0,False
0.0,0.0,False
0.0,42.88089,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,6.9438972,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,100.47235,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,89.33835,True
0.0,0.0,False
0.0,528.2021,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.08814821,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.7863737e-18,239.51636,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.07682796,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.011878001,True
0.0,0.00037317464,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,73.85904,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,178.87903,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,36.535156,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,169.60596,True
0.0,0.0,False
0.0,0.0,False
9425.164,250.62064,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,25.146454,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.00034946058,True
0.0,0.0,False
0.0,3.4093275e-05,True
0.0,0.0,False
0.0,9.364618,False
0.0,158.51315,True
0.0,0.0,False
0.0,0.0,False
0.0,155.7916,True
0.0,175.71559,True
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,220.82587,True
0.0,0.0,False
0.0,0.0,False
0.0,53.618347,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,132.46582,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,128.9331,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.8678297e-26,229.52979,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,3.1019425,True
0.0,7.438383e-05,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,329.86597,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,191.33502,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,86.31793,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,44.692017,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,109.61783,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,159.45383,True
0.0,28.015686,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.9079417e-25,231.22876,True
0.0,218.55455,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,54.75717,True
0.0,0.0,False
0.0,0.0,False
0.0,7.4861565,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
1.12250824e-07,146.24915,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
4.0548448e-23,168.14299,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.12946345,220.51654,False
1.3577426e-14,379.59714,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,103.66408,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
5.8645248e-33,109.6987,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,113.37091,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,36.440674,True
0.0,0.0,False
0.0,0.0,False
0.0,77.96988,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
14.1396885,216.22882,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,249.55533,True
0.0,86.55786,False
14.45505,221.9554,False
0.0,310.28708,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,67.1391,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
3.6146023e-31,194.47134,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,166.21286,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,70.4462,True
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False
0.0,0.0,False


==> new_results/losses/wrn-eps-0/scale_5_wrn-eps-0_analysis_results.csv <==
all_sharpness,loss_increases,mask_loss
9.601576e-26,0.0,False
2.606455e-25,0.0,False
8.101462e-15,0.0,False
8.635883e-31,0.0,False
8.841448e-28,0.0,False
3.2788038e-13,0.0,False
8.2317674e-27,0.0,False
1.5523665e-27,0.0,False
2.2469441e-18,0.0,False
3.0504297e-31,0.0,False
2.4031928e-34,0.0,False
6.5628815e-26,0.0,False
5.992391e-23,0.0,False
5.5292095e-33,0.0,False
1.00020245e-07,1.001353e-05,True
4.382522e-19,0.0,False
2.9500982e-26,0.0,False
3.1041538e-26,0.0,False
2.701278e-26,0.0,False
2.875574e-20,0.0,False
2.1965154e-22,0.0,False
6.3714765e-08,21.459673,True
2.2702908e-27,0.0,False
1.3769175e-21,0.0,False
6.5542686e-25,0.0,False
5.2643616e-23,0.0,False
1.3346871e-33,0.0,False
5.517e-42,0.0,False
5.3177e-30,0.0,False
2.228605e-26,0.0,False
3.5478952e-29,0.0,False
7.484442e-24,0.0,False
4.260038e-30,0.0,False
4.7072852e-26,0.0,False
0.11392339,7.897952,True
1.2158479e-15,0.0,False
3.376463e-30,0.0,False
1.6706664e-18,0.0,False
6.3534055e-22,0.0,False
8.5586094e-29,0.0,False
8.593333e-10,1.5497195e-06,True
1.124934e-29,0.0,False
7.9233744e-27,0.0,False
6.83473e-24,0.0,False
1.8027263e-22,0.0,False
2.7329793,7.797919,True
3.151741e-26,0.0,False
3.795551e-23,0.0,False
2.5342188e-18,0.0,False
1.7759297e-28,0.0,False
0.0003382891,0.022239568,True
8.105435e-21,0.0,False
6.9107945e-33,0.0,False
2.017331e-33,0.0,False
2.13659e-40,0.0,False
2.4360464e-19,0.0,False
7.065226e-21,0.0,False
1.0287851e-24,0.0,False
3.91412e-16,0.0,False
3.4576867e-29,0.0,False
5.332996e-35,0.0,False
8.4003684e-23,0.0,False
1.8015867e-24,0.0,False
1.8934214e-13,0.0,False
1.5434743e-12,0.0,True
1.4231027e-16,20.121462,False
8.442828e-22,0.0,False
2.1335908e-27,0.0,False
3.723544e-26,0.0,False
1.8114806e-08,0.00024291902,True
1.8384076e-24,0.0,False
2.8230502e-22,0.0,False
1.3246092e-36,0.0,False
1.6365276e-32,0.0,False
1.2066779e-36,0.0,False
4.3491455e-06,0.0046375575,True
2.5890995e-27,0.0,False
2.8906514e-38,0.0,False
4.7641686e-09,3.2203293,True
5.0871604e-29,0.0,False
1.9856091e-28,0.0,False
10.442956,27.1036,True
2.0072912e-26,0.0,False
3.1395633e-13,1.1920928e-07,False
7.346094e-21,0.0,False
9.735695e-26,0.0,False
1.397067e-32,0.0,False
2.5130328e-30,0.0,False
8.3028564e-35,0.0,False
5.981698e-08,1.3589766e-05,True
9.367906e-05,0.0010630201,True
1.9399003e-28,0.0,False
3.5445944e-25,0.0,False
1.8833098e-36,0.0,False
1.3212014e-27,0.0,False
5.3927904e-24,0.0,False
7.537786e-27,0.0,False
1.3936103e-16,0.0,False
9.169173e-28,0.0,False
8.214184e-25,0.0,False
2.4242546e-12,8.344647e-07,False
1.1840794e-34,0.0,False
6.23207e-29,0.0,False
3.838203e-26,0.0,False
5.944569e-26,0.0,False
7.903159e-26,0.0,False
5.3755325e-06,0.0028208012,True
4.9638608e-29,0.0,False
3.047017e-28,0.0,False
4.120707e-28,0.0,False
2.9224813e-29,0.0,False
4.1003285e-16,0.0,False
1.1100789e-33,0.0,False
8.3155336e-29,0.0,False
6.774474e-20,0.0,False
6.3828282e-24,0.0,False
1.7438694e-35,0.0,False
1.4092023e-27,0.0,False
5.7603445e-14,0.0,True
2.2892022e-35,0.0,False
2.9218732e-27,0.0,False
4.5891394e-13,9.881962e-05,False
4.2813483e-18,0.0,False
1.03451654e-19,0.0,False
2.0682942e-28,0.0,False
3.1606195e-23,0.0,False
8.624137e-26,0.0,False
3.646873e-24,0.0,False
1.7587948e-35,0.0,False
4.1595606e-29,0.0,False
4.955131e-11,0.0,True
7.323453e-18,0.0,False
6.353404e-10,0.040686104,True
1.6925341e-17,0.0,False
1.3690688e-30,0.0,False
2.9823194e-29,0.0,False
6.1547044e-28,0.0,False
6.891809e-34,0.0,False
3.1514612e-29,0.0,False
1.6590425e-22,0.0,False
0.087266415,6.5594206,True
5.8776074e-36,0.0,False
7.4583854e-34,0.0,False
4.6963694e-16,0.0,False
3.7500763e-24,0.0,False
7.3564565e-13,1.5497195e-06,False
1.1158511e-28,0.0,False
2.0468394e-09,0.00022599527,True
7.462856e-19,0.0,False
1.601758e-27,0.0,False
1.4099789e-26,0.0,False
3.080492e-19,0.0,False
5.5460385e-22,0.0,False
1.0648156e-18,0.0,False
6.6315755e-25,0.0,False
3.851269e-05,10.291164,True
1.0823839e-22,0.0,False
5.300774e-31,0.0,False
1.5546613e-17,0.0,False
8.484588e-08,3.9400191,True
2.8729933e-27,0.0,False
1.7302528e-06,0.00036912304,True
2.4353093e-27,0.0,False
1.0492269e-23,0.0,False
5.6512384e-17,0.0,False
6.634317e-26,0.0,False
1.4085574e-10,0.0,True
1.4130871e-34,0.0,False
4.3350408e-36,0.0,False
7.185887e-24,0.0,False
3.7883597e-22,0.0,False
8.066884e-33,0.0,False
4.9557874e-36,0.0,False
1.2241245e-38,0.0,False
1.1117413e-30,0.0,False
8.120928e-28,0.0,False
1.4871944e-14,0.3461468,False
0.0013756508,2.4513896,True
6.5602016e-12,0.00015627117,True
3.6189273e-21,0.0,False
6.4818586e-19,0.0,False
2.6213543e-08,0.00059574976,True
3.102799e-29,0.0,False
6.3178736e-29,0.0,False
2.3842355e-09,0.024586167,True
2.2469717e-22,0.0,False
3.2694718e-31,0.0,False
2.3429593e-32,0.0,False
2.4572536e-31,0.0,False
1.0251056e-18,0.1842082,False
9.305253e-24,0.0,False
1.8960441e-27,0.0,False
5.8238156e-18,0.0,False
5.0651728e-36,0.0,False
1.6193219e-31,0.0,False
3.774053e-27,0.0,False
3.6231082e-34,0.0,False
2.4281282e-30,0.0,False
5.147377e-18,0.0,False
7.30908e-30,0.0,False
1.2652292e-13,0.0,True
5.9017714e-35,0.0,False
1.207485e-07,0.25235927,True
1.0019412e-28,0.0,False
3.1120966e-31,0.0,False
3.6739457e-19,0.0,False
4.2921038e-11,9.1790735e-06,True
3.1649186e-32,0.0,False
4.1668165e-11,5.960463e-07,True
2.5613508e-30,0.0,False
3.151905e-25,0.0,False
1.1418501e-09,0.01205669,True
7.76712e-27,0.0,False
3.939608e-21,0.0,False
0.0021552013,30.080025,True
3.7672288e-13,0.0,False
1.1405654e-28,0.0,False
9.9440126e-29,0.0,False
1.279074e-24,0.0,False
2.7771314e-30,0.0,False
4.8903637e-34,0.0,False
2.2452246e-26,0.0,False
631.8031,25.806662,True
2.0552805e-13,0.01908815,False
7.8117e-41,0.0,False
5.437279e-32,0.0,False
1.1796177e-27,0.0,False
7.923285e-28,0.0,False
9.644422e-38,0.0,False
2.1317055e-26,0.0,False
7.9721335e-18,0.0,False
4.6485826e-24,0.0,False
7.083919e-09,4.827493,True
4.851193e-26,0.0,False
1.3711946e-28,0.0,False
1.1588594e-23,0.0,False
1.8464539e-29,0.0,False
2.640376e-31,0.0,False
6.732761e-24,0.0,False
5.348895e-16,1.1920928e-07,False
8.72628e-19,2.8610189e-06,False
5.69276e-14,0.0,False
4.0203276e-21,0.0,False
0.0006895669,12.703795,True
2.1857423e-25,0.0,False
3.895126e-34,0.0,False
5.9069764e-28,0.0,False
7.78635e-12,8.821448e-06,True
5.868761e-24,0.0,False
1.5440503e-16,5.0067774e-06,False
1.1205928e-28,0.0,False
6.816461e-21,0.0,False
2.2418695e-30,0.0,False
1.0482353e-12,0.029383648,False
2.4900769e-37,0.0,False
0.0006298449,4.683257,True
2.7926668e-31,0.0,False
6.304311e-24,0.0,False
7.112325e-30,0.0,False
8.599202e-27,0.0,False
5.3256984e-34,0.0,False
5.302936e-26,0.0,False
4.991463e-24,0.0,False
72.07147,6.1130757,True
2.1885701e-26,0.0,False
1.6287828e-28,0.0,False
3.1070747e-14,5.1259863e-06,False
2.0998154e-18,0.0,False
1.07965365e-19,0.0,False
1.7639314e-14,0.0,False
4.6083086e-29,0.0,False
5.715032e-34,0.0,False
1.578858e-29,0.0,False
6.65067e-35,0.0,False
7.628921e-11,1.3232144e-05,True
3.306581e-35,0.0,False
4.939754e-12,4.3272037e-05,True
8.270998e-34,0.0,False
3.7801737e-27,0.0,False
6.836855e-23,0.0,False
6.2904346e-27,0.0,False
3.4265321e-37,0.0,False
6.132281e-33,0.0,False
5.6258286e-13,8.1774226e-05,False
1.8916779e-25,0.0,False
5.147491e-21,0.0,False
2.7482098e-24,0.0,False
1.0773134e-17,0.0,False
1.9063212e-34,0.0,False
1.2297216e-26,0.0,False
2.5277057e-35,0.0,False
0.28953618,24.635784,True
0.00033946897,27.676334,True
8.5835326e-26,0.0,False
7.304882e-27,0.0,False
3.315205e-26,0.0,False
2.3140497e-31,0.0,False
2.7275673e-26,0.0,False
8.045645e-38,0.0,False
1.0013914e-38,0.0,False
1.4997237e-25,0.0,False
2.3998553e-28,0.0,False
2.803804e-34,0.0,False
8.741975e-29,0.0,False
7.5336584e-29,0.0,False
8.006656e-27,0.0,False
4.5322913e-30,0.0,False
1.3253494e-25,0.0,False
2.1485366e-25,0.0,False
1.7551225e-26,0.0,False
6.5133733e-23,0.0,False
1.8079405e-10,0.006461206,True
2.7022533e-34,0.0,False
5.3108795e-37,0.0,False
2.6931401e-30,0.0,False
6.8498396e-36,0.0,False
5.4988857e-29,0.0,False
2.6286382e-23,0.0,False
1.3573234e-07,3.576278e-07,True
1.9050768e-24,0.0,False
2.7772897e-18,0.0,False
2.3951838e-08,6.6742945,True
2.29109e-05,2.3753989,True
4.0107566e-16,0.0,False
1.5813349e-17,0.0,False
9.500583e-13,0.009441014,False
7.4357334e-28,0.0,False
1.3209006e-25,0.0,False
4.7363707e-34,0.0,False
8.705784e-26,0.0,False
1.0962e-41,0.0,False
2.6617444e-10,0.00028868322,True
5.3417595e-31,0.0,False
1.087239e-34,0.0,False
1.0043909e-09,8.226216,True
7.706909e-18,0.0,False
4.4198232e-29,0.0,False
3.5295426e-29,0.0,False
2.972832e-21,0.0,False
1.7351745e-27,0.0,False
1.6254466e-18,0.0,False
1.4798836e-32,0.0,False
1.5570808e-27,0.0,False
2.7314426e-22,0.0,False
3.9958726e-12,0.0,True
2.0838894e-10,0.00041166414,True
5.2528335e-25,0.0,False
815.14264,40.48347,False
3.0409408e-26,0.0,False
9.670932e-23,0.0,False
1.3553899e-09,15.858322,True
3.3496023e-29,0.0,False
1.7823334e-23,0.0,False
5.254886e-05,6.159371,True
3.7344678e-20,0.0,False
3.9714915e-37,0.0,False
5.546889e-26,0.0,False
2.136228e-16,0.0,False
1.7462474e-23,0.0,False
4.2945356e-25,0.0,False
0.006851906,4.999867,True
3.6317803e-34,0.0,False
6.8193136e-09,1.3589766e-05,True
4.7095487e-18,1.800044e-05,False
4.7159503e-27,0.0,False
5.4209567e-22,0.0,False
3.4725973e-29,0.0,False
4.613059e-26,0.0,False
2.9237668e-27,0.0,False
4.456655e-15,0.0,False
2.6994736e-20,0.0,False
6.963669e-10,8.106199e-06,True
1.7120253e-36,0.0,False
3.7719253e-27,0.0,False
4.7087565e-24,0.0,False
7.3151904e-34,0.0,False
2.3749873e-08,0.0011963837,True
4.54991e-29,0.0,False
2.4378417e-24,0.0,False
2.6442033e-30,0.0,False
2.1396625e-16,1.7404405e-05,False
6.9459764e-38,0.0,False
6.704084e-20,0.0,False
4.7054786e-23,0.0,False
8.4979976e-35,0.0,False
1.5459825e-21,0.0,False
6.2468496e-26,0.0,False
1.5845233e-27,0.0,False
5.445e-42,0.0,False
2.1685973e-22,0.0,False
1.2083756e-07,0.52000713,True
3.5967182e-28,0.0,False
2.4397325e-05,5.510222,True
2.2128077e-30,0.0,False
6.846317e-09,15.128792,True
9.830539e-20,0.0,False
1.0521903e-26,0.0,False
1.4839821e-35,0.0,False
1.648518e-32,0.0,False
2.9434307e-27,0.0,False
5.5817644e-13,0.0,True
1.9009245e-28,0.0,False
5.594335e-23,0.00046302087,False
1.4268854e-28,0.0,False
2.2635687e-14,0.0,False
2.456184e-07,8.875994,True
4.567413e-30,0.0,False
4.0719595e-35,0.0,False
3.5212566e-29,0.0,False
1.1962379e-17,0.0,False
4.363228e-25,0.0,False
1.0090202e-09,3.3378547e-06,True
2.137243e-31,0.0,False
9.3413525e-29,0.0,False
2.3893195e-34,0.0,False
6.1530763e-31,0.0,False
1.9507135e-25,0.0,False
4.6789083e-34,0.0,False
6.91936e-30,0.0,False
1.2790346e-14,4.7683704e-07,False
0.0,0.0,False
2.1577022e-25,0.0,False
4.6993277e-35,0.0,False
4.6835477e-28,0.0,False
9.047694e-27,0.0,False
3.85137e-40,0.0,False
1.3002166e-33,0.0,False
4.6300123e-20,0.0,False
3.628122e-22,0.0,False
4.003835e-14,0.00036781223,False
8.9176035e-11,1.7733481,True
2.3001099e-19,0.0,False
8.0242475e-29,0.0,False
1.7600491e-25,0.0,False
2.3172217e-33,0.0,False
0.08614282,15.00475,True
4.5034833e-27,0.0,False
6.088382e-26,0.0,False
1.07043e-22,0.0,False
3.739206e-15,0.0,False
1.10061995e-20,0.0,False
0.00046655885,11.099556,True
2.5058302e-26,0.0,False
4.5722216e-30,0.0,False
4.7188847e-24,0.0,False
4.604335e-14,0.0012812747,False
2.694308e-28,0.0,False
1.7833323e-24,0.0,False
1.2035219e-20,4.76836e-06,False
1.4126398e-15,4.410734e-06,False
2.1348028e-23,0.0,False
3.2893283e-10,0.0005221196,True
1.403655e-28,0.0,False
3.159558e-28,0.0,False
2.4200339e-23,0.0,False
0.06862562,21.142832,True
8.412991e-34,0.0,False
1.0396529e-33,0.0,False
1.8358941e-20,0.0,False
6.5056447e-21,0.0,False
2.2626412e-27,0.0,False
1.7186748e-31,0.0,False
6.8538497e-22,0.0,False
5.96175e-27,0.0,False
7.594407e-26,0.0,False
9.926089e-25,0.0,False
2.8893963e-22,0.0,False
1.9983455e-08,2.4823444,True
1.6617433e-30,0.0,False
1.2925879e-21,0.0,False
3.0857175e-21,0.0,False
4.7464183e-24,0.0,False
1.3082865e-23,0.0,False
6.449013e-14,1.1920928e-07,False
3.507878e-20,0.0,False
1.10648e-25,0.0,False
4.263049e-23,0.0,False
2.3097937e-17,0.0,False
2.2625425e-13,0.0,False
2.6816412e-30,0.0,False
2.6068684e-30,0.0,False
1.6195922e-34,0.0,False
2.510393e-31,0.0,False
5.048226e-26,0.0,False
2.0371428e-24,0.0,False
3.5774588e-25,0.0,False
3.5503132e-26,0.0,False
1.0950136e-30,0.0,False
1.3796034e-12,7.0634704,True
4.5632217e-20,0.0,False
6.9301095e-20,0.0,False
2.5922097e-23,0.0,False
1.6102322e-27,0.0,False
3.8085185e-35,0.0,False
4.6189772e-32,0.0,False
1.4779892e-29,0.0,False
1.358121e-20,0.0,False
8.09198e-29,0.0,False
2.667798e-26,0.0,False
9.950574e-37,0.0,False
7.00344e-26,0.0,False
5.8075252e-21,0.0,False
6.9436246e-32,0.0,False
2.5259102e-18,0.0,False
1.8535006e-31,0.0,False
1.6286324e-30,0.0,False
3.4278547e-16,1.7322375,False
9.826765e-18,1.1920928e-07,False
6.8363556e-36,0.0,False
1.9351685e-15,0.0,False
1.16962426e-20,0.0,False
8.58911e-25,0.0,False
1.1654985e-31,0.0,False
6.221752e-20,0.0,False
1.0017724e-24,0.0,False
1.7728342e-26,0.0,False
4.174428e-26,0.0,False
1.3477886e-26,0.0,False
3.2133953e-12,0.000106925014,False
2.2179334e-16,2.3841855e-07,False
0.10647796,22.513626,True
6.884873e-29,0.0,False
8.0583384e-30,0.0,False
0.0,0.0,False
7.155859e-26,0.0,False
5.972646e-25,0.0,False
7.401136e-36,0.0,False
3.8106223e-27,0.0,False
5.5189346e-23,0.0,False
3.449766e-26,0.0,False
4.4350576e-32,0.0,False
2.8555954e-08,7.8895884,True
1.3404666e-18,0.0,False
5.03799e-33,0.0,False
2.3731702e-18,0.0,False
4.953514e-28,0.0,False
1.3279844e-19,1.1920928e-07,False
6.9012134e-26,0.0,False
1.5295108e-22,0.0,False
1.1034301e-15,3.576278e-07,False
2.1418113e-34,0.0,False
9.025911e-05,1.4163353,True
1.6392471e-13,0.0,False
3.3388455e-19,0.0,False
4.323916e-26,0.0,False
3.1752686e-32,0.0,False
5.8417896e-05,7.8591146,True
2.5766507e-32,0.0,False
4.202288e-22,0.0,False
1.0815091e-33,0.0,False
2.2959957e-20,0.0,False
1.3831973e-29,0.0,False
6.8713284e-22,0.0,False
3.4339e-41,0.0,False
0.0,0.0,False
1.5968463e-29,0.0,False
5.8025896e-26,0.0,False
1.360717e-30,0.0,False
1.9729041e-19,0.0,False
1.6118146e-35,0.0,False
1.5164493e-35,0.0,False
8.463408e-27,0.0,False
2.37662e-25,0.0,False
2.521036e-34,0.0,False
3.9764326e-28,0.0,False
3.1481167e-28,0.0,False
5.3592456e-14,0.0,False
3.9411614e-23,0.0,False
7.787504e-19,0.0,False
0.5463598,21.992073,True
6.868525e-37,0.0,False
8.0656905e-29,0.0,False
2.142196e-25,0.0,False
9.007179e-34,0.0,False
1.0412095e-22,0.0,False
1.5711553e-09,0.052419294,True
1.3407562e-36,0.0,False
1.0494542e-21,0.0,False
3.6082395e-24,0.0,False
3.674752e-22,0.0,False
6.6231e-05,0.016152592,True
6.717836e-35,0.0,False
6.8652185e-32,0.0,False
4.6231217e-17,0.0,False
2.291867e-22,0.0,False
4.601858e-20,0.0,False
6.3004484e-11,0.00018654513,True
8.934672e-29,0.0,False
7.544759e-31,0.0,False
1.144432e-29,0.0,False
8.407108e-31,0.0,False
1.4503823e-23,0.0,False
1.2182949e-24,0.0,False
4.6372257e-28,0.0,False
7.703167e-28,0.0,False
3.5226207e-32,0.0,False
5.82756e-28,0.0,False
1.0362167e-16,0.0,False
1.01701565e-23,0.0,False
3.0253198e-19,0.0,False
3.2996825e-22,0.0,False
5.1030773e-27,0.0,False
1.2351674e-18,0.0,False
3.6181146e-29,0.0,False
1.323713e-27,0.0,False
1.4888091e-20,0.0,False
9.585949e-23,0.0,False
8.188525e-21,0.0,False
1.2101636e-13,0.010716154,False
5.097334e-24,0.0,False
6.825763e-29,0.0,False
5.1745153e-31,0.0,False
1.0416066e-21,0.0,False
1.132474e-14,0.0,False
1.5104203e-23,0.0,False
4.8211e-24,0.0,False
3.0006807e-25,0.0,False
2.48938e-31,0.0,False
2.7692501e-28,0.0,False
1.2929777e-15,0.0,False
1.2752549e-32,0.0,False
1.25306e-40,0.0,False
6.3393074e-36,0.0,False
3.3579054e-16,1.6212332e-05,False
6.627517e-32,0.0,False
1.241241e-25,0.0,False
1.3512231e-32,0.0,False
9.893072e-31,0.0,False
2.390591e-38,0.0,False
2.1348866e-07,0.18791196,True
7.8408285e-31,0.0,False
3.5385708e-09,11.401588,True
2.7088097e-18,0.0,False
4.6028447e-30,0.0,False
1.0694687e-26,0.0,False
2.8860062e-25,0.0,False
7.151637e-22,0.0,False
7.126006e-39,0.0,False
9.4207223e-07,1.466486,True
2.5709053e-17,0.0,False
2.1329772e-34,0.0,False
4.314448e-18,0.0,False
2.97147e-40,0.0,False
1.7282714e-19,0.0,False
4.1083456e-11,0.0,True
1.128583e-13,5.4836123e-06,False
2.8020073e-33,0.0,False
2.1492908e-16,0.0,False
3.390582e-39,0.0,False
771.07587,25.240358,False
4.8651044e-25,0.0,False
1.2877615e-17,0.0010171722,False
4.9448142e-30,0.0,False
1.1806981e-24,0.0,False
7.215786e-13,1.3113013e-06,False
1.3667691e-34,0.0,False
3.3283188e-25,0.0,False
1.1785485e-29,0.0,False
9.4113276e-20,0.0,False
8.5973105e-19,0.0,False
1.677883e-21,0.0,False
2.4422067e-18,0.0,False
2.5742548e-29,0.0,False
1.3317862e-34,0.0,False
2.4713987e-23,0.0,False
1.7076316e-23,0.0,False
1.1962459e-25,0.0,False
5.4221735e-29,0.0,False
4.7246873e-20,0.0,False
1.7276116e-38,0.0,False
2.2379682e-26,0.0,False
1.8016246e-36,0.0,False
2.897026e-18,0.0,False
0.0003525154,11.118115,True
3.434173e-26,0.0,False
4.5572487e-27,0.0,False
2.2173628e-17,0.0,False
7.807015e-06,15.271322,True
1.4436725e-30,0.0,False
1.4162996e-16,0.0,False
5.298875e-19,0.0,False
3.644274e-21,0.0,False
5.5395445e-17,0.0,False
8.3354775e-35,0.0,False
5.1855615e-30,0.0,False
3.0461679e-27,0.0,False
2.2391598e-32,0.0,False
1.5924646e-28,0.0,False
3.732361e-18,0.0,False
2.4287487e-29,0.0,False
1.5164708e-25,0.0,False
1.0451936e-31,0.0,False
3.2751807e-06,2.0872743,True
8.058342e-14,2.384183e-06,False
1.1140932e-27,0.0,False
1.1367232e-16,0.0,False
7.3522144e-24,0.0,False
1.23135625e-11,1.0847986e-05,True
5.0076475e-28,0.0,False
1.6250199e-24,0.0,False
1.8942006e-30,0.0,False
1.4438396e-21,0.0,False
1.3923932e-33,0.0,False
6.498251e-11,0.050499935,True
7.881753e-28,0.0,False
1.3489656e-29,0.0,False
4.3467146e-21,1.1920928e-07,False
1.9988699e-29,0.0,False
3.4573744e-12,0.8638787,False
3.9229185e-35,0.0,False
1.7645309e-27,0.0,False
6.058572e-18,0.0,False
3.9272108e-19,0.0001076402,False
8.744947e-28,0.0,False
3.3559052e-26,0.0,False
7.809774e-29,0.0,False
6.5506804e-28,0.0,False
8.679393e-16,4.7683704e-07,False
4.1450664e-33,0.0,False
2.9400994e-28,0.0,False
1.4447302e-35,0.0,False
1.9832097e-22,0.0,False
2.2794426e-28,0.0,False
2.1201266e-12,2.3841855e-07,True
5.0355628e-20,0.0,False
5.22784e-30,0.0,False
6.272957e-19,0.0,False
8.304229e-28,0.0,False
1.2842518e-24,0.0,False
4.01458e-32,0.0,False
2.2965598e-29,0.0,False
3.5750326e-25,0.0,False
3.947437e-18,0.0,False
1.4059029e-28,0.0,False
3.7036275e-34,0.0,False
4.7316688e-23,0.0,False
5.9497184e-26,0.0,False
1.2367727e-34,0.0,False
1.7847075e-33,0.0,False
5.9175738e-21,0.0,False
1.5657604e-15,0.0,False
3.556207e-13,0.0,True
5.5081634e-30,0.0,False
9.642656e-14,1.1920928e-07,False
0.0,0.0,False
1.38911e-17,0.0,False
3.6363026e-14,0.0,True
3.3746483e-16,0.0,False
1.0237123e-20,0.0,False
2.568885e-33,0.0,False
1.686109e-27,0.0,False
2.1913547e-16,0.0,False
2.9515553e-23,0.0,False
4.9999617e-20,0.0,False
5.2643656e-10,0.16653474,True
3.5489924e-09,11.39513,True
3.461423e-33,0.0,False
2.9909842e-27,0.0,False
1.9830603e-35,0.0,False
207.74467,26.727737,False
3.5302132e-25,0.0,False
8.99723e-22,0.0,False
1.6942606e-24,0.0,False
2.593813e-29,0.0,False
8.7447236e-33,0.0,False
4.5964896e-21,0.0,False
3.8884504e-13,3.0994368e-06,False
3.64767e-22,0.0,False
4.009817e-24,0.0,False
1.4177428e-34,0.0,False
2.1392233e-11,0.011447578,True
3.4465602e-34,0.0,False
1.3912462e-29,0.0,False
1.7542524e-27,0.0,False
1.7331317e-23,0.0,False
2.7714786e-32,0.0,False
8.413201e-05,0.49049497,True
3.4121338e-31,0.0,False
9.899829e-18,0.0,False
1.1738781e-08,6.627817e-05,True
3.6977932e-34,0.0,False
9.7915925e-11,5.617277,True
1.5133104e-23,0.0,False
9.492525e-16,3.576278e-07,False
3.5272272e-08,2.3841855e-07,True
1.6468321e-34,0.0,False
4.2655494e-19,0.0,False
1.1868183e-33,0.0,False
2.0950199e-35,0.0,False
3.626562e-19,0.0,False
3.351203e-27,0.0,False
3.5996939e-09,0.0,True
5.481619e-29,0.0,False
7.906738e-09,0.67978543,True
4.514597e-25,0.0,False
2.1673352e-26,0.0,False
1.9660255e-33,0.0,False
4.3374107e-34,0.0,False
4.9178224e-18,0.0,False
9.420339e-22,0.0,False
32.1335,10.586392,True
4.658969e-24,0.0,False
3.8888248e-33,0.0,False
1.8338854e-25,0.0,False
6.0874384e-25,0.0,False
5.89922e-25,0.0,False
8.381846e-34,0.0,False
1.4535901e-19,0.0,False
7.996434e-33,0.0,False
4.637724e-25,0.0,False
1.977849e-16,0.0,False
2.5144292e-37,0.0,False
1.1481257e-19,0.0,False
5.8424916e-06,20.080536,True
8.892004e-25,0.0,False
1.6722098e-15,0.0,False
5.743068e-09,0.005443038,True
3.241937e-28,3.3139633e-05,False
1.282322e-32,0.0,False
4.6943555e-31,0.0,False
7.0510807e-34,0.0,False
1.4084127e-32,0.0,False
1.00841105e-32,0.0,False
1.973929e-26,0.0,False
1.7584558e-06,6.2096686,True
4.7954996e-05,3.0568995,True
9.197524e-33,0.0,False
9.382404e-30,0.0,False
3.916374e-12,1.7881378e-06,True
0.14147465,6.021285,True
3.420857e-10,0.0,True
3.9263883e-24,0.0,False
2.0040213e-25,0.0,False
1.1611971e-30,0.0,False
1.1398543e-07,7.3909487e-06,True
8.065112e-07,0.0014557965,True
0.37727246,12.812609,True
5.3841835e-24,0.0,False
2.6055635e-36,0.0,False
1.5694401e-25,0.0,False
7.6673095e-29,0.0,False
0.2543271,20.233015,True
2.580505e-34,0.0,False
8.344601e-27,0.0,False
6.026e-42,0.0,False
4.867401e-09,17.394478,True
6.2459875e-30,0.0,False
7.7908926e-31,0.0,False
1.8898145e-27,0.0,False
1.2209603e-22,0.0,False
2.9049918e-13,0.0,False
1.2330541e-38,0.0,False
1.3911889e-28,0.0,False
1.043171e-39,0.0,False
3.7906326e-30,0.0,False
6.1118807e-35,0.0,False
1.8483065e-22,0.0,False
5.703619e-27,0.0,False
4.4228353e-26,0.0,False
1.5507907e-22,0.0,False
7.5536145e-22,2.8610189e-06,False
9.420361e-33,0.0,False
1.5432821e-28,0.0,False
8.1597886e-21,0.0,False
6.802654e-13,4.7683704e-07,False
1.7033217e-23,0.0,False
5.7125933e-28,0.0,False
2.4587556e-16,1.1920928e-07,False
966.35504,19.32642,True
1.8014471e-14,0.00034278716,False
1.806328e-28,0.0,False
1.8444453e-36,0.0,False
1.6564332e-27,0.0,False
1.4292594e-31,0.0,False
1.8734843e-05,14.898914,True
3.76447e-28,0.0,False
4.334056e-08,21.70596,True
4.02751e-30,0.0,False
2.2600955e-21,0.0,False
2.9225884e-34,0.0,False
3.6341516e-36,0.0,False
7.807797e-14,2.741776e-05,False
2.2568222e-30,0.0,False
1.1499112e-30,0.0,False
9.821514e-21,0.0,False
1.8359048e-30,0.0,False
1.2845647e-30,0.0,False
7.736805e-29,0.0,False
1.7801724e-29,0.0,False
7.5492158e-06,0.09090941,True
9.2585914e-24,0.0,False
2.5282901e-17,0.0,False
5.8749394e-24,0.0,False
3.536109e-33,0.0,False
1.4892313e-32,0.0,False
2.9247548e-29,0.0,False
7.0912665e-07,8.91063,True
1.2367485e-19,0.0,False
3.590694e-30,0.0,False
11.934732,16.177694,True
8.83422e-17,0.0,False
3.5671315e-23,0.0,False
9.137702e-28,0.0,False
2.7893587e-19,0.0,False
5.5111175e-21,0.0,False
1.6780518e-27,0.0,False
3.2989196e-37,0.0,False
3.9075738e-26,0.0,False
3.709864e-17,0.0,False
4.5869055e-07,2.689072,True
3.8356746e-18,0.0,False
3.7329594e-33,0.0,False
4.8354964e-29,0.0,False
3.7432813e-33,0.0,False
8.638557e-28,0.0,False
1.50507e-30,0.0,False
5.724268e-28,0.0,False
2.1636974e-24,0.0,False
3.7607792e-35,0.0,False
2.8402967e-32,0.0,False
6.9703466e-20,0.0,False
3.4456495e-36,0.0,False
4.581e-41,0.0,False
2.203411e-31,0.0,False
2.0234875e-32,0.0,False
1.7641e-41,0.0,False
5.58232e-30,0.0,False
1.3118384e-31,0.0,False
1.8525057e-29,0.0,False
3.063383e-12,0.0,True
2.7865868e-23,0.0,False
3.9683944e-33,0.0,False
2.9390367e-23,4.1723165e-06,False
2.1007028e-23,0.0,False
9.085244e-06,0.1352954,True
346.8048,17.38653,False
1.0345922e-30,0.0,False
3.926473e-05,0.11210434,True
7.6495865e-22,0.0,False
3.441546e-27,0.0,False
8.296574e-23,0.0,False
1.3344648e-09,0.00062362774,True
5.4590407e-25,0.0,False
3.419214e-30,0.0,False
1.4601118e-14,0.0,False
2.0443677e-28,0.0,False
1.4891423e-18,0.0,False
2.0069337e-28,0.0,False
1.5028093e-29,0.0,False
3.9917845e-27,0.0,False
2.7246697e-31,0.0,False
1.11532645e-26,0.0,False
1.0963076e-21,0.0,False
0.0,0.0,False
2.531909e-35,0.0,False
0.067133605,5.587261,True
2.0328976e-34,0.0,False
6.2385665e-20,0.0,False
8.635299e-34,0.0,False
8.226077e-16,0.0,False
2.046699e-29,0.0,False
1.6816603e-29,0.0,False
4.8623133e-25,0.0,False
5.638683e-29,0.0,False
2.8494788e-36,0.0,False
5.0680827e-28,0.0,False
1.5173398e-29,0.0,False
6.4205586e-31,0.0,False
2.106376e-18,0.0,False
1.7533523e-21,0.0,False
4.635001e-15,1.1920928e-07,False
4.6447955e-08,0.00010966653,True
2.26583e-18,0.0,False
1.6516732e-24,0.0,False
3.1506418e-20,0.0,False
3.9928633e-35,0.0,False
0.282363,54.27232,True
6.820229e-19,0.0,False
4.3735916e-29,0.0,False
3.1443604e-25,0.0,False
3.209944e-20,0.0,False
3.0312475e-27,0.0,False
1.417346e-39,0.0,False
0.05992658,0.0905447,True
4.2924575e-26,0.0,False
5.406593e-19,0.0,False
1.5953354e-26,0.0,False
5.19032e-22,0.0,False
6.3133905e-28,0.0,False
2.8971228e-26,0.0,False
1.293069e-12,10.741611,False
2.0661225e-26,0.0,False
8.3661745e-19,0.0,False
6.3239997e-31,0.0,False
7.287731e-32,0.0,False
6.7933664e-32,0.0,False
3.0843387e-24,0.0,False
4.7168498e-31,0.0,False
3.069482e-21,0.0,False
7.2775087e-19,0.0,False
0.0036103541,0.8599536,True
0.0,0.0,False
5.7004287e-27,0.0,False
2.4243952e-18,0.0,False
2.722197e-25,0.0,False
2.753297e-29,0.0,False
15.717499,9.202345,True
4.778817e-25,0.0,False
1.3433465e-21,0.0,False
7.816065e-27,0.0,False
2.7108183e-29,0.0,False
1.7936767e-32,0.0,False
2.045224e-29,0.0,False
4.112696e-12,0.0,True
1.8319251e-31,0.0,False
0.018103182,4.0316234,True
8.945749e-21,0.0,False
7.2420105e-24,0.0,False
5.0440255e-27,0.0,False
2.6478723e-19,0.0,False
7.5109853e-29,0.0,False
4.222189e-14,0.0,False
6.620914e-33,0.0,False
1.9545983e-08,29.727577,True
7.7115426e-35,0.0,False
5.043454e-13,0.0,False
1.069629e-12,0.018396001,True
824.143,22.583971,False
2.2005762e-17,0.0,False
1.2097313e-23,0.0,False
4.621554e-17,0.0,False
1.7693354e-18,0.0,False
3.90691e-25,0.0,False
1.0040302e-15,0.0,False
5.665362e-32,0.0,False
4.2071444e-36,0.0,False
3.31461e-35,0.0,False
6.1142756e-34,0.0,False
8.9978595e-05,16.865128,True
3.274139e-27,0.0,False
2.936248e-31,0.0,False
4.9938564e-28,0.0,False
4.7386937e-17,0.0,False
6.2487705e-18,0.0,False
1.0658539e-25,0.0,False
4.847169e-34,0.0,False
1.0594483e-27,0.0,False
2.3785504e-32,0.0,False
1.713347e-24,0.0,False
5.0355192e-20,0.0,False
2.4845423e-23,0.0,False
1971.1462,31.163666,False
1.0869417e-31,0.0,False
2.0398914e-21,0.0,False
6.624742e-25,0.0,False
3.2501318e-25,0.0,False
1.6150143e-34,0.0,False
2.962624e-31,0.0,False
2.135832e-31,0.0,False
6.4497993e-28,0.0,False
4.4454092e-34,0.0,False
9.028354e-27,0.0,False
8.675788e-14,0.0,False
2.0530946e-23,0.0,False
1.0757577e-29,0.0,False
3.8009658e-09,2.3841855e-07,True
1.0002921e-34,0.0,False
1.98776e-40,0.0,False
2.6651285e-05,15.062431,True
4.8224977e-13,2.0146166e-05,False
2.1328507e-37,0.0,False
1.1956144e-29,0.0,False
1.6082818e-35,0.0,False
9.346533e-37,0.0,False
1.4803878e-19,0.0,False
2.2256318e-32,0.0,False
9.663135e-09,0.12522855,True
7.930045e-35,0.0,False
4.4908343e-06,1.4250702,True
5.2491865e-22,0.0,False
1.8128424e-15,2.0265559e-06,False
4.3981288e-26,0.0,False
9.011928e-23,0.0,False
1.6033548e-27,0.0,False
1.9084104e-31,0.0,False
6.027833e-19,0.0,False
1.314332e-24,0.0,False
5.6662087e-05,4.0240073,True
2.0525984e-26,0.0,False
1.9451661e-24,0.0,False
3.0960928e-32,0.0,False
1.9325982e-05,0.6980573,True
2.6334381e-28,0.0,False
3.167834e-35,0.0,False
2.292826e-30,0.0,False
1.1703728e-22,0.0,False
8.251145e-31,0.0,False
1.5246e-41,0.0,False
3.7793557e-25,0.0,False
8.52165e-40,0.0,False
2.2022537e-27,0.0,False
2.523365e-24,0.0,False
9.505796e-25,0.0,False
2.7759337e-30,0.0,False
2.4639151e-24,0.0,False
3.6373242e-36,0.0,False
314.31244,33.138866,True
1.0232172e-24,0.0,False
3.1724615e-36,0.0,False
6.423495e-32,0.0,False
1.2984562e-19,0.0,False
1.704004e-22,0.0,False
2.046245e-26,0.0,False
1.9582667e-14,0.0,False
4.419765e-21,0.0,False
4.3138113e-29,0.0,False
3.4022116e-21,0.0,False
1.1228236e-36,0.0,False
3.2576653e-11,0.0038104088,True
5.533645e-26,0.0,False
1.8063238e-18,0.0,False
1.909081e-37,0.0,False
1.0172167e-26,0.0,False
6.2566693e-31,0.0,False
8.8387654e-20,0.0,False
1.0806283e-19,0.0,False
9.720414e-18,0.0,False
1.8995328e-38,0.0,False
9.484396e-19,0.0,False
9.2599103e-38,0.0,False
65.55735,21.87591,True
1.3224523e-38,0.0,False
1.188887e-22,0.0,False
3.942985e-39,0.0,False
7.532383e-31,0.0,False
2.3878363e-18,0.0,False
3.0961014e-24,0.0,False
1.7960433e-23,0.0,False
1.6037912e-22,0.0,False
4.74063e-32,0.0,False
4.8148605e-33,0.0,False
1.0429976e-14,0.0,False
0.02445687,3.2729964,True
5.116647e-33,0.0,False
2.0528705e-26,0.0,False
7.747056e-18,0.0,False
4.342577e-30,0.0,False
0.0047848737,0.10312966,True
5.0116588e-28,0.0,False
7.2349527e-12,0.7511432,True
2.8089293e-35,0.0,False
2.6147921e-23,0.0,False
3.2141788e-08,0.00036173477,True
1.5201266e-16,6.79255,False
3.3831093e-27,0.0,False
1.4642192e-19,0.0,False
2.6121127e-25,0.0,False
1.0521186e-30,0.0,False
5.525001e-35,0.0,False
3.590708e-21,0.0,False
2.8341891e-25,0.0,False
1.4138411e-06,12.841945,True
6.679e-42,0.0,False
1.1364184e-20,0.0,False
5.1282493e-31,0.0,False
4.871073e-23,0.0,False
0.057600513,7.877523,True
2.2146777e-21,0.0,False
3.1601044e-27,0.0,False
1.4701951e-11,1.3828182e-05,True
3.3535968e-27,0.0,False
1.2066857e-24,0.0,False
5.4519713e-13,36.350502,False
5.2687615e-10,3.933899e-06,True
5.478759e-13,0.0,False
4.0425224e-24,0.0,False
3.7808813e-20,0.0,False
2.8688011e-12,0.0,False
3.4033264e-20,0.0,False
6.1034973e-33,0.0,False
1.4444376e-31,0.0,False
5.600506e-29,0.0,False
9.856185e-22,0.0,False
1.3730991e-26,0.0,False
2.6855464e-30,0.0,False
4.3501683e-17,0.0,False
4.0914214e-25,0.0,False
9.711455e-31,0.0,False
2.0391248e-05,0.3437274,True
1.9921628e-36,0.0,False
3.3845734e-24,0.0,False
6.943421e-30,0.0,False
4.7383556e-33,0.0,False
1.1852132e-23,0.0,False
1.8288988e-23,0.0,False
192.95973,18.72942,True
8.662708e-36,0.0,False
2.808587e-17,0.0,False
6.7551346e-32,0.0,False
6.0394665e-15,0.0,False
3.7054885e-08,0.009945482,True
1.3842049e-27,0.0,False
7.2602924e-26,0.0,False
5.7586675,20.642935,True
1.2266682e-32,0.0,False
7.45442e-25,0.0,False
1.6028516e-22,0.0,False
1.8971278e-18,0.0,False
7.9182724e-36,0.0,False
1.8623899e-32,0.0,False
2.4960118e-30,0.0,False
1.3310124e-28,0.0,False
2.1942602e-22,0.0,False
3.1055417e-18,0.0,False
1.3033949e-22,0.0,False
2.29545e-20,0.0,False
1.3128076e-15,0.020860791,False
7.3635865e-35,0.0,False
8.872444e-17,0.0,False
9.803972e-26,0.0,False
2.2856333e-26,0.0,False
6.227613e-06,0.00017033557,True
3.7266046e-24,0.0,False
5.4315415e-26,0.0,False
5.7942805e-25,0.0,False
785.6081,14.344857,False
7.227089,9.708565,True
3.311351e-23,0.0,False
5.116079e-10,2.131331,True
5.571173e-20,0.0,False
2.741737e-34,0.0,False
3.658075e-07,0.00039414744,True
5.080971e-30,0.0,False
6.2645973e-32,0.0,False
2.4806063e-32,0.0,False
5.320855e-23,0.0,False
0.0,0.0,False
5.4098952e-15,0.0,False
1.182739e-31,0.0,False
8.801289e-30,0.0,False
1.00782515e-29,1.1920928e-07,False
7.5508936e-35,0.0,False
1.5312618e-19,0.0,False
190.58809,11.146784,True
0.001676367,0.70624727,True
2.1097783e-28,0.0,False
2.684879e-24,0.0,False
9.791254e-07,4.3905687,True
1.4293721e-24,0.0,False
3.8348303e-21,0.0,False
1.1631287e-28,0.0,False
7.314175e-30,0.0,False
1.0969895e-28,0.0,False
5.0287817e-33,0.0,False
6.6929307e-09,1.1060216,True
9.482592e-26,0.0,False
1.8814246e-19,0.0,False
2.4415337e-37,0.0,False
1.0543086e-32,0.0,False
3.0300077e-06,10.004958,True
5.4508508e-30,0.0,False
1.6212775e-32,0.0,False
1.4776283e-14,0.0,False
6.629125e-36,0.0,False
2.2411139e-15,0.0,False
1.2977164e-28,0.0,False
1.7947593e-13,0.0,False
2.3200719e-27,0.0,False
8.069358e-24,0.0,False
1.5046153e-31,0.0,False
1.8368628e-29,0.0,False
1.4343943e-26,0.0,False
1.786938e-34,0.0,False
2.3610285e-07,8.880753,True
5.7936294e-35,0.0,False
1.5661337e-08,52.777885,True
6.581947e-33,0.0,False
2.446723e-17,0.0,False
7.714305e-23,0.0,False
1.8761488e-31,0.0,False
6.4075984e-24,0.0,False
2.0055986e-32,0.0,False
1.9789647e-32,0.0,False
1.7904569e-21,0.0,False
2.5906457e-08,0.6377121,True
6.447054e-22,0.0,False
6.2183066e-29,0.0,False
9.130927e-23,0.0,False
2.5564868e-36,0.0,False
1.1105812e-24,0.0,False
33.096043,23.943844,True
2.5644458e-28,0.0,False
5.6188136e-17,0.0,False
1.7200892e-21,0.0,False
6.232097e-24,0.0,False
1.6216377e-21,0.0,False
4.217004e-20,0.0,False
1.4968547e-23,0.0,False
6.799065e-24,0.0,False
1.4999485e-12,0.0,True
3.0549097e-30,0.0,False
1.5807912e-22,0.0,False
2.9634506e-17,0.0,False
1.3573841e-36,0.0,False
6.347519e-25,0.0,False
5.712412e-14,0.0,False
3.6349696e-20,0.0,False
8.035687e-31,0.0,False
2.410523e-23,0.0,False
5.182066e-19,0.0,False
1.0258407e-35,0.0,False
0.0,0.0,False
1.605194e-08,0.052214637,True
6.902143e-26,0.0,False
2.5520464e-26,0.0,False
1.8205604e-18,0.0,False
4.2546895e-21,0.0,False
1.2061779e-20,0.0,False
4.2882876e-26,0.0,False
2.9993247e-36,0.0,False
9.131666e-27,0.0,False
2.8654384e-10,0.56705856,True
7.3133266e-28,0.0,False
5.3379356e-30,0.0,False
9.909953e-21,0.0,False
5.0478554e-25,0.0,False
1.3194698e-21,0.0,False
9.404961e-33,0.0,False
1.0404576e-31,0.0,False
5.9325824e-22,0.0,False
4.578876e-34,0.0,False
1.9031018e-30,0.0,False
7.911679e-25,0.0,False
2.658562e-22,0.0,False
3.0723704e-26,0.0,False
2.5237226e-26,0.0,False
4.3050895e-28,0.0,False
7.4356403e-31,0.0,False
3.327885e-16,0.0,False
1.7456748e-29,0.0,False
1.4272879e-11,0.036766198,True
6.6015436e-15,0.0,False
7.2194755e-28,0.0,False
1.2873597e-28,0.0,False
2.1453656e-36,0.0,False
4.2158186e-36,0.0,False
4.5066314e-27,0.0,False
7.217247e-10,0.060765754,True
8.582389e-33,0.0,False
5.9530983e-22,0.0,False
7.193197e-31,0.0,False
1.65047e-12,0.0,True
1.22256e-40,0.0,False
8.011269e-18,0.0,False
6.4938687e-24,0.0,False
6.811668e-23,0.0,False
0.0026159687,0.4896385,True
5.5193984e-13,0.3628194,False
4.4148693e-26,0.0,False
1.2932196e-07,0.09113176,True
6.106114e-23,0.0,False
0.0,0.0,False
7.234467e-24,0.0,False
7.17095e-06,7.3489027,True
3.3241412e-27,0.0,False
2.514747e-22,0.0,False
1.1877295e-29,0.0,False
1.2917813e-26,0.0,False
1.0564063e-15,0.0,False
1.0928343e-23,0.0,False
3.0615726e-28,0.0,False
6.583991e-28,0.0,False
2.434037e-20,0.0,False
3.2605208e-34,0.0,False
3.2031015e-20,0.0,False
7.6645675e-23,0.0,False
2.34917e-30,0.0,False
4.747989e-19,0.0,False
1.6327034e-05,17.99556,True
3.7994533e-23,0.0,False
5.528462e-20,0.0,False
4.2459338e-26,0.0,False
2.8666281e-33,0.0,False
8.16821e-29,0.0,False
3.464292e-27,0.0,False
2.7770246e-09,0.00011860621,True
5.2179097e-27,0.0,False
4.3642674e-18,0.0,False
4.5881215e-30,0.0,False
1.7714e-41,0.0,False
4.2926256e-22,0.0,False
2.1959421e-34,0.0,False
1.4282949e-13,0.0,False
1.7161404e-22,0.0,False
1.3650361e-16,0.0,False
7.170567e-10,1.072883e-06,True
3.657168e-24,0.0,False
6.718794e-28,0.0,False
2.1220493e-32,0.0,False
3.5397057e-31,0.0,False
4.511607e-09,1.1920928e-07,True
1.6908308e-22,0.0,False
5.072369e-13,0.0,True
5.5429602e-33,0.0,False
2.4455316e-19,0.0,False
3.4119455e-33,0.0,False
2.7726147e-28,0.0,False
2.6650362e-38,0.0,False
2.13101e-15,0.0,False
6.0534777e-29,0.0,False
2.380882e-22,0.0,False
1.5958038e-23,0.0,False
1.960194e-34,0.0,False
1.2303396e-29,0.0,False
5.0451493e-19,0.0,False
2.0753846e-24,0.0,False
6.515701e-08,3.759018,True
1.2927929e-24,0.0,False
2.5514045e-34,0.0,False
1.3531166e-22,0.0,False
4.776791e-32,0.0,False
5.796236e-30,0.0,False
1.4215287e-16,0.0,False
6.7846284e-26,0.0,False
5.3638794e-35,0.0,False
3.8810902e-21,0.0,False
1.6597076e-12,3.755022e-05,True
2.4931491e-34,0.0,False
1.4149083e-24,0.0,False
4.2617796e-29,0.0,False
0.036102504,17.002913,True
1.4466213e-30,0.0,False
6.0288213e-28,0.0,False
1002.7195,24.42627,False
5.6438347e-31,0.0,False
8.74941e-31,0.0,False
1.0238123e-30,0.0,False
1.8897941e-35,0.0,False
2.8918827e-37,0.0,False
9.874431e-13,0.0,True
2.967533e-28,0.0,False
1.368539e-13,1.2755313e-05,False
0.07635565,2.3933856,True
5.8219088e-36,0.0,False
8.989897e-16,1.4066597e-05,False
2.3797948e-28,0.0,False
1.024455e-21,0.0,False
5.067043e-22,0.0,False
8.327195e-34,0.0,False
1.0416216e-26,0.0,False
3.987917e-31,0.0,False
5.6212527e-28,0.0,False
2.7316805e-23,0.0,False
1.338546e-37,0.0,False
2.1389382e-35,0.0,False
1.7663035e-22,0.0,False
5.606331e-34,0.0,False
7.8809226e-14,1.1920928e-07,False
4.2639985e-09,0.16842109,True
3.6441947e-23,0.0,False
1.9114439e-22,0.0,False
1.4212569e-25,0.0,False
4.0547135e-14,3.2186456e-06,False
8.0221214e-27,0.0,False
6.1948625e-37,0.0,False
2.6303525e-12,0.0,True
3.009481e-17,0.0,False
1.6437621e-35,0.0,False
2.187003e-27,0.0,False
5.752193e-19,0.0,False
2.4966387e-22,0.0,False
3.5455032e-17,0.0,False
7.141828e-33,0.0,False
2.5298351e-23,0.0,False
1.5951307e-23,0.0,False
5.099919e-39,0.0,False
5.1587697e-25,0.0,False
3.9183643e-12,1.0967195e-05,True
1.1165533e-21,0.0,False
1.1270127e-32,0.0,False
1.7201941e-19,0.0,False
3.2777954e-18,0.0,False
8.421429e-06,0.39280686,True
1.330095e-27,0.0,False
4.2828584e-11,0.2958401,True
4.1832966e-31,0.0,False
1.6897797e-12,1.2466748,False
4.8180743e-07,15.808992,True
6.8823125e-32,0.0,False
3.303941e-27,0.0,False
0.021645578,15.66916,True
5.3289677e-05,17.46486,True
4.3145327e-24,0.0,False
1.278872e-08,0.004853373,True
0.0006622618,0.14190651,True
1.81135e-40,0.0,False
1.6059137e-32,0.0,False
4.3775154e-07,22.013542,True
4.8554716e-28,0.0,False
4.5857662e-33,0.0,False
0.0012768852,5.473696,True
3.3861676e-35,0.0,False
7.348015e-30,0.0,False
5.7321497e-24,0.0,False
3.8577846e-36,0.0,False
1.0050872e-18,0.0,False
6.350738e-30,0.0,False
6.5603692e-24,0.0,False
2.148081e-22,0.0,False
4.721871e-27,0.0,False
4.7333982e-20,0.0,False
3.718724e-21,0.0,False
6.7483334e-35,0.0,False
1.9469696e-33,0.0,False
2.2013728e-15,0.0,False
1.1442781e-16,0.0,False
0.0001029358,13.288908,True
1.2282183e-33,0.0,False
8.3621465e-21,0.0,False
5.1578443e-25,0.0,False
4.5347748e-24,0.0,False
5.5384576e-19,0.0,False
1.7599921e-21,0.0,False
4.3963504e-25,0.0,False
1.9187801e-19,0.0,False
6.016763e-26,0.0,False
2.7053565e-27,0.0,False
3.6918052e-29,0.0,False
5.419839e-26,0.0,False
4.855765e-16,1.1920928e-07,False
8.3256236e-35,0.0,False
3.5213987e-16,0.0,False
7.689983e-18,1.1920928e-07,False
5.4737186e-27,0.0,False
6.589686e-34,0.0,False
6.0944248e-30,0.0,False
6.5695946e-18,0.0,False
8.547145e-21,0.0,False
5.146105e-19,0.0,False
6.865581e-27,0.0,False
5.248966e-29,0.0,False
3.4500924e-32,0.0,False
1.0939038e-21,0.0,False
5.715642e-32,0.0,False
7.336388e-33,0.0,False
2.2624937e-28,0.0,False
5.524118e-19,0.0,False
5.638165e-27,0.0,False
4.618325e-22,0.0,False
9.29177e-06,12.864621,True
4.4232346e-35,0.0,False
2.5703767e-20,0.0,False
3.5896042e-32,0.0,False
1.6372485e-34,0.0,False
9.5259e-29,0.0,False
7.9721244e-21,0.0,False
3.246191e-23,0.0,False
4.8015933e-26,0.0,False
1.1399545e-27,0.0,False
1.0468083e-27,0.0,False
3.54065e-40,0.0,False
4.017396e-34,0.0,False
2.7555367e-25,0.0,False
5.1815323e-22,0.0,False
1.6230154e-17,0.042329952,False
4.2906337e-29,0.0,False
1.4740134e-24,0.0,False
6.8110476e-29,0.0,False
3.0234203e-38,0.0,False
1.4899706e-29,0.0,False
3.2779495e-25,0.0,False
2.7879756e-29,0.0,False
2.5696335e-26,0.0,False
2.3176373e-34,0.0,False
7.171697e-19,0.0,False
2.9424372e-32,0.0,False
4.5324354e-28,0.0,False
7.304837e-29,0.0,False
3.4193668e-17,0.0,False
1.5910993e-35,0.0,False
1.404072e-25,0.0,False
2.4266296e-36,0.0,False
1.0727117e-18,0.0,False
1.5678564e-26,0.0,False
1.3429543e-27,0.0,False
7.375674e-38,0.0,False
3.8385276e-28,0.0,False
6.0991135e-27,0.0,False
5.119463,22.909662,True
3.5095796e-22,0.0,False
3.1549386e-27,0.0,False
4.1166584e-12,1.1920922e-06,True
8.8300277e-07,9.5367386e-07,True
5.7008595e-24,0.0,False
5.856645e-13,0.0,False
7.981402e-12,5.3644035e-06,True
1.5126527e-32,0.0,False
2.3658242e-25,0.0,False
2.4911885e-15,0.0,False
7.057842e-29,0.0,False
6.0373897e-33,0.0,False
8.2973484e-16,2.2530301e-05,False
4.2373607e-35,0.0,False
1.0547526e-26,0.0,False
5.202695e-27,0.0,False
1.0582248e-34,0.0,False
3.1084318e-24,0.0,False
1.3458059e-22,0.0,False
6.1540707e-31,0.0,False
6.2734154e-34,0.0,False
1.9200636e-34,0.0,False
4.7707537e-21,0.0,False
1.1464074e-24,0.0,False
5.5678276e-25,0.0,False
6.903927e-39,0.0,False
2.4761279e-22,0.0,False
6.858263e-24,0.0,False
2.2274507e-32,0.0,False
7.378838e-06,0.87941694,True
1.0075518e-06,0.3465052,True
3.3283307e-09,0.00032038323,True
1.634471e-26,0.0,False
2.6992148e-33,0.0,False
2.0487542e-28,0.0,False
1.2327268e-25,0.0,False
2.0466744e-14,4.0531077e-06,False
1.5120068e-24,0.0,False
1.3031739e-32,0.0,False
5.620455e-20,0.0,False
1.2974706e-29,0.0,False
5.222939e-29,0.0,False
8.315801e-11,0.005424186,True
2.485754e-33,0.0,False
2.984132e-37,0.0,False
3.6297006e-26,0.0,False
9.775395e-09,32.944275,True
2.9707067e-30,0.0,False
4.8510487e-18,0.0,False
3.2525223e-20,0.0,False
4.96678e-25,0.0,False
2.1461313e-30,0.0,False
4.18061e-25,0.0,False
3.7820766e-05,0.010326291,True
3.0042019e-27,0.0,False
2.257271e-22,0.0,False
3.71561e-40,0.0,False
1.4871902e-32,0.0,False
3.35915e-40,0.0,False
1.3289772e-27,0.0,False
1.609458e-30,0.0,False
3.0689865e-22,0.0,False
1.5707333e-20,0.0,False
1.3866428e-24,0.0,False
1.4849184e-33,0.0,False
4.5397235e-18,0.0,False
1.1447457e-26,0.0,False
3.8376073e-18,0.0,False
5.592471e-18,0.0,False
0.006989654,19.107763,True
1.1620408e-30,0.0,False
8.537631e-28,0.0,False
1.6260308e-19,0.0,False
7.6581826e-33,0.0,False
3.0434622e-22,0.0,False
2.9317586e-14,0.0,False
5.3305604e-16,0.0,False
1.5063361e-16,0.0,False
0.023335168,8.713872,True
6.840913e-08,0.047890536,True
5.4448366e-18,0.0,False
2.53209e-27,0.0,False
3.1822538e-24,0.0,False
1.7321075e-29,0.0,False
7.6250993e-19,0.0,False
0.0,0.0,False
4.8985145e-32,0.0,False
3.7048467e-26,0.0,False
1.545496e-25,0.0,False
5.021155e-21,0.0,False
1.8691895e-30,0.0,False
3.5153225e-27,0.0,False
1.2701788e-27,0.0,False
1.0032787e-22,1.7881378e-06,False
2.2673787e-15,0.040235274,False
6.736186e-28,0.0,False
1.122164e-33,0.0,False
5.508724e-27,0.0,False
2.2129976e-33,0.0,False
5.5679715e-07,4.4170694,True
1.6217899e-32,0.0,False
5.857635e-24,0.0,False
4.410549e-19,0.0,False
4.6947445e-37,0.0,False
5.458377e-25,0.0,False
0.020347036,10.924155,True
3.5623084e-30,0.0,False
1.2680192e-33,0.0,False
1.2548267e-25,0.0,False
2.571813e-16,0.0,False
1.9092087e-24,0.0,False
1.5175787e-28,0.0,False
1.8857378e-05,15.919649,True
0.018632535,2.6196465,True
1.0945468e-23,0.0,False
5.2056063e-24,0.0,False
1.7954004e-27,0.0,False
2.8507355e-28,0.0,False
7.525348e-34,0.0,False
7.6342073e-25,0.0,False
6.5665344e-13,0.0,False
8.034614,23.079325,True
7.975743e-07,21.897774,True
4.999893e-07,0.00038997675,True
7.1930016e-32,0.0,False
3.9112592e-19,0.0,False
4.4940964e-33,0.0,False
1.6508671e-22,0.0,False
7.6242003e-34,0.0,False
2.942972e-32,0.0,False
1.791022e-28,0.0,False
1.9696376e-30,0.0,False
5.25836e-21,0.0,False
1.3289473e-26,0.0,False
4.5376106e-30,0.0,False
4.004329e-24,0.0,False
1.0513909e-25,0.0,False
4.584014e-27,0.0,False
1.6463628e-20,0.0,False
1.2585519e-11,0.14680874,True
1.9540993e-31,0.0,False
3.308254e-39,0.0,False
4.4082901e-13,0.00025602878,True
5.4284754e-26,0.0,False
0.0037469184,5.47812,True
1.018983e-24,0.0,False
3.9970485e-28,0.0,False
1.7485155e-06,1.1346829,True
4.4021306e-36,0.0,False
1.4434656e-33,0.0,False
4.8353387e-27,0.0,False
333.13495,14.527908,True
4.245437e-26,0.0,False
4.1016703e-35,0.0,False
3.789769e-28,0.0,False
2.289455e-22,0.0,False
5.2415284e-11,0.0,True
4.1349985e-17,0.0,False
2.0000312e-25,0.0,False
2.516136e-31,0.0,False
2.3452324e-25,0.0,False
3.525281e-24,0.0,False
1.0134536e-33,0.0,False
3.996146e-37,0.0,False
6.167326,16.84071,True
2.0008506e-33,0.0,False
1.1615898e-25,0.0,False
1.3609239e-33,0.0,False
5.1793755e-22,0.0,False
1.0332323e-24,0.0,False
3.0611427e-25,0.0,False
7.890854e-34,0.0,False
3.211856e-23,0.0,False
1.8490831e-16,1.3113013e-06,False
4.6091496e-25,0.0,False
5.9569995e-27,0.0,False
2.6618625e-31,0.0,False
9.055017e-32,0.0,False
1.8298898e-30,0.0,False
3.151098e-08,5.4836123e-06,True
4.832481e-37,0.0,False
5.002201e-39,0.0,False
2.8907411e-24,0.0,False
1.3546575e-30,0.0,False
4.555281e-20,0.0,False
3.21975e-40,0.0,False
1.8700206e-29,0.0,False
7.707505e-19,0.0,False
676.3104,21.874708,False
67.72343,37.903164,True
3.0495986e-28,0.0,False
1.9034867e-23,0.0,False
7.17266e-20,0.0,False
9.68828e-27,0.0,False
7.2345216e-25,0.0,False
0.00058327697,10.215506,True
8.534312e-35,0.0,False
5.2389274e-24,0.0,False
3.3260175e-21,0.0,False
7.5932975e-11,1.3113013e-06,True
1.2825038,10.796033,True
1.3160068e-21,0.0,False
7.118418e-27,0.0,False
4.1921804e-28,0.0,False
8.817857e-21,0.0,False
6.00479e-29,0.0,False
2.6527105e-32,0.0,False
1.8648633e-27,0.0,False
1.3129259e-10,0.00013743887,True
1.8057159e-28,0.0,False
2.984126e-27,0.0,False
3.8691417e-07,3.111314e-05,True
6.103399e-10,0.0011510183,True
9.476692e-21,0.0,False
0.0,0.0,False
5.73328e-31,0.0,False
5.083e-42,0.0,False
5.0899e-40,0.0,False
2.6477013e-26,0.0,False
4.806662e-30,0.0,False
2.7951245e-28,0.0,False
6.347303e-28,0.0,False
2.7413905e-37,0.0,False
1.8276611e-16,0.0,False
3.9938623e-20,0.0,False
8.01147e-30,0.0,False
2.8123705e-29,0.0,False
2.6125188e-23,0.0,False
1.0883612e-23,0.0,False
9.18089e-34,0.0,False
1.3787676e-33,0.0,False
5.433908e-21,0.0,False
2.6556122e-32,0.0,False
1.133057e-17,0.0,False
4.3420824e-20,0.0,False
2.8059908e-27,0.0,False
8.143646e-28,0.0,False
1.3295793e-33,0.0,False
1.04119895e-22,0.0,False
4.35054e-35,0.0,False
7.3783253e-17,0.0,False
7.083479e-08,11.365803,True
1.11537645e-29,0.0,False
1.3820826e-28,0.0,False
9.796327e-25,0.0,False
2.126461e-34,0.0,False
1.2303386e-16,0.0,False
1.2130255e-35,0.0,False
1.3469015e-28,0.0,False
1.4845329e-21,0.0,False
0.0,0.0,False
4.646949e-20,0.0,False
1.5460507e-28,0.0,False
1.3718321e-23,0.0,False
1.90542e-29,0.0,False
1.2898106e-22,0.0,False
6.883944e-27,0.0,False
3.744704e-30,0.0,False
1.19239695e-33,0.0,False
7.0994444e-25,0.0,False
1.8659276e-09,1.072883e-06,True
5.933443e-26,0.0,False
9.888417e-34,0.0,False
3.2357218e-30,0.0,False
4.0313673e-31,0.0,False
2.5265876e-21,0.0,False
3.5972418e-26,0.0,False
3.7597628e-26,0.0,False
3.046782e-36,0.0,False
2.676336e-12,0.0,True
1.6685495e-12,1.9788546e-05,False
1.02984787e-25,0.0,False
9.41953e-31,0.0,False
2.0943905e-07,0.13161638,True
2.1447988e-26,0.0,False
2.5750085e-34,0.0,False
3.3639108e-29,0.0,False
4.1836076e-29,0.0,False
9.286793e-21,0.0,False
6.8939953e-16,2.3841855e-07,False
1.1871316e-23,0.0,False
1.9490552e-15,0.0,False
1.0930728e-21,0.0,False
2.966569e-29,0.0,False
5.8467573e-22,0.0,False
3.2625475e-32,0.0,False
5.971935e-18,0.13889505,False
2.7340855e-17,0.0,False
2.3903526e-32,0.0,False
3.6335347e-25,0.0,False
1.926742e-27,0.0,False
2.5710428e-08,3.706581,True
2.0619094e-26,0.0,False
3.2545323e-30,0.0,False
1.7360292e-11,7.755094,True
8.1466615e-26,0.0,False
2.3107676e-36,0.0,False
3.0805817e-18,0.0,False
3.5252434e-19,0.0,False
1.6375889e-24,0.0,False
1.3737092e-21,0.0,False
1.1424469e-25,0.0,False
9.959027e-14,0.0,False
1230.6636,21.295637,False
2.9339359e-27,0.0,False
1.929555e-26,0.0,False
5.423917e-29,0.0,False
5.688483e-31,0.0,False
1.8014107e-28,0.0,False
6.543202e-10,0.0066772196,True
1.0885565e-29,0.0,False
3.1770872e-15,0.11099553,False
2.0465856e-33,0.0,False
5.045978e-24,0.0,False
1.968213e-27,0.0,False
7.6546184e-23,0.0,False
2.8740966e-16,0.0,False
7.924973e-23,0.0,False
4.591327e-30,0.0,False
1.2534684e-28,0.0,False
2.877983e-31,0.0,False
1.0833805e-29,0.0,False
2.7782369e-30,0.0,False
1.0633054e-30,0.0,False
2.9141092e-05,25.063187,True
4.3446924e-15,8.630936,False
1242.4941,21.894672,False
0.04345323,30.986385,True
1.8475155e-27,0.0,False
1.9581157e-35,0.0,False
2.0608814e-30,0.0,False
9.456179e-30,0.0,False
4.6012108e-23,0.0,False
8.846521e-32,0.0,False
9.402163e-31,0.0,False
2.4319784e-09,0.001748701,True
0.0,0.0,False
4.0130377e-29,0.0,False
4.3913068e-35,0.0,False
1.517864e-17,0.0,False
1.6261537e-26,0.0,False
1.1892965e-16,0.0,False
1.1949144e-33,0.0,False
7.346874e-27,0.0,False
2.5288015e-24,0.0,False
3.1654444e-27,0.0,False
3.7322754e-31,0.0,False
2.8027135e-31,0.0,False
1.7812401e-19,9.881962e-05,False
2.5268366e-29,0.0,False
4.459642e-06,6.6728625,True
8.1132173e-23,0.0,False
2.895888e-30,0.0,False
8.9581236e-36,0.0,False
3.1261788e-15,0.00023100091,False
3.9716975e-17,0.0,False
3.0379357e-10,0.008739555,True
2.1289182e-33,0.0,False
1.5156157e-15,0.0,False
1.5822575e-29,0.0,False
2.7980244e-29,0.0,False
6.774622e-29,0.0,False
1.1051023e-31,0.0,False
4.5833564e-20,0.0,False
4.0729885e-21,0.0,False
1.779469,19.489119,True
4.836281e-37,0.0,False
0.0,0.0,False
2.1938557e-19,0.0,False
2.495314e-22,0.0,False
9.753475e-31,0.0,False
6.025596e-09,1.8715684e-05,True
4.7754533e-35,0.0,False
3.7986307e-14,2.0622994e-05,False
1.1366818e-22,0.0,False
0.05339879,16.582676,True
3.7329363e-19,0.0,False
2.6016152e-25,0.0,False
6.749829e-38,0.0,False
1.1842584e-30,0.0,False
3.5031886e-26,0.0,False
8.804242e-22,0.0,False
5.282358e-07,0.00040761268,True
3.1931747e-29,0.0,False
6.2159186e-24,0.0,False
1.7234596e-28,0.0,False
2.07201e-24,0.0,False
1.7152148e-30,0.0,False
9.3235194e-24,0.0,False
4.724061e-16,0.0,False
6.4475e-40,0.0,False
2.3728747e-30,0.0,False
4.03193e-33,0.0,False
1.7171478e-28,0.0,False
2.3908842e-06,7.127348,True
2.0706487e-29,0.0,False
1.440868e-39,0.0,False
3.7459543e-23,0.0,False
8.955983e-24,0.0,False
2.1744591e-13,3.8384653e-05,False
1.1203649e-29,0.0,False
4.0012236e-24,0.0,False
8.065357e-27,0.0,False
1.2665645e-28,0.0,False
2.5307577e-29,0.0,False
4.155339e-22,0.0,False
9.3647556e-32,0.0,False
7.864175e-23,0.0,False
6.947731e-27,0.0,False
2.306736e-34,0.0,False
5.751461e-23,0.0,False
1.9611713e-24,0.0,False


==> new_results/losses/wrn-eps-0/take_off_wrn-eps-0_analysis_results.csv <==
sharpness_at_zeros,take_off
7.275833,12
68.48305,13
189.86414,11
0.24856453,19
4.7704988,23
137.38976,4
79.2854,14
16.68763,15
5.6730313,21
50.58458,21
44.348858,8
223.56749,1
4.3015203,21
44.323734,13
36.482616,18
199.83224,7
97.340416,6
51.038887,10
5.5498,20
20.412443,22
5.363388,20
355.01468,1
6.60968,16
25.613132,18
54.358,18
8.789745,25
28.714014,18
6.8411922,16
10.881366,18
2.1903398,24
94.4178,10
38.51073,14
91.82472,9
6.257054,22
0.7674344,20
0.29695168,24
61.57082,7
8.005217,19
23.487738,23
21.492083,16
147.04486,7
3.6973994,17
12.440864,23
283.7006,1
28.618748,14
22.502287,14
15.403771,22
1.3689264,25
6.0459003,17
346.90707,3
23.985062,25
2.2572625,21
4.748516,25
206.99745,7
20.630777,12
10.489839,19
22.659506,20
115.88891,15
108.04332,10
142.61624,8
5.732528,15
231.26758,0
25.764301,14
7.6089115,12
18.183979,18
154.11218,6
11.082368,22
224.69287,2
84.80195,16
1.2289565,19
60.354904,23
151.42078,8
84.26659,18
5.505505,11
169.6846,0
27.832685,13
401.16397,0
28.628654,13
15.062266,23
48.30394,20
28.097334,24
214.82199,1
207.58691,4
55.726658,19
1.2413056,25
0.166132,22
20.318308,15
82.01718,14
0.82475585,12
233.94351,3
217.93138,6
191.78151,1
139.13493,9
2.7909973,23
180.92885,4
39.565495,24
11.071066,20
5.132876,24
18.165733,17
8.97119,17
10.269571,25
216.1551,4
3.0536816,25
40.406258,25
0.75282747,25
29.35378,18
29.922935,13
12.228944,22
97.91767,10
200.83806,0
72.87232,19
20.055103,25
0.97825766,24
8.654218,15
67.906166,10
24.067904,12
11.1484995,13
31.625336,18
30.800816,14
17.38862,13
162.1411,5
17.42734,24
5.44718,10
65.57191,10
113.09934,14
10.871333,21
67.2539,13
18.196968,13
45.537754,19
210.99974,5
14.65514,12
55.947304,17
14.104714,24
250.35751,3
111.16852,6
197.51901,1
201.38623,2
36.40989,14
170.32149,10
6.56578,16
6.036984,22
1.61936,20
349.1144,0
28.285028,10
0.47305107,20
283.6179,0
91.98329,7
33.18693,18
150.03806,7
81.20106,9
23.626005,18


==> new_results/unattackable/resnet-eps-0_analysis_results.csv <==
scales,accs_1,accs_5,adv_accs_1,adv_accs_5,sharpness_at_zero
0.5,93.88,99.8,0.0,3.71,12.95
1.0,93.88,99.78,0.0,4.27,7.18
5.0,93.8,99.77,13.0,16.9,5.01
10.0,93.78,99.77,75.71,76.14,4.69
50.0,93.76,99.77,91.54,91.58,1.26
100.0,93.76,99.77,92.77,92.79,0.13

